An adaptive optimal control approach to monocular depth observability maximization

This paper presents an integral concurrent learning (ICL)-based observer for a monocular camera to accurately estimate the Euclidean distance to features on a stationary object, under the restriction that state information is unavailable. Using distance estimates, an infinite horizon optimal regulation problem is solved, which aims to regulate the camera to a goal location while maximizing feature observability. Lyapunov-based stability analysis is used to guarantee exponential convergence of depth estimates and input-to-state stability of the goal location relative to the camera. The effectiveness of the proposed approach is verified in simulation, and a table illustrating improved observability is provided.

==> data/Pdcw1HatHistData.dat <==
   0.0000000e+00  -5.0000000e+00
   1.0000000e-02  -5.1143194e+00
   2.0000000e-02  -5.1228742e+00
   3.0000000e-02  -5.1320102e+00
   4.0000000e-02  -5.1416785e+00
   5.0000000e-02  -5.1518298e+00
   6.0000000e-02  -5.1624149e+00
   7.0000000e-02  -5.1733849e+00
   8.0000000e-02  -5.1846912e+00
   9.0000000e-02  -5.1962854e+00
   1.0000000e-01  -5.2081197e+00
   1.1000000e-01  -5.2201469e+00
   1.2000000e-01  -5.2323206e+00
   1.3000000e-01  -5.2447135e+00
   1.4000000e-01  -5.2574636e+00
   1.5000000e-01  -5.2705115e+00
   1.6000000e-01  -5.2837986e+00
   1.7000000e-01  -5.2972676e+00
   1.8000000e-01  -5.3108621e+00
   1.9000000e-01  -5.3245270e+00
   2.0000000e-01  -5.3382086e+00
   2.1000000e-01  -5.3518547e+00
   2.2000000e-01  -5.3654146e+00
   2.3000000e-01  -5.3788391e+00
   2.4000000e-01  -5.3920810e+00
   2.5000000e-01  -5.4050946e+00
   2.6000000e-01  -5.4178364e+00
   2.7000000e-01  -5.4302644e+00
   2.8000000e-01  -5.4423390e+00
   2.9000000e-01  -5.4540224e+00
   3.0000000e-01  -5.4652788e+00
   3.1000000e-01  -5.4760746e+00
   3.2000000e-01  -5.4863783e+00
   3.3000000e-01  -5.4961605e+00
   3.4000000e-01  -5.5053938e+00
   3.5000000e-01  -5.5140531e+00
   3.6000000e-01  -5.5221152e+00
   3.7000000e-01  -5.5295592e+00
   3.8000000e-01  -5.5363662e+00
   3.9000000e-01  -5.5425191e+00
   4.0000000e-01  -5.5480032e+00
   4.1000000e-01  -5.5528053e+00
   4.2000000e-01  -5.5569145e+00
   4.3000000e-01  -5.5603216e+00
   4.4000000e-01  -5.5630189e+00
   4.5000000e-01  -5.5650010e+00
   4.6000000e-01  -5.5662637e+00
   4.7000000e-01  -5.5668046e+00
   4.8000000e-01  -5.5666229e+00
   4.9000000e-01  -5.5657191e+00
   5.0000000e-01  -5.5640952e+00
   5.1000000e-01  -5.5948990e+00
   5.2000000e-01  -5.6223023e+00
   5.3000000e-01  -5.6464471e+00
   5.4000000e-01  -5.6674731e+00
   5.5000000e-01  -5.6855174e+00
   5.6000000e-01  -5.7007144e+00
   5.7000000e-01  -5.7131958e+00
   5.8000000e-01  -5.7230900e+00
   5.9000000e-01  -5.7305223e+00
   6.0000000e-01  -5.7356147e+00
   6.1000000e-01  -5.7384858e+00
   6.2000000e-01  -5.7392509e+00
   6.3000000e-01  -5.7380215e+00
   6.4000000e-01  -5.7349060e+00
   6.5000000e-01  -5.7300089e+00
   6.6000000e-01  -5.7234313e+00
   6.7000000e-01  -5.7152708e+00
   6.8000000e-01  -5.7056215e+00
   6.9000000e-01  -5.6945738e+00
   7.0000000e-01  -5.6822150e+00
   7.1000000e-01  -5.6686288e+00
   7.2000000e-01  -5.6538955e+00
   7.3000000e-01  -5.6380924e+00
   7.4000000e-01  -5.6212932e+00
   7.5000000e-01  -5.6035689e+00
   7.6000000e-01  -5.5849892e+00
   7.7000000e-01  -5.5656187e+00
   7.8000000e-01  -5.5455188e+00
   7.9000000e-01  -5.5247442e+00
   8.0000000e-01  -5.5033514e+00
   8.1000000e-01  -5.4813944e+00
   8.2000000e-01  -5.4589244e+00
   8.3000000e-01  -5.4359903e+00
   8.4000000e-01  -5.4126383e+00
   8.5000000e-01  -5.3889123e+00
   8.6000000e-01  -5.3648541e+00
   8.7000000e-01  -5.3405032e+00
   8.8000000e-01  -5.3158968e+00
   8.9000000e-01  -5.2910704e+00
   9.0000000e-01  -5.2660572e+00
   9.1000000e-01  -5.2408890e+00
   9.2000000e-01  -5.2155952e+00
   9.3000000e-01  -5.1902039e+00
   9.4000000e-01  -5.1647414e+00
   9.5000000e-01  -5.1392324e+00
   9.6000000e-01  -5.1137002e+00
   9.7000000e-01  -5.0881665e+00
   9.8000000e-01  -5.0626516e+00
   9.9000000e-01  -5.0371747e+00
   1.0000000e+00  -5.0117534e+00
   1.0100000e+00  -4.9864043e+00
   1.0200000e+00  -4.9611428e+00
   1.0300000e+00  -4.9359833e+00
   1.0400000e+00  -4.9109390e+00
   1.0500000e+00  -4.8860221e+00
   1.0600000e+00  -4.8612440e+00
   1.0700000e+00  -4.8366150e+00
   1.0800000e+00  -4.8121447e+00
   1.0900000e+00  -4.7878418e+00
   1.1000000e+00  -4.7637142e+00
   1.1100000e+00  -4.7397693e+00
   1.1200000e+00  -4.7160135e+00
   1.1300000e+00  -4.6924526e+00
   1.1400000e+00  -4.6690919e+00
   1.1500000e+00  -4.6459360e+00
   1.1600000e+00  -4.6229890e+00
   1.1700000e+00  -4.6002545e+00
   1.1800000e+00  -4.5777355e+00
   1.1900000e+00  -4.5554346e+00
   1.2000000e+00  -4.5333539e+00
   1.2100000e+00  -4.5114952e+00
   1.2200000e+00  -4.4898596e+00
   1.2300000e+00  -4.4684483e+00
   1.2400000e+00  -4.4472618e+00
   1.2500000e+00  -4.4263003e+00
   1.2600000e+00  -4.4055639e+00
   1.2700000e+00  -4.3850522e+00
   1.2800000e+00  -4.3647646e+00
   1.2900000e+00  -4.3447003e+00
   1.3000000e+00  -4.3248582e+00
   1.3100000e+00  -4.3052370e+00
   1.3200000e+00  -4.2858352e+00
   1.3300000e+00  -4.2666512e+00
   1.3400000e+00  -4.2476830e+00
   1.3500000e+00  -4.2289287e+00
   1.3600000e+00  -4.2103861e+00
   1.3700000e+00  -4.1920530e+00
   1.3800000e+00  -4.1739267e+00
   1.3900000e+00  -4.1560049e+00
   1.4000000e+00  -4.1382849e+00
   1.4100000e+00  -4.1207640e+00
   1.4200000e+00  -4.1034392e+00
   1.4300000e+00  -4.0863078e+00
   1.4400000e+00  -4.0693667e+00
   1.4500000e+00  -4.0526129e+00
   1.4600000e+00  -4.0360434e+00
   1.4700000e+00  -4.0196550e+00
   1.4800000e+00  -4.0034445e+00
   1.4900000e+00  -3.9874088e+00
   1.5000000e+00  -3.9715446e+00
   1.5100000e+00  -3.9558486e+00
   1.5200000e+00  -3.9403176e+00
   1.5300000e+00  -3.9249484e+00
   1.5400000e+00  -3.9097376e+00
   1.5500000e+00  -3.8946819e+00
   1.5600000e+00  -3.8797780e+00
   1.5700000e+00  -3.8650228e+00
   1.5800000e+00  -3.8504128e+00
   1.5900000e+00  -3.8359449e+00
   1.6000000e+00  -3.8216158e+00
   1.6100000e+00  -3.8074222e+00
   1.6200000e+00  -3.7933610e+00
   1.6300000e+00  -3.7794290e+00
   1.6400000e+00  -3.7656230e+00
   1.6500000e+00  -3.7519399e+00
   1.6600000e+00  -3.7383767e+00
   1.6700000e+00  -3.7249301e+00
   1.6800000e+00  -3.7115973e+00
   1.6900000e+00  -3.6983752e+00
   1.7000000e+00  -3.6852608e+00
   1.7100000e+00  -3.6722513e+00
   1.7200000e+00  -3.6593437e+00
   1.7300000e+00  -3.6465353e+00
   1.7400000e+00  -3.6338232e+00
   1.7500000e+00  -3.6212046e+00
   1.7600000e+00  -3.6086769e+00
   1.7700000e+00  -3.5962374e+00
   1.7800000e+00  -3.5838834e+00
   1.7900000e+00  -3.5716125e+00
   1.8000000e+00  -3.5594220e+00
   1.8100000e+00  -3.5473094e+00
   1.8200000e+00  -3.5352724e+00
   1.8300000e+00  -3.5233086e+00
   1.8400000e+00  -3.5114156e+00
   1.8500000e+00  -3.4995910e+00
   1.8600000e+00  -3.4878328e+00
   1.8700000e+00  -3.4761386e+00
   1.8800000e+00  -3.4645062e+00
   1.8900000e+00  -3.4529337e+00
   1.9000000e+00  -3.4414189e+00
   1.9100000e+00  -3.4299598e+00
   1.9200000e+00  -3.4185545e+00
   1.9300000e+00  -3.4072010e+00
   1.9400000e+00  -3.3958975e+00
   1.9500000e+00  -3.3846421e+00
   1.9600000e+00  -3.3734330e+00
   1.9700000e+00  -3.3622686e+00
   1.9800000e+00  -3.3511471e+00
   1.9900000e+00  -3.3400668e+00
   2.0000000e+00  -3.3290262e+00
   2.0100000e+00  -3.3180237e+00
   2.0200000e+00  -3.3070579e+00
   2.0300000e+00  -3.2961271e+00
   2.0400000e+00  -3.2852300e+00
   2.0500000e+00  -3.2743652e+00
   2.0600000e+00  -3.2635314e+00
   2.0700000e+00  -3.2527272e+00
   2.0800000e+00  -3.2419514e+00
   2.0900000e+00  -3.2312028e+00
   2.1000000e+00  -3.2204801e+00
   2.1100000e+00  -3.2097822e+00
   2.1200000e+00  -3.1991080e+00
   2.1300000e+00  -3.1884564e+00
   2.1400000e+00  -3.1778265e+00
   2.1500000e+00  -3.1672171e+00
   2.1600000e+00  -3.1566274e+00
   2.1700000e+00  -3.1460563e+00
   2.1800000e+00  -3.1355030e+00
   2.1900000e+00  -3.1249667e+00
   2.2000000e+00  -3.1144465e+00
   2.2100000e+00  -3.1039416e+00
   2.2200000e+00  -3.0934512e+00
   2.2300000e+00  -3.0829746e+00
   2.2400000e+00  -3.0725112e+00
   2.2500000e+00  -3.0620602e+00
   2.2600000e+00  -3.0516210e+00
   2.2700000e+00  -3.0411929e+00
   2.2800000e+00  -3.0307755e+00
   2.2900000e+00  -3.0203681e+00
   2.3000000e+00  -3.0099702e+00
   2.3100000e+00  -2.9995814e+00
   2.3200000e+00  -2.9892010e+00
   2.3300000e+00  -2.9788288e+00
   2.3400000e+00  -2.9684642e+00
   2.3500000e+00  -2.9581069e+00
   2.3600000e+00  -2.9477564e+00
   2.3700000e+00  -2.9374125e+00
   2.3800000e+00  -2.9270748e+00
   2.3900000e+00  -2.9167429e+00
   2.4000000e+00  -2.9064167e+00
   2.4100000e+00  -2.8960958e+00
   2.4200000e+00  -2.8857799e+00
   2.4300000e+00  -2.8754689e+00
   2.4400000e+00  -2.8651626e+00
   2.4500000e+00  -2.8548608e+00
   2.4600000e+00  -2.8445632e+00
   2.4700000e+00  -2.8342698e+00
   2.4800000e+00  -2.8239804e+00
   2.4900000e+00  -2.8136949e+00
   2.5000000e+00  -2.8034132e+00
   2.5100000e+00  -2.7931352e+00
   2.5200000e+00  -2.7828609e+00
   2.5300000e+00  -2.7725902e+00
   2.5400000e+00  -2.7623230e+00
   2.5500000e+00  -2.7520594e+00
   2.5600000e+00  -2.7417993e+00
   2.5700000e+00  -2.7315427e+00
   2.5800000e+00  -2.7212897e+00
   2.5900000e+00  -2.7110403e+00
   2.6000000e+00  -2.7007945e+00
   2.6100000e+00  -2.6905524e+00
   2.6200000e+00  -2.6803141e+00
   2.6300000e+00  -2.6700796e+00
   2.6400000e+00  -2.6598490e+00
   2.6500000e+00  -2.6496224e+00
   2.6600000e+00  -2.6393999e+00
   2.6700000e+00  -2.6291817e+00
   2.6800000e+00  -2.6189679e+00
   2.6900000e+00  -2.6087585e+00
   2.7000000e+00  -2.5985539e+00
   2.7100000e+00  -2.5883540e+00
   2.7200000e+00  -2.5781591e+00
   2.7300000e+00  -2.5679693e+00
   2.7400000e+00  -2.5577848e+00
   2.7500000e+00  -2.5476059e+00
   2.7600000e+00  -2.5374326e+00
   2.7700000e+00  -2.5272652e+00
   2.7800000e+00  -2.5171039e+00
   2.7900000e+00  -2.5069489e+00
   2.8000000e+00  -2.4968004e+00
   2.8100000e+00  -2.4866586e+00
   2.8200000e+00  -2.4765238e+00
   2.8300000e+00  -2.4663961e+00
   2.8400000e+00  -2.4562759e+00
   2.8500000e+00  -2.4461633e+00
   2.8600000e+00  -2.4360586e+00
   2.8700000e+00  -2.4259620e+00
   2.8800000e+00  -2.4158727e+00
   2.8900000e+00  -2.4058012e+00
   2.9000000e+00  -2.3957473e+00
   2.9100000e+00  -2.3857106e+00
   2.9200000e+00  -2.3756912e+00
   2.9300000e+00  -2.3656888e+00
   2.9400000e+00  -2.3557033e+00
   2.9500000e+00  -2.3457346e+00
   2.9600000e+00  -2.3357826e+00
   2.9700000e+00  -2.3258471e+00
   2.9800000e+00  -2.3159282e+00
   2.9900000e+00  -2.3060258e+00
   3.0000000e+00  -2.2961398e+00
   3.0100000e+00  -2.2862701e+00
   3.0200000e+00  -2.2764168e+00
   3.0300000e+00  -2.2665797e+00
   3.0400000e+00  -2.2567588e+00
   3.0500000e+00  -2.2469541e+00
   3.0600000e+00  -2.2371654e+00
   3.0700000e+00  -2.2273928e+00
   3.0800000e+00  -2.2176323e+00
   3.0900000e+00  -2.2078885e+00
   3.1000000e+00  -2.1981591e+00
   3.1100000e+00  -2.1884473e+00
   3.1200000e+00  -2.1787527e+00
   3.1300000e+00  -2.1690674e+00
   3.1400000e+00  -2.1593919e+00
   3.1500000e+00  -2.1497265e+00
   3.1600000e+00  -2.1400718e+00
   3.1700000e+00  -2.1304281e+00
   3.1800000e+00  -2.1207960e+00
   3.1900000e+00  -2.1111759e+00
   3.2000000e+00  -2.1015682e+00
   3.2100000e+00  -2.0919733e+00
   3.2200000e+00  -2.0823916e+00
   3.2300000e+00  -2.0728236e+00
   3.2400000e+00  -2.0632697e+00
   3.2500000e+00  -2.0537302e+00
   3.2600000e+00  -2.0442056e+00
   3.2700000e+00  -2.0346963e+00
   3.2800000e+00  -2.0252026e+00
   3.2900000e+00  -2.0157249e+00
   3.3000000e+00  -2.0062636e+00
   3.3100000e+00  -1.9968191e+00
   3.3200000e+00  -1.9873918e+00
   3.3300000e+00  -1.9779819e+00
   3.3400000e+00  -1.9685899e+00
   3.3500000e+00  -1.9592160e+00
   3.3600000e+00  -1.9498607e+00
   3.3700000e+00  -1.9405243e+00
   3.3800000e+00  -1.9312070e+00
   3.3900000e+00  -1.9219093e+00
   3.4000000e+00  -1.9126314e+00
   3.4100000e+00  -1.9033737e+00
   3.4200000e+00  -1.8941364e+00
   3.4300000e+00  -1.8849199e+00
   3.4400000e+00  -1.8757245e+00
   3.4500000e+00  -1.8665505e+00
   3.4600000e+00  -1.8573981e+00
   3.4700000e+00  -1.8482676e+00
   3.4800000e+00  -1.8391594e+00
   3.4900000e+00  -1.8300736e+00
   3.5000000e+00  -1.8210106e+00
   3.5100000e+00  -1.8119706e+00
   3.5200000e+00  -1.8029538e+00
   3.5300000e+00  -1.7939606e+00
   3.5400000e+00  -1.7849912e+00
   3.5500000e+00  -1.7760458e+00
   3.5600000e+00  -1.7671246e+00
   3.5700000e+00  -1.7582279e+00
   3.5800000e+00  -1.7493560e+00
   3.5900000e+00  -1.7405089e+00
   3.6000000e+00  -1.7316871e+00
   3.6100000e+00  -1.7228906e+00
   3.6200000e+00  -1.7141197e+00
   3.6300000e+00  -1.7053745e+00
   3.6400000e+00  -1.6966554e+00
   3.6500000e+00  -1.6879624e+00
   3.6600000e+00  -1.6792958e+00
   3.6700000e+00  -1.6706557e+00
   3.6800000e+00  -1.6620424e+00
   3.6900000e+00  -1.6534559e+00
   3.7000000e+00  -1.6448966e+00
   3.7100000e+00  -1.6363644e+00
   3.7200000e+00  -1.6278597e+00
   3.7300000e+00  -1.6193825e+00
   3.7400000e+00  -1.6109330e+00
   3.7500000e+00  -1.6025114e+00
   3.7600000e+00  -1.5941178e+00
   3.7700000e+00  -1.5857523e+00
   3.7800000e+00  -1.5774150e+00
   3.7900000e+00  -1.5691061e+00
   3.8000000e+00  -1.5608258e+00
   3.8100000e+00  -1.5525741e+00
   3.8200000e+00  -1.5443511e+00
   3.8300000e+00  -1.5361570e+00
   3.8400000e+00  -1.5279918e+00
   3.8500000e+00  -1.5198558e+00
   3.8600000e+00  -1.5117488e+00
   3.8700000e+00  -1.5036712e+00
   3.8800000e+00  -1.4956229e+00
   3.8900000e+00  -1.4876041e+00
   3.9000000e+00  -1.4796148e+00
   3.9100000e+00  -1.4716551e+00
   3.9200000e+00  -1.4637251e+00
   3.9300000e+00  -1.4558249e+00
   3.9400000e+00  -1.4479545e+00
   3.9500000e+00  -1.4401140e+00
   3.9600000e+00  -1.4323035e+00
   3.9700000e+00  -1.4245230e+00
   3.9800000e+00  -1.4167726e+00
   3.9900000e+00  -1.4090524e+00
   4.0000000e+00  -1.4013624e+00
   4.0100000e+00  -1.3937027e+00
   4.0200000e+00  -1.3860732e+00
   4.0300000e+00  -1.3784741e+00
   4.0400000e+00  -1.3709054e+00
   4.0500000e+00  -1.3633671e+00
   4.0600000e+00  -1.3558593e+00
   4.0700000e+00  -1.3483819e+00
   4.0800000e+00  -1.3409351e+00
   4.0900000e+00  -1.3335189e+00
   4.1000000e+00  -1.3261332e+00
   4.1100000e+00  -1.3187782e+00
   4.1200000e+00  -1.3114537e+00
   4.1300000e+00  -1.3041599e+00
   4.1400000e+00  -1.2968968e+00
   4.1500000e+00  -1.2896643e+00
   4.1600000e+00  -1.2824625e+00
   4.1700000e+00  -1.2752914e+00
   4.1800000e+00  -1.2681509e+00
   4.1900000e+00  -1.2610412e+00
   4.2000000e+00  -1.2539621e+00
   4.2100000e+00  -1.2469138e+00
   4.2200000e+00  -1.2398961e+00
   4.2300000e+00  -1.2329091e+00
   4.2400000e+00  -1.2259527e+00
   4.2500000e+00  -1.2190271e+00
   4.2600000e+00  -1.2121320e+00
   4.2700000e+00  -1.2052676e+00
   4.2800000e+00  -1.1984338e+00
   4.2900000e+00  -1.1916307e+00
   4.3000000e+00  -1.1848580e+00
   4.3100000e+00  -1.1781160e+00
   4.3200000e+00  -1.1714044e+00
   4.3300000e+00  -1.1647234e+00
   4.3400000e+00  -1.1580728e+00
   4.3500000e+00  -1.1514527e+00
   4.3600000e+00  -1.1448630e+00
   4.3700000e+00  -1.1383036e+00
   4.3800000e+00  -1.1317746e+00
   4.3900000e+00  -1.1252759e+00
   4.4000000e+00  -1.1188075e+00
   4.4100000e+00  -1.1123692e+00
   4.4200000e+00  -1.1059612e+00
   4.4300000e+00  -1.0995833e+00
   4.4400000e+00  -1.0932355e+00
   4.4500000e+00  -1.0869177e+00
   4.4600000e+00  -1.0806299e+00
   4.4700000e+00  -1.0743721e+00
   4.4800000e+00  -1.0681442e+00
   4.4900000e+00  -1.0619461e+00
   4.5000000e+00  -1.0557778e+00
   4.5100000e+00  -1.0496392e+00
   4.5200000e+00  -1.0435303e+00
   4.5300000e+00  -1.0374510e+00
   4.5400000e+00  -1.0314013e+00
   4.5500000e+00  -1.0253810e+00
   4.5600000e+00  -1.0193902e+00
   4.5700000e+00  -1.0134288e+00
   4.5800000e+00  -1.0074967e+00
   4.5900000e+00  -1.0015938e+00
   4.6000000e+00  -9.9572011e-01
   4.6100000e+00  -9.8987552e-01
   4.6200000e+00  -9.8405997e-01
   4.6300000e+00  -9.7827338e-01
   4.6400000e+00  -9.7251569e-01
   4.6500000e+00  -9.6678683e-01
   4.6600000e+00  -9.6108672e-01
   4.6700000e+00  -9.5541530e-01
   4.6800000e+00  -9.4977247e-01
   4.6900000e+00  -9.4415818e-01
   4.7000000e+00  -9.3857234e-01
   4.7100000e+00  -9.3301487e-01
   4.7200000e+00  -9.2748570e-01
   4.7300000e+00  -9.2198475e-01
   4.7400000e+00  -9.1651194e-01
   4.7500000e+00  -9.1106718e-01
   4.7600000e+00  -9.0565040e-01
   4.7700000e+00  -9.0026152e-01
   4.7800000e+00  -8.9490044e-01
   4.7900000e+00  -8.8956709e-01
   4.8000000e+00  -8.8426138e-01
   4.8100000e+00  -8.7898323e-01
   4.8200000e+00  -8.7373255e-01
   4.8300000e+00  -8.6850925e-01
   4.8400000e+00  -8.6331325e-01
   4.8500000e+00  -8.5814447e-01
   4.8600000e+00  -8.5300280e-01
   4.8700000e+00  -8.4788817e-01
   4.8800000e+00  -8.4280048e-01
   4.8900000e+00  -8.3773964e-01
   4.9000000e+00  -8.3270557e-01
   4.9100000e+00  -8.2769817e-01
   4.9200000e+00  -8.2271736e-01
   4.9300000e+00  -8.1776303e-01
   4.9400000e+00  -8.1283510e-01
   4.9500000e+00  -8.0793347e-01
   4.9600000e+00  -8.0305805e-01
   4.9700000e+00  -7.9820876e-01
   4.9800000e+00  -7.9338548e-01
   4.9900000e+00  -7.8858814e-01
   5.0000000e+00  -7.8381663e-01
   5.0100000e+00  -7.7907086e-01
   5.0200000e+00  -7.7435073e-01
   5.0300000e+00  -7.6965616e-01
   5.0400000e+00  -7.6498703e-01
   5.0500000e+00  -7.6034326e-01
   5.0600000e+00  -7.5572476e-01
   5.0700000e+00  -7.5113141e-01
   5.0800000e+00  -7.4656313e-01
   5.0900000e+00  -7.4201982e-01
   5.1000000e+00  -7.3750138e-01
   5.1100000e+00  -7.3300772e-01
   5.1200000e+00  -7.2853873e-01
   5.1300000e+00  -7.2409431e-01
   5.1400000e+00  -7.1967438e-01
   5.1500000e+00  -7.1527882e-01
   5.1600000e+00  -7.1090755e-01
   5.1700000e+00  -7.0656046e-01
   5.1800000e+00  -7.0223745e-01
   5.1900000e+00  -6.9793843e-01
   5.2000000e+00  -6.9366330e-01
   5.2100000e+00  -6.8941195e-01
   5.2200000e+00  -6.8518428e-01
   5.2300000e+00  -6.8098021e-01
   5.2400000e+00  -6.7679962e-01
   5.2500000e+00  -6.7264242e-01
   5.2600000e+00  -6.6850851e-01
   5.2700000e+00  -6.6439779e-01
   5.2800000e+00  -6.6031016e-01
   5.2900000e+00  -6.5624551e-01
   5.3000000e+00  -6.5220376e-01
   5.3100000e+00  -6.4818479e-01
   5.3200000e+00  -6.4418852e-01
   5.3300000e+00  -6.4021483e-01
   5.3400000e+00  -6.3626364e-01
   5.3500000e+00  -6.3233483e-01
   5.3600000e+00  -6.2842832e-01
   5.3700000e+00  -6.2454399e-01
   5.3800000e+00  -6.2068176e-01
   5.3900000e+00  -6.1684152e-01
   5.4000000e+00  -6.1302317e-01
   5.4100000e+00  -6.0922662e-01
   5.4200000e+00  -6.0545176e-01
   5.4300000e+00  -6.0169849e-01
   5.4400000e+00  -5.9796671e-01
   5.4500000e+00  -5.9425633e-01
   5.4600000e+00  -5.9056725e-01
   5.4700000e+00  -5.8689937e-01
   5.4800000e+00  -5.8325258e-01
   5.4900000e+00  -5.7962680e-01
   5.5000000e+00  -5.7602191e-01
   5.5100000e+00  -5.7243783e-01
   5.5200000e+00  -5.6887445e-01
   5.5300000e+00  -5.6533168e-01
   5.5400000e+00  -5.6180942e-01
   5.5500000e+00  -5.5830757e-01
   5.5600000e+00  -5.5482603e-01
   5.5700000e+00  -5.5136470e-01
   5.5800000e+00  -5.4792350e-01
   5.5900000e+00  -5.4450231e-01
   5.6000000e+00  -5.4110105e-01
   5.6100000e+00  -5.3771962e-01
   5.6200000e+00  -5.3435792e-01
   5.6300000e+00  -5.3101585e-01
   5.6400000e+00  -5.2769331e-01
   5.6500000e+00  -5.2439022e-01
   5.6600000e+00  -5.2110648e-01
   5.6700000e+00  -5.1784198e-01
   5.6800000e+00  -5.1459664e-01
   5.6900000e+00  -5.1137036e-01
   5.7000000e+00  -5.0816305e-01
   5.7100000e+00  -5.0497460e-01
   5.7200000e+00  -5.0180493e-01
   5.7300000e+00  -4.9865394e-01
   5.7400000e+00  -4.9552154e-01
   5.7500000e+00  -4.9240763e-01
   5.7600000e+00  -4.8931212e-01
   5.7700000e+00  -4.8623492e-01
   5.7800000e+00  -4.8317593e-01
   5.7900000e+00  -4.8013506e-01
   5.8000000e+00  -4.7711221e-01
   5.8100000e+00  -4.7410731e-01
   5.8200000e+00  -4.7112025e-01
   5.8300000e+00  -4.6815094e-01
   5.8400000e+00  -4.6519929e-01
   5.8500000e+00  -4.6226521e-01
   5.8600000e+00  -4.5934860e-01
   5.8700000e+00  -4.5644939e-01
   5.8800000e+00  -4.5356747e-01
   5.8900000e+00  -4.5070276e-01
   5.9000000e+00  -4.4785517e-01
   5.9100000e+00  -4.4502460e-01
   5.9200000e+00  -4.4221097e-01
   5.9300000e+00  -4.3941420e-01
   5.9400000e+00  -4.3663418e-01
   5.9500000e+00  -4.3387083e-01
   5.9600000e+00  -4.3112407e-01
   5.9700000e+00  -4.2839381e-01
   5.9800000e+00  -4.2567996e-01
   5.9900000e+00  -4.2298242e-01
   6.0000000e+00  -4.2030113e-01
   6.0100000e+00  -4.1763598e-01
   6.0200000e+00  -4.1498689e-01
   6.0300000e+00  -4.1235378e-01
   6.0400000e+00  -4.0973656e-01
   6.0500000e+00  -4.0713514e-01
   6.0600000e+00  -4.0454945e-01
   6.0700000e+00  -4.0197939e-01
   6.0800000e+00  -3.9942488e-01
   6.0900000e+00  -3.9688583e-01
   6.1000000e+00  -3.9436217e-01
   6.1100000e+00  -3.9185381e-01
   6.1200000e+00  -3.8936067e-01
   6.1300000e+00  -3.8688266e-01
   6.1400000e+00  -3.8441970e-01
   6.1500000e+00  -3.8197171e-01
   6.1600000e+00  -3.7953860e-01
   6.1700000e+00  -3.7712030e-01
   6.1800000e+00  -3.7471673e-01
   6.1900000e+00  -3.7232779e-01
   6.2000000e+00  -3.6995342e-01
   6.2100000e+00  -3.6759354e-01
   6.2200000e+00  -3.6524805e-01
   6.2300000e+00  -3.6291689e-01
   6.2400000e+00  -3.6059997e-01
   6.2500000e+00  -3.5829721e-01
   6.2600000e+00  -3.5600855e-01
   6.2700000e+00  -3.5373388e-01
   6.2800000e+00  -3.5147315e-01
   6.2900000e+00  -3.4922627e-01
   6.3000000e+00  -3.4699316e-01
   6.3100000e+00  -3.4477375e-01
   6.3200000e+00  -3.4256797e-01
   6.3300000e+00  -3.4037572e-01
   6.3400000e+00  -3.3819694e-01
   6.3500000e+00  -3.3603156e-01
   6.3600000e+00  -3.3387950e-01
   6.3700000e+00  -3.3174067e-01
   6.3800000e+00  -3.2961501e-01
   6.3900000e+00  -3.2750245e-01
   6.4000000e+00  -3.2540291e-01
   6.4100000e+00  -3.2331631e-01
   6.4200000e+00  -3.2124258e-01
   6.4300000e+00  -3.1918165e-01
   6.4400000e+00  -3.1713345e-01
   6.4500000e+00  -3.1509790e-01
   6.4600000e+00  -3.1307493e-01
   6.4700000e+00  -3.1106448e-01
   6.4800000e+00  -3.0906646e-01
   6.4900000e+00  -3.0708081e-01
   6.5000000e+00  -3.0510745e-01
   6.5100000e+00  -3.0314632e-01
   6.5200000e+00  -3.0119735e-01
   6.5300000e+00  -2.9926046e-01
   6.5400000e+00  -2.9733559e-01
   6.5500000e+00  -2.9542267e-01
   6.5600000e+00  -2.9352163e-01
   6.5700000e+00  -2.9163240e-01
   6.5800000e+00  -2.8975491e-01
   6.5900000e+00  -2.8788909e-01
   6.6000000e+00  -2.8603488e-01
   6.6100000e+00  -2.8419221e-01
   6.6200000e+00  -2.8236101e-01
   6.6300000e+00  -2.8054122e-01
   6.6400000e+00  -2.7873277e-01
   6.6500000e+00  -2.7693559e-01
   6.6600000e+00  -2.7514962e-01
   6.6700000e+00  -2.7337480e-01
   6.6800000e+00  -2.7161105e-01
   6.6900000e+00  -2.6985831e-01
   6.7000000e+00  -2.6811653e-01
   6.7100000e+00  -2.6638563e-01
   6.7200000e+00  -2.6466555e-01
   6.7300000e+00  -2.6295623e-01
   6.7400000e+00  -2.6125760e-01
   6.7500000e+00  -2.5956961e-01
   6.7600000e+00  -2.5789219e-01
   6.7700000e+00  -2.5622527e-01
   6.7800000e+00  -2.5456880e-01
   6.7900000e+00  -2.5292272e-01
   6.8000000e+00  -2.5128696e-01
   6.8100000e+00  -2.4966146e-01
   6.8200000e+00  -2.4804616e-01
   6.8300000e+00  -2.4644101e-01
   6.8400000e+00  -2.4484593e-01
   6.8500000e+00  -2.4326088e-01
   6.8600000e+00  -2.4168579e-01
   6.8700000e+00  -2.4012061e-01
   6.8800000e+00  -2.3856527e-01
   6.8900000e+00  -2.3701971e-01
   6.9000000e+00  -2.3548389e-01
   6.9100000e+00  -2.3395773e-01
   6.9200000e+00  -2.3244119e-01
   6.9300000e+00  -2.3093420e-01
   6.9400000e+00  -2.2943672e-01
   6.9500000e+00  -2.2794867e-01
   6.9600000e+00  -2.2647001e-01
   6.9700000e+00  -2.2500068e-01
   6.9800000e+00  -2.2354063e-01
   6.9900000e+00  -2.2208979e-01
   7.0000000e+00  -2.2064811e-01
   7.0100000e+00  -2.1921555e-01
   7.0200000e+00  -2.1779204e-01
   7.0300000e+00  -2.1637753e-01
   7.0400000e+00  -2.1497196e-01
   7.0500000e+00  -2.1357529e-01
   7.0600000e+00  -2.1218745e-01
   7.0700000e+00  -2.1080840e-01
   7.0800000e+00  -2.0943808e-01
   7.0900000e+00  -2.0807645e-01
   7.1000000e+00  -2.0672344e-01
   7.1100000e+00  -2.0549526e-01
   7.1200000e+00  -2.0427165e-01
   7.1300000e+00  -2.0305264e-01
   7.1400000e+00  -2.0183829e-01
   7.1500000e+00  -2.0062865e-01
   7.1600000e+00  -1.9942376e-01
   7.1700000e+00  -1.9822367e-01
   7.1800000e+00  -1.9702842e-01
   7.1900000e+00  -1.9583805e-01
   7.2000000e+00  -1.9465260e-01
   7.2100000e+00  -1.9347210e-01
   7.2200000e+00  -1.9229660e-01
   7.2300000e+00  -1.9112611e-01
   7.2400000e+00  -1.8996068e-01
   7.2500000e+00  -1.8880034e-01
   7.2600000e+00  -1.8764510e-01
   7.2700000e+00  -1.8649500e-01
   7.2800000e+00  -1.8535007e-01
   7.2900000e+00  -1.8421032e-01
   7.3000000e+00  -1.8307577e-01
   7.3100000e+00  -1.8194646e-01
   7.3200000e+00  -1.8082239e-01
   7.3300000e+00  -1.7970358e-01
   7.3400000e+00  -1.7859006e-01
   7.3500000e+00  -1.7748183e-01
   7.3600000e+00  -1.7637892e-01
   7.3700000e+00  -1.7528132e-01
   7.3800000e+00  -1.7418906e-01
   7.3900000e+00  -1.7310214e-01
   7.4000000e+00  -1.7202058e-01
   7.4100000e+00  -1.7094438e-01
   7.4200000e+00  -1.6987355e-01
   7.4300000e+00  -1.6880809e-01
   7.4400000e+00  -1.6774801e-01
   7.4500000e+00  -1.6669332e-01
   7.4600000e+00  -1.6564402e-01
   7.4700000e+00  -1.6460010e-01
   7.4800000e+00  -1.6356158e-01
   7.4900000e+00  -1.6252844e-01
   7.5000000e+00  -1.6150070e-01
   7.5100000e+00  -1.6047835e-01
   7.5200000e+00  -1.5946139e-01
   7.5300000e+00  -1.5844982e-01
   7.5400000e+00  -1.5744362e-01
   7.5500000e+00  -1.5644281e-01
   7.5600000e+00  -1.5544737e-01
   7.5700000e+00  -1.5445730e-01
   7.5800000e+00  -1.5347259e-01
   7.5900000e+00  -1.5249324e-01
   7.6000000e+00  -1.5151924e-01
   7.6100000e+00  -1.5055058e-01
   7.6200000e+00  -1.4958724e-01
   7.6300000e+00  -1.4862924e-01
   7.6400000e+00  -1.4767654e-01
   7.6500000e+00  -1.4672915e-01
   7.6600000e+00  -1.4578705e-01
   7.6700000e+00  -1.4485024e-01
   7.6800000e+00  -1.4391869e-01
   7.6900000e+00  -1.4299241e-01
   7.7000000e+00  -1.4207136e-01
   7.7100000e+00  -1.4115555e-01
   7.7200000e+00  -1.4024496e-01
   7.7300000e+00  -1.3933958e-01
   7.7400000e+00  -1.3843939e-01
   7.7500000e+00  -1.3754437e-01
   7.7600000e+00  -1.3665452e-01
   7.7700000e+00  -1.3576981e-01
   7.7800000e+00  -1.3489023e-01
   7.7900000e+00  -1.3401577e-01
   7.8000000e+00  -1.3314641e-01
   7.8100000e+00  -1.3228213e-01
   7.8200000e+00  -1.3142292e-01
   7.8300000e+00  -1.3056876e-01
   7.8400000e+00  -1.2971963e-01
   7.8500000e+00  -1.2887551e-01
   7.8600000e+00  -1.2803639e-01
   7.8700000e+00  -1.2720225e-01
   7.8800000e+00  -1.2637307e-01
   7.8900000e+00  -1.2554882e-01
   7.9000000e+00  -1.2472951e-01
   7.9100000e+00  -1.2391509e-01
   7.9200000e+00  -1.2310556e-01
   7.9300000e+00  -1.2230090e-01
   7.9400000e+00  -1.2150108e-01
   7.9500000e+00  -1.2070609e-01
   7.9600000e+00  -1.1991590e-01
   7.9700000e+00  -1.1913050e-01
   7.9800000e+00  -1.1834987e-01
   7.9900000e+00  -1.1757398e-01
   8.0000000e+00  -1.1680282e-01
   8.0100000e+00  -1.1603637e-01
   8.0200000e+00  -1.1527460e-01
   8.0300000e+00  -1.1451749e-01
   8.0400000e+00  -1.1376503e-01
   8.0500000e+00  -1.1301719e-01
   8.0600000e+00  -1.1227395e-01
   8.0700000e+00  -1.1153529e-01
   8.0800000e+00  -1.1080119e-01
   8.0900000e+00  -1.1007163e-01
   8.1000000e+00  -1.0934658e-01
   8.1100000e+00  -1.0862603e-01
   8.1200000e+00  -1.0790995e-01
   8.1300000e+00  -1.0719833e-01
   8.1400000e+00  -1.0649114e-01
   8.1500000e+00  -1.0578835e-01
   8.1600000e+00  -1.0508995e-01
   8.1700000e+00  -1.0439592e-01
   8.1800000e+00  -1.0370623e-01
   8.1900000e+00  -1.0302087e-01
   8.2000000e+00  -1.0233981e-01
   8.2100000e+00  -1.0166302e-01
   8.2200000e+00  -1.0099049e-01
   8.2300000e+00  -1.0032220e-01
   8.2400000e+00  -9.9658117e-02
   8.2500000e+00  -9.8998229e-02
   8.2600000e+00  -9.8342511e-02
   8.2700000e+00  -9.7690941e-02
   8.2800000e+00  -9.7043497e-02
   8.2900000e+00  -9.6400157e-02
   8.3000000e+00  -9.5760900e-02
   8.3100000e+00  -9.5125704e-02
   8.3200000e+00  -9.4494547e-02
   8.3300000e+00  -9.3867408e-02
   8.3400000e+00  -9.3244265e-02
   8.3500000e+00  -9.2625095e-02
   8.3600000e+00  -9.2009878e-02
   8.3700000e+00  -9.1398592e-02
   8.3800000e+00  -9.0791215e-02
   8.3900000e+00  -9.0187726e-02
   8.4000000e+00  -8.9588103e-02
   8.4100000e+00  -8.8992325e-02
   8.4200000e+00  -8.8400370e-02
   8.4300000e+00  -8.7812216e-02
   8.4400000e+00  -8.7227844e-02
   8.4500000e+00  -8.6647230e-02
   8.4600000e+00  -8.6070355e-02
   8.4700000e+00  -8.5497196e-02
   8.4800000e+00  -8.4927733e-02
   8.4900000e+00  -8.4361945e-02
   8.5000000e+00  -8.3799810e-02
   8.5100000e+00  -8.3241308e-02
   8.5200000e+00  -8.2686417e-02
   8.5300000e+00  -8.2135117e-02
   8.5400000e+00  -8.1587387e-02
   8.5500000e+00  -8.1043207e-02
   8.5600000e+00  -8.0502555e-02
   8.5700000e+00  -7.9965411e-02
   8.5800000e+00  -7.9431755e-02
   8.5900000e+00  -7.8901565e-02
   8.6000000e+00  -7.8374823e-02
   8.6100000e+00  -7.7851506e-02
   8.6200000e+00  -7.7331596e-02
   8.6300000e+00  -7.6815072e-02
   8.6400000e+00  -7.6301913e-02
   8.6500000e+00  -7.5792100e-02
   8.6600000e+00  -7.5285613e-02
   8.6700000e+00  -7.4782432e-02
   8.6800000e+00  -7.4282537e-02
   8.6900000e+00  -7.3785908e-02
   8.7000000e+00  -7.3292526e-02
   8.7100000e+00  -7.2802372e-02
   8.7200000e+00  -7.2315425e-02
   8.7300000e+00  -7.1831666e-02
   8.7400000e+00  -7.1351076e-02
   8.7500000e+00  -7.0873636e-02
   8.7600000e+00  -7.0399327e-02
   8.7700000e+00  -6.9928129e-02
   8.7800000e+00  -6.9460023e-02
   8.7900000e+00  -6.8994991e-02
   8.8000000e+00  -6.8533014e-02
   8.8100000e+00  -6.8074073e-02
   8.8200000e+00  -6.7618149e-02
   8.8300000e+00  -6.7165224e-02
   8.8400000e+00  -6.6715279e-02
   8.8500000e+00  -6.6268296e-02
   8.8600000e+00  -6.5824256e-02
   8.8700000e+00  -6.5383142e-02
   8.8800000e+00  -6.4944935e-02
   8.8900000e+00  -6.4509617e-02
   8.9000000e+00  -6.4077170e-02
   8.9100000e+00  -6.3647577e-02
   8.9200000e+00  -6.3220819e-02
   8.9300000e+00  -6.2796878e-02
   8.9400000e+00  -6.2375738e-02
   8.9500000e+00  -6.1957380e-02
   8.9600000e+00  -6.1541788e-02
   8.9700000e+00  -6.1128943e-02
   8.9800000e+00  -6.0718828e-02
   8.9900000e+00  -6.0311427e-02
   9.0000000e+00  -5.9906723e-02
   9.0100000e+00  -5.9504697e-02
   9.0200000e+00  -5.9105334e-02
   9.0300000e+00  -5.8708616e-02
   9.0400000e+00  -5.8314527e-02
   9.0500000e+00  -5.7923050e-02
   9.0600000e+00  -5.7534168e-02
   9.0700000e+00  -5.7147866e-02
   9.0800000e+00  -5.6764126e-02
   9.0900000e+00  -5.6382933e-02
   9.1000000e+00  -5.6004269e-02
   9.1100000e+00  -5.5628120e-02
   9.1200000e+00  -5.5254468e-02
   9.1300000e+00  -5.4883299e-02
   9.1400000e+00  -5.4514596e-02
   9.1500000e+00  -5.4148343e-02
   9.1600000e+00  -5.3784525e-02
   9.1700000e+00  -5.3423126e-02
   9.1800000e+00  -5.3064130e-02
   9.1900000e+00  -5.2707523e-02
   9.2000000e+00  -5.2353288e-02
   9.2100000e+00  -5.2001411e-02
   9.2200000e+00  -5.1651876e-02
   9.2300000e+00  -5.1304669e-02
   9.2400000e+00  -5.0959774e-02
   9.2500000e+00  -5.0617176e-02
   9.2600000e+00  -5.0276861e-02
   9.2700000e+00  -4.9938813e-02
   9.2800000e+00  -4.9603019e-02
   9.2900000e+00  -4.9269463e-02
   9.3000000e+00  -4.8938132e-02
   9.3100000e+00  -4.8609010e-02
   9.3200000e+00  -4.8282083e-02
   9.3300000e+00  -4.7957337e-02
   9.3400000e+00  -4.7634759e-02
   9.3500000e+00  -4.7314333e-02
   9.3600000e+00  -4.6996046e-02
   9.3700000e+00  -4.6679885e-02
   9.3800000e+00  -4.6365834e-02
   9.3900000e+00  -4.6053881e-02
   9.4000000e+00  -4.5744011e-02
   9.4100000e+00  -4.5436212e-02
   9.4200000e+00  -4.5130469e-02
   9.4300000e+00  -4.4826770e-02
   9.4400000e+00  -4.4525100e-02
   9.4500000e+00  -4.4225448e-02
   9.4600000e+00  -4.3927798e-02
   9.4700000e+00  -4.3632139e-02
   9.4800000e+00  -4.3338458e-02
   9.4900000e+00  -4.3046740e-02
   9.5000000e+00  -4.2756975e-02
   9.5100000e+00  -4.2469148e-02
   9.5200000e+00  -4.2183247e-02
   9.5300000e+00  -4.1899260e-02
   9.5400000e+00  -4.1617173e-02
   9.5500000e+00  -4.1336975e-02
   9.5600000e+00  -4.1058653e-02
   9.5700000e+00  -4.0782194e-02
   9.5800000e+00  -4.0507587e-02
   9.5900000e+00  -4.0234819e-02
   9.6000000e+00  -3.9963879e-02
   9.6100000e+00  -3.9694753e-02
   9.6200000e+00  -3.9427431e-02
   9.6300000e+00  -3.9161899e-02
   9.6400000e+00  -3.8898148e-02
   9.6500000e+00  -3.8636164e-02
   9.6600000e+00  -3.8375936e-02
   9.6700000e+00  -3.8117453e-02
   9.6800000e+00  -3.7860703e-02
   9.6900000e+00  -3.7605674e-02
   9.7000000e+00  -3.7352355e-02
   9.7100000e+00  -3.7100736e-02
   9.7200000e+00  -3.6850804e-02
   9.7300000e+00  -3.6602549e-02
   9.7400000e+00  -3.6355959e-02
   9.7500000e+00  -3.6111023e-02
   9.7600000e+00  -3.5867731e-02
   9.7700000e+00  -3.5626072e-02
   9.7800000e+00  -3.5386034e-02
   9.7900000e+00  -3.5147607e-02
   9.8000000e+00  -3.4910781e-02
   9.8100000e+00  -3.4675544e-02
   9.8200000e+00  -3.4441887e-02
   9.8300000e+00  -3.4209799e-02
   9.8400000e+00  -3.3979268e-02
   9.8500000e+00  -3.3750286e-02
   9.8600000e+00  -3.3522842e-02
   9.8700000e+00  -3.3296925e-02
   9.8800000e+00  -3.3072526e-02
   9.8900000e+00  -3.2849633e-02
   9.9000000e+00  -3.2628239e-02
   9.9100000e+00  -3.2408331e-02
   9.9200000e+00  -3.2189901e-02
   9.9300000e+00  -3.1972939e-02
   9.9400000e+00  -3.1757434e-02
   9.9500000e+00  -3.1543378e-02
   9.9600000e+00  -3.1330760e-02
   9.9700000e+00  -3.1119571e-02
   9.9800000e+00  -3.0909802e-02
   9.9900000e+00  -3.0701442e-02
   1.0000000e+01  -3.0494484e-02
   1.0010000e+01  -3.0288916e-02
   1.0020000e+01  -3.0084731e-02
   1.0030000e+01  -2.9881918e-02
   1.0040000e+01  -2.9680469e-02
   1.0050000e+01  -2.9480375e-02
   1.0060000e+01  -2.9281626e-02
   1.0070000e+01  -2.9084214e-02
   1.0080000e+01  -2.8888130e-02
   1.0090000e+01  -2.8693364e-02
   1.0100000e+01  -2.8499908e-02
   1.0110000e+01  -2.8307754e-02
   1.0120000e+01  -2.8116892e-02
   1.0130000e+01  -2.7927314e-02
   1.0140000e+01  -2.7739012e-02
   1.0150000e+01  -2.7551976e-02
   1.0160000e+01  -2.7366199e-02
   1.0170000e+01  -2.7181672e-02
   1.0180000e+01  -2.6998387e-02
   1.0190000e+01  -2.6816334e-02
   1.0200000e+01  -2.6635507e-02
   1.0210000e+01  -2.6455897e-02
   1.0220000e+01  -2.6277496e-02
   1.0230000e+01  -2.6100295e-02
   1.0240000e+01  -2.5924287e-02
   1.0250000e+01  -2.5749464e-02
   1.0260000e+01  -2.5575817e-02
   1.0270000e+01  -2.5403340e-02
   1.0280000e+01  -2.5232023e-02
   1.0290000e+01  -2.5061860e-02
   1.0300000e+01  -2.4892842e-02
   1.0310000e+01  -2.4724963e-02
   1.0320000e+01  -2.4558213e-02
   1.0330000e+01  -2.4392586e-02
   1.0340000e+01  -2.4228075e-02
   1.0350000e+01  -2.4064671e-02
   1.0360000e+01  -2.3902368e-02
   1.0370000e+01  -2.3741157e-02
   1.0380000e+01  -2.3581033e-02
   1.0390000e+01  -2.3421986e-02
   1.0400000e+01  -2.3264011e-02
   1.0410000e+01  -2.3107100e-02
   1.0420000e+01  -2.2951245e-02
   1.0430000e+01  -2.2796440e-02
   1.0440000e+01  -2.2642678e-02
   1.0450000e+01  -2.2489952e-02
   1.0460000e+01  -2.2338254e-02
   1.0470000e+01  -2.2187578e-02
   1.0480000e+01  -2.2037918e-02
   1.0490000e+01  -2.1889265e-02
   1.0500000e+01  -2.1741614e-02
   1.0510000e+01  -2.1594958e-02
   1.0520000e+01  -2.1449290e-02
   1.0530000e+01  -2.1304603e-02
   1.0540000e+01  -2.1160891e-02
   1.0550000e+01  -2.1018147e-02
   1.0560000e+01  -2.0876365e-02
   1.0570000e+01  -2.0735538e-02
   1.0580000e+01  -2.0595661e-02
   1.0590000e+01  -2.0456726e-02
   1.0600000e+01  -2.0318727e-02
   1.0610000e+01  -2.0181658e-02
   1.0620000e+01  -2.0045512e-02
   1.0630000e+01  -1.9910285e-02
   1.0640000e+01  -1.9775968e-02
   1.0650000e+01  -1.9642557e-02
   1.0660000e+01  -1.9510045e-02
   1.0670000e+01  -1.9378426e-02
   1.0680000e+01  -1.9247694e-02
   1.0690000e+01  -1.9117843e-02
   1.0700000e+01  -1.8988867e-02
   1.0710000e+01  -1.8860761e-02
   1.0720000e+01  -1.8733518e-02
   1.0730000e+01  -1.8607133e-02
   1.0740000e+01  -1.8481600e-02
   1.0750000e+01  -1.8356913e-02
   1.0760000e+01  -1.8233067e-02
   1.0770000e+01  -1.8110055e-02
   1.0780000e+01  -1.7987873e-02
   1.0790000e+01  -1.7866514e-02
   1.0800000e+01  -1.7745973e-02
   1.0810000e+01  -1.7626245e-02
   1.0820000e+01  -1.7507324e-02
   1.0830000e+01  -1.7389205e-02
   1.0840000e+01  -1.7271882e-02
   1.0850000e+01  -1.7155351e-02
   1.0860000e+01  -1.7039605e-02
   1.0870000e+01  -1.6924639e-02
   1.0880000e+01  -1.6810448e-02
   1.0890000e+01  -1.6697028e-02
   1.0900000e+01  -1.6584372e-02
   1.0910000e+01  -1.6472475e-02
   1.0920000e+01  -1.6361334e-02
   1.0930000e+01  -1.6250941e-02
   1.0940000e+01  -1.6141293e-02
   1.0950000e+01  -1.6032384e-02
   1.0960000e+01  -1.5924210e-02
   1.0970000e+01  -1.5816765e-02
   1.0980000e+01  -1.5710045e-02
   1.0990000e+01  -1.5604044e-02
   1.1000000e+01  -1.5498758e-02
   1.1010000e+01  -1.5394182e-02
   1.1020000e+01  -1.5290312e-02
   1.1030000e+01  -1.5187141e-02
   1.1040000e+01  -1.5084667e-02
   1.1050000e+01  -1.4982883e-02
   1.1060000e+01  -1.4881787e-02
   1.1070000e+01  -1.4781371e-02
   1.1080000e+01  -1.4681633e-02
   1.1090000e+01  -1.4582568e-02
   1.1100000e+01  -1.4484171e-02
   1.1110000e+01  -1.4386437e-02
   1.1120000e+01  -1.4289363e-02
   1.1130000e+01  -1.4192943e-02
   1.1140000e+01  -1.4097174e-02
   1.1150000e+01  -1.4002050e-02
   1.1160000e+01  -1.3907569e-02
   1.1170000e+01  -1.3813724e-02
   1.1180000e+01  -1.3720512e-02
   1.1190000e+01  -1.3627929e-02
   1.1200000e+01  -1.3535971e-02
   1.1210000e+01  -1.3444633e-02
   1.1220000e+01  -1.3353910e-02
   1.1230000e+01  -1.3263800e-02
   1.1240000e+01  -1.3174298e-02
   1.1250000e+01  -1.3085399e-02
   1.1260000e+01  -1.2997100e-02
   1.1270000e+01  -1.2909397e-02
   1.1280000e+01  -1.2822285e-02
   1.1290000e+01  -1.2735761e-02
   1.1300000e+01  -1.2649820e-02
   1.1310000e+01  -1.2564459e-02
   1.1320000e+01  -1.2479674e-02
   1.1330000e+01  -1.2395461e-02
   1.1340000e+01  -1.2311816e-02
   1.1350000e+01  -1.2228735e-02
   1.1360000e+01  -1.2146215e-02
   1.1370000e+01  -1.2064251e-02
   1.1380000e+01  -1.1982841e-02
   1.1390000e+01  -1.1901979e-02
   1.1400000e+01  -1.1821663e-02
   1.1410000e+01  -1.1741889e-02
   1.1420000e+01  -1.1662653e-02
   1.1430000e+01  -1.1583951e-02
   1.1440000e+01  -1.1505781e-02
   1.1450000e+01  -1.1428138e-02
   1.1460000e+01  -1.1351018e-02
   1.1470000e+01  -1.1274419e-02
   1.1480000e+01  -1.1198337e-02
   1.1490000e+01  -1.1122768e-02
   1.1500000e+01  -1.1047708e-02
   1.1510000e+01  -1.0973155e-02
   1.1520000e+01  -1.0899106e-02
   1.1530000e+01  -1.0825555e-02
   1.1540000e+01  -1.0752501e-02
   1.1550000e+01  -1.0679940e-02
   1.1560000e+01  -1.0607868e-02
   1.1570000e+01  -1.0536283e-02
   1.1580000e+01  -1.0465180e-02
   1.1590000e+01  -1.0394558e-02
   1.1600000e+01  -1.0324411e-02
   1.1610000e+01  -1.0254738e-02
   1.1620000e+01  -1.0185535e-02
   1.1630000e+01  -1.0116799e-02
   1.1640000e+01  -1.0048527e-02
   1.1650000e+01  -9.9807156e-03
   1.1660000e+01  -9.9133615e-03
   1.1670000e+01  -9.8464618e-03
   1.1680000e+01  -9.7800135e-03
   1.1690000e+01  -9.7140136e-03
   1.1700000e+01  -9.6484590e-03
   1.1710000e+01  -9.5833467e-03
   1.1720000e+01  -9.5186737e-03
   1.1730000e+01  -9.4544371e-03
   1.1740000e+01  -9.3906338e-03
   1.1750000e+01  -9.3272611e-03
   1.1760000e+01  -9.2643160e-03
   1.1770000e+01  -9.2017956e-03
   1.1780000e+01  -9.1396971e-03
   1.1790000e+01  -9.0780175e-03
   1.1800000e+01  -9.0167542e-03
   1.1810000e+01  -8.9559042e-03
   1.1820000e+01  -8.8954647e-03
   1.1830000e+01  -8.8354331e-03
   1.1840000e+01  -8.7758066e-03
   1.1850000e+01  -8.7165824e-03
   1.1860000e+01  -8.6577578e-03
   1.1870000e+01  -8.5993302e-03
   1.1880000e+01  -8.5412967e-03
   1.1890000e+01  -8.4836549e-03
   1.1900000e+01  -8.4264020e-03
   1.1910000e+01  -8.3695355e-03
   1.1920000e+01  -8.3130526e-03
   1.1930000e+01  -8.2569509e-03
   1.1940000e+01  -8.2012278e-03
   1.1950000e+01  -8.1458806e-03
   1.1960000e+01  -8.0909070e-03
   1.1970000e+01  -8.0363042e-03
   1.1980000e+01  -7.9820700e-03
   1.1990000e+01  -7.9282017e-03
   1.2000000e+01  -7.8746968e-03
   1.2010000e+01  -7.8215531e-03
   1.2020000e+01  -7.7687679e-03
   1.2030000e+01  -7.7163389e-03
   1.2040000e+01  -7.6642637e-03
   1.2050000e+01  -7.6125400e-03
   1.2060000e+01  -7.5611652e-03
   1.2070000e+01  -7.5101371e-03
   1.2080000e+01  -7.4594534e-03
   1.2090000e+01  -7.4091116e-03
   1.2100000e+01  -7.3591096e-03
   1.2110000e+01  -7.3094450e-03
   1.2120000e+01  -7.2601155e-03
   1.2130000e+01  -7.2111189e-03
   1.2140000e+01  -7.1624530e-03
   1.2150000e+01  -7.1141154e-03
   1.2160000e+01  -7.0661040e-03
   1.2170000e+01  -7.0184166e-03
   1.2180000e+01  -6.9710510e-03
   1.2190000e+01  -6.9240051e-03
   1.2200000e+01  -6.8772766e-03
   1.2210000e+01  -6.8308635e-03
   1.2220000e+01  -6.7847635e-03
   1.2230000e+01  -6.7389747e-03
   1.2240000e+01  -6.6934948e-03
   1.2250000e+01  -6.6483218e-03
   1.2260000e+01  -6.6034537e-03
   1.2270000e+01  -6.5588884e-03
   1.2280000e+01  -6.5146238e-03
   1.2290000e+01  -6.4706579e-03
   1.2300000e+01  -6.4269887e-03
   1.2310000e+01  -6.3836142e-03
   1.2320000e+01  -6.3405324e-03
   1.2330000e+01  -6.2977414e-03
   1.2340000e+01  -6.2552391e-03
   1.2350000e+01  -6.2130236e-03
   1.2360000e+01  -6.1710930e-03
   1.2370000e+01  -6.1294454e-03
   1.2380000e+01  -6.0880788e-03
   1.2390000e+01  -6.0469914e-03
   1.2400000e+01  -6.0061812e-03
   1.2410000e+01  -5.9656465e-03
   1.2420000e+01  -5.9253853e-03
   1.2430000e+01  -5.8853958e-03
   1.2440000e+01  -5.8456761e-03
   1.2450000e+01  -5.8062246e-03
   1.2460000e+01  -5.7670392e-03
   1.2470000e+01  -5.7281183e-03
   1.2480000e+01  -5.6894600e-03
   1.2490000e+01  -5.6510627e-03
   1.2500000e+01  -5.6129244e-03
   1.2510000e+01  -5.5750436e-03
   1.2520000e+01  -5.5374183e-03
   1.2530000e+01  -5.5000470e-03
   1.2540000e+01  -5.4629279e-03
   1.2550000e+01  -5.4260593e-03
   1.2560000e+01  -5.3894395e-03
   1.2570000e+01  -5.3530668e-03
   1.2580000e+01  -5.3169396e-03
   1.2590000e+01  -5.2810562e-03
   1.2600000e+01  -5.2454149e-03
   1.2610000e+01  -5.2100142e-03
   1.2620000e+01  -5.1748524e-03
   1.2630000e+01  -5.1399278e-03
   1.2640000e+01  -5.1052390e-03
   1.2650000e+01  -5.0707843e-03
   1.2660000e+01  -5.0365621e-03
   1.2670000e+01  -5.0025708e-03
   1.2680000e+01  -4.9688089e-03
   1.2690000e+01  -4.9352749e-03
   1.2700000e+01  -4.9019672e-03
   1.2710000e+01  -4.8688843e-03
   1.2720000e+01  -4.8360246e-03
   1.2730000e+01  -4.8033867e-03
   1.2740000e+01  -4.7709691e-03
   1.2750000e+01  -4.7387702e-03
   1.2760000e+01  -4.7067886e-03
   1.2770000e+01  -4.6750229e-03
   1.2780000e+01  -4.6434715e-03
   1.2790000e+01  -4.6121331e-03
   1.2800000e+01  -4.5810062e-03
   1.2810000e+01  -4.5500893e-03
   1.2820000e+01  -4.5193811e-03
   1.2830000e+01  -4.4888801e-03
   1.2840000e+01  -4.4585849e-03
   1.2850000e+01  -4.4284942e-03
   1.2860000e+01  -4.3986066e-03
   1.2870000e+01  -4.3689207e-03
   1.2880000e+01  -4.3394351e-03
   1.2890000e+01  -4.3101486e-03
   1.2900000e+01  -4.2810596e-03
   1.2910000e+01  -4.2521670e-03
   1.2920000e+01  -4.2234694e-03
   1.2930000e+01  -4.1949654e-03
   1.2940000e+01  -4.1666538e-03
   1.2950000e+01  -4.1385333e-03
   1.2960000e+01  -4.1106026e-03
   1.2970000e+01  -4.0828603e-03
   1.2980000e+01  -4.0553053e-03
   1.2990000e+01  -4.0279362e-03
   1.3000000e+01  -4.0007519e-03
   1.3010000e+01  -3.9737510e-03
   1.3020000e+01  -3.9469323e-03
   1.3030000e+01  -3.9202946e-03
   1.3040000e+01  -3.8938367e-03
   1.3050000e+01  -3.8675574e-03
   1.3060000e+01  -3.8414554e-03
   1.3070000e+01  -3.8155296e-03
   1.3080000e+01  -3.7897787e-03
   1.3090000e+01  -3.7642016e-03
   1.3100000e+01  -3.7387972e-03
   1.3110000e+01  -3.7135642e-03
   1.3120000e+01  -3.6885014e-03
   1.3130000e+01  -3.6636079e-03
   1.3140000e+01  -3.6388823e-03
   1.3150000e+01  -3.6143236e-03
   1.3160000e+01  -3.5899306e-03
   1.3170000e+01  -3.5657023e-03
   1.3180000e+01  -3.5416375e-03
   1.3190000e+01  -3.5177350e-03
   1.3200000e+01  -3.4939939e-03
   1.3210000e+01  -3.4704131e-03
   1.3220000e+01  -3.4469913e-03
   1.3230000e+01  -3.4237277e-03
   1.3240000e+01  -3.4006210e-03
   1.3250000e+01  -3.3776703e-03
   1.3260000e+01  -3.3548745e-03
   1.3270000e+01  -3.3322325e-03
   1.3280000e+01  -3.3097433e-03
   1.3290000e+01  -3.2874059e-03
   1.3300000e+01  -3.2652193e-03
   1.3310000e+01  -3.2431824e-03
   1.3320000e+01  -3.2212942e-03
   1.3330000e+01  -3.1995537e-03
   1.3340000e+01  -3.1779600e-03
   1.3350000e+01  -3.1565120e-03
   1.3360000e+01  -3.1352087e-03
   1.3370000e+01  -3.1140492e-03
   1.3380000e+01  -3.0930325e-03
   1.3390000e+01  -3.0721577e-03
   1.3400000e+01  -3.0514237e-03
   1.3410000e+01  -3.0308297e-03
   1.3420000e+01  -3.0103747e-03
   1.3430000e+01  -2.9900577e-03
   1.3440000e+01  -2.9698778e-03
   1.3450000e+01  -2.9498341e-03
   1.3460000e+01  -2.9299257e-03
   1.3470000e+01  -2.9101516e-03
   1.3480000e+01  -2.8905110e-03
   1.3490000e+01  -2.8710030e-03
   1.3500000e+01  -2.8516266e-03
   1.3510000e+01  -2.8323810e-03
   1.3520000e+01  -2.8132653e-03
   1.3530000e+01  -2.7942785e-03
   1.3540000e+01  -2.7754200e-03
   1.3550000e+01  -2.7566887e-03
   1.3560000e+01  -2.7380838e-03
   1.3570000e+01  -2.7196044e-03
   1.3580000e+01  -2.7012498e-03
   1.3590000e+01  -2.6830191e-03
   1.3600000e+01  -2.6649114e-03
   1.3610000e+01  -2.6469259e-03
   1.3620000e+01  -2.6290618e-03
   1.3630000e+01  -2.6113182e-03
   1.3640000e+01  -2.5936944e-03
   1.3650000e+01  -2.5761896e-03
   1.3660000e+01  -2.5588029e-03
   1.3670000e+01  -2.5415335e-03
   1.3680000e+01  -2.5243807e-03
   1.3690000e+01  -2.5073436e-03
   1.3700000e+01  -2.4904215e-03
   1.3710000e+01  -2.4736137e-03
   1.3720000e+01  -2.4569192e-03
   1.3730000e+01  -2.4403375e-03
   1.3740000e+01  -2.4238676e-03
   1.3750000e+01  -2.4075089e-03
   1.3760000e+01  -2.3912606e-03
   1.3770000e+01  -2.3751220e-03
   1.3780000e+01  -2.3590923e-03
   1.3790000e+01  -2.3431707e-03
   1.3800000e+01  -2.3273566e-03
   1.3810000e+01  -2.3116493e-03
   1.3820000e+01  -2.2960479e-03
   1.3830000e+01  -2.2805519e-03
   1.3840000e+01  -2.2651604e-03
   1.3850000e+01  -2.2498728e-03
   1.3860000e+01  -2.2346884e-03
   1.3870000e+01  -2.2196064e-03
   1.3880000e+01  -2.2046263e-03
   1.3890000e+01  -2.1897472e-03
   1.3900000e+01  -2.1749686e-03
   1.3910000e+01  -2.1602897e-03
   1.3920000e+01  -2.1457099e-03
   1.3930000e+01  -2.1312285e-03
   1.3940000e+01  -2.1168448e-03
   1.3950000e+01  -2.1025581e-03
   1.3960000e+01  -2.0883679e-03
   1.3970000e+01  -2.0742735e-03
   1.3980000e+01  -2.0602742e-03
   1.3990000e+01  -2.0463694e-03
   1.4000000e+01  -2.0325584e-03
   1.4010000e+01  -2.0188406e-03
   1.4020000e+01  -2.0052154e-03
   1.4030000e+01  -1.9916822e-03
   1.4040000e+01  -1.9782403e-03
   1.4050000e+01  -1.9648891e-03
   1.4060000e+01  -1.9516281e-03
   1.4070000e+01  -1.9384565e-03
   1.4080000e+01  -1.9253738e-03
   1.4090000e+01  -1.9123794e-03
   1.4100000e+01  -1.8994727e-03
   1.4110000e+01  -1.8866532e-03
   1.4120000e+01  -1.8739201e-03
   1.4130000e+01  -1.8612730e-03
   1.4140000e+01  -1.8487112e-03
   1.4150000e+01  -1.8362342e-03
   1.4160000e+01  -1.8238414e-03
   1.4170000e+01  -1.8115323e-03
   1.4180000e+01  -1.7993062e-03
   1.4190000e+01  -1.7871626e-03
   1.4200000e+01  -1.7751010e-03
   1.4210000e+01  -1.7631209e-03
   1.4220000e+01  -1.7512215e-03
   1.4230000e+01  -1.7394025e-03
   1.4240000e+01  -1.7276632e-03
   1.4250000e+01  -1.7160032e-03
   1.4260000e+01  -1.7044218e-03
   1.4270000e+01  -1.6929186e-03
   1.4280000e+01  -1.6814931e-03
   1.4290000e+01  -1.6701447e-03
   1.4300000e+01  -1.6588728e-03
   1.4310000e+01  -1.6476770e-03
   1.4320000e+01  -1.6365568e-03
   1.4330000e+01  -1.6255117e-03
   1.4340000e+01  -1.6145410e-03
   1.4350000e+01  -1.6036445e-03
   1.4360000e+01  -1.5928214e-03
   1.4370000e+01  -1.5820714e-03
   1.4380000e+01  -1.5713940e-03
   1.4390000e+01  -1.5607886e-03
   1.4400000e+01  -1.5502548e-03
   1.4410000e+01  -1.5397921e-03
   1.4420000e+01  -1.5294000e-03
   1.4430000e+01  -1.5190780e-03
   1.4440000e+01  -1.5088257e-03
   1.4450000e+01  -1.4986426e-03
   1.4460000e+01  -1.4885283e-03
   1.4470000e+01  -1.4784821e-03
   1.4480000e+01  -1.4685038e-03
   1.4490000e+01  -1.4585929e-03
   1.4500000e+01  -1.4487488e-03
   1.4510000e+01  -1.4389711e-03
   1.4520000e+01  -1.4292595e-03
   1.4530000e+01  -1.4196134e-03
   1.4540000e+01  -1.4100323e-03
   1.4550000e+01  -1.4005160e-03
   1.4560000e+01  -1.3910639e-03
   1.4570000e+01  -1.3816755e-03
   1.4580000e+01  -1.3723506e-03
   1.4590000e+01  -1.3630885e-03
   1.4600000e+01  -1.3538890e-03
   1.4610000e+01  -1.3447516e-03
   1.4620000e+01  -1.3356758e-03
   1.4630000e+01  -1.3266613e-03
   1.4640000e+01  -1.3177076e-03
   1.4650000e+01  -1.3088144e-03
   1.4660000e+01  -1.2999811e-03
   1.4670000e+01  -1.2912075e-03
   1.4680000e+01  -1.2824931e-03
   1.4690000e+01  -1.2738376e-03
   1.4700000e+01  -1.2652404e-03
   1.4710000e+01  -1.2567012e-03
   1.4720000e+01  -1.2482197e-03
   1.4730000e+01  -1.2397954e-03
   1.4740000e+01  -1.2314280e-03
   1.4750000e+01  -1.2231171e-03
   1.4760000e+01  -1.2148622e-03
   1.4770000e+01  -1.2066631e-03
   1.4780000e+01  -1.1985193e-03
   1.4790000e+01  -1.1904304e-03
   1.4800000e+01  -1.1823962e-03
   1.4810000e+01  -1.1744162e-03
   1.4820000e+01  -1.1664900e-03
   1.4830000e+01  -1.1586173e-03
   1.4840000e+01  -1.1507978e-03
   1.4850000e+01  -1.1430310e-03
   1.4860000e+01  -1.1353166e-03
   1.4870000e+01  -1.1276543e-03
   1.4880000e+01  -1.1200438e-03
   1.4890000e+01  -1.1124846e-03
   1.4900000e+01  -1.1049764e-03
   1.4910000e+01  -1.0975188e-03
   1.4920000e+01  -1.0901117e-03
   1.4930000e+01  -1.0827545e-03
   1.4940000e+01  -1.0754469e-03
   1.4950000e+01  -1.0681887e-03
   1.4960000e+01  -1.0609794e-03
   1.4970000e+01  -1.0538189e-03
   1.4980000e+01  -1.0467066e-03
   1.4990000e+01  -1.0396423e-03
   1.5000000e+01  -1.0326258e-03
   1.5010000e+01  -1.0256565e-03
   1.5020000e+01  -1.0187343e-03
   1.5030000e+01  -1.0118589e-03
   1.5040000e+01  -1.0050298e-03
   1.5050000e+01  -9.9824683e-04
   1.5060000e+01  -9.9150962e-04
   1.5070000e+01  -9.8481789e-04
   1.5080000e+01  -9.7817132e-04
   1.5090000e+01  -9.7156961e-04
   1.5100000e+01  -9.6501245e-04
   1.5110000e+01  -9.5849955e-04
   1.5120000e+01  -9.5203061e-04
   1.5130000e+01  -9.4560532e-04
   1.5140000e+01  -9.3922340e-04
   1.5150000e+01  -9.3288455e-04
   1.5160000e+01  -9.2658848e-04
   1.5170000e+01  -9.2033490e-04
   1.5180000e+01  -9.1412353e-04
   1.5190000e+01  -9.0795407e-04
   1.5200000e+01  -9.0182626e-04
   1.5210000e+01  -8.9573980e-04
   1.5220000e+01  -8.8969443e-04
   1.5230000e+01  -8.8368985e-04
   1.5240000e+01  -8.7772579e-04
   1.5250000e+01  -8.7180199e-04
   1.5260000e+01  -8.6591817e-04
   1.5270000e+01  -8.6007406e-04
   1.5280000e+01  -8.5426939e-04
   1.5290000e+01  -8.4850389e-04
   1.5300000e+01  -8.4277731e-04
   1.5310000e+01  -8.3708938e-04
   1.5320000e+01  -8.3143983e-04
   1.5330000e+01  -8.2582841e-04
   1.5340000e+01  -8.2025487e-04
   1.5350000e+01  -8.1471894e-04
   1.5360000e+01  -8.0922037e-04
   1.5370000e+01  -8.0375891e-04
   1.5380000e+01  -7.9833432e-04
   1.5390000e+01  -7.9294633e-04
   1.5400000e+01  -7.8759471e-04
   1.5410000e+01  -7.8227920e-04
   1.5420000e+01  -7.7699957e-04
   1.5430000e+01  -7.7175557e-04
   1.5440000e+01  -7.6654697e-04
   1.5450000e+01  -7.6137351e-04
   1.5460000e+01  -7.5623498e-04
   1.5470000e+01  -7.5113112e-04
   1.5480000e+01  -7.4606171e-04
   1.5490000e+01  -7.4102651e-04
   1.5500000e+01  -7.3602530e-04
   1.5510000e+01  -7.3105783e-04
   1.5520000e+01  -7.2612390e-04
   1.5530000e+01  -7.2122326e-04
   1.5540000e+01  -7.1635570e-04
   1.5550000e+01  -7.1152099e-04
   1.5560000e+01  -7.0671891e-04
   1.5570000e+01  -7.0194924e-04
   1.5580000e+01  -6.9721175e-04
   1.5590000e+01  -6.9250625e-04
   1.5600000e+01  -6.8783250e-04
   1.5610000e+01  -6.8319029e-04
   1.5620000e+01  -6.7857941e-04
   1.5630000e+01  -6.7399966e-04
   1.5640000e+01  -6.6945081e-04
   1.5650000e+01  -6.6493266e-04
   1.5660000e+01  -6.6044500e-04
   1.5670000e+01  -6.5598764e-04
   1.5680000e+01  -6.5156035e-04
   1.5690000e+01  -6.4716295e-04
   1.5700000e+01  -6.4279522e-04
   1.5710000e+01  -6.3845697e-04
   1.5720000e+01  -6.3414800e-04
   1.5730000e+01  -6.2986811e-04
   1.5740000e+01  -6.2561711e-04
   1.5750000e+01  -6.2139480e-04
   1.5760000e+01  -6.1720098e-04
   1.5770000e+01  -6.1303547e-04
   1.5780000e+01  -6.0889807e-04
   1.5790000e+01  -6.0478859e-04
   1.5800000e+01  -6.0070685e-04
   1.5810000e+01  -5.9665266e-04
   1.5820000e+01  -5.9262583e-04
   1.5830000e+01  -5.8862617e-04
   1.5840000e+01  -5.8465351e-04
   1.5850000e+01  -5.8070766e-04
   1.5860000e+01  -5.7678845e-04
   1.5870000e+01  -5.7289568e-04
   1.5880000e+01  -5.6902918e-04
   1.5890000e+01  -5.6518878e-04
   1.5900000e+01  -5.6137430e-04
   1.5910000e+01  -5.5758557e-04
   1.5920000e+01  -5.5382240e-04
   1.5930000e+01  -5.5008463e-04
   1.5940000e+01  -5.4637209e-04
   1.5950000e+01  -5.4268461e-04
   1.5960000e+01  -5.3902201e-04
   1.5970000e+01  -5.3538413e-04
   1.5980000e+01  -5.3177080e-04
   1.5990000e+01  -5.2818186e-04
   1.6000000e+01  -5.2461714e-04
   1.6010000e+01  -5.2107648e-04
   1.6020000e+01  -5.1755971e-04
   1.6030000e+01  -5.1406668e-04
   1.6040000e+01  -5.1059723e-04
   1.6050000e+01  -5.0715119e-04
   1.6060000e+01  -5.0372840e-04
   1.6070000e+01  -5.0032872e-04
   1.6080000e+01  -4.9695198e-04
   1.6090000e+01  -4.9359803e-04
   1.6100000e+01  -4.9026672e-04
   1.6110000e+01  -4.8695789e-04
   1.6120000e+01  -4.8367140e-04
   1.6130000e+01  -4.8040708e-04
   1.6140000e+01  -4.7716479e-04
   1.6150000e+01  -4.7394439e-04
   1.6160000e+01  -4.7074572e-04
   1.6170000e+01  -4.6756864e-04
   1.6180000e+01  -4.6441300e-04
   1.6190000e+01  -4.6127866e-04
   1.6200000e+01  -4.5816547e-04
   1.6210000e+01  -4.5507330e-04
   1.6220000e+01  -4.5200199e-04
   1.6230000e+01  -4.4895141e-04
   1.6240000e+01  -4.4592142e-04
   1.6250000e+01  -4.4291188e-04
   1.6260000e+01  -4.3992265e-04
   1.6270000e+01  -4.3695359e-04
   1.6280000e+01  -4.3400458e-04
   1.6290000e+01  -4.3107546e-04
   1.6300000e+01  -4.2816612e-04
   1.6310000e+01  -4.2527641e-04
   1.6320000e+01  -4.2240620e-04
   1.6330000e+01  -4.1955537e-04
   1.6340000e+01  -4.1672377e-04
   1.6350000e+01  -4.1391129e-04
   1.6360000e+01  -4.1111778e-04
   1.6370000e+01  -4.0834313e-04
   1.6380000e+01  -4.0558721e-04
   1.6390000e+01  -4.0284988e-04
   1.6400000e+01  -4.0013103e-04
   1.6410000e+01  -3.9743053e-04
   1.6420000e+01  -3.9474826e-04
   1.6430000e+01  -3.9208409e-04
   1.6440000e+01  -3.8943790e-04
   1.6450000e+01  -3.8680957e-04
   1.6460000e+01  -3.8419897e-04
   1.6470000e+01  -3.8160600e-04
   1.6480000e+01  -3.7903053e-04
   1.6490000e+01  -3.7647243e-04
   1.6500000e+01  -3.7393161e-04
   1.6510000e+01  -3.7140793e-04
   1.6520000e+01  -3.6890128e-04
   1.6530000e+01  -3.6641155e-04
   1.6540000e+01  -3.6393863e-04
   1.6550000e+01  -3.6148239e-04
   1.6560000e+01  -3.5904273e-04
   1.6570000e+01  -3.5661954e-04
   1.6580000e+01  -3.5421270e-04
   1.6590000e+01  -3.5182210e-04
   1.6600000e+01  -3.4944764e-04
   1.6610000e+01  -3.4708921e-04
   1.6620000e+01  -3.4474669e-04
   1.6630000e+01  -3.4241998e-04
   1.6640000e+01  -3.4010897e-04
   1.6650000e+01  -3.3781356e-04
   1.6660000e+01  -3.3553365e-04
   1.6670000e+01  -3.3326912e-04
   1.6680000e+01  -3.3101987e-04
   1.6690000e+01  -3.2878580e-04
   1.6700000e+01  -3.2656682e-04
   1.6710000e+01  -3.2436280e-04
   1.6720000e+01  -3.2217367e-04
   1.6730000e+01  -3.1999930e-04
   1.6740000e+01  -3.1783961e-04
   1.6750000e+01  -3.1569450e-04
   1.6760000e+01  -3.1356387e-04
   1.6770000e+01  -3.1144761e-04
   1.6780000e+01  -3.0934564e-04
   1.6790000e+01  -3.0725785e-04
   1.6800000e+01  -3.0518416e-04
   1.6810000e+01  -3.0312446e-04
   1.6820000e+01  -3.0107866e-04
   1.6830000e+01  -2.9904667e-04
   1.6840000e+01  -2.9702839e-04
   1.6850000e+01  -2.9502373e-04
   1.6860000e+01  -2.9303261e-04
   1.6870000e+01  -2.9105492e-04
   1.6880000e+01  -2.8909058e-04
   1.6890000e+01  -2.8713949e-04
   1.6900000e+01  -2.8520158e-04
   1.6910000e+01  -2.8327674e-04
   1.6920000e+01  -2.8136489e-04
   1.6930000e+01  -2.7946595e-04
   1.6940000e+01  -2.7757983e-04
   1.6950000e+01  -2.7570643e-04
   1.6960000e+01  -2.7384567e-04
   1.6970000e+01  -2.7199748e-04
   1.6980000e+01  -2.7016176e-04
   1.6990000e+01  -2.6833842e-04
   1.7000000e+01  -2.6652740e-04
   1.7010000e+01  -2.6472859e-04
   1.7020000e+01  -2.6294193e-04
   1.7030000e+01  -2.6116732e-04
   1.7040000e+01  -2.5940470e-04
   1.7050000e+01  -2.5765396e-04
   1.7060000e+01  -2.5591505e-04
   1.7070000e+01  -2.5418787e-04
   1.7080000e+01  -2.5247234e-04
   1.7090000e+01  -2.5076840e-04
   1.7100000e+01  -2.4907595e-04
   1.7110000e+01  -2.4739493e-04
   1.7120000e+01  -2.4572525e-04
   1.7130000e+01  -2.4406684e-04
   1.7140000e+01  -2.4241962e-04
   1.7150000e+01  -2.4078352e-04
   1.7160000e+01  -2.3915846e-04
   1.7170000e+01  -2.3754437e-04
   1.7180000e+01  -2.3594118e-04
   1.7190000e+01  -2.3434880e-04
   1.7200000e+01  -2.3276717e-04
   1.7210000e+01  -2.3119622e-04
   1.7220000e+01  -2.2963586e-04
   1.7230000e+01  -2.2808604e-04
   1.7240000e+01  -2.2654668e-04
   1.7250000e+01  -2.2501771e-04
   1.7260000e+01  -2.2349905e-04
   1.7270000e+01  -2.2199065e-04
   1.7280000e+01  -2.2049243e-04
   1.7290000e+01  -2.1900431e-04
   1.7300000e+01  -2.1752624e-04
   1.7310000e+01  -2.1605815e-04
   1.7320000e+01  -2.1459997e-04
   1.7330000e+01  -2.1315162e-04
   1.7340000e+01  -2.1171305e-04
   1.7350000e+01  -2.1028419e-04
   1.7360000e+01  -2.0886498e-04
   1.7370000e+01  -2.0745534e-04
   1.7380000e+01  -2.0605521e-04
   1.7390000e+01  -2.0466454e-04
   1.7400000e+01  -2.0328325e-04
   1.7410000e+01  -2.0191128e-04
   1.7420000e+01  -2.0054858e-04
   1.7430000e+01  -1.9919507e-04
   1.7440000e+01  -1.9785069e-04
   1.7450000e+01  -1.9651539e-04
   1.7460000e+01  -1.9518910e-04
   1.7470000e+01  -1.9387176e-04
   1.7480000e+01  -1.9256331e-04
   1.7490000e+01  -1.9126369e-04
   1.7500000e+01  -1.8997285e-04
   1.7510000e+01  -1.8869071e-04
   1.7520000e+01  -1.8741723e-04
   1.7530000e+01  -1.8615234e-04
   1.7540000e+01  -1.8489599e-04
   1.7550000e+01  -1.8364812e-04
   1.7560000e+01  -1.8240868e-04
   1.7570000e+01  -1.8117759e-04
   1.7580000e+01  -1.7995482e-04
   1.7590000e+01  -1.7874029e-04
   1.7600000e+01  -1.7753397e-04
   1.7610000e+01  -1.7633579e-04
   1.7620000e+01  -1.7514569e-04
   1.7630000e+01  -1.7396362e-04
   1.7640000e+01  -1.7278953e-04
   1.7650000e+01  -1.7162337e-04
   1.7660000e+01  -1.7046508e-04
   1.7670000e+01  -1.6931460e-04
   1.7680000e+01  -1.6817189e-04
   1.7690000e+01  -1.6703689e-04
   1.7700000e+01  -1.6590955e-04
   1.7710000e+01  -1.6478982e-04
   1.7720000e+01  -1.6367765e-04
   1.7730000e+01  -1.6257298e-04
   1.7740000e+01  -1.6147577e-04
   1.7750000e+01  -1.6038597e-04
   1.7760000e+01  -1.5930351e-04
   1.7770000e+01  -1.5822837e-04
   1.7780000e+01  -1.5716048e-04
   1.7790000e+01  -1.5609980e-04
   1.7800000e+01  -1.5504627e-04
   1.7810000e+01  -1.5399986e-04
   1.7820000e+01  -1.5296051e-04
   1.7830000e+01  -1.5192817e-04
   1.7840000e+01  -1.5090280e-04
   1.7850000e+01  -1.4988435e-04
   1.7860000e+01  -1.4887278e-04
   1.7870000e+01  -1.4786803e-04
   1.7880000e+01  -1.4687006e-04
   1.7890000e+01  -1.4587883e-04
   1.7900000e+01  -1.4489429e-04
   1.7910000e+01  -1.4391639e-04
   1.7920000e+01  -1.4294509e-04
   1.7930000e+01  -1.4198035e-04
   1.7940000e+01  -1.4102212e-04
   1.7950000e+01  -1.4007035e-04
   1.7960000e+01  -1.3912501e-04
   1.7970000e+01  -1.3818605e-04
   1.7980000e+01  -1.3725343e-04
   1.7990000e+01  -1.3632710e-04
   1.8000000e+01  -1.3540702e-04
   1.8010000e+01  -1.3449316e-04
   1.8020000e+01  -1.3358546e-04
   1.8030000e+01  -1.3268388e-04
   1.8040000e+01  -1.3178839e-04
   1.8050000e+01  -1.3089895e-04
   1.8060000e+01  -1.3001551e-04
   1.8070000e+01  -1.2913803e-04
   1.8080000e+01  -1.2826647e-04
   1.8090000e+01  -1.2740079e-04
   1.8100000e+01  -1.2654096e-04
   1.8110000e+01  -1.2568693e-04
   1.8120000e+01  -1.2483866e-04
   1.8130000e+01  -1.2399612e-04
   1.8140000e+01  -1.2315927e-04
   1.8150000e+01  -1.2232806e-04
   1.8160000e+01  -1.2150246e-04
   1.8170000e+01  -1.2068244e-04
   1.8180000e+01  -1.1986795e-04
   1.8190000e+01  -1.1905895e-04
   1.8200000e+01  -1.1825542e-04
   1.8210000e+01  -1.1745731e-04
   1.8220000e+01  -1.1666459e-04
   1.8230000e+01  -1.1587721e-04
   1.8240000e+01  -1.1509515e-04
   1.8250000e+01  -1.1431837e-04
   1.8260000e+01  -1.1354683e-04
   1.8270000e+01  -1.1278050e-04
   1.8280000e+01  -1.1201934e-04
   1.8290000e+01  -1.1126331e-04
   1.8300000e+01  -1.1051239e-04
   1.8310000e+01  -1.0976654e-04
   1.8320000e+01  -1.0902572e-04
   1.8330000e+01  -1.0828990e-04
   1.8340000e+01  -1.0755905e-04
   1.8350000e+01  -1.0683313e-04
   1.8360000e+01  -1.0611211e-04
   1.8370000e+01  -1.0539595e-04
   1.8380000e+01  -1.0468463e-04
   1.8390000e+01  -1.0397811e-04
   1.8400000e+01  -1.0327636e-04
   1.8410000e+01  -1.0257934e-04
   1.8420000e+01  -1.0188703e-04
   1.8430000e+01  -1.0119939e-04
   1.8440000e+01  -1.0051639e-04
   1.8450000e+01  -9.9838003e-05
   1.8460000e+01  -9.9164192e-05
   1.8470000e+01  -9.8494929e-05
   1.8480000e+01  -9.7830182e-05
   1.8490000e+01  -9.7169922e-05
   1.8500000e+01  -9.6514119e-05
   1.8510000e+01  -9.5862741e-05
   1.8520000e+01  -9.5215759e-05
   1.8530000e+01  -9.4573144e-05
   1.8540000e+01  -9.3934866e-05
   1.8550000e+01  -9.3300896e-05
   1.8560000e+01  -9.2671204e-05
   1.8570000e+01  -9.2045763e-05
   1.8580000e+01  -9.1424542e-05
   1.8590000e+01  -9.0807514e-05
   1.8600000e+01  -9.0194650e-05
   1.8610000e+01  -8.9585923e-05
   1.8620000e+01  -8.8981304e-05
   1.8630000e+01  -8.8380766e-05
   1.8640000e+01  -8.7784280e-05
   1.8650000e+01  -8.7191820e-05
   1.8660000e+01  -8.6603359e-05
   1.8670000e+01  -8.6018870e-05
   1.8680000e+01  -8.5438325e-05
   1.8690000e+01  -8.4861698e-05
   1.8700000e+01  -8.4288963e-05
   1.8710000e+01  -8.3720093e-05
   1.8720000e+01  -8.3155063e-05
   1.8730000e+01  -8.2593846e-05
   1.8740000e+01  -8.2036417e-05
   1.8750000e+01  -8.1482750e-05
   1.8760000e+01  -8.0932819e-05
   1.8770000e+01  -8.0386600e-05
   1.8780000e+01  -7.9844068e-05
   1.8790000e+01  -7.9305197e-05
   1.8800000e+01  -7.8769963e-05
   1.8810000e+01  -7.8238341e-05
   1.8820000e+01  -7.7710307e-05
   1.8830000e+01  -7.7185837e-05
   1.8840000e+01  -7.6664907e-05
   1.8850000e+01  -7.6147492e-05
   1.8860000e+01  -7.5633570e-05
   1.8870000e+01  -7.5123116e-05
   1.8880000e+01  -7.4616107e-05
   1.8890000e+01  -7.4112520e-05
   1.8900000e+01  -7.3612331e-05
   1.8910000e+01  -7.3115519e-05
   1.8920000e+01  -7.2622059e-05
   1.8930000e+01  -7.2131930e-05
   1.8940000e+01  -7.1645108e-05
   1.8950000e+01  -7.1161573e-05
   1.8960000e+01  -7.0681300e-05
   1.8970000e+01  -7.0204269e-05
   1.8980000e+01  -6.9730458e-05
   1.8990000e+01  -6.9259844e-05
   1.9000000e+01  -6.8792406e-05
   1.9010000e+01  -6.8328124e-05
   1.9020000e+01  -6.7866974e-05
   1.9030000e+01  -6.7408937e-05
   1.9040000e+01  -6.6953992e-05
   1.9050000e+01  -6.6502116e-05
   1.9060000e+01  -6.6053291e-05
   1.9070000e+01  -6.5607495e-05
   1.9080000e+01  -6.5164707e-05
   1.9090000e+01  -6.4724908e-05
   1.9100000e+01  -6.4288077e-05
   1.9110000e+01  -6.3854194e-05
   1.9120000e+01  -6.3423239e-05
   1.9130000e+01  -6.2995193e-05
   1.9140000e+01  -6.2570036e-05
   1.9150000e+01  -6.2147748e-05
   1.9160000e+01  -6.1728310e-05
   1.9170000e+01  -6.1311704e-05
   1.9180000e+01  -6.0897908e-05
   1.9190000e+01  -6.0486906e-05
   1.9200000e+01  -6.0078677e-05
   1.9210000e+01  -5.9673204e-05
   1.9220000e+01  -5.9270467e-05
   1.9230000e+01  -5.8870448e-05
   1.9240000e+01  -5.8473129e-05
   1.9250000e+01  -5.8078491e-05
   1.9260000e+01  -5.7686517e-05
   1.9270000e+01  -5.7297189e-05
   1.9280000e+01  -5.6910488e-05
   1.9290000e+01  -5.6526396e-05
   1.9300000e+01  -5.6144897e-05
   1.9310000e+01  -5.5765973e-05
   1.9320000e+01  -5.5389606e-05
   1.9330000e+01  -5.5015780e-05
   1.9340000e+01  -5.4644476e-05
   1.9350000e+01  -5.4275678e-05
   1.9360000e+01  -5.3909369e-05
   1.9370000e+01  -5.3545533e-05
   1.9380000e+01  -5.3184152e-05
   1.9390000e+01  -5.2825210e-05
   1.9400000e+01  -5.2468690e-05
   1.9410000e+01  -5.2114577e-05
   1.9420000e+01  -5.1762853e-05
   1.9430000e+01  -5.1413504e-05
   1.9440000e+01  -5.1066512e-05
   1.9450000e+01  -5.0721862e-05
   1.9460000e+01  -5.0379538e-05
   1.9470000e+01  -5.0039524e-05
   1.9480000e+01  -4.9701806e-05
   1.9490000e+01  -4.9366366e-05
   1.9500000e+01  -4.9033190e-05
   1.9510000e+01  -4.8702263e-05
   1.9520000e+01  -4.8373570e-05
   1.9530000e+01  -4.8047095e-05
   1.9540000e+01  -4.7722823e-05
   1.9550000e+01  -4.7400739e-05
   1.9560000e+01  -4.7080830e-05
   1.9570000e+01  -4.6763079e-05
   1.9580000e+01  -4.6447474e-05
   1.9590000e+01  -4.6133998e-05
   1.9600000e+01  -4.5822637e-05
   1.9610000e+01  -4.5513378e-05
   1.9620000e+01  -4.5206207e-05
   1.9630000e+01  -4.4901108e-05
   1.9640000e+01  -4.4598069e-05
   1.9650000e+01  -4.4297075e-05
   1.9660000e+01  -4.3998112e-05
   1.9670000e+01  -4.3701167e-05
   1.9680000e+01  -4.3406226e-05
   1.9690000e+01  -4.3113275e-05
   1.9700000e+01  -4.2822302e-05
   1.9710000e+01  -4.2533293e-05
   1.9720000e+01  -4.2246234e-05
   1.9730000e+01  -4.1961112e-05
   1.9740000e+01  -4.1677915e-05
   1.9750000e+01  -4.1396629e-05
   1.9760000e+01  -4.1117241e-05
   1.9770000e+01  -4.0839739e-05
   1.9780000e+01  -4.0564110e-05
   1.9790000e+01  -4.0290341e-05
   1.9800000e+01  -4.0018420e-05
   1.9810000e+01  -3.9748334e-05
   1.9820000e+01  -3.9480071e-05
   1.9830000e+01  -3.9213619e-05
   1.9840000e+01  -3.8948964e-05
   1.9850000e+01  -3.8686096e-05
   1.9860000e+01  -3.8425002e-05
   1.9870000e+01  -3.8165670e-05
   1.9880000e+01  -3.7908088e-05
   1.9890000e+01  -3.7652245e-05
   1.9900000e+01  -3.7398129e-05
   1.9910000e+01  -3.7145727e-05
   1.9920000e+01  -3.6895029e-05
   1.9930000e+01  -3.6646023e-05
   1.9940000e+01  -3.6398697e-05
   1.9950000e+01  -3.6153041e-05
   1.9960000e+01  -3.5909043e-05
   1.9970000e+01  -3.5666691e-05
   1.9980000e+01  -3.5425975e-05
   1.9990000e+01  -3.5186884e-05
   2.0000000e+01  -3.4949406e-05


==> data/Pdcw1HistData.dat <==
   0.0000000e+00  -1.5000000e+01
   1.0000000e-02  -1.4885674e+01
   2.0000000e-02  -1.4763080e+01
   3.0000000e-02  -1.4640446e+01
   4.0000000e-02  -1.4517774e+01
   5.0000000e-02  -1.4395066e+01
   6.0000000e-02  -1.4272324e+01
   7.0000000e-02  -1.4149552e+01
   8.0000000e-02  -1.4026756e+01
   9.0000000e-02  -1.3903940e+01
   1.0000000e-01  -1.3781111e+01
   1.1000000e-01  -1.3658275e+01
   1.2000000e-01  -1.3535440e+01
   1.3000000e-01  -1.3412615e+01
   1.4000000e-01  -1.3289806e+01
   1.5000000e-01  -1.3167021e+01
   1.6000000e-01  -1.3044269e+01
   1.7000000e-01  -1.2921559e+01
   1.8000000e-01  -1.2798901e+01
   1.9000000e-01  -1.2676305e+01
   2.0000000e-01  -1.2553782e+01
   2.1000000e-01  -1.2431344e+01
   2.2000000e-01  -1.2309005e+01
   2.3000000e-01  -1.2186777e+01
   2.4000000e-01  -1.2064673e+01
   2.5000000e-01  -1.1942709e+01
   2.6000000e-01  -1.1820898e+01
   2.7000000e-01  -1.1699256e+01
   2.8000000e-01  -1.1577797e+01
   2.9000000e-01  -1.1456539e+01
   3.0000000e-01  -1.1335496e+01
   3.1000000e-01  -1.1214685e+01
   3.2000000e-01  -1.1094122e+01
   3.3000000e-01  -1.0973824e+01
   3.4000000e-01  -1.0853807e+01
   3.5000000e-01  -1.0734089e+01
   3.6000000e-01  -1.0614685e+01
   3.7000000e-01  -1.0495613e+01
   3.8000000e-01  -1.0376889e+01
   3.9000000e-01  -1.0258530e+01
   4.0000000e-01  -1.0140553e+01
   4.1000000e-01  -1.0022973e+01
   4.2000000e-01  -9.9058066e+00
   4.3000000e-01  -9.7890703e+00
   4.4000000e-01  -9.6727794e+00
   4.5000000e-01  -9.5569495e+00
   4.6000000e-01  -9.4415957e+00
   4.7000000e-01  -9.3267329e+00
   4.8000000e-01  -9.2123756e+00
   4.9000000e-01  -9.0985381e+00
   5.0000000e-01  -8.9852340e+00
   5.1000000e-01  -8.8724770e+00
   5.2000000e-01  -8.7608864e+00
   5.3000000e-01  -8.6504971e+00
   5.4000000e-01  -8.5413409e+00
   5.5000000e-01  -8.4334467e+00
   5.6000000e-01  -8.3268411e+00
   5.7000000e-01  -8.2215478e+00
   5.8000000e-01  -8.1175884e+00
   5.9000000e-01  -8.0149817e+00
   6.0000000e-01  -7.9137445e+00
   6.1000000e-01  -7.8138914e+00
   6.2000000e-01  -7.7154346e+00
   6.3000000e-01  -7.6183847e+00
   6.4000000e-01  -7.5227501e+00
   6.5000000e-01  -7.4285374e+00
   6.6000000e-01  -7.3357514e+00
   6.7000000e-01  -7.2443956e+00
   6.8000000e-01  -7.1544713e+00
   6.9000000e-01  -7.0659789e+00
   7.0000000e-01  -6.9789170e+00
   7.1000000e-01  -6.8932831e+00
   7.2000000e-01  -6.8090731e+00
   7.3000000e-01  -6.7262821e+00
   7.4000000e-01  -6.6449039e+00
   7.5000000e-01  -6.5649312e+00
   7.6000000e-01  -6.4863558e+00
   7.7000000e-01  -6.4091687e+00
   7.8000000e-01  -6.3333600e+00
   7.9000000e-01  -6.2589191e+00
   8.0000000e-01  -6.1858343e+00
   8.1000000e-01  -6.1140931e+00
   8.2000000e-01  -6.0436822e+00
   8.3000000e-01  -5.9745880e+00
   8.4000000e-01  -5.9067962e+00
   8.5000000e-01  -5.8402921e+00
   8.6000000e-01  -5.7750605e+00
   8.7000000e-01  -5.7110856e+00
   8.8000000e-01  -5.6483517e+00
   8.9000000e-01  -5.5868422e+00
   9.0000000e-01  -5.5265407e+00
   9.1000000e-01  -5.4674302e+00
   9.2000000e-01  -5.4094936e+00
   9.3000000e-01  -5.3527136e+00
   9.4000000e-01  -5.2970728e+00
   9.5000000e-01  -5.2425535e+00
   9.6000000e-01  -5.1891381e+00
   9.7000000e-01  -5.1368086e+00
   9.8000000e-01  -5.0855472e+00
   9.9000000e-01  -5.0353361e+00
   1.0000000e+00  -4.9861572e+00
   1.0100000e+00  -4.9379925e+00
   1.0200000e+00  -4.8908242e+00
   1.0300000e+00  -4.8446344e+00
   1.0400000e+00  -4.7994052e+00
   1.0500000e+00  -4.7551187e+00
   1.0600000e+00  -4.7117573e+00
   1.0700000e+00  -4.6693034e+00
   1.0800000e+00  -4.6277395e+00
   1.0900000e+00  -4.5870480e+00
   1.1000000e+00  -4.5472118e+00
   1.1100000e+00  -4.5082137e+00
   1.1200000e+00  -4.4700367e+00
   1.1300000e+00  -4.4326640e+00
   1.1400000e+00  -4.3960788e+00
   1.1500000e+00  -4.3602647e+00
   1.1600000e+00  -4.3252053e+00
   1.1700000e+00  -4.2908844e+00
   1.1800000e+00  -4.2572861e+00
   1.1900000e+00  -4.2243946e+00
   1.2000000e+00  -4.1921943e+00
   1.2100000e+00  -4.1606698e+00
   1.2200000e+00  -4.1298058e+00
   1.2300000e+00  -4.0995876e+00
   1.2400000e+00  -4.0700001e+00
   1.2500000e+00  -4.0410290e+00
   1.2600000e+00  -4.0126599e+00
   1.2700000e+00  -3.9848785e+00
   1.2800000e+00  -3.9576711e+00
   1.2900000e+00  -3.9310239e+00
   1.3000000e+00  -3.9049234e+00
   1.3100000e+00  -3.8793564e+00
   1.3200000e+00  -3.8543098e+00
   1.3300000e+00  -3.8297708e+00
   1.3400000e+00  -3.8057269e+00
   1.3500000e+00  -3.7821656e+00
   1.3600000e+00  -3.7590747e+00
   1.3700000e+00  -3.7364424e+00
   1.3800000e+00  -3.7142569e+00
   1.3900000e+00  -3.6925067e+00
   1.4000000e+00  -3.6711804e+00
   1.4100000e+00  -3.6502671e+00
   1.4200000e+00  -3.6297558e+00
   1.4300000e+00  -3.6096359e+00
   1.4400000e+00  -3.5898969e+00
   1.4500000e+00  -3.5705286e+00
   1.4600000e+00  -3.5515209e+00
   1.4700000e+00  -3.5328641e+00
   1.4800000e+00  -3.5145484e+00
   1.4900000e+00  -3.4965644e+00
   1.5000000e+00  -3.4789030e+00
   1.5100000e+00  -3.4615550e+00
   1.5200000e+00  -3.4445116e+00
   1.5300000e+00  -3.4277642e+00
   1.5400000e+00  -3.4113042e+00
   1.5500000e+00  -3.3951235e+00
   1.5600000e+00  -3.3792138e+00
   1.5700000e+00  -3.3635673e+00
   1.5800000e+00  -3.3481763e+00
   1.5900000e+00  -3.3330331e+00
   1.6000000e+00  -3.3181303e+00
   1.6100000e+00  -3.3034609e+00
   1.6200000e+00  -3.2890176e+00
   1.6300000e+00  -3.2747937e+00
   1.6400000e+00  -3.2607823e+00
   1.6500000e+00  -3.2469770e+00
   1.6600000e+00  -3.2333712e+00
   1.6700000e+00  -3.2199589e+00
   1.6800000e+00  -3.2067338e+00
   1.6900000e+00  -3.1936900e+00
   1.7000000e+00  -3.1808218e+00
   1.7100000e+00  -3.1681234e+00
   1.7200000e+00  -3.1555894e+00
   1.7300000e+00  -3.1432144e+00
   1.7400000e+00  -3.1309932e+00
   1.7500000e+00  -3.1189206e+00
   1.7600000e+00  -3.1069918e+00
   1.7700000e+00  -3.0952018e+00
   1.7800000e+00  -3.0835459e+00
   1.7900000e+00  -3.0720197e+00
   1.8000000e+00  -3.0606186e+00
   1.8100000e+00  -3.0493383e+00
   1.8200000e+00  -3.0381745e+00
   1.8300000e+00  -3.0271233e+00
   1.8400000e+00  -3.0161805e+00
   1.8500000e+00  -3.0053424e+00
   1.8600000e+00  -2.9946051e+00
   1.8700000e+00  -2.9839650e+00
   1.8800000e+00  -2.9734186e+00
   1.8900000e+00  -2.9629623e+00
   1.9000000e+00  -2.9525929e+00
   1.9100000e+00  -2.9423071e+00
   1.9200000e+00  -2.9321018e+00
   1.9300000e+00  -2.9219738e+00
   1.9400000e+00  -2.9119203e+00
   1.9500000e+00  -2.9019383e+00
   1.9600000e+00  -2.8920250e+00
   1.9700000e+00  -2.8821778e+00
   1.9800000e+00  -2.8723941e+00
   1.9900000e+00  -2.8626712e+00
   2.0000000e+00  -2.8530068e+00
   2.0100000e+00  -2.8433985e+00
   2.0200000e+00  -2.8338440e+00
   2.0300000e+00  -2.8243410e+00
   2.0400000e+00  -2.8148874e+00
   2.0500000e+00  -2.8054812e+00
   2.0600000e+00  -2.7961203e+00
   2.0700000e+00  -2.7868028e+00
   2.0800000e+00  -2.7775269e+00
   2.0900000e+00  -2.7682906e+00
   2.1000000e+00  -2.7590924e+00
   2.1100000e+00  -2.7499305e+00
   2.1200000e+00  -2.7408032e+00
   2.1300000e+00  -2.7317091e+00
   2.1400000e+00  -2.7226466e+00
   2.1500000e+00  -2.7136144e+00
   2.1600000e+00  -2.7046109e+00
   2.1700000e+00  -2.6956349e+00
   2.1800000e+00  -2.6866851e+00
   2.1900000e+00  -2.6777602e+00
   2.2000000e+00  -2.6688591e+00
   2.2100000e+00  -2.6599807e+00
   2.2200000e+00  -2.6511238e+00
   2.2300000e+00  -2.6422874e+00
   2.2400000e+00  -2.6334706e+00
   2.2500000e+00  -2.6246723e+00
   2.2600000e+00  -2.6158916e+00
   2.2700000e+00  -2.6071278e+00
   2.2800000e+00  -2.5983798e+00
   2.2900000e+00  -2.5896471e+00
   2.3000000e+00  -2.5809288e+00
   2.3100000e+00  -2.5722241e+00
   2.3200000e+00  -2.5635325e+00
   2.3300000e+00  -2.5548532e+00
   2.3400000e+00  -2.5461856e+00
   2.3500000e+00  -2.5375293e+00
   2.3600000e+00  -2.5288835e+00
   2.3700000e+00  -2.5202479e+00
   2.3800000e+00  -2.5116218e+00
   2.3900000e+00  -2.5030049e+00
   2.4000000e+00  -2.4943968e+00
   2.4100000e+00  -2.4857969e+00
   2.4200000e+00  -2.4772050e+00
   2.4300000e+00  -2.4686206e+00
   2.4400000e+00  -2.4600435e+00
   2.4500000e+00  -2.4514734e+00
   2.4600000e+00  -2.4429099e+00
   2.4700000e+00  -2.4343529e+00
   2.4800000e+00  -2.4258020e+00
   2.4900000e+00  -2.4172570e+00
   2.5000000e+00  -2.4087179e+00
   2.5100000e+00  -2.4001843e+00
   2.5200000e+00  -2.3916561e+00
   2.5300000e+00  -2.3831332e+00
   2.5400000e+00  -2.3746155e+00
   2.5500000e+00  -2.3661029e+00
   2.5600000e+00  -2.3575952e+00
   2.5700000e+00  -2.3490925e+00
   2.5800000e+00  -2.3405945e+00
   2.5900000e+00  -2.3321014e+00
   2.6000000e+00  -2.3236131e+00
   2.6100000e+00  -2.3151295e+00
   2.6200000e+00  -2.3066507e+00
   2.6300000e+00  -2.2981766e+00
   2.6400000e+00  -2.2897074e+00
   2.6500000e+00  -2.2812429e+00
   2.6600000e+00  -2.2727834e+00
   2.6700000e+00  -2.2643287e+00
   2.6800000e+00  -2.2558791e+00
   2.6900000e+00  -2.2474345e+00
   2.7000000e+00  -2.2389951e+00
   2.7100000e+00  -2.2305610e+00
   2.7200000e+00  -2.2221322e+00
   2.7300000e+00  -2.2137089e+00
   2.7400000e+00  -2.2052911e+00
   2.7500000e+00  -2.1968791e+00
   2.7600000e+00  -2.1884729e+00
   2.7700000e+00  -2.1800727e+00
   2.7800000e+00  -2.1716787e+00
   2.7900000e+00  -2.1632909e+00
   2.8000000e+00  -2.1549096e+00
   2.8100000e+00  -2.1465349e+00
   2.8200000e+00  -2.1381669e+00
   2.8300000e+00  -2.1298059e+00
   2.8400000e+00  -2.1214521e+00
   2.8500000e+00  -2.1131055e+00
   2.8600000e+00  -2.1047664e+00
   2.8700000e+00  -2.0964351e+00
   2.8800000e+00  -2.0881116e+00
   2.8900000e+00  -2.0797962e+00
   2.9000000e+00  -2.0714888e+00
   2.9100000e+00  -2.0631892e+00
   2.9200000e+00  -2.0548971e+00
   2.9300000e+00  -2.0466126e+00
   2.9400000e+00  -2.0383354e+00
   2.9500000e+00  -2.0300656e+00
   2.9600000e+00  -2.0218029e+00
   2.9700000e+00  -2.0135474e+00
   2.9800000e+00  -2.0052990e+00
   2.9900000e+00  -1.9970576e+00
   3.0000000e+00  -1.9888234e+00
   3.0100000e+00  -1.9805961e+00
   3.0200000e+00  -1.9723760e+00
   3.0300000e+00  -1.9641629e+00
   3.0400000e+00  -1.9559570e+00
   3.0500000e+00  -1.9477582e+00
   3.0600000e+00  -1.9395667e+00
   3.0700000e+00  -1.9313825e+00
   3.0800000e+00  -1.9232057e+00
   3.0900000e+00  -1.9150366e+00
   3.1000000e+00  -1.9068753e+00
   3.1100000e+00  -1.8987219e+00
   3.1200000e+00  -1.8905766e+00
   3.1300000e+00  -1.8824393e+00
   3.1400000e+00  -1.8743105e+00
   3.1500000e+00  -1.8661906e+00
   3.1600000e+00  -1.8580799e+00
   3.1700000e+00  -1.8499790e+00
   3.1800000e+00  -1.8418881e+00
   3.1900000e+00  -1.8338078e+00
   3.2000000e+00  -1.8257383e+00
   3.2100000e+00  -1.8176801e+00
   3.2200000e+00  -1.8096335e+00
   3.2300000e+00  -1.8015990e+00
   3.2400000e+00  -1.7935768e+00
   3.2500000e+00  -1.7855673e+00
   3.2600000e+00  -1.7775710e+00
   3.2700000e+00  -1.7695880e+00
   3.2800000e+00  -1.7616188e+00
   3.2900000e+00  -1.7536636e+00
   3.3000000e+00  -1.7457229e+00
   3.3100000e+00  -1.7377969e+00
   3.3200000e+00  -1.7298859e+00
   3.3300000e+00  -1.7219902e+00
   3.3400000e+00  -1.7141102e+00
   3.3500000e+00  -1.7062461e+00
   3.3600000e+00  -1.6983982e+00
   3.3700000e+00  -1.6905669e+00
   3.3800000e+00  -1.6827523e+00
   3.3900000e+00  -1.6749547e+00
   3.4000000e+00  -1.6671744e+00
   3.4100000e+00  -1.6594118e+00
   3.4200000e+00  -1.6516669e+00
   3.4300000e+00  -1.6439401e+00
   3.4400000e+00  -1.6362316e+00
   3.4500000e+00  -1.6285416e+00
   3.4600000e+00  -1.6208704e+00
   3.4700000e+00  -1.6132182e+00
   3.4800000e+00  -1.6055852e+00
   3.4900000e+00  -1.5979717e+00
   3.5000000e+00  -1.5903778e+00
   3.5100000e+00  -1.5828038e+00
   3.5200000e+00  -1.5752498e+00
   3.5300000e+00  -1.5677160e+00
   3.5400000e+00  -1.5602027e+00
   3.5500000e+00  -1.5527100e+00
   3.5600000e+00  -1.5452381e+00
   3.5700000e+00  -1.5377872e+00
   3.5800000e+00  -1.5303575e+00
   3.5900000e+00  -1.5229490e+00
   3.6000000e+00  -1.5155621e+00
   3.6100000e+00  -1.5081967e+00
   3.6200000e+00  -1.5008532e+00
   3.6300000e+00  -1.4935316e+00
   3.6400000e+00  -1.4862320e+00
   3.6500000e+00  -1.4789547e+00
   3.6600000e+00  -1.4716997e+00
   3.6700000e+00  -1.4644673e+00
   3.6800000e+00  -1.4572574e+00
   3.6900000e+00  -1.4500703e+00
   3.7000000e+00  -1.4429060e+00
   3.7100000e+00  -1.4357647e+00
   3.7200000e+00  -1.4286465e+00
   3.7300000e+00  -1.4215515e+00
   3.7400000e+00  -1.4144798e+00
   3.7500000e+00  -1.4074315e+00
   3.7600000e+00  -1.4004067e+00
   3.7700000e+00  -1.3934055e+00
   3.7800000e+00  -1.3864279e+00
   3.7900000e+00  -1.3794742e+00
   3.8000000e+00  -1.3725442e+00
   3.8100000e+00  -1.3656383e+00
   3.8200000e+00  -1.3587563e+00
   3.8300000e+00  -1.3518984e+00
   3.8400000e+00  -1.3450647e+00
   3.8500000e+00  -1.3382551e+00
   3.8600000e+00  -1.3314699e+00
   3.8700000e+00  -1.3247091e+00
   3.8800000e+00  -1.3179726e+00
   3.8900000e+00  -1.3112606e+00
   3.9000000e+00  -1.3045732e+00
   3.9100000e+00  -1.2979103e+00
   3.9200000e+00  -1.2912721e+00
   3.9300000e+00  -1.2846585e+00
   3.9400000e+00  -1.2780696e+00
   3.9500000e+00  -1.2715055e+00
   3.9600000e+00  -1.2649662e+00
   3.9700000e+00  -1.2584517e+00
   3.9800000e+00  -1.2519621e+00
   3.9900000e+00  -1.2454974e+00
   4.0000000e+00  -1.2390576e+00
   4.0100000e+00  -1.2326428e+00
   4.0200000e+00  -1.2262529e+00
   4.0300000e+00  -1.2198881e+00
   4.0400000e+00  -1.2135482e+00
   4.0500000e+00  -1.2072334e+00
   4.0600000e+00  -1.2009437e+00
   4.0700000e+00  -1.1946790e+00
   4.0800000e+00  -1.1884394e+00
   4.0900000e+00  -1.1822249e+00
   4.1000000e+00  -1.1760355e+00
   4.1100000e+00  -1.1698711e+00
   4.1200000e+00  -1.1637319e+00
   4.1300000e+00  -1.1576178e+00
   4.1400000e+00  -1.1515288e+00
   4.1500000e+00  -1.1454649e+00
   4.1600000e+00  -1.1394261e+00
   4.1700000e+00  -1.1334124e+00
   4.1800000e+00  -1.1274238e+00
   4.1900000e+00  -1.1214603e+00
   4.2000000e+00  -1.1155218e+00
   4.2100000e+00  -1.1096084e+00
   4.2200000e+00  -1.1037200e+00
   4.2300000e+00  -1.0978566e+00
   4.2400000e+00  -1.0920183e+00
   4.2500000e+00  -1.0862049e+00
   4.2600000e+00  -1.0804166e+00
   4.2700000e+00  -1.0746531e+00
   4.2800000e+00  -1.0689146e+00
   4.2900000e+00  -1.0632010e+00
   4.3000000e+00  -1.0575123e+00
   4.3100000e+00  -1.0518484e+00
   4.3200000e+00  -1.0462093e+00
   4.3300000e+00  -1.0405950e+00
   4.3400000e+00  -1.0350055e+00
   4.3500000e+00  -1.0294407e+00
   4.3600000e+00  -1.0239006e+00
   4.3700000e+00  -1.0183851e+00
   4.3800000e+00  -1.0128943e+00
   4.3900000e+00  -1.0074280e+00
   4.4000000e+00  -1.0019863e+00
   4.4100000e+00  -9.9656909e-01
   4.4200000e+00  -9.9117635e-01
   4.4300000e+00  -9.8580803e-01
   4.4400000e+00  -9.8046408e-01
   4.4500000e+00  -9.7514447e-01
   4.4600000e+00  -9.6984916e-01
   4.4700000e+00  -9.6457808e-01
   4.4800000e+00  -9.5933121e-01
   4.4900000e+00  -9.5410848e-01
   4.5000000e+00  -9.4890985e-01
   4.5100000e+00  -9.4373528e-01
   4.5200000e+00  -9.3858471e-01
   4.5300000e+00  -9.3345809e-01
   4.5400000e+00  -9.2835536e-01
   4.5500000e+00  -9.2327648e-01
   4.5600000e+00  -9.1822139e-01
   4.5700000e+00  -9.1319004e-01
   4.5800000e+00  -9.0818237e-01
   4.5900000e+00  -9.0319832e-01
   4.6000000e+00  -8.9823784e-01
   4.6100000e+00  -8.9330087e-01
   4.6200000e+00  -8.8838736e-01
   4.6300000e+00  -8.8349723e-01
   4.6400000e+00  -8.7863044e-01
   4.6500000e+00  -8.7378693e-01
   4.6600000e+00  -8.6896663e-01
   4.6700000e+00  -8.6416948e-01
   4.6800000e+00  -8.5939542e-01
   4.6900000e+00  -8.5464438e-01
   4.7000000e+00  -8.4991631e-01
   4.7100000e+00  -8.4521114e-01
   4.7200000e+00  -8.4052881e-01
   4.7300000e+00  -8.3586924e-01
   4.7400000e+00  -8.3123239e-01
   4.7500000e+00  -8.2661817e-01
   4.7600000e+00  -8.2202652e-01
   4.7700000e+00  -8.1745738e-01
   4.7800000e+00  -8.1291069e-01
   4.7900000e+00  -8.0838636e-01
   4.8000000e+00  -8.0388434e-01
   4.8100000e+00  -7.9940455e-01
   4.8200000e+00  -7.9494693e-01
   4.8300000e+00  -7.9051141e-01
   4.8400000e+00  -7.8609792e-01
   4.8500000e+00  -7.8170638e-01
   4.8600000e+00  -7.7733673e-01
   4.8700000e+00  -7.7298890e-01
   4.8800000e+00  -7.6866282e-01
   4.8900000e+00  -7.6435841e-01
   4.9000000e+00  -7.6007560e-01
   4.9100000e+00  -7.5581432e-01
   4.9200000e+00  -7.5157451e-01
   4.9300000e+00  -7.4735608e-01
   4.9400000e+00  -7.4315896e-01
   4.9500000e+00  -7.3898309e-01
   4.9600000e+00  -7.3482838e-01
   4.9700000e+00  -7.3069477e-01
   4.9800000e+00  -7.2658218e-01
   4.9900000e+00  -7.2249053e-01
   5.0000000e+00  -7.1841976e-01
   5.0100000e+00  -7.1436979e-01
   5.0200000e+00  -7.1034054e-01
   5.0300000e+00  -7.0633194e-01
   5.0400000e+00  -7.0234392e-01
   5.0500000e+00  -6.9837640e-01
   5.0600000e+00  -6.9442930e-01
   5.0700000e+00  -6.9050255e-01
   5.0800000e+00  -6.8659608e-01
   5.0900000e+00  -6.8270980e-01
   5.1000000e+00  -6.7884365e-01
   5.1100000e+00  -6.7499755e-01
   5.1200000e+00  -6.7117141e-01
   5.1300000e+00  -6.6736518e-01
   5.1400000e+00  -6.6357876e-01
   5.1500000e+00  -6.5981209e-01
   5.1600000e+00  -6.5606509e-01
   5.1700000e+00  -6.5233768e-01
   5.1800000e+00  -6.4862978e-01
   5.1900000e+00  -6.4494132e-01
   5.2000000e+00  -6.4127223e-01
   5.2100000e+00  -6.3762242e-01
   5.2200000e+00  -6.3399182e-01
   5.2300000e+00  -6.3038036e-01
   5.2400000e+00  -6.2678795e-01
   5.2500000e+00  -6.2321452e-01
   5.2600000e+00  -6.1966000e-01
   5.2700000e+00  -6.1612430e-01
   5.2800000e+00  -6.1260736e-01
   5.2900000e+00  -6.0910909e-01
   5.3000000e+00  -6.0562942e-01
   5.3100000e+00  -6.0216827e-01
   5.3200000e+00  -5.9872556e-01
   5.3300000e+00  -5.9530122e-01
   5.3400000e+00  -5.9189518e-01
   5.3500000e+00  -5.8850735e-01
   5.3600000e+00  -5.8513767e-01
   5.3700000e+00  -5.8178604e-01
   5.3800000e+00  -5.7845240e-01
   5.3900000e+00  -5.7513668e-01
   5.4000000e+00  -5.7183879e-01
   5.4100000e+00  -5.6855866e-01
   5.4200000e+00  -5.6529621e-01
   5.4300000e+00  -5.6205137e-01
   5.4400000e+00  -5.5882406e-01
   5.4500000e+00  -5.5561421e-01
   5.4600000e+00  -5.5242174e-01
   5.4700000e+00  -5.4924657e-01
   5.4800000e+00  -5.4608863e-01
   5.4900000e+00  -5.4294785e-01
   5.5000000e+00  -5.3982415e-01
   5.5100000e+00  -5.3671745e-01
   5.5200000e+00  -5.3362768e-01
   5.5300000e+00  -5.3055476e-01
   5.5400000e+00  -5.2749862e-01
   5.5500000e+00  -5.2445919e-01
   5.5600000e+00  -5.2143638e-01
   5.5700000e+00  -5.1843013e-01
   5.5800000e+00  -5.1544037e-01
   5.5900000e+00  -5.1246701e-01
   5.6000000e+00  -5.0950998e-01
   5.6100000e+00  -5.0656922e-01
   5.6200000e+00  -5.0364463e-01
   5.6300000e+00  -5.0073617e-01
   5.6400000e+00  -4.9784373e-01
   5.6500000e+00  -4.9496727e-01
   5.6600000e+00  -4.9210670e-01
   5.6700000e+00  -4.8926194e-01
   5.6800000e+00  -4.8643293e-01
   5.6900000e+00  -4.8361960e-01
   5.7000000e+00  -4.8082187e-01
   5.7100000e+00  -4.7803966e-01
   5.7200000e+00  -4.7527292e-01
   5.7300000e+00  -4.7252155e-01
   5.7400000e+00  -4.6978550e-01
   5.7500000e+00  -4.6706469e-01
   5.7600000e+00  -4.6435905e-01
   5.7700000e+00  -4.6166851e-01
   5.7800000e+00  -4.5899300e-01
   5.7900000e+00  -4.5633244e-01
   5.8000000e+00  -4.5368677e-01
   5.8100000e+00  -4.5105591e-01
   5.8200000e+00  -4.4843980e-01
   5.8300000e+00  -4.4583836e-01
   5.8400000e+00  -4.4325152e-01
   5.8500000e+00  -4.4067922e-01
   5.8600000e+00  -4.3812139e-01
   5.8700000e+00  -4.3557794e-01
   5.8800000e+00  -4.3304883e-01
   5.8900000e+00  -4.3053397e-01
   5.9000000e+00  -4.2803330e-01
   5.9100000e+00  -4.2554674e-01
   5.9200000e+00  -4.2307424e-01
   5.9300000e+00  -4.2061572e-01
   5.9400000e+00  -4.1817112e-01
   5.9500000e+00  -4.1574036e-01
   5.9600000e+00  -4.1332338e-01
   5.9700000e+00  -4.1092011e-01
   5.9800000e+00  -4.0853049e-01
   5.9900000e+00  -4.0615444e-01
   6.0000000e+00  -4.0379190e-01
   6.0100000e+00  -4.0144280e-01
   6.0200000e+00  -3.9910709e-01
   6.0300000e+00  -3.9678468e-01
   6.0400000e+00  -3.9447552e-01
   6.0500000e+00  -3.9217954e-01
   6.0600000e+00  -3.8989667e-01
   6.0700000e+00  -3.8762685e-01
   6.0800000e+00  -3.8537001e-01
   6.0900000e+00  -3.8312609e-01
   6.1000000e+00  -3.8089502e-01
   6.1100000e+00  -3.7867674e-01
   6.1200000e+00  -3.7647119e-01
   6.1300000e+00  -3.7427829e-01
   6.1400000e+00  -3.7209800e-01
   6.1500000e+00  -3.6993024e-01
   6.1600000e+00  -3.6777494e-01
   6.1700000e+00  -3.6563205e-01
   6.1800000e+00  -3.6350151e-01
   6.1900000e+00  -3.6138325e-01
   6.2000000e+00  -3.5927721e-01
   6.2100000e+00  -3.5718332e-01
   6.2200000e+00  -3.5510152e-01
   6.2300000e+00  -3.5303176e-01
   6.2400000e+00  -3.5097397e-01
   6.2500000e+00  -3.4892809e-01
   6.2600000e+00  -3.4689406e-01
   6.2700000e+00  -3.4487181e-01
   6.2800000e+00  -3.4286129e-01
   6.2900000e+00  -3.4086244e-01
   6.3000000e+00  -3.3887519e-01
   6.3100000e+00  -3.3689949e-01
   6.3200000e+00  -3.3493528e-01
   6.3300000e+00  -3.3298249e-01
   6.3400000e+00  -3.3104107e-01
   6.3500000e+00  -3.2911096e-01
   6.3600000e+00  -3.2719209e-01
   6.3700000e+00  -3.2528442e-01
   6.3800000e+00  -3.2338788e-01
   6.3900000e+00  -3.2150242e-01
   6.4000000e+00  -3.1962797e-01
   6.4100000e+00  -3.1776447e-01
   6.4200000e+00  -3.1591188e-01
   6.4300000e+00  -3.1407014e-01
   6.4400000e+00  -3.1223918e-01
   6.4500000e+00  -3.1041895e-01
   6.4600000e+00  -3.0860939e-01
   6.4700000e+00  -3.0681045e-01
   6.4800000e+00  -3.0502207e-01
   6.4900000e+00  -3.0324420e-01
   6.5000000e+00  -3.0147677e-01
   6.5100000e+00  -2.9971974e-01
   6.5200000e+00  -2.9797305e-01
   6.5300000e+00  -2.9623664e-01
   6.5400000e+00  -2.9451046e-01
   6.5500000e+00  -2.9279446e-01
   6.5600000e+00  -2.9108857e-01
   6.5700000e+00  -2.8939276e-01
   6.5800000e+00  -2.8770695e-01
   6.5900000e+00  -2.8603110e-01
   6.6000000e+00  -2.8436516e-01
   6.6100000e+00  -2.8270907e-01
   6.6200000e+00  -2.8106278e-01
   6.6300000e+00  -2.7942623e-01
   6.6400000e+00  -2.7779938e-01
   6.6500000e+00  -2.7618217e-01
   6.6600000e+00  -2.7457455e-01
   6.6700000e+00  -2.7297647e-01
   6.6800000e+00  -2.7138788e-01
   6.6900000e+00  -2.6980872e-01
   6.7000000e+00  -2.6823894e-01
   6.7100000e+00  -2.6667850e-01
   6.7200000e+00  -2.6512734e-01
   6.7300000e+00  -2.6358541e-01
   6.7400000e+00  -2.6205266e-01
   6.7500000e+00  -2.6052905e-01
   6.7600000e+00  -2.5901451e-01
   6.7700000e+00  -2.5750901e-01
   6.7800000e+00  -2.5601249e-01
   6.7900000e+00  -2.5452491e-01
   6.8000000e+00  -2.5304621e-01
   6.8100000e+00  -2.5157634e-01
   6.8200000e+00  -2.5011527e-01
   6.8300000e+00  -2.4866293e-01
   6.8400000e+00  -2.4721929e-01
   6.8500000e+00  -2.4578429e-01
   6.8600000e+00  -2.4435788e-01
   6.8700000e+00  -2.4294002e-01
   6.8800000e+00  -2.4153067e-01
   6.8900000e+00  -2.4012977e-01
   6.9000000e+00  -2.3873728e-01
   6.9100000e+00  -2.3735315e-01
   6.9200000e+00  -2.3597733e-01
   6.9300000e+00  -2.3460978e-01
   6.9400000e+00  -2.3325046e-01
   6.9500000e+00  -2.3189931e-01
   6.9600000e+00  -2.3055630e-01
   6.9700000e+00  -2.2922137e-01
   6.9800000e+00  -2.2789449e-01
   6.9900000e+00  -2.2657560e-01
   7.0000000e+00  -2.2526466e-01
   7.0100000e+00  -2.2396163e-01
   7.0200000e+00  -2.2266647e-01
   7.0300000e+00  -2.2137912e-01
   7.0400000e+00  -2.2009956e-01
   7.0500000e+00  -2.1882772e-01
   7.0600000e+00  -2.1756358e-01
   7.0700000e+00  -2.1630708e-01
   7.0800000e+00  -2.1505818e-01
   7.0900000e+00  -2.1381684e-01
   7.1000000e+00  -2.1258302e-01
   7.1100000e+00  -2.1135668e-01
   7.1200000e+00  -2.1013488e-01
   7.1300000e+00  -2.0891768e-01
   7.1400000e+00  -2.0770512e-01
   7.1500000e+00  -2.0649726e-01
   7.1600000e+00  -2.0529414e-01
   7.1700000e+00  -2.0409581e-01
   7.1800000e+00  -2.0290230e-01
   7.1900000e+00  -2.0171366e-01
   7.2000000e+00  -2.0052993e-01
   7.2100000e+00  -1.9935114e-01
   7.2200000e+00  -1.9817733e-01
   7.2300000e+00  -1.9700853e-01
   7.2400000e+00  -1.9584478e-01
   7.2500000e+00  -1.9468609e-01
   7.2600000e+00  -1.9353250e-01
   7.2700000e+00  -1.9238404e-01
   7.2800000e+00  -1.9124073e-01
   7.2900000e+00  -1.9010260e-01
   7.3000000e+00  -1.8896966e-01
   7.3100000e+00  -1.8784193e-01
   7.3200000e+00  -1.8671945e-01
   7.3300000e+00  -1.8560221e-01
   7.3400000e+00  -1.8449025e-01
   7.3500000e+00  -1.8338357e-01
   7.3600000e+00  -1.8228219e-01
   7.3700000e+00  -1.8118612e-01
   7.3800000e+00  -1.8009537e-01
   7.3900000e+00  -1.7900996e-01
   7.4000000e+00  -1.7792989e-01
   7.4100000e+00  -1.7685518e-01
   7.4200000e+00  -1.7578582e-01
   7.4300000e+00  -1.7472182e-01
   7.4400000e+00  -1.7366320e-01
   7.4500000e+00  -1.7260995e-01
   7.4600000e+00  -1.7156208e-01
   7.4700000e+00  -1.7051958e-01
   7.4800000e+00  -1.6948247e-01
   7.4900000e+00  -1.6845074e-01
   7.5000000e+00  -1.6742439e-01
   7.5100000e+00  -1.6640343e-01
   7.5200000e+00  -1.6538784e-01
   7.5300000e+00  -1.6437763e-01
   7.5400000e+00  -1.6337279e-01
   7.5500000e+00  -1.6237332e-01
   7.5600000e+00  -1.6137921e-01
   7.5700000e+00  -1.6039047e-01
   7.5800000e+00  -1.5940708e-01
   7.5900000e+00  -1.5842903e-01
   7.6000000e+00  -1.5745632e-01
   7.6100000e+00  -1.5648895e-01
   7.6200000e+00  -1.5552690e-01
   7.6300000e+00  -1.5457016e-01
   7.6400000e+00  -1.5361873e-01
   7.6500000e+00  -1.5267259e-01
   7.6600000e+00  -1.5173173e-01
   7.6700000e+00  -1.5079615e-01
   7.6800000e+00  -1.4986583e-01
   7.6900000e+00  -1.4894076e-01
   7.7000000e+00  -1.4802093e-01
   7.7100000e+00  -1.4710632e-01
   7.7200000e+00  -1.4619692e-01
   7.7300000e+00  -1.4529272e-01
   7.7400000e+00  -1.4439370e-01
   7.7500000e+00  -1.4349985e-01
   7.7600000e+00  -1.4261115e-01
   7.7700000e+00  -1.4172760e-01
   7.7800000e+00  -1.4084916e-01
   7.7900000e+00  -1.3997584e-01
   7.8000000e+00  -1.3910760e-01
   7.8100000e+00  -1.3824444e-01
   7.8200000e+00  -1.3738634e-01
   7.8300000e+00  -1.3653328e-01
   7.8400000e+00  -1.3568524e-01
   7.8500000e+00  -1.3484221e-01
   7.8600000e+00  -1.3400417e-01
   7.8700000e+00  -1.3317109e-01
   7.8800000e+00  -1.3234298e-01
   7.8900000e+00  -1.3151979e-01
   7.9000000e+00  -1.3070152e-01
   7.9100000e+00  -1.2988815e-01
   7.9200000e+00  -1.2907965e-01
   7.9300000e+00  -1.2827601e-01
   7.9400000e+00  -1.2747721e-01
   7.9500000e+00  -1.2668323e-01
   7.9600000e+00  -1.2589405e-01
   7.9700000e+00  -1.2510965e-01
   7.9800000e+00  -1.2433001e-01
   7.9900000e+00  -1.2355511e-01
   8.0000000e+00  -1.2278492e-01
   8.0100000e+00  -1.2201944e-01
   8.0200000e+00  -1.2125863e-01
   8.0300000e+00  -1.2050248e-01
   8.0400000e+00  -1.1975096e-01
   8.0500000e+00  -1.1900407e-01
   8.0600000e+00  -1.1826176e-01
   8.0700000e+00  -1.1752403e-01
   8.0800000e+00  -1.1679086e-01
   8.0900000e+00  -1.1606221e-01
   8.1000000e+00  -1.1533807e-01
   8.1100000e+00  -1.1461843e-01
   8.1200000e+00  -1.1390325e-01
   8.1300000e+00  -1.1319251e-01
   8.1400000e+00  -1.1248620e-01
   8.1500000e+00  -1.1178430e-01
   8.1600000e+00  -1.1108677e-01
   8.1700000e+00  -1.1039360e-01
   8.1800000e+00  -1.0970478e-01
   8.1900000e+00  -1.0902026e-01
   8.2000000e+00  -1.0834005e-01
   8.2100000e+00  -1.0766410e-01
   8.2200000e+00  -1.0699241e-01
   8.2300000e+00  -1.0632495e-01
   8.2400000e+00  -1.0566169e-01
   8.2500000e+00  -1.0500262e-01
   8.2600000e+00  -1.0434771e-01
   8.2700000e+00  -1.0369695e-01
   8.2800000e+00  -1.0305030e-01
   8.2900000e+00  -1.0240776e-01
   8.3000000e+00  -1.0176929e-01
   8.3100000e+00  -1.0113488e-01
   8.3200000e+00  -1.0050450e-01
   8.3300000e+00  -9.9878136e-02
   8.3400000e+00  -9.9255760e-02
   8.3500000e+00  -9.8637353e-02
   8.3600000e+00  -9.8022892e-02
   8.3700000e+00  -9.7412358e-02
   8.3800000e+00  -9.6805727e-02
   8.3900000e+00  -9.6202978e-02
   8.4000000e+00  -9.5604091e-02
   8.4100000e+00  -9.5009043e-02
   8.4200000e+00  -9.4417813e-02
   8.4300000e+00  -9.3830380e-02
   8.4400000e+00  -9.3246722e-02
   8.4500000e+00  -9.2666819e-02
   8.4600000e+00  -9.2090648e-02
   8.4700000e+00  -9.1518190e-02
   8.4800000e+00  -9.0949422e-02
   8.4900000e+00  -9.0384324e-02
   8.5000000e+00  -8.9822875e-02
   8.5100000e+00  -8.9265053e-02
   8.5200000e+00  -8.8710838e-02
   8.5300000e+00  -8.8160209e-02
   8.5400000e+00  -8.7613146e-02
   8.5500000e+00  -8.7069627e-02
   8.5600000e+00  -8.6529632e-02
   8.5700000e+00  -8.5993141e-02
   8.5800000e+00  -8.5460132e-02
   8.5900000e+00  -8.4930586e-02
   8.6000000e+00  -8.4404482e-02
   8.6100000e+00  -8.3881800e-02
   8.6200000e+00  -8.3362520e-02
   8.6300000e+00  -8.2846621e-02
   8.6400000e+00  -8.2334083e-02
   8.6500000e+00  -8.1824887e-02
   8.6600000e+00  -8.1319012e-02
   8.6700000e+00  -8.0816439e-02
   8.6800000e+00  -8.0317148e-02
   8.6900000e+00  -7.9821119e-02
   8.7000000e+00  -7.9328333e-02
   8.7100000e+00  -7.8838769e-02
   8.7200000e+00  -7.8352409e-02
   8.7300000e+00  -7.7869234e-02
   8.7400000e+00  -7.7389223e-02
   8.7500000e+00  -7.6912358e-02
   8.7600000e+00  -7.6438619e-02
   8.7700000e+00  -7.5967988e-02
   8.7800000e+00  -7.5500445e-02
   8.7900000e+00  -7.5035972e-02
   8.8000000e+00  -7.4574550e-02
   8.8100000e+00  -7.4116160e-02
   8.8200000e+00  -7.3660783e-02
   8.8300000e+00  -7.3208401e-02
   8.8400000e+00  -7.2758996e-02
   8.8500000e+00  -7.2312549e-02
   8.8600000e+00  -7.1869041e-02
   8.8700000e+00  -7.1428456e-02
   8.8800000e+00  -7.0990773e-02
   8.8900000e+00  -7.0555976e-02
   8.9000000e+00  -7.0124047e-02
   8.9100000e+00  -6.9694967e-02
   8.9200000e+00  -6.9268719e-02
   8.9300000e+00  -6.8845286e-02
   8.9400000e+00  -6.8424648e-02
   8.9500000e+00  -6.8006790e-02
   8.9600000e+00  -6.7591694e-02
   8.9700000e+00  -6.7179342e-02
   8.9800000e+00  -6.6769717e-02
   8.9900000e+00  -6.6362801e-02
   9.0000000e+00  -6.5958579e-02
   9.0100000e+00  -6.5557033e-02
   9.0200000e+00  -6.5158145e-02
   9.0300000e+00  -6.4761900e-02
   9.0400000e+00  -6.4368280e-02
   9.0500000e+00  -6.3977269e-02
   9.0600000e+00  -6.3588850e-02
   9.0700000e+00  -6.3203007e-02
   9.0800000e+00  -6.2819723e-02
   9.0900000e+00  -6.2438983e-02
   9.1000000e+00  -6.2060769e-02
   9.1100000e+00  -6.1685067e-02
   9.1200000e+00  -6.1311859e-02
   9.1300000e+00  -6.0941130e-02
   9.1400000e+00  -6.0572864e-02
   9.1500000e+00  -6.0207046e-02
   9.1600000e+00  -5.9843659e-02
   9.1700000e+00  -5.9482689e-02
   9.1800000e+00  -5.9124118e-02
   9.1900000e+00  -5.8767934e-02
   9.2000000e+00  -5.8414119e-02
   9.2100000e+00  -5.8062658e-02
   9.2200000e+00  -5.7713537e-02
   9.2300000e+00  -5.7366741e-02
   9.2400000e+00  -5.7022253e-02
   9.2500000e+00  -5.6680061e-02
   9.2600000e+00  -5.6340148e-02
   9.2700000e+00  -5.6002500e-02
   9.2800000e+00  -5.5667103e-02
   9.2900000e+00  -5.5333941e-02
   9.3000000e+00  -5.5003001e-02
   9.3100000e+00  -5.4674267e-02
   9.3200000e+00  -5.4347727e-02
   9.3300000e+00  -5.4023364e-02
   9.3400000e+00  -5.3701166e-02
   9.3500000e+00  -5.3381119e-02
   9.3600000e+00  -5.3063207e-02
   9.3700000e+00  -5.2747418e-02
   9.3800000e+00  -5.2433738e-02
   9.3900000e+00  -5.2122152e-02
   9.4000000e+00  -5.1812648e-02
   9.4100000e+00  -5.1505211e-02
   9.4200000e+00  -5.1199828e-02
   9.4300000e+00  -5.0896486e-02
   9.4400000e+00  -5.0595172e-02
   9.4500000e+00  -5.0295872e-02
   9.4600000e+00  -4.9998572e-02
   9.4700000e+00  -4.9703261e-02
   9.4800000e+00  -4.9409925e-02
   9.4900000e+00  -4.9118551e-02
   9.5000000e+00  -4.8829125e-02
   9.5100000e+00  -4.8541637e-02
   9.5200000e+00  -4.8256072e-02
   9.5300000e+00  -4.7972418e-02
   9.5400000e+00  -4.7690663e-02
   9.5500000e+00  -4.7410793e-02
   9.5600000e+00  -4.7132798e-02
   9.5700000e+00  -4.6856664e-02
   9.5800000e+00  -4.6582379e-02
   9.5900000e+00  -4.6309931e-02
   9.6000000e+00  -4.6039308e-02
   9.6100000e+00  -4.5770498e-02
   9.6200000e+00  -4.5503489e-02
   9.6300000e+00  -4.5238269e-02
   9.6400000e+00  -4.4974826e-02
   9.6500000e+00  -4.4713149e-02
   9.6600000e+00  -4.4453226e-02
   9.6700000e+00  -4.4195046e-02
   9.6800000e+00  -4.3938596e-02
   9.6900000e+00  -4.3683866e-02
   9.7000000e+00  -4.3430844e-02
   9.7100000e+00  -4.3179519e-02
   9.7200000e+00  -4.2929879e-02
   9.7300000e+00  -4.2681914e-02
   9.7400000e+00  -4.2435613e-02
   9.7500000e+00  -4.2190964e-02
   9.7600000e+00  -4.1947956e-02
   9.7700000e+00  -4.1706579e-02
   9.7800000e+00  -4.1466822e-02
   9.7900000e+00  -4.1228674e-02
   9.8000000e+00  -4.0992124e-02
   9.8100000e+00  -4.0757162e-02
   9.8200000e+00  -4.0523778e-02
   9.8300000e+00  -4.0291960e-02
   9.8400000e+00  -4.0061699e-02
   9.8500000e+00  -3.9832984e-02
   9.8600000e+00  -3.9605805e-02
   9.8700000e+00  -3.9380152e-02
   9.8800000e+00  -3.9156014e-02
   9.8900000e+00  -3.8933382e-02
   9.9000000e+00  -3.8712246e-02
   9.9100000e+00  -3.8492595e-02
   9.9200000e+00  -3.8274419e-02
   9.9300000e+00  -3.8057710e-02
   9.9400000e+00  -3.7842456e-02
   9.9500000e+00  -3.7628649e-02
   9.9600000e+00  -3.7416279e-02
   9.9700000e+00  -3.7205336e-02
   9.9800000e+00  -3.6995811e-02
   9.9900000e+00  -3.6787695e-02
   1.0000000e+01  -3.6580977e-02
   1.0010000e+01  -3.6375649e-02
   1.0020000e+01  -3.6171701e-02
   1.0030000e+01  -3.5969125e-02
   1.0040000e+01  -3.5767910e-02
   1.0050000e+01  -3.5568049e-02
   1.0060000e+01  -3.5369531e-02
   1.0070000e+01  -3.5172349e-02
   1.0080000e+01  -3.4976492e-02
   1.0090000e+01  -3.4781953e-02
   1.0100000e+01  -3.4588722e-02
   1.0110000e+01  -3.4396791e-02
   1.0120000e+01  -3.4206151e-02
   1.0130000e+01  -3.4016794e-02
   1.0140000e+01  -3.3828710e-02
   1.0150000e+01  -3.3641892e-02
   1.0160000e+01  -3.3456331e-02
   1.0170000e+01  -3.3272018e-02
   1.0180000e+01  -3.3088945e-02
   1.0190000e+01  -3.2907104e-02
   1.0200000e+01  -3.2726487e-02
   1.0210000e+01  -3.2547086e-02
   1.0220000e+01  -3.2368891e-02
   1.0230000e+01  -3.2191896e-02
   1.0240000e+01  -3.2016093e-02
   1.0250000e+01  -3.1841472e-02
   1.0260000e+01  -3.1668027e-02
   1.0270000e+01  -3.1495750e-02
   1.0280000e+01  -3.1324632e-02
   1.0290000e+01  -3.1154666e-02
   1.0300000e+01  -3.0985844e-02
   1.0310000e+01  -3.0818159e-02
   1.0320000e+01  -3.0651603e-02
   1.0330000e+01  -3.0486169e-02
   1.0340000e+01  -3.0321848e-02
   1.0350000e+01  -3.0158633e-02
   1.0360000e+01  -2.9996518e-02
   1.0370000e+01  -2.9835494e-02
   1.0380000e+01  -2.9675555e-02
   1.0390000e+01  -2.9516693e-02
   1.0400000e+01  -2.9358901e-02
   1.0410000e+01  -2.9202171e-02
   1.0420000e+01  -2.9046497e-02
   1.0430000e+01  -2.8891871e-02
   1.0440000e+01  -2.8738287e-02
   1.0450000e+01  -2.8585738e-02
   1.0460000e+01  -2.8434216e-02
   1.0470000e+01  -2.8283715e-02
   1.0480000e+01  -2.8134227e-02
   1.0490000e+01  -2.7985747e-02
   1.0500000e+01  -2.7838266e-02
   1.0510000e+01  -2.7691780e-02
   1.0520000e+01  -2.7546280e-02
   1.0530000e+01  -2.7401760e-02
   1.0540000e+01  -2.7258215e-02
   1.0550000e+01  -2.7115636e-02
   1.0560000e+01  -2.6974018e-02
   1.0570000e+01  -2.6833354e-02
   1.0580000e+01  -2.6693638e-02
   1.0590000e+01  -2.6554864e-02
   1.0600000e+01  -2.6417024e-02
   1.0610000e+01  -2.6280114e-02
   1.0620000e+01  -2.6144126e-02
   1.0630000e+01  -2.6009054e-02
   1.0640000e+01  -2.5874893e-02
   1.0650000e+01  -2.5741636e-02
   1.0660000e+01  -2.5609277e-02
   1.0670000e+01  -2.5477810e-02
   1.0680000e+01  -2.5347229e-02
   1.0690000e+01  -2.5217528e-02
   1.0700000e+01  -2.5088702e-02
   1.0710000e+01  -2.4960743e-02
   1.0720000e+01  -2.4833647e-02
   1.0730000e+01  -2.4707408e-02
   1.0740000e+01  -2.4582020e-02
   1.0750000e+01  -2.4457477e-02
   1.0760000e+01  -2.4333773e-02
   1.0770000e+01  -2.4210904e-02
   1.0780000e+01  -2.4088862e-02
   1.0790000e+01  -2.3967643e-02
   1.0800000e+01  -2.3847242e-02
   1.0810000e+01  -2.3727652e-02
   1.0820000e+01  -2.3608868e-02
   1.0830000e+01  -2.3490886e-02
   1.0840000e+01  -2.3373698e-02
   1.0850000e+01  -2.3257301e-02
   1.0860000e+01  -2.3141688e-02
   1.0870000e+01  -2.3026855e-02
   1.0880000e+01  -2.2912796e-02
   1.0890000e+01  -2.2799506e-02
   1.0900000e+01  -2.2686980e-02
   1.0910000e+01  -2.2575213e-02
   1.0920000e+01  -2.2464199e-02
   1.0930000e+01  -2.2353934e-02
   1.0940000e+01  -2.2244412e-02
   1.0950000e+01  -2.2135629e-02
   1.0960000e+01  -2.2027579e-02
   1.0970000e+01  -2.1920258e-02
   1.0980000e+01  -2.1813661e-02
   1.0990000e+01  -2.1707782e-02
   1.1000000e+01  -2.1602618e-02
   1.1010000e+01  -2.1498162e-02
   1.1020000e+01  -2.1394411e-02
   1.1030000e+01  -2.1291360e-02
   1.1040000e+01  -2.1189004e-02
   1.1050000e+01  -2.1087337e-02
   1.1060000e+01  -2.0986357e-02
   1.1070000e+01  -2.0886057e-02
   1.1080000e+01  -2.0786434e-02
   1.1090000e+01  -2.0687483e-02
   1.1100000e+01  -2.0589199e-02
   1.1110000e+01  -2.0491578e-02
   1.1120000e+01  -2.0394615e-02
   1.1130000e+01  -2.0298307e-02
   1.1140000e+01  -2.0202648e-02
   1.1150000e+01  -2.0107634e-02
   1.1160000e+01  -2.0013260e-02
   1.1170000e+01  -1.9919524e-02
   1.1180000e+01  -1.9826419e-02
   1.1190000e+01  -1.9733943e-02
   1.1200000e+01  -1.9642090e-02
   1.1210000e+01  -1.9550857e-02
   1.1220000e+01  -1.9460239e-02
   1.1230000e+01  -1.9370233e-02
   1.1240000e+01  -1.9280833e-02
   1.1250000e+01  -1.9192037e-02
   1.1260000e+01  -1.9103839e-02
   1.1270000e+01  -1.9016237e-02
   1.1280000e+01  -1.8929225e-02
   1.1290000e+01  -1.8842801e-02
   1.1300000e+01  -1.8756959e-02
   1.1310000e+01  -1.8671696e-02
   1.1320000e+01  -1.8587009e-02
   1.1330000e+01  -1.8502892e-02
   1.1340000e+01  -1.8419343e-02
   1.1350000e+01  -1.8336358e-02
   1.1360000e+01  -1.8253933e-02
   1.1370000e+01  -1.8172063e-02
   1.1380000e+01  -1.8090746e-02
   1.1390000e+01  -1.8009978e-02
   1.1400000e+01  -1.7929754e-02
   1.1410000e+01  -1.7850071e-02
   1.1420000e+01  -1.7770926e-02
   1.1430000e+01  -1.7692315e-02
   1.1440000e+01  -1.7614234e-02
   1.1450000e+01  -1.7536680e-02
   1.1460000e+01  -1.7459650e-02
   1.1470000e+01  -1.7383139e-02
   1.1480000e+01  -1.7307144e-02
   1.1490000e+01  -1.7231661e-02
   1.1500000e+01  -1.7156688e-02
   1.1510000e+01  -1.7082221e-02
   1.1520000e+01  -1.7008256e-02
   1.1530000e+01  -1.6934790e-02
   1.1540000e+01  -1.6861820e-02
   1.1550000e+01  -1.6789342e-02
   1.1560000e+01  -1.6717353e-02
   1.1570000e+01  -1.6645850e-02
   1.1580000e+01  -1.6574829e-02
   1.1590000e+01  -1.6504288e-02
   1.1600000e+01  -1.6434222e-02
   1.1610000e+01  -1.6364629e-02
   1.1620000e+01  -1.6295505e-02
   1.1630000e+01  -1.6226848e-02
   1.1640000e+01  -1.6158654e-02
   1.1650000e+01  -1.6090921e-02
   1.1660000e+01  -1.6023644e-02
   1.1670000e+01  -1.5956821e-02
   1.1680000e+01  -1.5890449e-02
   1.1690000e+01  -1.5824525e-02
   1.1700000e+01  -1.5759045e-02
   1.1710000e+01  -1.5694008e-02
   1.1720000e+01  -1.5629409e-02
   1.1730000e+01  -1.5565246e-02
   1.1740000e+01  -1.5501516e-02
   1.1750000e+01  -1.5438216e-02
   1.1760000e+01  -1.5375343e-02
   1.1770000e+01  -1.5312895e-02
   1.1780000e+01  -1.5250867e-02
   1.1790000e+01  -1.5189258e-02
   1.1800000e+01  -1.5128065e-02
   1.1810000e+01  -1.5067285e-02
   1.1820000e+01  -1.5006915e-02
   1.1830000e+01  -1.4946952e-02
   1.1840000e+01  -1.4887394e-02
   1.1850000e+01  -1.4828238e-02
   1.1860000e+01  -1.4769481e-02
   1.1870000e+01  -1.4711120e-02
   1.1880000e+01  -1.4653153e-02
   1.1890000e+01  -1.4595577e-02
   1.1900000e+01  -1.4538390e-02
   1.1910000e+01  -1.4481589e-02
   1.1920000e+01  -1.4425171e-02
   1.1930000e+01  -1.4369133e-02
   1.1940000e+01  -1.4313474e-02
   1.1950000e+01  -1.4258190e-02
   1.1960000e+01  -1.4203280e-02
   1.1970000e+01  -1.4148740e-02
   1.1980000e+01  -1.4094568e-02
   1.1990000e+01  -1.4040761e-02
   1.2000000e+01  -1.3987318e-02
   1.2010000e+01  -1.3934235e-02
   1.2020000e+01  -1.3881510e-02
   1.2030000e+01  -1.3829141e-02
   1.2040000e+01  -1.3777126e-02
   1.2050000e+01  -1.3725461e-02
   1.2060000e+01  -1.3674145e-02
   1.2070000e+01  -1.3623176e-02
   1.2080000e+01  -1.3572550e-02
   1.2090000e+01  -1.3522266e-02
   1.2100000e+01  -1.3472321e-02
   1.2110000e+01  -1.3422713e-02
   1.2120000e+01  -1.3373440e-02
   1.2130000e+01  -1.3324500e-02
   1.2140000e+01  -1.3275890e-02
   1.2150000e+01  -1.3227608e-02
   1.2160000e+01  -1.3179651e-02
   1.2170000e+01  -1.3132018e-02
   1.2180000e+01  -1.3084707e-02
   1.2190000e+01  -1.3037715e-02
   1.2200000e+01  -1.2991040e-02
   1.2210000e+01  -1.2944680e-02
   1.2220000e+01  -1.2898633e-02
   1.2230000e+01  -1.2852897e-02
   1.2240000e+01  -1.2807469e-02
   1.2250000e+01  -1.2762348e-02
   1.2260000e+01  -1.2717531e-02
   1.2270000e+01  -1.2673017e-02
   1.2280000e+01  -1.2628803e-02
   1.2290000e+01  -1.2584887e-02
   1.2300000e+01  -1.2541268e-02
   1.2310000e+01  -1.2497943e-02
   1.2320000e+01  -1.2454911e-02
   1.2330000e+01  -1.2412169e-02
   1.2340000e+01  -1.2369715e-02
   1.2350000e+01  -1.2327548e-02
   1.2360000e+01  -1.2285665e-02
   1.2370000e+01  -1.2244065e-02
   1.2380000e+01  -1.2202746e-02
   1.2390000e+01  -1.2161706e-02
   1.2400000e+01  -1.2120942e-02
   1.2410000e+01  -1.2080454e-02
   1.2420000e+01  -1.2040239e-02
   1.2430000e+01  -1.2000295e-02
   1.2440000e+01  -1.1960621e-02
   1.2450000e+01  -1.1921215e-02
   1.2460000e+01  -1.1882074e-02
   1.2470000e+01  -1.1843198e-02
   1.2480000e+01  -1.1804584e-02
   1.2490000e+01  -1.1766230e-02
   1.2500000e+01  -1.1728136e-02
   1.2510000e+01  -1.1690298e-02
   1.2520000e+01  -1.1652716e-02
   1.2530000e+01  -1.1615387e-02
   1.2540000e+01  -1.1578311e-02
   1.2550000e+01  -1.1541484e-02
   1.2560000e+01  -1.1504906e-02
   1.2570000e+01  -1.1468575e-02
   1.2580000e+01  -1.1432489e-02
   1.2590000e+01  -1.1396647e-02
   1.2600000e+01  -1.1361047e-02
   1.2610000e+01  -1.1325686e-02
   1.2620000e+01  -1.1290565e-02
   1.2630000e+01  -1.1255680e-02
   1.2640000e+01  -1.1221031e-02
   1.2650000e+01  -1.1186616e-02
   1.2660000e+01  -1.1152433e-02
   1.2670000e+01  -1.1118480e-02
   1.2680000e+01  -1.1084757e-02
   1.2690000e+01  -1.1051262e-02
   1.2700000e+01  -1.1017992e-02
   1.2710000e+01  -1.0984947e-02
   1.2720000e+01  -1.0952125e-02
   1.2730000e+01  -1.0919524e-02
   1.2740000e+01  -1.0887144e-02
   1.2750000e+01  -1.0854982e-02
   1.2760000e+01  -1.0823037e-02
   1.2770000e+01  -1.0791307e-02
   1.2780000e+01  -1.0759792e-02
   1.2790000e+01  -1.0728489e-02
   1.2800000e+01  -1.0697398e-02
   1.2810000e+01  -1.0666516e-02
   1.2820000e+01  -1.0635843e-02
   1.2830000e+01  -1.0605377e-02
   1.2840000e+01  -1.0575117e-02
   1.2850000e+01  -1.0545061e-02
   1.2860000e+01  -1.0515207e-02
   1.2870000e+01  -1.0485555e-02
   1.2880000e+01  -1.0456103e-02
   1.2890000e+01  -1.0426850e-02
   1.2900000e+01  -1.0397794e-02
   1.2910000e+01  -1.0368935e-02
   1.2920000e+01  -1.0340270e-02
   1.2930000e+01  -1.0311799e-02
   1.2940000e+01  -1.0283520e-02
   1.2950000e+01  -1.0255431e-02
   1.2960000e+01  -1.0227532e-02
   1.2970000e+01  -1.0199822e-02
   1.2980000e+01  -1.0172298e-02
   1.2990000e+01  -1.0144961e-02
   1.3000000e+01  -1.0117807e-02
   1.3010000e+01  -1.0090837e-02
   1.3020000e+01  -1.0064049e-02
   1.3030000e+01  -1.0037442e-02
   1.3040000e+01  -1.0011014e-02
   1.3050000e+01  -9.9847650e-03
   1.3060000e+01  -9.9586929e-03
   1.3070000e+01  -9.9327967e-03
   1.3080000e+01  -9.9070753e-03
   1.3090000e+01  -9.8815274e-03
   1.3100000e+01  -9.8561520e-03
   1.3110000e+01  -9.8309478e-03
   1.3120000e+01  -9.8059138e-03
   1.3130000e+01  -9.7810486e-03
   1.3140000e+01  -9.7563513e-03
   1.3150000e+01  -9.7318207e-03
   1.3160000e+01  -9.7074556e-03
   1.3170000e+01  -9.6832550e-03
   1.3180000e+01  -9.6592177e-03
   1.3190000e+01  -9.6353426e-03
   1.3200000e+01  -9.6116286e-03
   1.3210000e+01  -9.5880747e-03
   1.3220000e+01  -9.5646797e-03
   1.3230000e+01  -9.5414426e-03
   1.3240000e+01  -9.5183624e-03
   1.3250000e+01  -9.4954379e-03
   1.3260000e+01  -9.4726681e-03
   1.3270000e+01  -9.4500520e-03
   1.3280000e+01  -9.4275885e-03
   1.3290000e+01  -9.4052767e-03
   1.3300000e+01  -9.3831154e-03
   1.3310000e+01  -9.3611036e-03
   1.3320000e+01  -9.3392405e-03
   1.3330000e+01  -9.3175248e-03
   1.3340000e+01  -9.2959558e-03
   1.3350000e+01  -9.2745323e-03
   1.3360000e+01  -9.2532534e-03
   1.3370000e+01  -9.2321181e-03
   1.3380000e+01  -9.2111254e-03
   1.3390000e+01  -9.1902744e-03
   1.3400000e+01  -9.1695641e-03
   1.3410000e+01  -9.1489936e-03
   1.3420000e+01  -9.1285620e-03
   1.3430000e+01  -9.1082682e-03
   1.3440000e+01  -9.0881114e-03
   1.3450000e+01  -9.0680906e-03
   1.3460000e+01  -9.0482049e-03
   1.3470000e+01  -9.0284534e-03
   1.3480000e+01  -9.0088353e-03
   1.3490000e+01  -8.9893495e-03
   1.3500000e+01  -8.9699953e-03
   1.3510000e+01  -8.9507716e-03
   1.3520000e+01  -8.9316778e-03
   1.3530000e+01  -8.9127127e-03
   1.3540000e+01  -8.8938757e-03
   1.3550000e+01  -8.8751658e-03
   1.3560000e+01  -8.8565821e-03
   1.3570000e+01  -8.8381239e-03
   1.3580000e+01  -8.8197903e-03
   1.3590000e+01  -8.8015804e-03
   1.3600000e+01  -8.7834934e-03
   1.3610000e+01  -8.7655284e-03
   1.3620000e+01  -8.7476847e-03
   1.3630000e+01  -8.7299614e-03
   1.3640000e+01  -8.7123578e-03
   1.3650000e+01  -8.6948729e-03
   1.3660000e+01  -8.6775060e-03
   1.3670000e+01  -8.6602564e-03
   1.3680000e+01  -8.6431232e-03
   1.3690000e+01  -8.6261056e-03
   1.3700000e+01  -8.6092028e-03
   1.3710000e+01  -8.5924141e-03
   1.3720000e+01  -8.5757388e-03
   1.3730000e+01  -8.5591759e-03
   1.3740000e+01  -8.5427249e-03
   1.3750000e+01  -8.5263849e-03
   1.3760000e+01  -8.5101551e-03
   1.3770000e+01  -8.4940349e-03
   1.3780000e+01  -8.4780235e-03
   1.3790000e+01  -8.4621202e-03
   1.3800000e+01  -8.4463241e-03
   1.3810000e+01  -8.4306347e-03
   1.3820000e+01  -8.4150512e-03
   1.3830000e+01  -8.3995728e-03
   1.3840000e+01  -8.3841989e-03
   1.3850000e+01  -8.3689288e-03
   1.3860000e+01  -8.3537617e-03
   1.3870000e+01  -8.3386970e-03
   1.3880000e+01  -8.3237340e-03
   1.3890000e+01  -8.3088719e-03
   1.3900000e+01  -8.2941101e-03
   1.3910000e+01  -8.2794480e-03
   1.3920000e+01  -8.2648848e-03
   1.3930000e+01  -8.2504199e-03
   1.3940000e+01  -8.2360527e-03
   1.3950000e+01  -8.2217824e-03
   1.3960000e+01  -8.2076084e-03
   1.3970000e+01  -8.1935300e-03
   1.3980000e+01  -8.1795467e-03
   1.3990000e+01  -8.1656578e-03
   1.4000000e+01  -8.1518626e-03
   1.4010000e+01  -8.1381605e-03
   1.4020000e+01  -8.1245508e-03
   1.4030000e+01  -8.1110330e-03
   1.4040000e+01  -8.0976065e-03
   1.4050000e+01  -8.0842705e-03
   1.4060000e+01  -8.0710246e-03
   1.4070000e+01  -8.0578681e-03
   1.4080000e+01  -8.0448003e-03
   1.4090000e+01  -8.0318208e-03
   1.4100000e+01  -8.0189288e-03
   1.4110000e+01  -8.0061239e-03
   1.4120000e+01  -7.9934054e-03
   1.4130000e+01  -7.9807727e-03
   1.4140000e+01  -7.9682253e-03
   1.4150000e+01  -7.9557625e-03
   1.4160000e+01  -7.9433839e-03
   1.4170000e+01  -7.9310888e-03
   1.4180000e+01  -7.9188767e-03
   1.4190000e+01  -7.9067470e-03
   1.4200000e+01  -7.8946992e-03
   1.4210000e+01  -7.8827326e-03
   1.4220000e+01  -7.8708469e-03
   1.4230000e+01  -7.8590413e-03
   1.4240000e+01  -7.8473155e-03
   1.4250000e+01  -7.8356687e-03
   1.4260000e+01  -7.8241006e-03
   1.4270000e+01  -7.8126106e-03
   1.4280000e+01  -7.8011981e-03
   1.4290000e+01  -7.7898626e-03
   1.4300000e+01  -7.7786036e-03
   1.4310000e+01  -7.7674206e-03
   1.4320000e+01  -7.7563131e-03
   1.4330000e+01  -7.7452805e-03
   1.4340000e+01  -7.7343224e-03
   1.4350000e+01  -7.7234383e-03
   1.4360000e+01  -7.7126276e-03
   1.4370000e+01  -7.7018899e-03
   1.4380000e+01  -7.6912246e-03
   1.4390000e+01  -7.6806314e-03
   1.4400000e+01  -7.6701096e-03
   1.4410000e+01  -7.6596588e-03
   1.4420000e+01  -7.6492786e-03
   1.4430000e+01  -7.6389684e-03
   1.4440000e+01  -7.6287278e-03
   1.4450000e+01  -7.6185563e-03
   1.4460000e+01  -7.6084535e-03
   1.4470000e+01  -7.5984188e-03
   1.4480000e+01  -7.5884519e-03
   1.4490000e+01  -7.5785523e-03
   1.4500000e+01  -7.5687194e-03
   1.4510000e+01  -7.5589529e-03
   1.4520000e+01  -7.5492524e-03
   1.4530000e+01  -7.5396172e-03
   1.4540000e+01  -7.5300472e-03
   1.4550000e+01  -7.5205417e-03
   1.4560000e+01  -7.5111004e-03
   1.4570000e+01  -7.5017227e-03
   1.4580000e+01  -7.4924084e-03
   1.4590000e+01  -7.4831570e-03
   1.4600000e+01  -7.4739679e-03
   1.4610000e+01  -7.4648409e-03
   1.4620000e+01  -7.4557755e-03
   1.4630000e+01  -7.4467713e-03
   1.4640000e+01  -7.4378278e-03
   1.4650000e+01  -7.4289447e-03
   1.4660000e+01  -7.4201216e-03
   1.4670000e+01  -7.4113580e-03
   1.4680000e+01  -7.4026535e-03
   1.4690000e+01  -7.3940078e-03
   1.4700000e+01  -7.3854205e-03
   1.4710000e+01  -7.3768911e-03
   1.4720000e+01  -7.3684192e-03
   1.4730000e+01  -7.3600046e-03
   1.4740000e+01  -7.3516467e-03
   1.4750000e+01  -7.3433452e-03
   1.4760000e+01  -7.3350998e-03
   1.4770000e+01  -7.3269100e-03
   1.4780000e+01  -7.3187755e-03
   1.4790000e+01  -7.3106959e-03
   1.4800000e+01  -7.3026708e-03
   1.4810000e+01  -7.2946999e-03
   1.4820000e+01  -7.2867828e-03
   1.4830000e+01  -7.2789191e-03
   1.4840000e+01  -7.2711084e-03
   1.4850000e+01  -7.2633505e-03
   1.4860000e+01  -7.2556450e-03
   1.4870000e+01  -7.2479914e-03
   1.4880000e+01  -7.2403896e-03
   1.4890000e+01  -7.2328390e-03
   1.4900000e+01  -7.2253393e-03
   1.4910000e+01  -7.2178903e-03
   1.4920000e+01  -7.2104916e-03
   1.4930000e+01  -7.2031428e-03
   1.4940000e+01  -7.1958436e-03
   1.4950000e+01  -7.1885936e-03
   1.4960000e+01  -7.1813926e-03
   1.4970000e+01  -7.1742402e-03
   1.4980000e+01  -7.1671361e-03
   1.4990000e+01  -7.1600799e-03
   1.5000000e+01  -7.1530713e-03
   1.5010000e+01  -7.1461100e-03
   1.5020000e+01  -7.1391957e-03
   1.5030000e+01  -7.1323281e-03
   1.5040000e+01  -7.1255068e-03
   1.5050000e+01  -7.1187316e-03
   1.5060000e+01  -7.1120021e-03
   1.5070000e+01  -7.1053180e-03
   1.5080000e+01  -7.0986790e-03
   1.5090000e+01  -7.0920848e-03
   1.5100000e+01  -7.0855351e-03
   1.5110000e+01  -7.0790297e-03
   1.5120000e+01  -7.0725681e-03
   1.5130000e+01  -7.0661502e-03
   1.5140000e+01  -7.0597755e-03
   1.5150000e+01  -7.0534439e-03
   1.5160000e+01  -7.0471550e-03
   1.5170000e+01  -7.0409086e-03
   1.5180000e+01  -7.0347043e-03
   1.5190000e+01  -7.0285419e-03
   1.5200000e+01  -7.0224210e-03
   1.5210000e+01  -7.0163415e-03
   1.5220000e+01  -7.0103031e-03
   1.5230000e+01  -7.0043053e-03
   1.5240000e+01  -6.9983481e-03
   1.5250000e+01  -6.9924310e-03
   1.5260000e+01  -6.9865539e-03
   1.5270000e+01  -6.9807165e-03
   1.5280000e+01  -6.9749184e-03
   1.5290000e+01  -6.9691595e-03
   1.5300000e+01  -6.9634395e-03
   1.5310000e+01  -6.9577580e-03
   1.5320000e+01  -6.9521149e-03
   1.5330000e+01  -6.9465099e-03
   1.5340000e+01  -6.9409427e-03
   1.5350000e+01  -6.9354131e-03
   1.5360000e+01  -6.9299208e-03
   1.5370000e+01  -6.9244656e-03
   1.5380000e+01  -6.9190472e-03
   1.5390000e+01  -6.9136653e-03
   1.5400000e+01  -6.9083198e-03
   1.5410000e+01  -6.9030104e-03
   1.5420000e+01  -6.8977368e-03
   1.5430000e+01  -6.8924988e-03
   1.5440000e+01  -6.8872961e-03
   1.5450000e+01  -6.8821285e-03
   1.5460000e+01  -6.8769959e-03
   1.5470000e+01  -6.8718978e-03
   1.5480000e+01  -6.8668342e-03
   1.5490000e+01  -6.8618048e-03
   1.5500000e+01  -6.8568092e-03
   1.5510000e+01  -6.8518475e-03
   1.5520000e+01  -6.8469191e-03
   1.5530000e+01  -6.8420241e-03
   1.5540000e+01  -6.8371621e-03
   1.5550000e+01  -6.8323329e-03
   1.5560000e+01  -6.8275363e-03
   1.5570000e+01  -6.8227721e-03
   1.5580000e+01  -6.8180400e-03
   1.5590000e+01  -6.8133399e-03
   1.5600000e+01  -6.8086714e-03
   1.5610000e+01  -6.8040345e-03
   1.5620000e+01  -6.7994289e-03
   1.5630000e+01  -6.7948544e-03
   1.5640000e+01  -6.7903107e-03
   1.5650000e+01  -6.7857977e-03
   1.5660000e+01  -6.7813152e-03
   1.5670000e+01  -6.7768629e-03
   1.5680000e+01  -6.7724407e-03
   1.5690000e+01  -6.7680483e-03
   1.5700000e+01  -6.7636855e-03
   1.5710000e+01  -6.7593522e-03
   1.5720000e+01  -6.7550482e-03
   1.5730000e+01  -6.7507732e-03
   1.5740000e+01  -6.7465270e-03
   1.5750000e+01  -6.7423095e-03
   1.5760000e+01  -6.7381205e-03
   1.5770000e+01  -6.7339597e-03
   1.5780000e+01  -6.7298271e-03
   1.5790000e+01  -6.7257223e-03
   1.5800000e+01  -6.7216452e-03
   1.5810000e+01  -6.7175956e-03
   1.5820000e+01  -6.7135734e-03
   1.5830000e+01  -6.7095783e-03
   1.5840000e+01  -6.7056102e-03
   1.5850000e+01  -6.7016688e-03
   1.5860000e+01  -6.6977541e-03
   1.5870000e+01  -6.6938657e-03
   1.5880000e+01  -6.6900036e-03
   1.5890000e+01  -6.6861676e-03
   1.5900000e+01  -6.6823575e-03
   1.5910000e+01  -6.6785731e-03
   1.5920000e+01  -6.6748142e-03
   1.5930000e+01  -6.6710807e-03
   1.5940000e+01  -6.6673724e-03
   1.5950000e+01  -6.6636891e-03
   1.5960000e+01  -6.6600307e-03
   1.5970000e+01  -6.6563970e-03
   1.5980000e+01  -6.6527878e-03
   1.5990000e+01  -6.6492029e-03
   1.6000000e+01  -6.6456423e-03
   1.6010000e+01  -6.6421056e-03
   1.6020000e+01  -6.6385929e-03
   1.6030000e+01  -6.6351038e-03
   1.6040000e+01  -6.6316383e-03
   1.6050000e+01  -6.6281962e-03
   1.6060000e+01  -6.6247774e-03
   1.6070000e+01  -6.6213816e-03
   1.6080000e+01  -6.6180087e-03
   1.6090000e+01  -6.6146585e-03
   1.6100000e+01  -6.6113310e-03
   1.6110000e+01  -6.6080260e-03
   1.6120000e+01  -6.6047432e-03
   1.6130000e+01  -6.6014826e-03
   1.6140000e+01  -6.5982440e-03
   1.6150000e+01  -6.5950273e-03
   1.6160000e+01  -6.5918323e-03
   1.6170000e+01  -6.5886588e-03
   1.6180000e+01  -6.5855068e-03
   1.6190000e+01  -6.5823760e-03
   1.6200000e+01  -6.5792664e-03
   1.6210000e+01  -6.5761778e-03
   1.6220000e+01  -6.5731099e-03
   1.6230000e+01  -6.5700628e-03
   1.6240000e+01  -6.5670363e-03
   1.6250000e+01  -6.5640302e-03
   1.6260000e+01  -6.5610444e-03
   1.6270000e+01  -6.5580787e-03
   1.6280000e+01  -6.5551331e-03
   1.6290000e+01  -6.5522073e-03
   1.6300000e+01  -6.5493013e-03
   1.6310000e+01  -6.5464149e-03
   1.6320000e+01  -6.5435479e-03
   1.6330000e+01  -6.5407003e-03
   1.6340000e+01  -6.5378720e-03
   1.6350000e+01  -6.5350627e-03
   1.6360000e+01  -6.5322724e-03
   1.6370000e+01  -6.5295009e-03
   1.6380000e+01  -6.5267481e-03
   1.6390000e+01  -6.5240139e-03
   1.6400000e+01  -6.5212982e-03
   1.6410000e+01  -6.5186007e-03
   1.6420000e+01  -6.5159215e-03
   1.6430000e+01  -6.5132604e-03
   1.6440000e+01  -6.5106172e-03
   1.6450000e+01  -6.5079919e-03
   1.6460000e+01  -6.5053843e-03
   1.6470000e+01  -6.5027943e-03
   1.6480000e+01  -6.5002217e-03
   1.6490000e+01  -6.4976665e-03
   1.6500000e+01  -6.4951286e-03
   1.6510000e+01  -6.4926078e-03
   1.6520000e+01  -6.4901040e-03
   1.6530000e+01  -6.4876171e-03
   1.6540000e+01  -6.4851470e-03
   1.6550000e+01  -6.4826936e-03
   1.6560000e+01  -6.4802567e-03
   1.6570000e+01  -6.4778363e-03
   1.6580000e+01  -6.4754322e-03
   1.6590000e+01  -6.4730443e-03
   1.6600000e+01  -6.4706726e-03
   1.6610000e+01  -6.4683168e-03
   1.6620000e+01  -6.4659770e-03
   1.6630000e+01  -6.4636529e-03
   1.6640000e+01  -6.4613446e-03
   1.6650000e+01  -6.4590518e-03
   1.6660000e+01  -6.4567745e-03
   1.6670000e+01  -6.4545125e-03
   1.6680000e+01  -6.4522658e-03
   1.6690000e+01  -6.4500343e-03
   1.6700000e+01  -6.4478178e-03
   1.6710000e+01  -6.4456163e-03
   1.6720000e+01  -6.4434297e-03
   1.6730000e+01  -6.4412578e-03
   1.6740000e+01  -6.4391006e-03
   1.6750000e+01  -6.4369579e-03
   1.6760000e+01  -6.4348297e-03
   1.6770000e+01  -6.4327159e-03
   1.6780000e+01  -6.4306163e-03
   1.6790000e+01  -6.4285309e-03
   1.6800000e+01  -6.4264596e-03
   1.6810000e+01  -6.4244022e-03
   1.6820000e+01  -6.4223588e-03
   1.6830000e+01  -6.4203291e-03
   1.6840000e+01  -6.4183131e-03
   1.6850000e+01  -6.4163107e-03
   1.6860000e+01  -6.4143219e-03
   1.6870000e+01  -6.4123465e-03
   1.6880000e+01  -6.4103844e-03
   1.6890000e+01  -6.4084355e-03
   1.6900000e+01  -6.4064998e-03
   1.6910000e+01  -6.4045771e-03
   1.6920000e+01  -6.4026675e-03
   1.6930000e+01  -6.4007707e-03
   1.6940000e+01  -6.3988867e-03
   1.6950000e+01  -6.3970155e-03
   1.6960000e+01  -6.3951568e-03
   1.6970000e+01  -6.3933107e-03
   1.6980000e+01  -6.3914771e-03
   1.6990000e+01  -6.3896559e-03
   1.7000000e+01  -6.3878469e-03
   1.7010000e+01  -6.3860502e-03
   1.7020000e+01  -6.3842655e-03
   1.7030000e+01  -6.3824929e-03
   1.7040000e+01  -6.3807323e-03
   1.7050000e+01  -6.3789836e-03
   1.7060000e+01  -6.3772467e-03
   1.7070000e+01  -6.3755214e-03
   1.7080000e+01  -6.3738079e-03
   1.7090000e+01  -6.3721059e-03
   1.7100000e+01  -6.3704154e-03
   1.7110000e+01  -6.3687363e-03
   1.7120000e+01  -6.3670685e-03
   1.7130000e+01  -6.3654120e-03
   1.7140000e+01  -6.3637666e-03
   1.7150000e+01  -6.3621324e-03
   1.7160000e+01  -6.3605092e-03
   1.7170000e+01  -6.3588969e-03
   1.7180000e+01  -6.3572956e-03
   1.7190000e+01  -6.3557050e-03
   1.7200000e+01  -6.3541252e-03
   1.7210000e+01  -6.3525560e-03
   1.7220000e+01  -6.3509974e-03
   1.7230000e+01  -6.3494494e-03
   1.7240000e+01  -6.3479118e-03
   1.7250000e+01  -6.3463846e-03
   1.7260000e+01  -6.3448676e-03
   1.7270000e+01  -6.3433610e-03
   1.7280000e+01  -6.3418644e-03
   1.7290000e+01  -6.3403780e-03
   1.7300000e+01  -6.3389016e-03
   1.7310000e+01  -6.3374352e-03
   1.7320000e+01  -6.3359787e-03
   1.7330000e+01  -6.3345320e-03
   1.7340000e+01  -6.3330951e-03
   1.7350000e+01  -6.3316678e-03
   1.7360000e+01  -6.3302503e-03
   1.7370000e+01  -6.3288422e-03
   1.7380000e+01  -6.3274437e-03
   1.7390000e+01  -6.3260546e-03
   1.7400000e+01  -6.3246749e-03
   1.7410000e+01  -6.3233045e-03
   1.7420000e+01  -6.3219433e-03
   1.7430000e+01  -6.3205914e-03
   1.7440000e+01  -6.3192485e-03
   1.7450000e+01  -6.3179147e-03
   1.7460000e+01  -6.3165900e-03
   1.7470000e+01  -6.3152741e-03
   1.7480000e+01  -6.3139672e-03
   1.7490000e+01  -6.3126690e-03
   1.7500000e+01  -6.3113797e-03
   1.7510000e+01  -6.3100990e-03
   1.7520000e+01  -6.3088270e-03
   1.7530000e+01  -6.3075635e-03
   1.7540000e+01  -6.3063086e-03
   1.7550000e+01  -6.3050622e-03
   1.7560000e+01  -6.3038241e-03
   1.7570000e+01  -6.3025944e-03
   1.7580000e+01  -6.3013731e-03
   1.7590000e+01  -6.3001599e-03
   1.7600000e+01  -6.2989550e-03
   1.7610000e+01  -6.2977582e-03
   1.7620000e+01  -6.2965694e-03
   1.7630000e+01  -6.2953887e-03
   1.7640000e+01  -6.2942160e-03
   1.7650000e+01  -6.2930511e-03
   1.7660000e+01  -6.2918941e-03
   1.7670000e+01  -6.2907450e-03
   1.7680000e+01  -6.2896036e-03
   1.7690000e+01  -6.2884699e-03
   1.7700000e+01  -6.2873438e-03
   1.7710000e+01  -6.2862254e-03
   1.7720000e+01  -6.2851145e-03
   1.7730000e+01  -6.2840111e-03
   1.7740000e+01  -6.2829151e-03
   1.7750000e+01  -6.2818265e-03
   1.7760000e+01  -6.2807453e-03
   1.7770000e+01  -6.2796714e-03
   1.7780000e+01  -6.2786047e-03
   1.7790000e+01  -6.2775452e-03
   1.7800000e+01  -6.2764929e-03
   1.7810000e+01  -6.2754477e-03
   1.7820000e+01  -6.2744095e-03
   1.7830000e+01  -6.2733784e-03
   1.7840000e+01  -6.2723542e-03
   1.7850000e+01  -6.2713369e-03
   1.7860000e+01  -6.2703265e-03
   1.7870000e+01  -6.2693229e-03
   1.7880000e+01  -6.2683260e-03
   1.7890000e+01  -6.2673359e-03
   1.7900000e+01  -6.2663525e-03
   1.7910000e+01  -6.2653757e-03
   1.7920000e+01  -6.2644055e-03
   1.7930000e+01  -6.2634419e-03
   1.7940000e+01  -6.2624848e-03
   1.7950000e+01  -6.2615341e-03
   1.7960000e+01  -6.2605898e-03
   1.7970000e+01  -6.2596519e-03
   1.7980000e+01  -6.2587204e-03
   1.7990000e+01  -6.2577951e-03
   1.8000000e+01  -6.2568761e-03
   1.8010000e+01  -6.2559632e-03
   1.8020000e+01  -6.2550566e-03
   1.8030000e+01  -6.2541560e-03
   1.8040000e+01  -6.2532616e-03
   1.8050000e+01  -6.2523731e-03
   1.8060000e+01  -6.2514907e-03
   1.8070000e+01  -6.2506142e-03
   1.8080000e+01  -6.2497437e-03
   1.8090000e+01  -6.2488790e-03
   1.8100000e+01  -6.2480201e-03
   1.8110000e+01  -6.2471671e-03
   1.8120000e+01  -6.2463198e-03
   1.8130000e+01  -6.2454782e-03
   1.8140000e+01  -6.2446423e-03
   1.8150000e+01  -6.2438120e-03
   1.8160000e+01  -6.2429874e-03
   1.8170000e+01  -6.2421683e-03
   1.8180000e+01  -6.2413547e-03
   1.8190000e+01  -6.2405466e-03
   1.8200000e+01  -6.2397440e-03
   1.8210000e+01  -6.2389468e-03
   1.8220000e+01  -6.2381550e-03
   1.8230000e+01  -6.2373685e-03
   1.8240000e+01  -6.2365874e-03
   1.8250000e+01  -6.2358115e-03
   1.8260000e+01  -6.2350408e-03
   1.8270000e+01  -6.2342754e-03
   1.8280000e+01  -6.2335151e-03
   1.8290000e+01  -6.2327599e-03
   1.8300000e+01  -6.2320098e-03
   1.8310000e+01  -6.2312648e-03
   1.8320000e+01  -6.2305249e-03
   1.8330000e+01  -6.2297899e-03
   1.8340000e+01  -6.2290599e-03
   1.8350000e+01  -6.2283348e-03
   1.8360000e+01  -6.2276146e-03
   1.8370000e+01  -6.2268992e-03
   1.8380000e+01  -6.2261887e-03
   1.8390000e+01  -6.2254830e-03
   1.8400000e+01  -6.2247821e-03
   1.8410000e+01  -6.2240858e-03
   1.8420000e+01  -6.2233943e-03
   1.8430000e+01  -6.2227075e-03
   1.8440000e+01  -6.2220252e-03
   1.8450000e+01  -6.2213476e-03
   1.8460000e+01  -6.2206746e-03
   1.8470000e+01  -6.2200061e-03
   1.8480000e+01  -6.2193421e-03
   1.8490000e+01  -6.2186826e-03
   1.8500000e+01  -6.2180275e-03
   1.8510000e+01  -6.2173769e-03
   1.8520000e+01  -6.2167306e-03
   1.8530000e+01  -6.2160888e-03
   1.8540000e+01  -6.2154512e-03
   1.8550000e+01  -6.2148180e-03
   1.8560000e+01  -6.2141890e-03
   1.8570000e+01  -6.2135643e-03
   1.8580000e+01  -6.2129437e-03
   1.8590000e+01  -6.2123274e-03
   1.8600000e+01  -6.2117153e-03
   1.8610000e+01  -6.2111072e-03
   1.8620000e+01  -6.2105033e-03
   1.8630000e+01  -6.2099034e-03
   1.8640000e+01  -6.2093076e-03
   1.8650000e+01  -6.2087159e-03
   1.8660000e+01  -6.2081281e-03
   1.8670000e+01  -6.2075442e-03
   1.8680000e+01  -6.2069644e-03
   1.8690000e+01  -6.2063884e-03
   1.8700000e+01  -6.2058163e-03
   1.8710000e+01  -6.2052481e-03
   1.8720000e+01  -6.2046837e-03
   1.8730000e+01  -6.2041231e-03
   1.8740000e+01  -6.2035663e-03
   1.8750000e+01  -6.2030133e-03
   1.8760000e+01  -6.2024640e-03
   1.8770000e+01  -6.2019184e-03
   1.8780000e+01  -6.2013765e-03
   1.8790000e+01  -6.2008382e-03
   1.8800000e+01  -6.2003036e-03
   1.8810000e+01  -6.1997726e-03
   1.8820000e+01  -6.1992452e-03
   1.8830000e+01  -6.1987213e-03
   1.8840000e+01  -6.1982009e-03
   1.8850000e+01  -6.1976841e-03
   1.8860000e+01  -6.1971708e-03
   1.8870000e+01  -6.1966609e-03
   1.8880000e+01  -6.1961545e-03
   1.8890000e+01  -6.1956515e-03
   1.8900000e+01  -6.1951519e-03
   1.8910000e+01  -6.1946556e-03
   1.8920000e+01  -6.1941627e-03
   1.8930000e+01  -6.1936731e-03
   1.8940000e+01  -6.1931869e-03
   1.8950000e+01  -6.1927039e-03
   1.8960000e+01  -6.1922242e-03
   1.8970000e+01  -6.1917477e-03
   1.8980000e+01  -6.1912744e-03
   1.8990000e+01  -6.1908043e-03
   1.9000000e+01  -6.1903374e-03
   1.9010000e+01  -6.1898737e-03
   1.9020000e+01  -6.1894130e-03
   1.9030000e+01  -6.1889555e-03
   1.9040000e+01  -6.1885011e-03
   1.9050000e+01  -6.1880497e-03
   1.9060000e+01  -6.1876014e-03
   1.9070000e+01  -6.1871561e-03
   1.9080000e+01  -6.1867139e-03
   1.9090000e+01  -6.1862746e-03
   1.9100000e+01  -6.1858382e-03
   1.9110000e+01  -6.1854048e-03
   1.9120000e+01  -6.1849744e-03
   1.9130000e+01  -6.1845468e-03
   1.9140000e+01  -6.1841221e-03
   1.9150000e+01  -6.1837003e-03
   1.9160000e+01  -6.1832814e-03
   1.9170000e+01  -6.1828653e-03
   1.9180000e+01  -6.1824519e-03
   1.9190000e+01  -6.1820414e-03
   1.9200000e+01  -6.1816336e-03
   1.9210000e+01  -6.1812286e-03
   1.9220000e+01  -6.1808263e-03
   1.9230000e+01  -6.1804268e-03
   1.9240000e+01  -6.1800299e-03
   1.9250000e+01  -6.1796357e-03
   1.9260000e+01  -6.1792442e-03
   1.9270000e+01  -6.1788553e-03
   1.9280000e+01  -6.1784691e-03
   1.9290000e+01  -6.1780854e-03
   1.9300000e+01  -6.1777043e-03
   1.9310000e+01  -6.1773258e-03
   1.9320000e+01  -6.1769499e-03
   1.9330000e+01  -6.1765765e-03
   1.9340000e+01  -6.1762056e-03
   1.9350000e+01  -6.1758372e-03
   1.9360000e+01  -6.1754714e-03
   1.9370000e+01  -6.1751079e-03
   1.9380000e+01  -6.1747470e-03
   1.9390000e+01  -6.1743884e-03
   1.9400000e+01  -6.1740323e-03
   1.9410000e+01  -6.1736786e-03
   1.9420000e+01  -6.1733273e-03
   1.9430000e+01  -6.1729783e-03
   1.9440000e+01  -6.1726317e-03
   1.9450000e+01  -6.1722875e-03
   1.9460000e+01  -6.1719456e-03
   1.9470000e+01  -6.1716059e-03
   1.9480000e+01  -6.1712686e-03
   1.9490000e+01  -6.1709335e-03
   1.9500000e+01  -6.1706007e-03
   1.9510000e+01  -6.1702702e-03
   1.9520000e+01  -6.1699419e-03
   1.9530000e+01  -6.1696158e-03
   1.9540000e+01  -6.1692919e-03
   1.9550000e+01  -6.1689702e-03
   1.9560000e+01  -6.1686506e-03
   1.9570000e+01  -6.1683332e-03
   1.9580000e+01  -6.1680180e-03
   1.9590000e+01  -6.1677049e-03
   1.9600000e+01  -6.1673938e-03
   1.9610000e+01  -6.1670849e-03
   1.9620000e+01  -6.1667781e-03
   1.9630000e+01  -6.1664734e-03
   1.9640000e+01  -6.1661707e-03
   1.9650000e+01  -6.1658700e-03
   1.9660000e+01  -6.1655714e-03
   1.9670000e+01  -6.1652748e-03
   1.9680000e+01  -6.1649802e-03
   1.9690000e+01  -6.1646876e-03
   1.9700000e+01  -6.1643969e-03
   1.9710000e+01  -6.1641083e-03
   1.9720000e+01  -6.1638215e-03
   1.9730000e+01  -6.1635367e-03
   1.9740000e+01  -6.1632539e-03
   1.9750000e+01  -6.1629729e-03
   1.9760000e+01  -6.1626938e-03
   1.9770000e+01  -6.1624166e-03
   1.9780000e+01  -6.1621413e-03
   1.9790000e+01  -6.1618679e-03
   1.9800000e+01  -6.1615962e-03
   1.9810000e+01  -6.1613265e-03
   1.9820000e+01  -6.1610585e-03
   1.9830000e+01  -6.1607924e-03
   1.9840000e+01  -6.1605280e-03
   1.9850000e+01  -6.1602654e-03
   1.9860000e+01  -6.1600046e-03
   1.9870000e+01  -6.1597456e-03
   1.9880000e+01  -6.1594883e-03
   1.9890000e+01  -6.1592328e-03
   1.9900000e+01  -6.1589789e-03
   1.9910000e+01  -6.1587268e-03
   1.9920000e+01  -6.1584764e-03
   1.9930000e+01  -6.1582277e-03
   1.9940000e+01  -6.1579807e-03
   1.9950000e+01  -6.1577353e-03
   1.9960000e+01  -6.1574916e-03
   1.9970000e+01  -6.1572495e-03
   1.9980000e+01  -6.1570090e-03
   1.9990000e+01  -6.1567702e-03
   2.0000000e+01  -6.1565330e-03


==> data/Pdcw2HatHistData.dat <==
   0.0000000e+00   6.1232340e-16
   1.0000000e-02   1.2067418e+00
   2.0000000e-02   1.2044063e+00
   3.0000000e-02   1.2018635e+00
   4.0000000e-02   1.1991100e+00
   5.0000000e-02   1.1961431e+00
   6.0000000e-02   1.1929605e+00
   7.0000000e-02   1.1895600e+00
   8.0000000e-02   1.1859400e+00
   9.0000000e-02   1.1820992e+00
   1.0000000e-01   1.1780369e+00
   1.1000000e-01   1.1737524e+00
   1.2000000e-01   1.1692458e+00
   1.3000000e-01   1.1645175e+00
   1.4000000e-01   1.1595673e+00
   1.5000000e-01   1.1543942e+00
   1.6000000e-01   1.1489977e+00
   1.7000000e-01   1.1433775e+00
   1.8000000e-01   1.1375339e+00
   1.9000000e-01   1.1314676e+00
   2.0000000e-01   1.1251795e+00
   2.1000000e-01   1.1186712e+00
   2.2000000e-01   1.1119444e+00
   2.3000000e-01   1.1050013e+00
   2.4000000e-01   1.0978445e+00
   2.5000000e-01   1.0904768e+00
   2.6000000e-01   1.0829015e+00
   2.7000000e-01   1.0751222e+00
   2.8000000e-01   1.0671427e+00
   2.9000000e-01   1.0589672e+00
   3.0000000e-01   1.0506001e+00
   3.1000000e-01   1.0420461e+00
   3.2000000e-01   1.0333102e+00
   3.3000000e-01   1.0243974e+00
   3.4000000e-01   1.0153133e+00
   3.5000000e-01   1.0060634e+00
   3.6000000e-01   9.9665341e-01
   3.7000000e-01   9.8708926e-01
   3.8000000e-01   9.7737699e-01
   3.9000000e-01   9.6752278e-01
   4.0000000e-01   9.5753290e-01
   4.1000000e-01   9.4741371e-01
   4.2000000e-01   9.3717166e-01
   4.3000000e-01   9.2681323e-01
   4.4000000e-01   9.1634496e-01
   4.5000000e-01   9.0577341e-01
   4.6000000e-01   8.9510513e-01
   4.7000000e-01   8.8434670e-01
   4.8000000e-01   8.7350467e-01
   4.9000000e-01   8.6258555e-01
   5.0000000e-01   8.5159581e-01
   5.1000000e-01   8.2018050e-01
   5.2000000e-01   7.8894014e-01
   5.3000000e-01   7.5789300e-01
   5.4000000e-01   7.2705637e-01
   5.5000000e-01   6.9644656e-01
   5.6000000e-01   6.6607895e-01
   5.7000000e-01   6.3596795e-01
   5.8000000e-01   6.0612708e-01
   5.9000000e-01   5.7656896e-01
   6.0000000e-01   5.4730534e-01
   6.1000000e-01   5.1834712e-01
   6.2000000e-01   4.8970437e-01
   6.3000000e-01   4.6138638e-01
   6.4000000e-01   4.3340167e-01
   6.5000000e-01   4.0575802e-01
   6.6000000e-01   3.7846249e-01
   6.7000000e-01   3.5152148e-01
   6.8000000e-01   3.2494071e-01
   6.9000000e-01   2.9872528e-01
   7.0000000e-01   2.7287970e-01
   7.1000000e-01   2.4740789e-01
   7.2000000e-01   2.2231324e-01
   7.3000000e-01   1.9759861e-01
   7.4000000e-01   1.7326637e-01
   7.5000000e-01   1.4931842e-01
   7.6000000e-01   1.2575200e-01
   7.7000000e-01   1.0256811e-01
   7.8000000e-01   7.9767335e-02
   7.9000000e-01   5.7359398e-02
   8.0000000e-01   3.5344105e-02
   8.1000000e-01   1.3720926e-02
   8.2000000e-01  -7.5109829e-03
   8.3000000e-01  -2.8352768e-02
   8.4000000e-01  -4.8805853e-02
   8.5000000e-01  -6.8871925e-02
   8.6000000e-01  -8.8552916e-02
   8.7000000e-01  -1.0785099e-01
   8.8000000e-01  -1.2676851e-01
   8.9000000e-01  -1.4530806e-01
   9.0000000e-01  -1.6347239e-01
   9.1000000e-01  -1.8126442e-01
   9.2000000e-01  -1.9868725e-01
   9.3000000e-01  -2.1574409e-01
   9.4000000e-01  -2.3243832e-01
   9.5000000e-01  -2.4877340e-01
   9.6000000e-01  -2.6475295e-01
   9.7000000e-01  -2.8038066e-01
   9.8000000e-01  -2.9566031e-01
   9.9000000e-01  -3.1059579e-01
   1.0000000e+00  -3.2519103e-01
   1.0100000e+00  -3.3945005e-01
   1.0200000e+00  -3.5337693e-01
   1.0300000e+00  -3.6697579e-01
   1.0400000e+00  -3.8025079e-01
   1.0500000e+00  -3.9320615e-01
   1.0600000e+00  -4.0584610e-01
   1.0700000e+00  -4.1817491e-01
   1.0800000e+00  -4.3019686e-01
   1.0900000e+00  -4.4191627e-01
   1.1000000e+00  -4.5333744e-01
   1.1100000e+00  -4.6446470e-01
   1.1200000e+00  -4.7530236e-01
   1.1300000e+00  -4.8585476e-01
   1.1400000e+00  -4.9612622e-01
   1.1500000e+00  -5.0612102e-01
   1.1600000e+00  -5.1584349e-01
   1.1700000e+00  -5.2529790e-01
   1.1800000e+00  -5.3448851e-01
   1.1900000e+00  -5.4341957e-01
   1.2000000e+00  -5.5209530e-01
   1.2100000e+00  -5.6051990e-01
   1.2200000e+00  -5.6869754e-01
   1.2300000e+00  -5.7663237e-01
   1.2400000e+00  -5.8432848e-01
   1.2500000e+00  -5.9178997e-01
   1.2600000e+00  -5.9902086e-01
   1.2700000e+00  -6.0602519e-01
   1.2800000e+00  -6.1280691e-01
   1.2900000e+00  -6.1936996e-01
   1.3000000e+00  -6.2571824e-01
   1.3100000e+00  -6.3185560e-01
   1.3200000e+00  -6.3778586e-01
   1.3300000e+00  -6.4351279e-01
   1.3400000e+00  -6.4904013e-01
   1.3500000e+00  -6.5437156e-01
   1.3600000e+00  -6.5951073e-01
   1.3700000e+00  -6.6446125e-01
   1.3800000e+00  -6.6922666e-01
   1.3900000e+00  -6.7381049e-01
   1.4000000e+00  -6.7821620e-01
   1.4100000e+00  -6.8244721e-01
   1.4200000e+00  -6.8650691e-01
   1.4300000e+00  -6.9039862e-01
   1.4400000e+00  -6.9412564e-01
   1.4500000e+00  -6.9769120e-01
   1.4600000e+00  -7.0109851e-01
   1.4700000e+00  -7.0435072e-01
   1.4800000e+00  -7.0745093e-01
   1.4900000e+00  -7.1040220e-01
   1.5000000e+00  -7.1320754e-01
   1.5100000e+00  -7.1586994e-01
   1.5200000e+00  -7.1839232e-01
   1.5300000e+00  -7.2077756e-01
   1.5400000e+00  -7.2302849e-01
   1.5500000e+00  -7.2514791e-01
   1.5600000e+00  -7.2713858e-01
   1.5700000e+00  -7.2900319e-01
   1.5800000e+00  -7.3074442e-01
   1.5900000e+00  -7.3236489e-01
   1.6000000e+00  -7.3386716e-01
   1.6100000e+00  -7.3525379e-01
   1.6200000e+00  -7.3652727e-01
   1.6300000e+00  -7.3769005e-01
   1.6400000e+00  -7.3874455e-01
   1.6500000e+00  -7.3969313e-01
   1.6600000e+00  -7.4053814e-01
   1.6700000e+00  -7.4128187e-01
   1.6800000e+00  -7.4192658e-01
   1.6900000e+00  -7.4247447e-01
   1.7000000e+00  -7.4292773e-01
   1.7100000e+00  -7.4328851e-01
   1.7200000e+00  -7.4355889e-01
   1.7300000e+00  -7.4374096e-01
   1.7400000e+00  -7.4383674e-01
   1.7500000e+00  -7.4384823e-01
   1.7600000e+00  -7.4377738e-01
   1.7700000e+00  -7.4362613e-01
   1.7800000e+00  -7.4339635e-01
   1.7900000e+00  -7.4308991e-01
   1.8000000e+00  -7.4270863e-01
   1.8100000e+00  -7.4225429e-01
   1.8200000e+00  -7.4172867e-01
   1.8300000e+00  -7.4113347e-01
   1.8400000e+00  -7.4047039e-01
   1.8500000e+00  -7.3974110e-01
   1.8600000e+00  -7.3894723e-01
   1.8700000e+00  -7.3809037e-01
   1.8800000e+00  -7.3717209e-01
   1.8900000e+00  -7.3619395e-01
   1.9000000e+00  -7.3515744e-01
   1.9100000e+00  -7.3406407e-01
   1.9200000e+00  -7.3291527e-01
   1.9300000e+00  -7.3171248e-01
   1.9400000e+00  -7.3045710e-01
   1.9500000e+00  -7.2915050e-01
   1.9600000e+00  -7.2779404e-01
   1.9700000e+00  -7.2638903e-01
   1.9800000e+00  -7.2493677e-01
   1.9900000e+00  -7.2343853e-01
   2.0000000e+00  -7.2189556e-01
   2.0100000e+00  -7.2030908e-01
   2.0200000e+00  -7.1868029e-01
   2.0300000e+00  -7.1701036e-01
   2.0400000e+00  -7.1530045e-01
   2.0500000e+00  -7.1355168e-01
   2.0600000e+00  -7.1176517e-01
   2.0700000e+00  -7.0994199e-01
   2.0800000e+00  -7.0808321e-01
   2.0900000e+00  -7.0618987e-01
   2.1000000e+00  -7.0426300e-01
   2.1100000e+00  -7.0230359e-01
   2.1200000e+00  -7.0031263e-01
   2.1300000e+00  -6.9829106e-01
   2.1400000e+00  -6.9623985e-01
   2.1500000e+00  -6.9415991e-01
   2.1600000e+00  -6.9205213e-01
   2.1700000e+00  -6.8991742e-01
   2.1800000e+00  -6.8775663e-01
   2.1900000e+00  -6.8557061e-01
   2.2000000e+00  -6.8336020e-01
   2.2100000e+00  -6.8112620e-01
   2.2200000e+00  -6.7886943e-01
   2.2300000e+00  -6.7659065e-01
   2.2400000e+00  -6.7429064e-01
   2.2500000e+00  -6.7197014e-01
   2.2600000e+00  -6.6962989e-01
   2.2700000e+00  -6.6727060e-01
   2.2800000e+00  -6.6489298e-01
   2.2900000e+00  -6.6249771e-01
   2.3000000e+00  -6.6008548e-01
   2.3100000e+00  -6.5765693e-01
   2.3200000e+00  -6.5521271e-01
   2.3300000e+00  -6.5275346e-01
   2.3400000e+00  -6.5027980e-01
   2.3500000e+00  -6.4779232e-01
   2.3600000e+00  -6.4529162e-01
   2.3700000e+00  -6.4277828e-01
   2.3800000e+00  -6.4025287e-01
   2.3900000e+00  -6.3771594e-01
   2.4000000e+00  -6.3516803e-01
   2.4100000e+00  -6.3260967e-01
   2.4200000e+00  -6.3004139e-01
   2.4300000e+00  -6.2746368e-01
   2.4400000e+00  -6.2487706e-01
   2.4500000e+00  -6.2228199e-01
   2.4600000e+00  -6.1967897e-01
   2.4700000e+00  -6.1706844e-01
   2.4800000e+00  -6.1445087e-01
   2.4900000e+00  -6.1182670e-01
   2.5000000e+00  -6.0919636e-01
   2.5100000e+00  -6.0656028e-01
   2.5200000e+00  -6.0391887e-01
   2.5300000e+00  -6.0127254e-01
   2.5400000e+00  -5.9862168e-01
   2.5500000e+00  -5.9596669e-01
   2.5600000e+00  -5.9330794e-01
   2.5700000e+00  -5.9064579e-01
   2.5800000e+00  -5.8798062e-01
   2.5900000e+00  -5.8531277e-01
   2.6000000e+00  -5.8264259e-01
   2.6100000e+00  -5.7997042e-01
   2.6200000e+00  -5.7729659e-01
   2.6300000e+00  -5.7462141e-01
   2.6400000e+00  -5.7194520e-01
   2.6500000e+00  -5.6926827e-01
   2.6600000e+00  -5.6659092e-01
   2.6700000e+00  -5.6391344e-01
   2.6800000e+00  -5.6123611e-01
   2.6900000e+00  -5.5855922e-01
   2.7000000e+00  -5.5588304e-01
   2.7100000e+00  -5.5320782e-01
   2.7200000e+00  -5.5053384e-01
   2.7300000e+00  -5.4786134e-01
   2.7400000e+00  -5.4519057e-01
   2.7500000e+00  -5.4252178e-01
   2.7600000e+00  -5.3985519e-01
   2.7700000e+00  -5.3719103e-01
   2.7800000e+00  -5.3452953e-01
   2.7900000e+00  -5.3187091e-01
   2.8000000e+00  -5.2921539e-01
   2.8100000e+00  -5.2656315e-01
   2.8200000e+00  -5.2391442e-01
   2.8300000e+00  -5.2126938e-01
   2.8400000e+00  -5.1862823e-01
   2.8500000e+00  -5.1599115e-01
   2.8600000e+00  -5.1335833e-01
   2.8700000e+00  -5.1072995e-01
   2.8800000e+00  -5.0810666e-01
   2.8900000e+00  -5.0548241e-01
   2.9000000e+00  -5.0285762e-01
   2.9100000e+00  -5.0023272e-01
   2.9200000e+00  -4.9760809e-01
   2.9300000e+00  -4.9498414e-01
   2.9400000e+00  -4.9236124e-01
   2.9500000e+00  -4.8973976e-01
   2.9600000e+00  -4.8712004e-01
   2.9700000e+00  -4.8450243e-01
   2.9800000e+00  -4.8188727e-01
   2.9900000e+00  -4.7927490e-01
   3.0000000e+00  -4.7666562e-01
   3.0100000e+00  -4.7405977e-01
   3.0200000e+00  -4.7145765e-01
   3.0300000e+00  -4.6885959e-01
   3.0400000e+00  -4.6626591e-01
   3.0500000e+00  -4.6367691e-01
   3.0600000e+00  -4.6109294e-01
   3.0700000e+00  -4.5851432e-01
   3.0800000e+00  -4.5594306e-01
   3.0900000e+00  -4.5337739e-01
   3.1000000e+00  -4.5081839e-01
   3.1100000e+00  -4.4826535e-01
   3.1200000e+00  -4.4572341e-01
   3.1300000e+00  -4.4319181e-01
   3.1400000e+00  -4.4067056e-01
   3.1500000e+00  -4.3815969e-01
   3.1600000e+00  -4.3565919e-01
   3.1700000e+00  -4.3316909e-01
   3.1800000e+00  -4.3068940e-01
   3.1900000e+00  -4.2822012e-01
   3.2000000e+00  -4.2576126e-01
   3.2100000e+00  -4.2331283e-01
   3.2200000e+00  -4.2087485e-01
   3.2300000e+00  -4.1844730e-01
   3.2400000e+00  -4.1603020e-01
   3.2500000e+00  -4.1362356e-01
   3.2600000e+00  -4.1122737e-01
   3.2700000e+00  -4.0884163e-01
   3.2800000e+00  -4.0646635e-01
   3.2900000e+00  -4.0410153e-01
   3.3000000e+00  -4.0174716e-01
   3.3100000e+00  -3.9940325e-01
   3.3200000e+00  -3.9706979e-01
   3.3300000e+00  -3.9474677e-01
   3.3400000e+00  -3.9243420e-01
   3.3500000e+00  -3.9013206e-01
   3.3600000e+00  -3.8784036e-01
   3.3700000e+00  -3.8555908e-01
   3.3800000e+00  -3.8328822e-01
   3.3900000e+00  -3.8102777e-01
   3.4000000e+00  -3.7877772e-01
   3.4100000e+00  -3.7653806e-01
   3.4200000e+00  -3.7430879e-01
   3.4300000e+00  -3.7208988e-01
   3.4400000e+00  -3.6988133e-01
   3.4500000e+00  -3.6768313e-01
   3.4600000e+00  -3.6549527e-01
   3.4700000e+00  -3.6331772e-01
   3.4800000e+00  -3.6115048e-01
   3.4900000e+00  -3.5899354e-01
   3.5000000e+00  -3.5684687e-01
   3.5100000e+00  -3.5471046e-01
   3.5200000e+00  -3.5258430e-01
   3.5300000e+00  -3.5046836e-01
   3.5400000e+00  -3.4836264e-01
   3.5500000e+00  -3.4626712e-01
   3.5600000e+00  -3.4418176e-01
   3.5700000e+00  -3.4210657e-01
   3.5800000e+00  -3.4004151e-01
   3.5900000e+00  -3.3798657e-01
   3.6000000e+00  -3.3594173e-01
   3.6100000e+00  -3.3390696e-01
   3.6200000e+00  -3.3188225e-01
   3.6300000e+00  -3.2986757e-01
   3.6400000e+00  -3.2786291e-01
   3.6500000e+00  -3.2586823e-01
   3.6600000e+00  -3.2388352e-01
   3.6700000e+00  -3.2190876e-01
   3.6800000e+00  -3.1994392e-01
   3.6900000e+00  -3.1798898e-01
   3.7000000e+00  -3.1604392e-01
   3.7100000e+00  -3.1410872e-01
   3.7200000e+00  -3.1218334e-01
   3.7300000e+00  -3.1026777e-01
   3.7400000e+00  -3.0836198e-01
   3.7500000e+00  -3.0646596e-01
   3.7600000e+00  -3.0457967e-01
   3.7700000e+00  -3.0270309e-01
   3.7800000e+00  -3.0083619e-01
   3.7900000e+00  -2.9897896e-01
   3.8000000e+00  -2.9713137e-01
   3.8100000e+00  -2.9529339e-01
   3.8200000e+00  -2.9346500e-01
   3.8300000e+00  -2.9164617e-01
   3.8400000e+00  -2.8983687e-01
   3.8500000e+00  -2.8803709e-01
   3.8600000e+00  -2.8624680e-01
   3.8700000e+00  -2.8446596e-01
   3.8800000e+00  -2.8269455e-01
   3.8900000e+00  -2.8093256e-01
   3.9000000e+00  -2.7917994e-01
   3.9100000e+00  -2.7743668e-01
   3.9200000e+00  -2.7570274e-01
   3.9300000e+00  -2.7397811e-01
   3.9400000e+00  -2.7226274e-01
   3.9500000e+00  -2.7055662e-01
   3.9600000e+00  -2.6885971e-01
   3.9700000e+00  -2.6717199e-01
   3.9800000e+00  -2.6549343e-01
   3.9900000e+00  -2.6382400e-01
   4.0000000e+00  -2.6216366e-01
   4.0100000e+00  -2.6051240e-01
   4.0200000e+00  -2.5887018e-01
   4.0300000e+00  -2.5723697e-01
   4.0400000e+00  -2.5561275e-01
   4.0500000e+00  -2.5399747e-01
   4.0600000e+00  -2.5239112e-01
   4.0700000e+00  -2.5079366e-01
   4.0800000e+00  -2.4920506e-01
   4.0900000e+00  -2.4762528e-01
   4.1000000e+00  -2.4605431e-01
   4.1100000e+00  -2.4449211e-01
   4.1200000e+00  -2.4293864e-01
   4.1300000e+00  -2.4139387e-01
   4.1400000e+00  -2.3985778e-01
   4.1500000e+00  -2.3833033e-01
   4.1600000e+00  -2.3681150e-01
   4.1700000e+00  -2.3530124e-01
   4.1800000e+00  -2.3379952e-01
   4.1900000e+00  -2.3230632e-01
   4.2000000e+00  -2.3082160e-01
   4.2100000e+00  -2.2934533e-01
   4.2200000e+00  -2.2787748e-01
   4.2300000e+00  -2.2641801e-01
   4.2400000e+00  -2.2496689e-01
   4.2500000e+00  -2.2352409e-01
   4.2600000e+00  -2.2208958e-01
   4.2700000e+00  -2.2066332e-01
   4.2800000e+00  -2.1924528e-01
   4.2900000e+00  -2.1783542e-01
   4.3000000e+00  -2.1643372e-01
   4.3100000e+00  -2.1504014e-01
   4.3200000e+00  -2.1365464e-01
   4.3300000e+00  -2.1227720e-01
   4.3400000e+00  -2.1090778e-01
   4.3500000e+00  -2.0954634e-01
   4.3600000e+00  -2.0819285e-01
   4.3700000e+00  -2.0684729e-01
   4.3800000e+00  -2.0550961e-01
   4.3900000e+00  -2.0417977e-01
   4.4000000e+00  -2.0285776e-01
   4.4100000e+00  -2.0154353e-01
   4.4200000e+00  -2.0023705e-01
   4.4300000e+00  -1.9893829e-01
   4.4400000e+00  -1.9764720e-01
   4.4500000e+00  -1.9636377e-01
   4.4600000e+00  -1.9508795e-01
   4.4700000e+00  -1.9381971e-01
   4.4800000e+00  -1.9255901e-01
   4.4900000e+00  -1.9130583e-01
   4.5000000e+00  -1.9006013e-01
   4.5100000e+00  -1.8882187e-01
   4.5200000e+00  -1.8759101e-01
   4.5300000e+00  -1.8636754e-01
   4.5400000e+00  -1.8515141e-01
   4.5500000e+00  -1.8394258e-01
   4.5600000e+00  -1.8274103e-01
   4.5700000e+00  -1.8154672e-01
   4.5800000e+00  -1.8035961e-01
   4.5900000e+00  -1.7917968e-01
   4.6000000e+00  -1.7800688e-01
   4.6100000e+00  -1.7684119e-01
   4.6200000e+00  -1.7568257e-01
   4.6300000e+00  -1.7453099e-01
   4.6400000e+00  -1.7338641e-01
   4.6500000e+00  -1.7224879e-01
   4.6600000e+00  -1.7111811e-01
   4.6700000e+00  -1.6999434e-01
   4.6800000e+00  -1.6887742e-01
   4.6900000e+00  -1.6776735e-01
   4.7000000e+00  -1.6666407e-01
   4.7100000e+00  -1.6556756e-01
   4.7200000e+00  -1.6447778e-01
   4.7300000e+00  -1.6339471e-01
   4.7400000e+00  -1.6231829e-01
   4.7500000e+00  -1.6124851e-01
   4.7600000e+00  -1.6018533e-01
   4.7700000e+00  -1.5912872e-01
   4.7800000e+00  -1.5807864e-01
   4.7900000e+00  -1.5703505e-01
   4.8000000e+00  -1.5599794e-01
   4.8100000e+00  -1.5496725e-01
   4.8200000e+00  -1.5394297e-01
   4.8300000e+00  -1.5292505e-01
   4.8400000e+00  -1.5191347e-01
   4.8500000e+00  -1.5090819e-01
   4.8600000e+00  -1.4990918e-01
   4.8700000e+00  -1.4891640e-01
   4.8800000e+00  -1.4792983e-01
   4.8900000e+00  -1.4694943e-01
   4.9000000e+00  -1.4597516e-01
   4.9100000e+00  -1.4500700e-01
   4.9200000e+00  -1.4404492e-01
   4.9300000e+00  -1.4308888e-01
   4.9400000e+00  -1.4213884e-01
   4.9500000e+00  -1.4119479e-01
   4.9600000e+00  -1.4025668e-01
   4.9700000e+00  -1.3932448e-01
   4.9800000e+00  -1.3839816e-01
   4.9900000e+00  -1.3747769e-01
   5.0000000e+00  -1.3656305e-01
   5.0100000e+00  -1.3565418e-01
   5.0200000e+00  -1.3475108e-01
   5.0300000e+00  -1.3385369e-01
   5.0400000e+00  -1.3296200e-01
   5.0500000e+00  -1.3207597e-01
   5.0600000e+00  -1.3119557e-01
   5.0700000e+00  -1.3032077e-01
   5.0800000e+00  -1.2945153e-01
   5.0900000e+00  -1.2858783e-01
   5.1000000e+00  -1.2772964e-01
   5.1100000e+00  -1.2687693e-01
   5.1200000e+00  -1.2602966e-01
   5.1300000e+00  -1.2518780e-01
   5.1400000e+00  -1.2435133e-01
   5.1500000e+00  -1.2352022e-01
   5.1600000e+00  -1.2269443e-01
   5.1700000e+00  -1.2187393e-01
   5.1800000e+00  -1.2105870e-01
   5.1900000e+00  -1.2024870e-01
   5.2000000e+00  -1.1944390e-01
   5.2100000e+00  -1.1864428e-01
   5.2200000e+00  -1.1784981e-01
   5.2300000e+00  -1.1706045e-01
   5.2400000e+00  -1.1627618e-01
   5.2500000e+00  -1.1549696e-01
   5.2600000e+00  -1.1472278e-01
   5.2700000e+00  -1.1395359e-01
   5.2800000e+00  -1.1318938e-01
   5.2900000e+00  -1.1243011e-01
   5.3000000e+00  -1.1167575e-01
   5.3100000e+00  -1.1092627e-01
   5.3200000e+00  -1.1018165e-01
   5.3300000e+00  -1.0944186e-01
   5.3400000e+00  -1.0870687e-01
   5.3500000e+00  -1.0797666e-01
   5.3600000e+00  -1.0725118e-01
   5.3700000e+00  -1.0653042e-01
   5.3800000e+00  -1.0581435e-01
   5.3900000e+00  -1.0510294e-01
   5.4000000e+00  -1.0439617e-01
   5.4100000e+00  -1.0369400e-01
   5.4200000e+00  -1.0299641e-01
   5.4300000e+00  -1.0230337e-01
   5.4400000e+00  -1.0161485e-01
   5.4500000e+00  -1.0093083e-01
   5.4600000e+00  -1.0025129e-01
   5.4700000e+00  -9.9576184e-02
   5.4800000e+00  -9.8905498e-02
   5.4900000e+00  -9.8239203e-02
   5.5000000e+00  -9.7577273e-02
   5.5100000e+00  -9.6919681e-02
   5.5200000e+00  -9.6266402e-02
   5.5300000e+00  -9.5617409e-02
   5.5400000e+00  -9.4972676e-02
   5.5500000e+00  -9.4332179e-02
   5.5600000e+00  -9.3695890e-02
   5.5700000e+00  -9.3063785e-02
   5.5800000e+00  -9.2435838e-02
   5.5900000e+00  -9.1812025e-02
   5.6000000e+00  -9.1192319e-02
   5.6100000e+00  -9.0576695e-02
   5.6200000e+00  -8.9965130e-02
   5.6300000e+00  -8.9357598e-02
   5.6400000e+00  -8.8754074e-02
   5.6500000e+00  -8.8154534e-02
   5.6600000e+00  -8.7558953e-02
   5.6700000e+00  -8.6967308e-02
   5.6800000e+00  -8.6379573e-02
   5.6900000e+00  -8.5795725e-02
   5.7000000e+00  -8.5215740e-02
   5.7100000e+00  -8.4639594e-02
   5.7200000e+00  -8.4067263e-02
   5.7300000e+00  -8.3498724e-02
   5.7400000e+00  -8.2933953e-02
   5.7500000e+00  -8.2372926e-02
   5.7600000e+00  -8.1815621e-02
   5.7700000e+00  -8.1262015e-02
   5.7800000e+00  -8.0712084e-02
   5.7900000e+00  -8.0165805e-02
   5.8000000e+00  -7.9623156e-02
   5.8100000e+00  -7.9084113e-02
   5.8200000e+00  -7.8548656e-02
   5.8300000e+00  -7.8016760e-02
   5.8400000e+00  -7.7488404e-02
   5.8500000e+00  -7.6963565e-02
   5.8600000e+00  -7.6442222e-02
   5.8700000e+00  -7.5924352e-02
   5.8800000e+00  -7.5409933e-02
   5.8900000e+00  -7.4898945e-02
   5.9000000e+00  -7.4391364e-02
   5.9100000e+00  -7.3887170e-02
   5.9200000e+00  -7.3386342e-02
   5.9300000e+00  -7.2888857e-02
   5.9400000e+00  -7.2394696e-02
   5.9500000e+00  -7.1903836e-02
   5.9600000e+00  -7.1416256e-02
   5.9700000e+00  -7.0931937e-02
   5.9800000e+00  -7.0450857e-02
   5.9900000e+00  -6.9972996e-02
   6.0000000e+00  -6.9498333e-02
   6.0100000e+00  -6.9026847e-02
   6.0200000e+00  -6.8558520e-02
   6.0300000e+00  -6.8093329e-02
   6.0400000e+00  -6.7631256e-02
   6.0500000e+00  -6.7172281e-02
   6.0600000e+00  -6.6716383e-02
   6.0700000e+00  -6.6263543e-02
   6.0800000e+00  -6.5813741e-02
   6.0900000e+00  -6.5366958e-02
   6.1000000e+00  -6.4923174e-02
   6.1100000e+00  -6.4482371e-02
   6.1200000e+00  -6.4044528e-02
   6.1300000e+00  -6.3609628e-02
   6.1400000e+00  -6.3177650e-02
   6.1500000e+00  -6.2748577e-02
   6.1600000e+00  -6.2322389e-02
   6.1700000e+00  -6.1899068e-02
   6.1800000e+00  -6.1478595e-02
   6.1900000e+00  -6.1060952e-02
   6.2000000e+00  -6.0646121e-02
   6.2100000e+00  -6.0234083e-02
   6.2200000e+00  -5.9824820e-02
   6.2300000e+00  -5.9418314e-02
   6.2400000e+00  -5.9014548e-02
   6.2500000e+00  -5.8613504e-02
   6.2600000e+00  -5.8215163e-02
   6.2700000e+00  -5.7819509e-02
   6.2800000e+00  -5.7426524e-02
   6.2900000e+00  -5.7036190e-02
   6.3000000e+00  -5.6648491e-02
   6.3100000e+00  -5.6263408e-02
   6.3200000e+00  -5.5880926e-02
   6.3300000e+00  -5.5501026e-02
   6.3400000e+00  -5.5123693e-02
   6.3500000e+00  -5.4748910e-02
   6.3600000e+00  -5.4376659e-02
   6.3700000e+00  -5.4006924e-02
   6.3800000e+00  -5.3639689e-02
   6.3900000e+00  -5.3274937e-02
   6.4000000e+00  -5.2912652e-02
   6.4100000e+00  -5.2552819e-02
   6.4200000e+00  -5.2195420e-02
   6.4300000e+00  -5.1840440e-02
   6.4400000e+00  -5.1487863e-02
   6.4500000e+00  -5.1137673e-02
   6.4600000e+00  -5.0789854e-02
   6.4700000e+00  -5.0444391e-02
   6.4800000e+00  -5.0101269e-02
   6.4900000e+00  -4.9760472e-02
   6.5000000e+00  -4.9421984e-02
   6.5100000e+00  -4.9085791e-02
   6.5200000e+00  -4.8751877e-02
   6.5300000e+00  -4.8420227e-02
   6.5400000e+00  -4.8090827e-02
   6.5500000e+00  -4.7763661e-02
   6.5600000e+00  -4.7438714e-02
   6.5700000e+00  -4.7115973e-02
   6.5800000e+00  -4.6795422e-02
   6.5900000e+00  -4.6477047e-02
   6.6000000e+00  -4.6160833e-02
   6.6100000e+00  -4.5846767e-02
   6.6200000e+00  -4.5534833e-02
   6.6300000e+00  -4.5225019e-02
   6.6400000e+00  -4.4917309e-02
   6.6500000e+00  -4.4611689e-02
   6.6600000e+00  -4.4308147e-02
   6.6700000e+00  -4.4006668e-02
   6.6800000e+00  -4.3707238e-02
   6.6900000e+00  -4.3409844e-02
   6.7000000e+00  -4.3114472e-02
   6.7100000e+00  -4.2821109e-02
   6.7200000e+00  -4.2529741e-02
   6.7300000e+00  -4.2240355e-02
   6.7400000e+00  -4.1952938e-02
   6.7500000e+00  -4.1667477e-02
   6.7600000e+00  -4.1383959e-02
   6.7700000e+00  -4.1102370e-02
   6.7800000e+00  -4.0822698e-02
   6.7900000e+00  -4.0544931e-02
   6.8000000e+00  -4.0269054e-02
   6.8100000e+00  -3.9995057e-02
   6.8200000e+00  -3.9722925e-02
   6.8300000e+00  -3.9452647e-02
   6.8400000e+00  -3.9184211e-02
   6.8500000e+00  -3.8917603e-02
   6.8600000e+00  -3.8652812e-02
   6.8700000e+00  -3.8389826e-02
   6.8800000e+00  -3.8128632e-02
   6.8900000e+00  -3.7869218e-02
   6.9000000e+00  -3.7611573e-02
   6.9100000e+00  -3.7355685e-02
   6.9200000e+00  -3.7101541e-02
   6.9300000e+00  -3.6849131e-02
   6.9400000e+00  -3.6598442e-02
   6.9500000e+00  -3.6349463e-02
   6.9600000e+00  -3.6102182e-02
   6.9700000e+00  -3.5856588e-02
   6.9800000e+00  -3.5612670e-02
   6.9900000e+00  -3.5370416e-02
   7.0000000e+00  -3.5129816e-02
   7.0100000e+00  -3.4890857e-02
   7.0200000e+00  -3.4653530e-02
   7.0300000e+00  -3.4417822e-02
   7.0400000e+00  -3.4183723e-02
   7.0500000e+00  -3.3951223e-02
   7.0600000e+00  -3.3720310e-02
   7.0700000e+00  -3.3490974e-02
   7.0800000e+00  -3.3263204e-02
   7.0900000e+00  -3.3036989e-02
   7.1000000e+00  -3.2812319e-02
   7.1100000e+00  -3.2562468e-02
   7.1200000e+00  -3.2314937e-02
   7.1300000e+00  -3.2069697e-02
   7.1400000e+00  -3.1826719e-02
   7.1500000e+00  -3.1585973e-02
   7.1600000e+00  -3.1347432e-02
   7.1700000e+00  -3.1111067e-02
   7.1800000e+00  -3.0876852e-02
   7.1900000e+00  -3.0644758e-02
   7.2000000e+00  -3.0414761e-02
   7.2100000e+00  -3.0186834e-02
   7.2200000e+00  -2.9960951e-02
   7.2300000e+00  -2.9737087e-02
   7.2400000e+00  -2.9515218e-02
   7.2500000e+00  -2.9295319e-02
   7.2600000e+00  -2.9077367e-02
   7.2700000e+00  -2.8861338e-02
   7.2800000e+00  -2.8647208e-02
   7.2900000e+00  -2.8434956e-02
   7.3000000e+00  -2.8224559e-02
   7.3100000e+00  -2.8015995e-02
   7.3200000e+00  -2.7809242e-02
   7.3300000e+00  -2.7604279e-02
   7.3400000e+00  -2.7401085e-02
   7.3500000e+00  -2.7199641e-02
   7.3600000e+00  -2.6999924e-02
   7.3700000e+00  -2.6801916e-02
   7.3800000e+00  -2.6605597e-02
   7.3900000e+00  -2.6410948e-02
   7.4000000e+00  -2.6217949e-02
   7.4100000e+00  -2.6026582e-02
   7.4200000e+00  -2.5836829e-02
   7.4300000e+00  -2.5648672e-02
   7.4400000e+00  -2.5462092e-02
   7.4500000e+00  -2.5277072e-02
   7.4600000e+00  -2.5093596e-02
   7.4700000e+00  -2.4911645e-02
   7.4800000e+00  -2.4731204e-02
   7.4900000e+00  -2.4552255e-02
   7.5000000e+00  -2.4374783e-02
   7.5100000e+00  -2.4198772e-02
   7.5200000e+00  -2.4024205e-02
   7.5300000e+00  -2.3851068e-02
   7.5400000e+00  -2.3679345e-02
   7.5500000e+00  -2.3509021e-02
   7.5600000e+00  -2.3340082e-02
   7.5700000e+00  -2.3172512e-02
   7.5800000e+00  -2.3006297e-02
   7.5900000e+00  -2.2841423e-02
   7.6000000e+00  -2.2677877e-02
   7.6100000e+00  -2.2515644e-02
   7.6200000e+00  -2.2354711e-02
   7.6300000e+00  -2.2195065e-02
   7.6400000e+00  -2.2036692e-02
   7.6500000e+00  -2.1879580e-02
   7.6600000e+00  -2.1723715e-02
   7.6700000e+00  -2.1569085e-02
   7.6800000e+00  -2.1415678e-02
   7.6900000e+00  -2.1263481e-02
   7.7000000e+00  -2.1112482e-02
   7.7100000e+00  -2.0962670e-02
   7.7200000e+00  -2.0814033e-02
   7.7300000e+00  -2.0666558e-02
   7.7400000e+00  -2.0520235e-02
   7.7500000e+00  -2.0375053e-02
   7.7600000e+00  -2.0231000e-02
   7.7700000e+00  -2.0088065e-02
   7.7800000e+00  -1.9946237e-02
   7.7900000e+00  -1.9805507e-02
   7.8000000e+00  -1.9665862e-02
   7.8100000e+00  -1.9527294e-02
   7.8200000e+00  -1.9389791e-02
   7.8300000e+00  -1.9253344e-02
   7.8400000e+00  -1.9117943e-02
   7.8500000e+00  -1.8983577e-02
   7.8600000e+00  -1.8850237e-02
   7.8700000e+00  -1.8717914e-02
   7.8800000e+00  -1.8586597e-02
   7.8900000e+00  -1.8456279e-02
   7.9000000e+00  -1.8326948e-02
   7.9100000e+00  -1.8198598e-02
   7.9200000e+00  -1.8071217e-02
   7.9300000e+00  -1.7944798e-02
   7.9400000e+00  -1.7819331e-02
   7.9500000e+00  -1.7694809e-02
   7.9600000e+00  -1.7571222e-02
   7.9700000e+00  -1.7448562e-02
   7.9800000e+00  -1.7326821e-02
   7.9900000e+00  -1.7205991e-02
   8.0000000e+00  -1.7086063e-02
   8.0100000e+00  -1.6967029e-02
   8.0200000e+00  -1.6848881e-02
   8.0300000e+00  -1.6731613e-02
   8.0400000e+00  -1.6615214e-02
   8.0500000e+00  -1.6499680e-02
   8.0600000e+00  -1.6385000e-02
   8.0700000e+00  -1.6271169e-02
   8.0800000e+00  -1.6158179e-02
   8.0900000e+00  -1.6046022e-02
   8.1000000e+00  -1.5934692e-02
   8.1100000e+00  -1.5824180e-02
   8.1200000e+00  -1.5714481e-02
   8.1300000e+00  -1.5605587e-02
   8.1400000e+00  -1.5497491e-02
   8.1500000e+00  -1.5390186e-02
   8.1600000e+00  -1.5283667e-02
   8.1700000e+00  -1.5177925e-02
   8.1800000e+00  -1.5072955e-02
   8.1900000e+00  -1.4968750e-02
   8.2000000e+00  -1.4865303e-02
   8.2100000e+00  -1.4762609e-02
   8.2200000e+00  -1.4660661e-02
   8.2300000e+00  -1.4559452e-02
   8.2400000e+00  -1.4458977e-02
   8.2500000e+00  -1.4359229e-02
   8.2600000e+00  -1.4260203e-02
   8.2700000e+00  -1.4161893e-02
   8.2800000e+00  -1.4064292e-02
   8.2900000e+00  -1.3967395e-02
   8.3000000e+00  -1.3871196e-02
   8.3100000e+00  -1.3775690e-02
   8.3200000e+00  -1.3680870e-02
   8.3300000e+00  -1.3586731e-02
   8.3400000e+00  -1.3493268e-02
   8.3500000e+00  -1.3400476e-02
   8.3600000e+00  -1.3308348e-02
   8.3700000e+00  -1.3216879e-02
   8.3800000e+00  -1.3126065e-02
   8.3900000e+00  -1.3035899e-02
   8.4000000e+00  -1.2946378e-02
   8.4100000e+00  -1.2857495e-02
   8.4200000e+00  -1.2769245e-02
   8.4300000e+00  -1.2681624e-02
   8.4400000e+00  -1.2594626e-02
   8.4500000e+00  -1.2508247e-02
   8.4600000e+00  -1.2422482e-02
   8.4700000e+00  -1.2337326e-02
   8.4800000e+00  -1.2252774e-02
   8.4900000e+00  -1.2168821e-02
   8.5000000e+00  -1.2085462e-02
   8.5100000e+00  -1.2002694e-02
   8.5200000e+00  -1.1920512e-02
   8.5300000e+00  -1.1838910e-02
   8.5400000e+00  -1.1757884e-02
   8.5500000e+00  -1.1677431e-02
   8.5600000e+00  -1.1597545e-02
   8.5700000e+00  -1.1518222e-02
   8.5800000e+00  -1.1439458e-02
   8.5900000e+00  -1.1361249e-02
   8.6000000e+00  -1.1283589e-02
   8.6100000e+00  -1.1206476e-02
   8.6200000e+00  -1.1129905e-02
   8.6300000e+00  -1.1053871e-02
   8.6400000e+00  -1.0978371e-02
   8.6500000e+00  -1.0903401e-02
   8.6600000e+00  -1.0828956e-02
   8.6700000e+00  -1.0755032e-02
   8.6800000e+00  -1.0681627e-02
   8.6900000e+00  -1.0608734e-02
   8.7000000e+00  -1.0536352e-02
   8.7100000e+00  -1.0464476e-02
   8.7200000e+00  -1.0393102e-02
   8.7300000e+00  -1.0322226e-02
   8.7400000e+00  -1.0251846e-02
   8.7500000e+00  -1.0181956e-02
   8.7600000e+00  -1.0112553e-02
   8.7700000e+00  -1.0043634e-02
   8.7800000e+00  -9.9751950e-03
   8.7900000e+00  -9.9072326e-03
   8.8000000e+00  -9.8397431e-03
   8.8100000e+00  -9.7727230e-03
   8.8200000e+00  -9.7061690e-03
   8.8300000e+00  -9.6400774e-03
   8.8400000e+00  -9.5744449e-03
   8.8500000e+00  -9.5092681e-03
   8.8600000e+00  -9.4445436e-03
   8.8700000e+00  -9.3802682e-03
   8.8800000e+00  -9.3164384e-03
   8.8900000e+00  -9.2530511e-03
   8.9000000e+00  -9.1901030e-03
   8.9100000e+00  -9.1275908e-03
   8.9200000e+00  -9.0655115e-03
   8.9300000e+00  -9.0038617e-03
   8.9400000e+00  -8.9426384e-03
   8.9500000e+00  -8.8818385e-03
   8.9600000e+00  -8.8214588e-03
   8.9700000e+00  -8.7614964e-03
   8.9800000e+00  -8.7019482e-03
   8.9900000e+00  -8.6428112e-03
   9.0000000e+00  -8.5840823e-03
   9.0100000e+00  -8.5257587e-03
   9.0200000e+00  -8.4678374e-03
   9.0300000e+00  -8.4103155e-03
   9.0400000e+00  -8.3531902e-03
   9.0500000e+00  -8.2964585e-03
   9.0600000e+00  -8.2401176e-03
   9.0700000e+00  -8.1841647e-03
   9.0800000e+00  -8.1285970e-03
   9.0900000e+00  -8.0734117e-03
   9.1000000e+00  -8.0186062e-03
   9.1100000e+00  -7.9641776e-03
   9.1200000e+00  -7.9101233e-03
   9.1300000e+00  -7.8564406e-03
   9.1400000e+00  -7.8031268e-03
   9.1500000e+00  -7.7501793e-03
   9.1600000e+00  -7.6975954e-03
   9.1700000e+00  -7.6453727e-03
   9.1800000e+00  -7.5935084e-03
   9.1900000e+00  -7.5420001e-03
   9.2000000e+00  -7.4908453e-03
   9.2100000e+00  -7.4400413e-03
   9.2200000e+00  -7.3895857e-03
   9.2300000e+00  -7.3394761e-03
   9.2400000e+00  -7.2897099e-03
   9.2500000e+00  -7.2402848e-03
   9.2600000e+00  -7.1911982e-03
   9.2700000e+00  -7.1424480e-03
   9.2800000e+00  -7.0940315e-03
   9.2900000e+00  -7.0459466e-03
   9.3000000e+00  -6.9981908e-03
   9.3100000e+00  -6.9507618e-03
   9.3200000e+00  -6.9036573e-03
   9.3300000e+00  -6.8568750e-03
   9.3400000e+00  -6.8104127e-03
   9.3500000e+00  -6.7642681e-03
   9.3600000e+00  -6.7184390e-03
   9.3700000e+00  -6.6729231e-03
   9.3800000e+00  -6.6277182e-03
   9.3900000e+00  -6.5828222e-03
   9.4000000e+00  -6.5382329e-03
   9.4100000e+00  -6.4939481e-03
   9.4200000e+00  -6.4499658e-03
   9.4300000e+00  -6.4062837e-03
   9.4400000e+00  -6.3628997e-03
   9.4500000e+00  -6.3198119e-03
   9.4600000e+00  -6.2770181e-03
   9.4700000e+00  -6.2345162e-03
   9.4800000e+00  -6.1923043e-03
   9.4900000e+00  -6.1503803e-03
   9.5000000e+00  -6.1087421e-03
   9.5100000e+00  -6.0673879e-03
   9.5200000e+00  -6.0263155e-03
   9.5300000e+00  -5.9855231e-03
   9.5400000e+00  -5.9450087e-03
   9.5500000e+00  -5.9047704e-03
   9.5600000e+00  -5.8648062e-03
   9.5700000e+00  -5.8251142e-03
   9.5800000e+00  -5.7856925e-03
   9.5900000e+00  -5.7465394e-03
   9.6000000e+00  -5.7076528e-03
   9.6100000e+00  -5.6690309e-03
   9.6200000e+00  -5.6306720e-03
   9.6300000e+00  -5.5925741e-03
   9.6400000e+00  -5.5547355e-03
   9.6500000e+00  -5.5171543e-03
   9.6600000e+00  -5.4798289e-03
   9.6700000e+00  -5.4427574e-03
   9.6800000e+00  -5.4059380e-03
   9.6900000e+00  -5.3693690e-03
   9.7000000e+00  -5.3330487e-03
   9.7100000e+00  -5.2969754e-03
   9.7200000e+00  -5.2611473e-03
   9.7300000e+00  -5.2255628e-03
   9.7400000e+00  -5.1902201e-03
   9.7500000e+00  -5.1551176e-03
   9.7600000e+00  -5.1202537e-03
   9.7700000e+00  -5.0856267e-03
   9.7800000e+00  -5.0512350e-03
   9.7900000e+00  -5.0170768e-03
   9.8000000e+00  -4.9831507e-03
   9.8100000e+00  -4.9494551e-03
   9.8200000e+00  -4.9159883e-03
   9.8300000e+00  -4.8827487e-03
   9.8400000e+00  -4.8497349e-03
   9.8500000e+00  -4.8169452e-03
   9.8600000e+00  -4.7843781e-03
   9.8700000e+00  -4.7520320e-03
   9.8800000e+00  -4.7199056e-03
   9.8900000e+00  -4.6879971e-03
   9.9000000e+00  -4.6563052e-03
   9.9100000e+00  -4.6248284e-03
   9.9200000e+00  -4.5935651e-03
   9.9300000e+00  -4.5625140e-03
   9.9400000e+00  -4.5316735e-03
   9.9500000e+00  -4.5010422e-03
   9.9600000e+00  -4.4706187e-03
   9.9700000e+00  -4.4404016e-03
   9.9800000e+00  -4.4103893e-03
   9.9900000e+00  -4.3805806e-03
   1.0000000e+01  -4.3509741e-03
   1.0010000e+01  -4.3215683e-03
   1.0020000e+01  -4.2923618e-03
   1.0030000e+01  -4.2633534e-03
   1.0040000e+01  -4.2345416e-03
   1.0050000e+01  -4.2059251e-03
   1.0060000e+01  -4.1775026e-03
   1.0070000e+01  -4.1492727e-03
   1.0080000e+01  -4.1212341e-03
   1.0090000e+01  -4.0933855e-03
   1.0100000e+01  -4.0657257e-03
   1.0110000e+01  -4.0382533e-03
   1.0120000e+01  -4.0109670e-03
   1.0130000e+01  -3.9838656e-03
   1.0140000e+01  -3.9569477e-03
   1.0150000e+01  -3.9302123e-03
   1.0160000e+01  -3.9036579e-03
   1.0170000e+01  -3.8772834e-03
   1.0180000e+01  -3.8510875e-03
   1.0190000e+01  -3.8250691e-03
   1.0200000e+01  -3.7992268e-03
   1.0210000e+01  -3.7735596e-03
   1.0220000e+01  -3.7480662e-03
   1.0230000e+01  -3.7227454e-03
   1.0240000e+01  -3.6975960e-03
   1.0250000e+01  -3.6726169e-03
   1.0260000e+01  -3.6478070e-03
   1.0270000e+01  -3.6231649e-03
   1.0280000e+01  -3.5986898e-03
   1.0290000e+01  -3.5743802e-03
   1.0300000e+01  -3.5502353e-03
   1.0310000e+01  -3.5262537e-03
   1.0320000e+01  -3.5024345e-03
   1.0330000e+01  -3.4787765e-03
   1.0340000e+01  -3.4552786e-03
   1.0350000e+01  -3.4319398e-03
   1.0360000e+01  -3.4087588e-03
   1.0370000e+01  -3.3857347e-03
   1.0380000e+01  -3.3628665e-03
   1.0390000e+01  -3.3401529e-03
   1.0400000e+01  -3.3175931e-03
   1.0410000e+01  -3.2951858e-03
   1.0420000e+01  -3.2729302e-03
   1.0430000e+01  -3.2508251e-03
   1.0440000e+01  -3.2288696e-03
   1.0450000e+01  -3.2070626e-03
   1.0460000e+01  -3.1854031e-03
   1.0470000e+01  -3.1638901e-03
   1.0480000e+01  -3.1425227e-03
   1.0490000e+01  -3.1212997e-03
   1.0500000e+01  -3.1002204e-03
   1.0510000e+01  -3.0792835e-03
   1.0520000e+01  -3.0584883e-03
   1.0530000e+01  -3.0378337e-03
   1.0540000e+01  -3.0173188e-03
   1.0550000e+01  -2.9969426e-03
   1.0560000e+01  -2.9767042e-03
   1.0570000e+01  -2.9566027e-03
   1.0580000e+01  -2.9366371e-03
   1.0590000e+01  -2.9168065e-03
   1.0600000e+01  -2.8971100e-03
   1.0610000e+01  -2.8775466e-03
   1.0620000e+01  -2.8581155e-03
   1.0630000e+01  -2.8388158e-03
   1.0640000e+01  -2.8196466e-03
   1.0650000e+01  -2.8006070e-03
   1.0660000e+01  -2.7816960e-03
   1.0670000e+01  -2.7629130e-03
   1.0680000e+01  -2.7442569e-03
   1.0690000e+01  -2.7257269e-03
   1.0700000e+01  -2.7073221e-03
   1.0710000e+01  -2.6890418e-03
   1.0720000e+01  -2.6708850e-03
   1.0730000e+01  -2.6528510e-03
   1.0740000e+01  -2.6349389e-03
   1.0750000e+01  -2.6171478e-03
   1.0760000e+01  -2.5994769e-03
   1.0770000e+01  -2.5819255e-03
   1.0780000e+01  -2.5644927e-03
   1.0790000e+01  -2.5471778e-03
   1.0800000e+01  -2.5299798e-03
   1.0810000e+01  -2.5128981e-03
   1.0820000e+01  -2.4959318e-03
   1.0830000e+01  -2.4790801e-03
   1.0840000e+01  -2.4623424e-03
   1.0850000e+01  -2.4457177e-03
   1.0860000e+01  -2.4292054e-03
   1.0870000e+01  -2.4128046e-03
   1.0880000e+01  -2.3965147e-03
   1.0890000e+01  -2.3803348e-03
   1.0900000e+01  -2.3642643e-03
   1.0910000e+01  -2.3483023e-03
   1.0920000e+01  -2.3324482e-03
   1.0930000e+01  -2.3167013e-03
   1.0940000e+01  -2.3010607e-03
   1.0950000e+01  -2.2855257e-03
   1.0960000e+01  -2.2700958e-03
   1.0970000e+01  -2.2547701e-03
   1.0980000e+01  -2.2395479e-03
   1.0990000e+01  -2.2244285e-03
   1.1000000e+01  -2.2094113e-03
   1.1010000e+01  -2.1944956e-03
   1.1020000e+01  -2.1796806e-03
   1.1030000e+01  -2.1649657e-03
   1.1040000e+01  -2.1503502e-03
   1.1050000e+01  -2.1358334e-03
   1.1060000e+01  -2.1214147e-03
   1.1070000e+01  -2.1070934e-03
   1.1080000e+01  -2.0928688e-03
   1.1090000e+01  -2.0787403e-03
   1.1100000e+01  -2.0647072e-03
   1.1110000e+01  -2.0507690e-03
   1.1120000e+01  -2.0369248e-03
   1.1130000e+01  -2.0231742e-03
   1.1140000e+01  -2.0095165e-03
   1.1150000e+01  -1.9959510e-03
   1.1160000e+01  -1.9824771e-03
   1.1170000e+01  -1.9690943e-03
   1.1180000e+01  -1.9558018e-03
   1.1190000e+01  -1.9425991e-03
   1.1200000e+01  -1.9294856e-03
   1.1210000e+01  -1.9164606e-03
   1.1220000e+01  -1.9035236e-03
   1.1230000e+01  -1.8906740e-03
   1.1240000e+01  -1.8779112e-03
   1.1250000e+01  -1.8652345e-03
   1.1260000e+01  -1.8526435e-03
   1.1270000e+01  -1.8401375e-03
   1.1280000e+01  -1.8277159e-03
   1.1290000e+01  -1.8153783e-03
   1.1300000e+01  -1.8031239e-03
   1.1310000e+01  -1.7909524e-03
   1.1320000e+01  -1.7788630e-03
   1.1330000e+01  -1.7668552e-03
   1.1340000e+01  -1.7549286e-03
   1.1350000e+01  -1.7430824e-03
   1.1360000e+01  -1.7313163e-03
   1.1370000e+01  -1.7196296e-03
   1.1380000e+01  -1.7080219e-03
   1.1390000e+01  -1.6964925e-03
   1.1400000e+01  -1.6850410e-03
   1.1410000e+01  -1.6736668e-03
   1.1420000e+01  -1.6623694e-03
   1.1430000e+01  -1.6511483e-03
   1.1440000e+01  -1.6400030e-03
   1.1450000e+01  -1.6289329e-03
   1.1460000e+01  -1.6179376e-03
   1.1470000e+01  -1.6070165e-03
   1.1480000e+01  -1.5961691e-03
   1.1490000e+01  -1.5853950e-03
   1.1500000e+01  -1.5746937e-03
   1.1510000e+01  -1.5640646e-03
   1.1520000e+01  -1.5535072e-03
   1.1530000e+01  -1.5430212e-03
   1.1540000e+01  -1.5326059e-03
   1.1550000e+01  -1.5222610e-03
   1.1560000e+01  -1.5119859e-03
   1.1570000e+01  -1.5017802e-03
   1.1580000e+01  -1.4916434e-03
   1.1590000e+01  -1.4815751e-03
   1.1600000e+01  -1.4715747e-03
   1.1610000e+01  -1.4616418e-03
   1.1620000e+01  -1.4517760e-03
   1.1630000e+01  -1.4419768e-03
   1.1640000e+01  -1.4322438e-03
   1.1650000e+01  -1.4225765e-03
   1.1660000e+01  -1.4129744e-03
   1.1670000e+01  -1.4034372e-03
   1.1680000e+01  -1.3939644e-03
   1.1690000e+01  -1.3845555e-03
   1.1700000e+01  -1.3752101e-03
   1.1710000e+01  -1.3659279e-03
   1.1720000e+01  -1.3567083e-03
   1.1730000e+01  -1.3475509e-03
   1.1740000e+01  -1.3384554e-03
   1.1750000e+01  -1.3294213e-03
   1.1760000e+01  -1.3204481e-03
   1.1770000e+01  -1.3115356e-03
   1.1780000e+01  -1.3026832e-03
   1.1790000e+01  -1.2938905e-03
   1.1800000e+01  -1.2851573e-03
   1.1810000e+01  -1.2764829e-03
   1.1820000e+01  -1.2678672e-03
   1.1830000e+01  -1.2593096e-03
   1.1840000e+01  -1.2508098e-03
   1.1850000e+01  -1.2423673e-03
   1.1860000e+01  -1.2339819e-03
   1.1870000e+01  -1.2256531e-03
   1.1880000e+01  -1.2173804e-03
   1.1890000e+01  -1.2091637e-03
   1.1900000e+01  -1.2010024e-03
   1.1910000e+01  -1.1928962e-03
   1.1920000e+01  -1.1848447e-03
   1.1930000e+01  -1.1768476e-03
   1.1940000e+01  -1.1689044e-03
   1.1950000e+01  -1.1610149e-03
   1.1960000e+01  -1.1531786e-03
   1.1970000e+01  -1.1453953e-03
   1.1980000e+01  -1.1376644e-03
   1.1990000e+01  -1.1299858e-03
   1.2000000e+01  -1.1223590e-03
   1.2010000e+01  -1.1147837e-03
   1.2020000e+01  -1.1072595e-03
   1.2030000e+01  -1.0997861e-03
   1.2040000e+01  -1.0923632e-03
   1.2050000e+01  -1.0849903e-03
   1.2060000e+01  -1.0776672e-03
   1.2070000e+01  -1.0703936e-03
   1.2080000e+01  -1.0631691e-03
   1.2090000e+01  -1.0559933e-03
   1.2100000e+01  -1.0488660e-03
   1.2110000e+01  -1.0417868e-03
   1.2120000e+01  -1.0347553e-03
   1.2130000e+01  -1.0277714e-03
   1.2140000e+01  -1.0208345e-03
   1.2150000e+01  -1.0139445e-03
   1.2160000e+01  -1.0071010e-03
   1.2170000e+01  -1.0003037e-03
   1.2180000e+01  -9.9355231e-04
   1.2190000e+01  -9.8684647e-04
   1.2200000e+01  -9.8018589e-04
   1.2210000e+01  -9.7357027e-04
   1.2220000e+01  -9.6699930e-04
   1.2230000e+01  -9.6047269e-04
   1.2240000e+01  -9.5399014e-04
   1.2250000e+01  -9.4755134e-04
   1.2260000e+01  -9.4115600e-04
   1.2270000e+01  -9.3480383e-04
   1.2280000e+01  -9.2849454e-04
   1.2290000e+01  -9.2222784e-04
   1.2300000e+01  -9.1600343e-04
   1.2310000e+01  -9.0982104e-04
   1.2320000e+01  -9.0368038e-04
   1.2330000e+01  -8.9758117e-04
   1.2340000e+01  -8.9152313e-04
   1.2350000e+01  -8.8550598e-04
   1.2360000e+01  -8.7952944e-04
   1.2370000e+01  -8.7359325e-04
   1.2380000e+01  -8.6769712e-04
   1.2390000e+01  -8.6184079e-04
   1.2400000e+01  -8.5602399e-04
   1.2410000e+01  -8.5024645e-04
   1.2420000e+01  -8.4450791e-04
   1.2430000e+01  -8.3880810e-04
   1.2440000e+01  -8.3314677e-04
   1.2450000e+01  -8.2752364e-04
   1.2460000e+01  -8.2193847e-04
   1.2470000e+01  -8.1639100e-04
   1.2480000e+01  -8.1088098e-04
   1.2490000e+01  -8.0540814e-04
   1.2500000e+01  -7.9997225e-04
   1.2510000e+01  -7.9457304e-04
   1.2520000e+01  -7.8921028e-04
   1.2530000e+01  -7.8388372e-04
   1.2540000e+01  -7.7859310e-04
   1.2550000e+01  -7.7333820e-04
   1.2560000e+01  -7.6811877e-04
   1.2570000e+01  -7.6293456e-04
   1.2580000e+01  -7.5778535e-04
   1.2590000e+01  -7.5267089e-04
   1.2600000e+01  -7.4759095e-04
   1.2610000e+01  -7.4254530e-04
   1.2620000e+01  -7.3753371e-04
   1.2630000e+01  -7.3255594e-04
   1.2640000e+01  -7.2761177e-04
   1.2650000e+01  -7.2270097e-04
   1.2660000e+01  -7.1782332e-04
   1.2670000e+01  -7.1297859e-04
   1.2680000e+01  -7.0816655e-04
   1.2690000e+01  -7.0338700e-04
   1.2700000e+01  -6.9863971e-04
   1.2710000e+01  -6.9392446e-04
   1.2720000e+01  -6.8924103e-04
   1.2730000e+01  -6.8458922e-04
   1.2740000e+01  -6.7996880e-04
   1.2750000e+01  -6.7537957e-04
   1.2760000e+01  -6.7082131e-04
   1.2770000e+01  -6.6629382e-04
   1.2780000e+01  -6.6179688e-04
   1.2790000e+01  -6.5733030e-04
   1.2800000e+01  -6.5289387e-04
   1.2810000e+01  -6.4848738e-04
   1.2820000e+01  -6.4411063e-04
   1.2830000e+01  -6.3976342e-04
   1.2840000e+01  -6.3544555e-04
   1.2850000e+01  -6.3115683e-04
   1.2860000e+01  -6.2689705e-04
   1.2870000e+01  -6.2266602e-04
   1.2880000e+01  -6.1846355e-04
   1.2890000e+01  -6.1428944e-04
   1.2900000e+01  -6.1014351e-04
   1.2910000e+01  -6.0602556e-04
   1.2920000e+01  -6.0193540e-04
   1.2930000e+01  -5.9787285e-04
   1.2940000e+01  -5.9383772e-04
   1.2950000e+01  -5.8982982e-04
   1.2960000e+01  -5.8584897e-04
   1.2970000e+01  -5.8189500e-04
   1.2980000e+01  -5.7796771e-04
   1.2990000e+01  -5.7406692e-04
   1.3000000e+01  -5.7019246e-04
   1.3010000e+01  -5.6634416e-04
   1.3020000e+01  -5.6252182e-04
   1.3030000e+01  -5.5872529e-04
   1.3040000e+01  -5.5495438e-04
   1.3050000e+01  -5.5120892e-04
   1.3060000e+01  -5.4748874e-04
   1.3070000e+01  -5.4379366e-04
   1.3080000e+01  -5.4012353e-04
   1.3090000e+01  -5.3647817e-04
   1.3100000e+01  -5.3285741e-04
   1.3110000e+01  -5.2926109e-04
   1.3120000e+01  -5.2568904e-04
   1.3130000e+01  -5.2214110e-04
   1.3140000e+01  -5.1861711e-04
   1.3150000e+01  -5.1511690e-04
   1.3160000e+01  -5.1164032e-04
   1.3170000e+01  -5.0818720e-04
   1.3180000e+01  -5.0475738e-04
   1.3190000e+01  -5.0135072e-04
   1.3200000e+01  -4.9796704e-04
   1.3210000e+01  -4.9460621e-04
   1.3220000e+01  -4.9126805e-04
   1.3230000e+01  -4.8795243e-04
   1.3240000e+01  -4.8465919e-04
   1.3250000e+01  -4.8138817e-04
   1.3260000e+01  -4.7813923e-04
   1.3270000e+01  -4.7491222e-04
   1.3280000e+01  -4.7170698e-04
   1.3290000e+01  -4.6852338e-04
   1.3300000e+01  -4.6536127e-04
   1.3310000e+01  -4.6222050e-04
   1.3320000e+01  -4.5910092e-04
   1.3330000e+01  -4.5600241e-04
   1.3340000e+01  -4.5292480e-04
   1.3350000e+01  -4.4986796e-04
   1.3360000e+01  -4.4683176e-04
   1.3370000e+01  -4.4381605e-04
   1.3380000e+01  -4.4082069e-04
   1.3390000e+01  -4.3784555e-04
   1.3400000e+01  -4.3489049e-04
   1.3410000e+01  -4.3195537e-04
   1.3420000e+01  -4.2904006e-04
   1.3430000e+01  -4.2614443e-04
   1.3440000e+01  -4.2326834e-04
   1.3450000e+01  -4.2041167e-04
   1.3460000e+01  -4.1757427e-04
   1.3470000e+01  -4.1475602e-04
   1.3480000e+01  -4.1195680e-04
   1.3490000e+01  -4.0917646e-04
   1.3500000e+01  -4.0641489e-04
   1.3510000e+01  -4.0367196e-04
   1.3520000e+01  -4.0094755e-04
   1.3530000e+01  -3.9824152e-04
   1.3540000e+01  -3.9555375e-04
   1.3550000e+01  -3.9288412e-04
   1.3560000e+01  -3.9023251e-04
   1.3570000e+01  -3.8759880e-04
   1.3580000e+01  -3.8498287e-04
   1.3590000e+01  -3.8238458e-04
   1.3600000e+01  -3.7980384e-04
   1.3610000e+01  -3.7724051e-04
   1.3620000e+01  -3.7469448e-04
   1.3630000e+01  -3.7216564e-04
   1.3640000e+01  -3.6965386e-04
   1.3650000e+01  -3.6715904e-04
   1.3660000e+01  -3.6468106e-04
   1.3670000e+01  -3.6221979e-04
   1.3680000e+01  -3.5977514e-04
   1.3690000e+01  -3.5734699e-04
   1.3700000e+01  -3.5493523e-04
   1.3710000e+01  -3.5253975e-04
   1.3720000e+01  -3.5016043e-04
   1.3730000e+01  -3.4779717e-04
   1.3740000e+01  -3.4544986e-04
   1.3750000e+01  -3.4311839e-04
   1.3760000e+01  -3.4080266e-04
   1.3770000e+01  -3.3850256e-04
   1.3780000e+01  -3.3621798e-04
   1.3790000e+01  -3.3394882e-04
   1.3800000e+01  -3.3169497e-04
   1.3810000e+01  -3.2945634e-04
   1.3820000e+01  -3.2723282e-04
   1.3830000e+01  -3.2502430e-04
   1.3840000e+01  -3.2283069e-04
   1.3850000e+01  -3.2065188e-04
   1.3860000e+01  -3.1848778e-04
   1.3870000e+01  -3.1633828e-04
   1.3880000e+01  -3.1420329e-04
   1.3890000e+01  -3.1208271e-04
   1.3900000e+01  -3.0997644e-04
   1.3910000e+01  -3.0788439e-04
   1.3920000e+01  -3.0580646e-04
   1.3930000e+01  -3.0374255e-04
   1.3940000e+01  -3.0169257e-04
   1.3950000e+01  -2.9965643e-04
   1.3960000e+01  -2.9763403e-04
   1.3970000e+01  -2.9562527e-04
   1.3980000e+01  -2.9363008e-04
   1.3990000e+01  -2.9164835e-04
   1.4000000e+01  -2.8968000e-04
   1.4010000e+01  -2.8772493e-04
   1.4020000e+01  -2.8578305e-04
   1.4030000e+01  -2.8385428e-04
   1.4040000e+01  -2.8193853e-04
   1.4050000e+01  -2.8003571e-04
   1.4060000e+01  -2.7814573e-04
   1.4070000e+01  -2.7626851e-04
   1.4080000e+01  -2.7440396e-04
   1.4090000e+01  -2.7255199e-04
   1.4100000e+01  -2.7071252e-04
   1.4110000e+01  -2.6888546e-04
   1.4120000e+01  -2.6707074e-04
   1.4130000e+01  -2.6526826e-04
   1.4140000e+01  -2.6347795e-04
   1.4150000e+01  -2.6169972e-04
   1.4160000e+01  -2.5993349e-04
   1.4170000e+01  -2.5817918e-04
   1.4180000e+01  -2.5643672e-04
   1.4190000e+01  -2.5470601e-04
   1.4200000e+01  -2.5298698e-04
   1.4210000e+01  -2.5127956e-04
   1.4220000e+01  -2.4958366e-04
   1.4230000e+01  -2.4789920e-04
   1.4240000e+01  -2.4622612e-04
   1.4250000e+01  -2.4456432e-04
   1.4260000e+01  -2.4291374e-04
   1.4270000e+01  -2.4127430e-04
   1.4280000e+01  -2.3964593e-04
   1.4290000e+01  -2.3802855e-04
   1.4300000e+01  -2.3642208e-04
   1.4310000e+01  -2.3482645e-04
   1.4320000e+01  -2.3324159e-04
   1.4330000e+01  -2.3166743e-04
   1.4340000e+01  -2.3010390e-04
   1.4350000e+01  -2.2855091e-04
   1.4360000e+01  -2.2700841e-04
   1.4370000e+01  -2.2547632e-04
   1.4380000e+01  -2.2395456e-04
   1.4390000e+01  -2.2244308e-04
   1.4400000e+01  -2.2094180e-04
   1.4410000e+01  -2.1945065e-04
   1.4420000e+01  -2.1796957e-04
   1.4430000e+01  -2.1649848e-04
   1.4440000e+01  -2.1503732e-04
   1.4450000e+01  -2.1358602e-04
   1.4460000e+01  -2.1214452e-04
   1.4470000e+01  -2.1071274e-04
   1.4480000e+01  -2.0929063e-04
   1.4490000e+01  -2.0787812e-04
   1.4500000e+01  -2.0647513e-04
   1.4510000e+01  -2.0508162e-04
   1.4520000e+01  -2.0369752e-04
   1.4530000e+01  -2.0232275e-04
   1.4540000e+01  -2.0095726e-04
   1.4550000e+01  -1.9960099e-04
   1.4560000e+01  -1.9825387e-04
   1.4570000e+01  -1.9691585e-04
   1.4580000e+01  -1.9558685e-04
   1.4590000e+01  -1.9426683e-04
   1.4600000e+01  -1.9295571e-04
   1.4610000e+01  -1.9165344e-04
   1.4620000e+01  -1.9035996e-04
   1.4630000e+01  -1.8907521e-04
   1.4640000e+01  -1.8779913e-04
   1.4650000e+01  -1.8653167e-04
   1.4660000e+01  -1.8527276e-04
   1.4670000e+01  -1.8402234e-04
   1.4680000e+01  -1.8278036e-04
   1.4690000e+01  -1.8154677e-04
   1.4700000e+01  -1.8032150e-04
   1.4710000e+01  -1.7910450e-04
   1.4720000e+01  -1.7789572e-04
   1.4730000e+01  -1.7669509e-04
   1.4740000e+01  -1.7550257e-04
   1.4750000e+01  -1.7431809e-04
   1.4760000e+01  -1.7314161e-04
   1.4770000e+01  -1.7197307e-04
   1.4780000e+01  -1.7081241e-04
   1.4790000e+01  -1.6965959e-04
   1.4800000e+01  -1.6851455e-04
   1.4810000e+01  -1.6737724e-04
   1.4820000e+01  -1.6624760e-04
   1.4830000e+01  -1.6512558e-04
   1.4840000e+01  -1.6401114e-04
   1.4850000e+01  -1.6290422e-04
   1.4860000e+01  -1.6180478e-04
   1.4870000e+01  -1.6071275e-04
   1.4880000e+01  -1.5962809e-04
   1.4890000e+01  -1.5855075e-04
   1.4900000e+01  -1.5748068e-04
   1.4910000e+01  -1.5641784e-04
   1.4920000e+01  -1.5536217e-04
   1.4930000e+01  -1.5431362e-04
   1.4940000e+01  -1.5327215e-04
   1.4950000e+01  -1.5223771e-04
   1.4960000e+01  -1.5121025e-04
   1.4970000e+01  -1.5018972e-04
   1.4980000e+01  -1.4917609e-04
   1.4990000e+01  -1.4816929e-04
   1.5000000e+01  -1.4716929e-04
   1.5010000e+01  -1.4617604e-04
   1.5020000e+01  -1.4518949e-04
   1.5030000e+01  -1.4420960e-04
   1.5040000e+01  -1.4323632e-04
   1.5050000e+01  -1.4226961e-04
   1.5060000e+01  -1.4130942e-04
   1.5070000e+01  -1.4035572e-04
   1.5080000e+01  -1.3940845e-04
   1.5090000e+01  -1.3846758e-04
   1.5100000e+01  -1.3753305e-04
   1.5110000e+01  -1.3660484e-04
   1.5120000e+01  -1.3568288e-04
   1.5130000e+01  -1.3476715e-04
   1.5140000e+01  -1.3385760e-04
   1.5150000e+01  -1.3295419e-04
   1.5160000e+01  -1.3205688e-04
   1.5170000e+01  -1.3116562e-04
   1.5180000e+01  -1.3028038e-04
   1.5190000e+01  -1.2940111e-04
   1.5200000e+01  -1.2852777e-04
   1.5210000e+01  -1.2766033e-04
   1.5220000e+01  -1.2679875e-04
   1.5230000e+01  -1.2594298e-04
   1.5240000e+01  -1.2509298e-04
   1.5250000e+01  -1.2424873e-04
   1.5260000e+01  -1.2341016e-04
   1.5270000e+01  -1.2257726e-04
   1.5280000e+01  -1.2174998e-04
   1.5290000e+01  -1.2092829e-04
   1.5300000e+01  -1.2011214e-04
   1.5310000e+01  -1.1930149e-04
   1.5320000e+01  -1.1849632e-04
   1.5330000e+01  -1.1769659e-04
   1.5340000e+01  -1.1690225e-04
   1.5350000e+01  -1.1611327e-04
   1.5360000e+01  -1.1532961e-04
   1.5370000e+01  -1.1455125e-04
   1.5380000e+01  -1.1377814e-04
   1.5390000e+01  -1.1301024e-04
   1.5400000e+01  -1.1224753e-04
   1.5410000e+01  -1.1148997e-04
   1.5420000e+01  -1.1073752e-04
   1.5430000e+01  -1.0999014e-04
   1.5440000e+01  -1.0924782e-04
   1.5450000e+01  -1.0851050e-04
   1.5460000e+01  -1.0777816e-04
   1.5470000e+01  -1.0705076e-04
   1.5480000e+01  -1.0632827e-04
   1.5490000e+01  -1.0561065e-04
   1.5500000e+01  -1.0489788e-04
   1.5510000e+01  -1.0418992e-04
   1.5520000e+01  -1.0348674e-04
   1.5530000e+01  -1.0278830e-04
   1.5540000e+01  -1.0209458e-04
   1.5550000e+01  -1.0140554e-04
   1.5560000e+01  -1.0072115e-04
   1.5570000e+01  -1.0004137e-04
   1.5580000e+01  -9.9366190e-05
   1.5590000e+01  -9.8695563e-05
   1.5600000e+01  -9.8029462e-05
   1.5610000e+01  -9.7367857e-05
   1.5620000e+01  -9.6710717e-05
   1.5630000e+01  -9.6058012e-05
   1.5640000e+01  -9.5409712e-05
   1.5650000e+01  -9.4765788e-05
   1.5660000e+01  -9.4126209e-05
   1.5670000e+01  -9.3490947e-05
   1.5680000e+01  -9.2859972e-05
   1.5690000e+01  -9.2233256e-05
   1.5700000e+01  -9.1610770e-05
   1.5710000e+01  -9.0992485e-05
   1.5720000e+01  -9.0378372e-05
   1.5730000e+01  -8.9768405e-05
   1.5740000e+01  -8.9162554e-05
   1.5750000e+01  -8.8560792e-05
   1.5760000e+01  -8.7963091e-05
   1.5770000e+01  -8.7369424e-05
   1.5780000e+01  -8.6779764e-05
   1.5790000e+01  -8.6194083e-05
   1.5800000e+01  -8.5612356e-05
   1.5810000e+01  -8.5034554e-05
   1.5820000e+01  -8.4460652e-05
   1.5830000e+01  -8.3890623e-05
   1.5840000e+01  -8.3324442e-05
   1.5850000e+01  -8.2762081e-05
   1.5860000e+01  -8.2203516e-05
   1.5870000e+01  -8.1648721e-05
   1.5880000e+01  -8.1097670e-05
   1.5890000e+01  -8.0550339e-05
   1.5900000e+01  -8.0006701e-05
   1.5910000e+01  -7.9466732e-05
   1.5920000e+01  -7.8930408e-05
   1.5930000e+01  -7.8397703e-05
   1.5940000e+01  -7.7868593e-05
   1.5950000e+01  -7.7343055e-05
   1.5960000e+01  -7.6821063e-05
   1.5970000e+01  -7.6302594e-05
   1.5980000e+01  -7.5787625e-05
   1.5990000e+01  -7.5276131e-05
   1.6000000e+01  -7.4768089e-05
   1.6010000e+01  -7.4263476e-05
   1.6020000e+01  -7.3762268e-05
   1.6030000e+01  -7.3264443e-05
   1.6040000e+01  -7.2769978e-05
   1.6050000e+01  -7.2278851e-05
   1.6060000e+01  -7.1791037e-05
   1.6070000e+01  -7.1306517e-05
   1.6080000e+01  -7.0825266e-05
   1.6090000e+01  -7.0347263e-05
   1.6100000e+01  -6.9872486e-05
   1.6110000e+01  -6.9400914e-05
   1.6120000e+01  -6.8932524e-05
   1.6130000e+01  -6.8467295e-05
   1.6140000e+01  -6.8005207e-05
   1.6150000e+01  -6.7546236e-05
   1.6160000e+01  -6.7090364e-05
   1.6170000e+01  -6.6637568e-05
   1.6180000e+01  -6.6187828e-05
   1.6190000e+01  -6.5741124e-05
   1.6200000e+01  -6.5297434e-05
   1.6210000e+01  -6.4856739e-05
   1.6220000e+01  -6.4419018e-05
   1.6230000e+01  -6.3984251e-05
   1.6240000e+01  -6.3552419e-05
   1.6250000e+01  -6.3123501e-05
   1.6260000e+01  -6.2697477e-05
   1.6270000e+01  -6.2274329e-05
   1.6280000e+01  -6.1854037e-05
   1.6290000e+01  -6.1436582e-05
   1.6300000e+01  -6.1021943e-05
   1.6310000e+01  -6.0610104e-05
   1.6320000e+01  -6.0201043e-05
   1.6330000e+01  -5.9794744e-05
   1.6340000e+01  -5.9391187e-05
   1.6350000e+01  -5.8990353e-05
   1.6360000e+01  -5.8592225e-05
   1.6370000e+01  -5.8196783e-05
   1.6380000e+01  -5.7804010e-05
   1.6390000e+01  -5.7413889e-05
   1.6400000e+01  -5.7026400e-05
   1.6410000e+01  -5.6641526e-05
   1.6420000e+01  -5.6259250e-05
   1.6430000e+01  -5.5879554e-05
   1.6440000e+01  -5.5502420e-05
   1.6450000e+01  -5.5127832e-05
   1.6460000e+01  -5.4755772e-05
   1.6470000e+01  -5.4386223e-05
   1.6480000e+01  -5.4019168e-05
   1.6490000e+01  -5.3654590e-05
   1.6500000e+01  -5.3292473e-05
   1.6510000e+01  -5.2932800e-05
   1.6520000e+01  -5.2575554e-05
   1.6530000e+01  -5.2220720e-05
   1.6540000e+01  -5.1868280e-05
   1.6550000e+01  -5.1518218e-05
   1.6560000e+01  -5.1170520e-05
   1.6570000e+01  -5.0825168e-05
   1.6580000e+01  -5.0482147e-05
   1.6590000e+01  -5.0141440e-05
   1.6600000e+01  -4.9803034e-05
   1.6610000e+01  -4.9466911e-05
   1.6620000e+01  -4.9133057e-05
   1.6630000e+01  -4.8801455e-05
   1.6640000e+01  -4.8472092e-05
   1.6650000e+01  -4.8144952e-05
   1.6660000e+01  -4.7820020e-05
   1.6670000e+01  -4.7497280e-05
   1.6680000e+01  -4.7176719e-05
   1.6690000e+01  -4.6858321e-05
   1.6700000e+01  -4.6542073e-05
   1.6710000e+01  -4.6227958e-05
   1.6720000e+01  -4.5915964e-05
   1.6730000e+01  -4.5606075e-05
   1.6740000e+01  -4.5298278e-05
   1.6750000e+01  -4.4992558e-05
   1.6760000e+01  -4.4688901e-05
   1.6770000e+01  -4.4387294e-05
   1.6780000e+01  -4.4087722e-05
   1.6790000e+01  -4.3790172e-05
   1.6800000e+01  -4.3494630e-05
   1.6810000e+01  -4.3201083e-05
   1.6820000e+01  -4.2909517e-05
   1.6830000e+01  -4.2619919e-05
   1.6840000e+01  -4.2332275e-05
   1.6850000e+01  -4.2046573e-05
   1.6860000e+01  -4.1762799e-05
   1.6870000e+01  -4.1480940e-05
   1.6880000e+01  -4.1200983e-05
   1.6890000e+01  -4.0922916e-05
   1.6900000e+01  -4.0646726e-05
   1.6910000e+01  -4.0372399e-05
   1.6920000e+01  -4.0099924e-05
   1.6930000e+01  -3.9829288e-05
   1.6940000e+01  -3.9560478e-05
   1.6950000e+01  -3.9293483e-05
   1.6960000e+01  -3.9028290e-05
   1.6970000e+01  -3.8764886e-05
   1.6980000e+01  -3.8503260e-05
   1.6990000e+01  -3.8243400e-05
   1.7000000e+01  -3.7985294e-05
   1.7010000e+01  -3.7728929e-05
   1.7020000e+01  -3.7474295e-05
   1.7030000e+01  -3.7221380e-05
   1.7040000e+01  -3.6970171e-05
   1.7050000e+01  -3.6720658e-05
   1.7060000e+01  -3.6472828e-05
   1.7070000e+01  -3.6226672e-05
   1.7080000e+01  -3.5982176e-05
   1.7090000e+01  -3.5739331e-05
   1.7100000e+01  -3.5498125e-05
   1.7110000e+01  -3.5258547e-05
   1.7120000e+01  -3.5020585e-05
   1.7130000e+01  -3.4784230e-05
   1.7140000e+01  -3.4549469e-05
   1.7150000e+01  -3.4316294e-05
   1.7160000e+01  -3.4084691e-05
   1.7170000e+01  -3.3854652e-05
   1.7180000e+01  -3.3626166e-05
   1.7190000e+01  -3.3399222e-05
   1.7200000e+01  -3.3173809e-05
   1.7210000e+01  -3.2949917e-05
   1.7220000e+01  -3.2727537e-05
   1.7230000e+01  -3.2506657e-05
   1.7240000e+01  -3.2287269e-05
   1.7250000e+01  -3.2069360e-05
   1.7260000e+01  -3.1852923e-05
   1.7270000e+01  -3.1637946e-05
   1.7280000e+01  -3.1424420e-05
   1.7290000e+01  -3.1212336e-05
   1.7300000e+01  -3.1001682e-05
   1.7310000e+01  -3.0792451e-05
   1.7320000e+01  -3.0584631e-05
   1.7330000e+01  -3.0378214e-05
   1.7340000e+01  -3.0173190e-05
   1.7350000e+01  -2.9969550e-05
   1.7360000e+01  -2.9767284e-05
   1.7370000e+01  -2.9566384e-05
   1.7380000e+01  -2.9366839e-05
   1.7390000e+01  -2.9168641e-05
   1.7400000e+01  -2.8971781e-05
   1.7410000e+01  -2.8776249e-05
   1.7420000e+01  -2.8582037e-05
   1.7430000e+01  -2.8389135e-05
   1.7440000e+01  -2.8197536e-05
   1.7450000e+01  -2.8007229e-05
   1.7460000e+01  -2.7818207e-05
   1.7470000e+01  -2.7630461e-05
   1.7480000e+01  -2.7443982e-05
   1.7490000e+01  -2.7258761e-05
   1.7500000e+01  -2.7074791e-05
   1.7510000e+01  -2.6892062e-05
   1.7520000e+01  -2.6710566e-05
   1.7530000e+01  -2.6530296e-05
   1.7540000e+01  -2.6351242e-05
   1.7550000e+01  -2.6173396e-05
   1.7560000e+01  -2.5996751e-05
   1.7570000e+01  -2.5821297e-05
   1.7580000e+01  -2.5647028e-05
   1.7590000e+01  -2.5473936e-05
   1.7600000e+01  -2.5302011e-05
   1.7610000e+01  -2.5131247e-05
   1.7620000e+01  -2.4961635e-05
   1.7630000e+01  -2.4793168e-05
   1.7640000e+01  -2.4625837e-05
   1.7650000e+01  -2.4459637e-05
   1.7660000e+01  -2.4294557e-05
   1.7670000e+01  -2.4130592e-05
   1.7680000e+01  -2.3967734e-05
   1.7690000e+01  -2.3805975e-05
   1.7700000e+01  -2.3645307e-05
   1.7710000e+01  -2.3485724e-05
   1.7720000e+01  -2.3327218e-05
   1.7730000e+01  -2.3169782e-05
   1.7740000e+01  -2.3013408e-05
   1.7750000e+01  -2.2858089e-05
   1.7760000e+01  -2.2703819e-05
   1.7770000e+01  -2.2550590e-05
   1.7780000e+01  -2.2398395e-05
   1.7790000e+01  -2.2247228e-05
   1.7800000e+01  -2.2097080e-05
   1.7810000e+01  -2.1947946e-05
   1.7820000e+01  -2.1799818e-05
   1.7830000e+01  -2.1652690e-05
   1.7840000e+01  -2.1506556e-05
   1.7850000e+01  -2.1361407e-05
   1.7860000e+01  -2.1217238e-05
   1.7870000e+01  -2.1074042e-05
   1.7880000e+01  -2.0931812e-05
   1.7890000e+01  -2.0790543e-05
   1.7900000e+01  -2.0650226e-05
   1.7910000e+01  -2.0510857e-05
   1.7920000e+01  -2.0372428e-05
   1.7930000e+01  -2.0234934e-05
   1.7940000e+01  -2.0098368e-05
   1.7950000e+01  -1.9962723e-05
   1.7960000e+01  -1.9827994e-05
   1.7970000e+01  -1.9694174e-05
   1.7980000e+01  -1.9561257e-05
   1.7990000e+01  -1.9429237e-05
   1.8000000e+01  -1.9298108e-05
   1.8010000e+01  -1.9167865e-05
   1.8020000e+01  -1.9038500e-05
   1.8030000e+01  -1.8910008e-05
   1.8040000e+01  -1.8782384e-05
   1.8050000e+01  -1.8655621e-05
   1.8060000e+01  -1.8529713e-05
   1.8070000e+01  -1.8404655e-05
   1.8080000e+01  -1.8280442e-05
   1.8090000e+01  -1.8157066e-05
   1.8100000e+01  -1.8034523e-05
   1.8110000e+01  -1.7912808e-05
   1.8120000e+01  -1.7791913e-05
   1.8130000e+01  -1.7671835e-05
   1.8140000e+01  -1.7552567e-05
   1.8150000e+01  -1.7434104e-05
   1.8160000e+01  -1.7316440e-05
   1.8170000e+01  -1.7199571e-05
   1.8180000e+01  -1.7083490e-05
   1.8190000e+01  -1.6968193e-05
   1.8200000e+01  -1.6853674e-05
   1.8210000e+01  -1.6739928e-05
   1.8220000e+01  -1.6626950e-05
   1.8230000e+01  -1.6514734e-05
   1.8240000e+01  -1.6403275e-05
   1.8250000e+01  -1.6292569e-05
   1.8260000e+01  -1.6182609e-05
   1.8270000e+01  -1.6073392e-05
   1.8280000e+01  -1.5964912e-05
   1.8290000e+01  -1.5857164e-05
   1.8300000e+01  -1.5750144e-05
   1.8310000e+01  -1.5643845e-05
   1.8320000e+01  -1.5538264e-05
   1.8330000e+01  -1.5433396e-05
   1.8340000e+01  -1.5329235e-05
   1.8350000e+01  -1.5225778e-05
   1.8360000e+01  -1.5123018e-05
   1.8370000e+01  -1.5020952e-05
   1.8380000e+01  -1.4919575e-05
   1.8390000e+01  -1.4818883e-05
   1.8400000e+01  -1.4718869e-05
   1.8410000e+01  -1.4619531e-05
   1.8420000e+01  -1.4520863e-05
   1.8430000e+01  -1.4422861e-05
   1.8440000e+01  -1.4325521e-05
   1.8450000e+01  -1.4228837e-05
   1.8460000e+01  -1.4132806e-05
   1.8470000e+01  -1.4037423e-05
   1.8480000e+01  -1.3942684e-05
   1.8490000e+01  -1.3848584e-05
   1.8500000e+01  -1.3755120e-05
   1.8510000e+01  -1.3662286e-05
   1.8520000e+01  -1.3570079e-05
   1.8530000e+01  -1.3478493e-05
   1.8540000e+01  -1.3387527e-05
   1.8550000e+01  -1.3297174e-05
   1.8560000e+01  -1.3207430e-05
   1.8570000e+01  -1.3118293e-05
   1.8580000e+01  -1.3029757e-05
   1.8590000e+01  -1.2941819e-05
   1.8600000e+01  -1.2854474e-05
   1.8610000e+01  -1.2767718e-05
   1.8620000e+01  -1.2681549e-05
   1.8630000e+01  -1.2595960e-05
   1.8640000e+01  -1.2510950e-05
   1.8650000e+01  -1.2426513e-05
   1.8660000e+01  -1.2342646e-05
   1.8670000e+01  -1.2259345e-05
   1.8680000e+01  -1.2176606e-05
   1.8690000e+01  -1.2094425e-05
   1.8700000e+01  -1.2012800e-05
   1.8710000e+01  -1.1931725e-05
   1.8720000e+01  -1.1851197e-05
   1.8730000e+01  -1.1771213e-05
   1.8740000e+01  -1.1691768e-05
   1.8750000e+01  -1.1612860e-05
   1.8760000e+01  -1.1534484e-05
   1.8770000e+01  -1.1456638e-05
   1.8780000e+01  -1.1379316e-05
   1.8790000e+01  -1.1302517e-05
   1.8800000e+01  -1.1226236e-05
   1.8810000e+01  -1.1150469e-05
   1.8820000e+01  -1.1075214e-05
   1.8830000e+01  -1.1000467e-05
   1.8840000e+01  -1.0926225e-05
   1.8850000e+01  -1.0852483e-05
   1.8860000e+01  -1.0779239e-05
   1.8870000e+01  -1.0706490e-05
   1.8880000e+01  -1.0634231e-05
   1.8890000e+01  -1.0562460e-05
   1.8900000e+01  -1.0491174e-05
   1.8910000e+01  -1.0420368e-05
   1.8920000e+01  -1.0350041e-05
   1.8930000e+01  -1.0280188e-05
   1.8940000e+01  -1.0210807e-05
   1.8950000e+01  -1.0141894e-05
   1.8960000e+01  -1.0073445e-05
   1.8970000e+01  -1.0005459e-05
   1.8980000e+01  -9.9379321e-06
   1.8990000e+01  -9.8708606e-06
   1.9000000e+01  -9.8042418e-06
   1.9010000e+01  -9.7380725e-06
   1.9020000e+01  -9.6723499e-06
   1.9030000e+01  -9.6070708e-06
   1.9040000e+01  -9.5422323e-06
   1.9050000e+01  -9.4778313e-06
   1.9060000e+01  -9.4138651e-06
   1.9070000e+01  -9.3503305e-06
   1.9080000e+01  -9.2872247e-06
   1.9090000e+01  -9.2245449e-06
   1.9100000e+01  -9.1622880e-06
   1.9110000e+01  -9.1004514e-06
   1.9120000e+01  -9.0390320e-06
   1.9130000e+01  -8.9780272e-06
   1.9140000e+01  -8.9174341e-06
   1.9150000e+01  -8.8572500e-06
   1.9160000e+01  -8.7974721e-06
   1.9170000e+01  -8.7380976e-06
   1.9180000e+01  -8.6791238e-06
   1.9190000e+01  -8.6205480e-06
   1.9200000e+01  -8.5623676e-06
   1.9210000e+01  -8.5045798e-06
   1.9220000e+01  -8.4471820e-06
   1.9230000e+01  -8.3901716e-06
   1.9240000e+01  -8.3335460e-06
   1.9250000e+01  -8.2773026e-06
   1.9260000e+01  -8.2214387e-06
   1.9270000e+01  -8.1659519e-06
   1.9280000e+01  -8.1108395e-06
   1.9290000e+01  -8.0560991e-06
   1.9300000e+01  -8.0017282e-06
   1.9310000e+01  -7.9477242e-06
   1.9320000e+01  -7.8940847e-06
   1.9330000e+01  -7.8408072e-06
   1.9340000e+01  -7.7878892e-06
   1.9350000e+01  -7.7353285e-06
   1.9360000e+01  -7.6831224e-06
   1.9370000e+01  -7.6312687e-06
   1.9380000e+01  -7.5797649e-06
   1.9390000e+01  -7.5286088e-06
   1.9400000e+01  -7.4777979e-06
   1.9410000e+01  -7.4273299e-06
   1.9420000e+01  -7.3772026e-06
   1.9430000e+01  -7.3274135e-06
   1.9440000e+01  -7.2779605e-06
   1.9450000e+01  -7.2288412e-06
   1.9460000e+01  -7.1800535e-06
   1.9470000e+01  -7.1315950e-06
   1.9480000e+01  -7.0834636e-06
   1.9490000e+01  -7.0356570e-06
   1.9500000e+01  -6.9881730e-06
   1.9510000e+01  -6.9410096e-06
   1.9520000e+01  -6.8941644e-06
   1.9530000e+01  -6.8476354e-06
   1.9540000e+01  -6.8014204e-06
   1.9550000e+01  -6.7555174e-06
   1.9560000e+01  -6.7099241e-06
   1.9570000e+01  -6.6646385e-06
   1.9580000e+01  -6.6196586e-06
   1.9590000e+01  -6.5749823e-06
   1.9600000e+01  -6.5306074e-06
   1.9610000e+01  -6.4865321e-06
   1.9620000e+01  -6.4427542e-06
   1.9630000e+01  -6.3992718e-06
   1.9640000e+01  -6.3560829e-06
   1.9650000e+01  -6.3131854e-06
   1.9660000e+01  -6.2705774e-06
   1.9670000e+01  -6.2282571e-06
   1.9680000e+01  -6.1862223e-06
   1.9690000e+01  -6.1444712e-06
   1.9700000e+01  -6.1030019e-06
   1.9710000e+01  -6.0618125e-06
   1.9720000e+01  -6.0209011e-06
   1.9730000e+01  -5.9802658e-06
   1.9740000e+01  -5.9399047e-06
   1.9750000e+01  -5.8998160e-06
   1.9760000e+01  -5.8599979e-06
   1.9770000e+01  -5.8204486e-06
   1.9780000e+01  -5.7811661e-06
   1.9790000e+01  -5.7421488e-06
   1.9800000e+01  -5.7033948e-06
   1.9810000e+01  -5.6649023e-06
   1.9820000e+01  -5.6266697e-06
   1.9830000e+01  -5.5886951e-06
   1.9840000e+01  -5.5509767e-06
   1.9850000e+01  -5.5135129e-06
   1.9860000e+01  -5.4763020e-06
   1.9870000e+01  -5.4393422e-06
   1.9880000e+01  -5.4026319e-06
   1.9890000e+01  -5.3661693e-06
   1.9900000e+01  -5.3299528e-06
   1.9910000e+01  -5.2939807e-06
   1.9920000e+01  -5.2582514e-06
   1.9930000e+01  -5.2227633e-06
   1.9940000e+01  -5.1875146e-06
   1.9950000e+01  -5.1525039e-06
   1.9960000e+01  -5.1177294e-06
   1.9970000e+01  -5.0831896e-06
   1.9980000e+01  -5.0488830e-06
   1.9990000e+01  -5.0148079e-06
   2.0000000e+01  -4.9809627e-06


==> data/Pdcw2HistData.dat <==
   0.0000000e+00   6.1232340e-16
   1.0000000e-02   3.5949927e-04
   2.0000000e-02  -2.5450688e-02
   3.0000000e-02  -5.1230232e-02
   4.0000000e-02  -7.6976541e-02
   5.0000000e-02  -1.0268691e-01
   6.0000000e-02  -1.2835854e-01
   7.0000000e-02  -1.5398853e-01
   8.0000000e-02  -1.7957389e-01
   9.0000000e-02  -2.0511154e-01
   1.0000000e-01  -2.3059835e-01
   1.1000000e-01  -2.5603108e-01
   1.2000000e-01  -2.8140645e-01
   1.3000000e-01  -3.0672113e-01
   1.4000000e-01  -3.3197200e-01
   1.5000000e-01  -3.5715629e-01
   1.6000000e-01  -3.8227113e-01
   1.7000000e-01  -4.0731359e-01
   1.8000000e-01  -4.3228065e-01
   1.9000000e-01  -4.5716923e-01
   2.0000000e-01  -4.8197617e-01
   2.1000000e-01  -5.0669827e-01
   2.2000000e-01  -5.3133228e-01
   2.3000000e-01  -5.5587493e-01
   2.4000000e-01  -5.8032288e-01
   2.5000000e-01  -6.0467280e-01
   2.6000000e-01  -6.2892132e-01
   2.7000000e-01  -6.5306509e-01
   2.8000000e-01  -6.7710073e-01
   2.9000000e-01  -7.0102486e-01
   3.0000000e-01  -7.2483415e-01
   3.1000000e-01  -7.4852525e-01
   3.2000000e-01  -7.7209486e-01
   3.3000000e-01  -7.9553968e-01
   3.4000000e-01  -8.1885649e-01
   3.5000000e-01  -8.4204207e-01
   3.6000000e-01  -8.6509328e-01
   3.7000000e-01  -8.8800701e-01
   3.8000000e-01  -9.1078023e-01
   3.9000000e-01  -9.3340996e-01
   4.0000000e-01  -9.5589330e-01
   4.1000000e-01  -9.7822739e-01
   4.2000000e-01  -1.0004095e+00
   4.3000000e-01  -1.0224369e+00
   4.4000000e-01  -1.0443070e+00
   4.5000000e-01  -1.0660173e+00
   4.6000000e-01  -1.0875655e+00
   4.7000000e-01  -1.1089490e+00
   4.8000000e-01  -1.1301657e+00
   4.9000000e-01  -1.1512135e+00
   5.0000000e-01  -1.1720903e+00
   5.1000000e-01  -1.1927941e+00
   5.2000000e-01  -1.2130598e+00
   5.3000000e-01  -1.2328855e+00
   5.4000000e-01  -1.2522696e+00
   5.5000000e-01  -1.2712110e+00
   5.6000000e-01  -1.2897090e+00
   5.7000000e-01  -1.3077635e+00
   5.8000000e-01  -1.3253744e+00
   5.9000000e-01  -1.3425425e+00
   6.0000000e-01  -1.3592684e+00
   6.1000000e-01  -1.3755534e+00
   6.2000000e-01  -1.3913990e+00
   6.3000000e-01  -1.4068071e+00
   6.4000000e-01  -1.4217797e+00
   6.5000000e-01  -1.4363193e+00
   6.6000000e-01  -1.4504285e+00
   6.7000000e-01  -1.4641101e+00
   6.8000000e-01  -1.4773673e+00
   6.9000000e-01  -1.4902034e+00
   7.0000000e-01  -1.5026220e+00
   7.1000000e-01  -1.5146268e+00
   7.2000000e-01  -1.5262216e+00
   7.3000000e-01  -1.5374106e+00
   7.4000000e-01  -1.5481979e+00
   7.5000000e-01  -1.5585878e+00
   7.6000000e-01  -1.5685850e+00
   7.7000000e-01  -1.5781937e+00
   7.8000000e-01  -1.5874188e+00
   7.9000000e-01  -1.5962649e+00
   8.0000000e-01  -1.6047370e+00
   8.1000000e-01  -1.6128401e+00
   8.2000000e-01  -1.6205793e+00
   8.3000000e-01  -1.6279598e+00
   8.4000000e-01  -1.6349867e+00
   8.5000000e-01  -1.6416654e+00
   8.6000000e-01  -1.6480012e+00
   8.7000000e-01  -1.6539993e+00
   8.8000000e-01  -1.6596651e+00
   8.9000000e-01  -1.6650040e+00
   9.0000000e-01  -1.6700213e+00
   9.1000000e-01  -1.6747225e+00
   9.2000000e-01  -1.6791130e+00
   9.3000000e-01  -1.6831981e+00
   9.4000000e-01  -1.6869832e+00
   9.5000000e-01  -1.6904737e+00
   9.6000000e-01  -1.6936749e+00
   9.7000000e-01  -1.6965923e+00
   9.8000000e-01  -1.6992310e+00
   9.9000000e-01  -1.7015964e+00
   1.0000000e+00  -1.7036938e+00
   1.0100000e+00  -1.7055283e+00
   1.0200000e+00  -1.7071053e+00
   1.0300000e+00  -1.7084297e+00
   1.0400000e+00  -1.7095068e+00
   1.0500000e+00  -1.7103416e+00
   1.0600000e+00  -1.7109391e+00
   1.0700000e+00  -1.7113043e+00
   1.0800000e+00  -1.7114422e+00
   1.0900000e+00  -1.7113577e+00
   1.1000000e+00  -1.7110555e+00
   1.1100000e+00  -1.7105405e+00
   1.1200000e+00  -1.7098174e+00
   1.1300000e+00  -1.7088908e+00
   1.1400000e+00  -1.7077655e+00
   1.1500000e+00  -1.7064459e+00
   1.1600000e+00  -1.7049366e+00
   1.1700000e+00  -1.7032420e+00
   1.1800000e+00  -1.7013665e+00
   1.1900000e+00  -1.6993145e+00
   1.2000000e+00  -1.6970902e+00
   1.2100000e+00  -1.6946979e+00
   1.2200000e+00  -1.6921417e+00
   1.2300000e+00  -1.6894256e+00
   1.2400000e+00  -1.6865539e+00
   1.2500000e+00  -1.6835303e+00
   1.2600000e+00  -1.6803589e+00
   1.2700000e+00  -1.6770435e+00
   1.2800000e+00  -1.6735879e+00
   1.2900000e+00  -1.6699958e+00
   1.3000000e+00  -1.6662710e+00
   1.3100000e+00  -1.6624170e+00
   1.3200000e+00  -1.6584374e+00
   1.3300000e+00  -1.6543357e+00
   1.3400000e+00  -1.6501154e+00
   1.3500000e+00  -1.6457798e+00
   1.3600000e+00  -1.6413323e+00
   1.3700000e+00  -1.6367761e+00
   1.3800000e+00  -1.6321145e+00
   1.3900000e+00  -1.6273505e+00
   1.4000000e+00  -1.6224874e+00
   1.4100000e+00  -1.6175282e+00
   1.4200000e+00  -1.6124758e+00
   1.4300000e+00  -1.6073332e+00
   1.4400000e+00  -1.6021033e+00
   1.4500000e+00  -1.5967889e+00
   1.4600000e+00  -1.5913928e+00
   1.4700000e+00  -1.5859176e+00
   1.4800000e+00  -1.5803662e+00
   1.4900000e+00  -1.5747410e+00
   1.5000000e+00  -1.5690447e+00
   1.5100000e+00  -1.5632798e+00
   1.5200000e+00  -1.5574488e+00
   1.5300000e+00  -1.5515540e+00
   1.5400000e+00  -1.5455979e+00
   1.5500000e+00  -1.5395828e+00
   1.5600000e+00  -1.5335109e+00
   1.5700000e+00  -1.5273846e+00
   1.5800000e+00  -1.5212059e+00
   1.5900000e+00  -1.5149771e+00
   1.6000000e+00  -1.5087002e+00
   1.6100000e+00  -1.5023773e+00
   1.6200000e+00  -1.4960104e+00
   1.6300000e+00  -1.4896014e+00
   1.6400000e+00  -1.4831524e+00
   1.6500000e+00  -1.4766651e+00
   1.6600000e+00  -1.4701415e+00
   1.6700000e+00  -1.4635833e+00
   1.6800000e+00  -1.4569924e+00
   1.6900000e+00  -1.4503704e+00
   1.7000000e+00  -1.4437190e+00
   1.7100000e+00  -1.4370398e+00
   1.7200000e+00  -1.4303346e+00
   1.7300000e+00  -1.4236049e+00
   1.7400000e+00  -1.4168522e+00
   1.7500000e+00  -1.4100780e+00
   1.7600000e+00  -1.4032839e+00
   1.7700000e+00  -1.3964712e+00
   1.7800000e+00  -1.3896414e+00
   1.7900000e+00  -1.3827958e+00
   1.8000000e+00  -1.3759358e+00
   1.8100000e+00  -1.3690626e+00
   1.8200000e+00  -1.3621777e+00
   1.8300000e+00  -1.3552822e+00
   1.8400000e+00  -1.3483773e+00
   1.8500000e+00  -1.3414643e+00
   1.8600000e+00  -1.3345443e+00
   1.8700000e+00  -1.3276184e+00
   1.8800000e+00  -1.3206878e+00
   1.8900000e+00  -1.3137534e+00
   1.9000000e+00  -1.3068165e+00
   1.9100000e+00  -1.2998779e+00
   1.9200000e+00  -1.2929388e+00
   1.9300000e+00  -1.2860000e+00
   1.9400000e+00  -1.2790625e+00
   1.9500000e+00  -1.2721273e+00
   1.9600000e+00  -1.2651953e+00
   1.9700000e+00  -1.2582672e+00
   1.9800000e+00  -1.2513441e+00
   1.9900000e+00  -1.2444266e+00
   2.0000000e+00  -1.2375157e+00
   2.0100000e+00  -1.2306121e+00
   2.0200000e+00  -1.2237166e+00
   2.0300000e+00  -1.2168299e+00
   2.0400000e+00  -1.2099528e+00
   2.0500000e+00  -1.2030859e+00
   2.0600000e+00  -1.1962300e+00
   2.0700000e+00  -1.1893857e+00
   2.0800000e+00  -1.1825536e+00
   2.0900000e+00  -1.1757344e+00
   2.1000000e+00  -1.1689287e+00
   2.1100000e+00  -1.1621371e+00
   2.1200000e+00  -1.1553602e+00
   2.1300000e+00  -1.1485985e+00
   2.1400000e+00  -1.1418526e+00
   2.1500000e+00  -1.1351230e+00
   2.1600000e+00  -1.1284102e+00
   2.1700000e+00  -1.1217147e+00
   2.1800000e+00  -1.1150370e+00
   2.1900000e+00  -1.1083775e+00
   2.2000000e+00  -1.1017367e+00
   2.2100000e+00  -1.0951151e+00
   2.2200000e+00  -1.0885130e+00
   2.2300000e+00  -1.0819308e+00
   2.2400000e+00  -1.0753690e+00
   2.2500000e+00  -1.0688280e+00
   2.2600000e+00  -1.0623080e+00
   2.2700000e+00  -1.0558095e+00
   2.2800000e+00  -1.0493328e+00
   2.2900000e+00  -1.0428783e+00
   2.3000000e+00  -1.0364462e+00
   2.3100000e+00  -1.0300368e+00
   2.3200000e+00  -1.0236505e+00
   2.3300000e+00  -1.0172875e+00
   2.3400000e+00  -1.0109482e+00
   2.3500000e+00  -1.0046327e+00
   2.3600000e+00  -9.9834139e-01
   2.3700000e+00  -9.9207443e-01
   2.3800000e+00  -9.8583208e-01
   2.3900000e+00  -9.7961457e-01
   2.4000000e+00  -9.7342210e-01
   2.4100000e+00  -9.6725488e-01
   2.4200000e+00  -9.6111312e-01
   2.4300000e+00  -9.5499699e-01
   2.4400000e+00  -9.4890668e-01
   2.4500000e+00  -9.4284236e-01
   2.4600000e+00  -9.3680419e-01
   2.4700000e+00  -9.3079233e-01
   2.4800000e+00  -9.2480693e-01
   2.4900000e+00  -9.1884811e-01
   2.5000000e+00  -9.1291602e-01
   2.5100000e+00  -9.0701078e-01
   2.5200000e+00  -9.0113251e-01
   2.5300000e+00  -8.9528132e-01
   2.5400000e+00  -8.8945731e-01
   2.5500000e+00  -8.8366058e-01
   2.5600000e+00  -8.7789122e-01
   2.5700000e+00  -8.7214933e-01
   2.5800000e+00  -8.6643496e-01
   2.5900000e+00  -8.6074821e-01
   2.6000000e+00  -8.5508913e-01
   2.6100000e+00  -8.4945779e-01
   2.6200000e+00  -8.4385425e-01
   2.6300000e+00  -8.3827855e-01
   2.6400000e+00  -8.3273074e-01
   2.6500000e+00  -8.2721086e-01
   2.6600000e+00  -8.2171894e-01
   2.6700000e+00  -8.1625503e-01
   2.6800000e+00  -8.1081913e-01
   2.6900000e+00  -8.0541128e-01
   2.7000000e+00  -8.0003149e-01
   2.7100000e+00  -7.9467978e-01
   2.7200000e+00  -7.8935615e-01
   2.7300000e+00  -7.8406060e-01
   2.7400000e+00  -7.7879314e-01
   2.7500000e+00  -7.7355376e-01
   2.7600000e+00  -7.6834246e-01
   2.7700000e+00  -7.6315922e-01
   2.7800000e+00  -7.5800402e-01
   2.7900000e+00  -7.5287686e-01
   2.8000000e+00  -7.4777771e-01
   2.8100000e+00  -7.4270654e-01
   2.8200000e+00  -7.3766333e-01
   2.8300000e+00  -7.3264804e-01
   2.8400000e+00  -7.2766064e-01
   2.8500000e+00  -7.2270109e-01
   2.8600000e+00  -7.1776936e-01
   2.8700000e+00  -7.1286539e-01
   2.8800000e+00  -7.0798915e-01
   2.8900000e+00  -7.0314058e-01
   2.9000000e+00  -6.9831972e-01
   2.9100000e+00  -6.9352663e-01
   2.9200000e+00  -6.8876134e-01
   2.9300000e+00  -6.8402388e-01
   2.9400000e+00  -6.7931427e-01
   2.9500000e+00  -6.7463253e-01
   2.9600000e+00  -6.6997868e-01
   2.9700000e+00  -6.6535270e-01
   2.9800000e+00  -6.6075462e-01
   2.9900000e+00  -6.5618441e-01
   3.0000000e+00  -6.5164207e-01
   3.0100000e+00  -6.4712758e-01
   3.0200000e+00  -6.4264092e-01
   3.0300000e+00  -6.3818205e-01
   3.0400000e+00  -6.3375095e-01
   3.0500000e+00  -6.2934758e-01
   3.0600000e+00  -6.2497188e-01
   3.0700000e+00  -6.2062382e-01
   3.0800000e+00  -6.1630334e-01
   3.0900000e+00  -6.1201034e-01
   3.1000000e+00  -6.0774478e-01
   3.1100000e+00  -6.0350657e-01
   3.1200000e+00  -5.9929565e-01
   3.1300000e+00  -5.9511182e-01
   3.1400000e+00  -5.9095494e-01
   3.1500000e+00  -5.8682487e-01
   3.1600000e+00  -5.8272148e-01
   3.1700000e+00  -5.7864462e-01
   3.1800000e+00  -5.7459415e-01
   3.1900000e+00  -5.7056992e-01
   3.2000000e+00  -5.6657182e-01
   3.2100000e+00  -5.6259968e-01
   3.2200000e+00  -5.5865338e-01
   3.2300000e+00  -5.5473277e-01
   3.2400000e+00  -5.5083772e-01
   3.2500000e+00  -5.4696809e-01
   3.2600000e+00  -5.4312374e-01
   3.2700000e+00  -5.3930453e-01
   3.2800000e+00  -5.3551033e-01
   3.2900000e+00  -5.3174099e-01
   3.3000000e+00  -5.2799639e-01
   3.3100000e+00  -5.2427638e-01
   3.3200000e+00  -5.2058083e-01
   3.3300000e+00  -5.1690961e-01
   3.3400000e+00  -5.1326257e-01
   3.3500000e+00  -5.0963959e-01
   3.3600000e+00  -5.0604053e-01
   3.3700000e+00  -5.0246525e-01
   3.3800000e+00  -4.9891362e-01
   3.3900000e+00  -4.9538551e-01
   3.4000000e+00  -4.9188078e-01
   3.4100000e+00  -4.8839931e-01
   3.4200000e+00  -4.8494096e-01
   3.4300000e+00  -4.8150559e-01
   3.4400000e+00  -4.7809309e-01
   3.4500000e+00  -4.7470331e-01
   3.4600000e+00  -4.7133612e-01
   3.4700000e+00  -4.6799140e-01
   3.4800000e+00  -4.6466902e-01
   3.4900000e+00  -4.6136885e-01
   3.5000000e+00  -4.5809075e-01
   3.5100000e+00  -4.5483461e-01
   3.5200000e+00  -4.5160029e-01
   3.5300000e+00  -4.4838767e-01
   3.5400000e+00  -4.4519661e-01
   3.5500000e+00  -4.4202700e-01
   3.5600000e+00  -4.3887871e-01
   3.5700000e+00  -4.3575161e-01
   3.5800000e+00  -4.3264557e-01
   3.5900000e+00  -4.2956049e-01
   3.6000000e+00  -4.2649622e-01
   3.6100000e+00  -4.2345264e-01
   3.6200000e+00  -4.2042965e-01
   3.6300000e+00  -4.1742710e-01
   3.6400000e+00  -4.1444489e-01
   3.6500000e+00  -4.1148288e-01
   3.6600000e+00  -4.0854096e-01
   3.6700000e+00  -4.0561901e-01
   3.6800000e+00  -4.0271691e-01
   3.6900000e+00  -3.9983454e-01
   3.7000000e+00  -3.9697178e-01
   3.7100000e+00  -3.9412851e-01
   3.7200000e+00  -3.9130462e-01
   3.7300000e+00  -3.8849999e-01
   3.7400000e+00  -3.8571449e-01
   3.7500000e+00  -3.8294803e-01
   3.7600000e+00  -3.8020047e-01
   3.7700000e+00  -3.7747171e-01
   3.7800000e+00  -3.7476163e-01
   3.7900000e+00  -3.7207011e-01
   3.8000000e+00  -3.6939705e-01
   3.8100000e+00  -3.6674232e-01
   3.8200000e+00  -3.6410583e-01
   3.8300000e+00  -3.6148744e-01
   3.8400000e+00  -3.5888706e-01
   3.8500000e+00  -3.5630457e-01
   3.8600000e+00  -3.5373987e-01
   3.8700000e+00  -3.5119283e-01
   3.8800000e+00  -3.4866335e-01
   3.8900000e+00  -3.4615133e-01
   3.9000000e+00  -3.4365665e-01
   3.9100000e+00  -3.4117920e-01
   3.9200000e+00  -3.3871888e-01
   3.9300000e+00  -3.3627558e-01
   3.9400000e+00  -3.3384919e-01
   3.9500000e+00  -3.3143961e-01
   3.9600000e+00  -3.2904673e-01
   3.9700000e+00  -3.2667045e-01
   3.9800000e+00  -3.2431065e-01
   3.9900000e+00  -3.2196724e-01
   4.0000000e+00  -3.1964011e-01
   4.0100000e+00  -3.1732916e-01
   4.0200000e+00  -3.1503429e-01
   4.0300000e+00  -3.1275539e-01
   4.0400000e+00  -3.1049236e-01
   4.0500000e+00  -3.0824510e-01
   4.0600000e+00  -3.0601350e-01
   4.0700000e+00  -3.0379748e-01
   4.0800000e+00  -3.0159692e-01
   4.0900000e+00  -2.9941174e-01
   4.1000000e+00  -2.9724182e-01
   4.1100000e+00  -2.9508707e-01
   4.1200000e+00  -2.9294740e-01
   4.1300000e+00  -2.9082270e-01
   4.1400000e+00  -2.8871288e-01
   4.1500000e+00  -2.8661784e-01
   4.1600000e+00  -2.8453749e-01
   4.1700000e+00  -2.8247173e-01
   4.1800000e+00  -2.8042046e-01
   4.1900000e+00  -2.7838360e-01
   4.2000000e+00  -2.7636104e-01
   4.2100000e+00  -2.7435269e-01
   4.2200000e+00  -2.7235846e-01
   4.2300000e+00  -2.7037826e-01
   4.2400000e+00  -2.6841200e-01
   4.2500000e+00  -2.6645958e-01
   4.2600000e+00  -2.6452091e-01
   4.2700000e+00  -2.6259590e-01
   4.2800000e+00  -2.6068446e-01
   4.2900000e+00  -2.5878651e-01
   4.3000000e+00  -2.5690194e-01
   4.3100000e+00  -2.5503068e-01
   4.3200000e+00  -2.5317263e-01
   4.3300000e+00  -2.5132772e-01
   4.3400000e+00  -2.4949584e-01
   4.3500000e+00  -2.4767691e-01
   4.3600000e+00  -2.4587085e-01
   4.3700000e+00  -2.4407757e-01
   4.3800000e+00  -2.4229699e-01
   4.3900000e+00  -2.4052902e-01
   4.4000000e+00  -2.3877357e-01
   4.4100000e+00  -2.3703057e-01
   4.4200000e+00  -2.3529992e-01
   4.4300000e+00  -2.3358155e-01
   4.4400000e+00  -2.3187537e-01
   4.4500000e+00  -2.3018130e-01
   4.4600000e+00  -2.2849926e-01
   4.4700000e+00  -2.2682917e-01
   4.4800000e+00  -2.2517094e-01
   4.4900000e+00  -2.2352450e-01
   4.5000000e+00  -2.2188977e-01
   4.5100000e+00  -2.2026667e-01
   4.5200000e+00  -2.1865511e-01
   4.5300000e+00  -2.1705502e-01
   4.5400000e+00  -2.1546633e-01
   4.5500000e+00  -2.1388895e-01
   4.5600000e+00  -2.1232281e-01
   4.5700000e+00  -2.1076783e-01
   4.5800000e+00  -2.0922393e-01
   4.5900000e+00  -2.0769104e-01
   4.6000000e+00  -2.0616909e-01
   4.6100000e+00  -2.0465799e-01
   4.6200000e+00  -2.0315768e-01
   4.6300000e+00  -2.0166808e-01
   4.6400000e+00  -2.0018911e-01
   4.6500000e+00  -1.9872071e-01
   4.6600000e+00  -1.9726280e-01
   4.6700000e+00  -1.9581531e-01
   4.6800000e+00  -1.9437817e-01
   4.6900000e+00  -1.9295130e-01
   4.7000000e+00  -1.9153464e-01
   4.7100000e+00  -1.9012811e-01
   4.7200000e+00  -1.8873164e-01
   4.7300000e+00  -1.8734518e-01
   4.7400000e+00  -1.8596863e-01
   4.7500000e+00  -1.8460195e-01
   4.7600000e+00  -1.8324505e-01
   4.7700000e+00  -1.8189787e-01
   4.7800000e+00  -1.8056034e-01
   4.7900000e+00  -1.7923241e-01
   4.8000000e+00  -1.7791399e-01
   4.8100000e+00  -1.7660502e-01
   4.8200000e+00  -1.7530544e-01
   4.8300000e+00  -1.7401518e-01
   4.8400000e+00  -1.7273418e-01
   4.8500000e+00  -1.7146237e-01
   4.8600000e+00  -1.7019969e-01
   4.8700000e+00  -1.6894608e-01
   4.8800000e+00  -1.6770146e-01
   4.8900000e+00  -1.6646578e-01
   4.9000000e+00  -1.6523898e-01
   4.9100000e+00  -1.6402099e-01
   4.9200000e+00  -1.6281175e-01
   4.9300000e+00  -1.6161120e-01
   4.9400000e+00  -1.6041928e-01
   4.9500000e+00  -1.5923592e-01
   4.9600000e+00  -1.5806108e-01
   4.9700000e+00  -1.5689468e-01
   4.9800000e+00  -1.5573667e-01
   4.9900000e+00  -1.5458698e-01
   5.0000000e+00  -1.5344557e-01
   5.0100000e+00  -1.5231237e-01
   5.0200000e+00  -1.5118733e-01
   5.0300000e+00  -1.5007038e-01
   5.0400000e+00  -1.4896147e-01
   5.0500000e+00  -1.4786054e-01
   5.0600000e+00  -1.4676754e-01
   5.0700000e+00  -1.4568241e-01
   5.0800000e+00  -1.4460509e-01
   5.0900000e+00  -1.4353553e-01
   5.1000000e+00  -1.4247368e-01
   5.1100000e+00  -1.4141947e-01
   5.1200000e+00  -1.4037286e-01
   5.1300000e+00  -1.3933379e-01
   5.1400000e+00  -1.3830220e-01
   5.1500000e+00  -1.3727805e-01
   5.1600000e+00  -1.3626128e-01
   5.1700000e+00  -1.3525184e-01
   5.1800000e+00  -1.3424968e-01
   5.1900000e+00  -1.3325474e-01
   5.2000000e+00  -1.3226697e-01
   5.2100000e+00  -1.3128632e-01
   5.2200000e+00  -1.3031275e-01
   5.2300000e+00  -1.2934619e-01
   5.2400000e+00  -1.2838661e-01
   5.2500000e+00  -1.2743395e-01
   5.2600000e+00  -1.2648815e-01
   5.2700000e+00  -1.2554918e-01
   5.2800000e+00  -1.2461698e-01
   5.2900000e+00  -1.2369151e-01
   5.3000000e+00  -1.2277271e-01
   5.3100000e+00  -1.2186055e-01
   5.3200000e+00  -1.2095496e-01
   5.3300000e+00  -1.2005590e-01
   5.3400000e+00  -1.1916334e-01
   5.3500000e+00  -1.1827721e-01
   5.3600000e+00  -1.1739748e-01
   5.3700000e+00  -1.1652410e-01
   5.3800000e+00  -1.1565702e-01
   5.3900000e+00  -1.1479620e-01
   5.4000000e+00  -1.1394159e-01
   5.4100000e+00  -1.1309314e-01
   5.4200000e+00  -1.1225082e-01
   5.4300000e+00  -1.1141459e-01
   5.4400000e+00  -1.1058438e-01
   5.4500000e+00  -1.0976017e-01
   5.4600000e+00  -1.0894191e-01
   5.4700000e+00  -1.0812955e-01
   5.4800000e+00  -1.0732306e-01
   5.4900000e+00  -1.0652239e-01
   5.5000000e+00  -1.0572749e-01
   5.5100000e+00  -1.0493834e-01
   5.5200000e+00  -1.0415488e-01
   5.5300000e+00  -1.0337708e-01
   5.5400000e+00  -1.0260489e-01
   5.5500000e+00  -1.0183827e-01
   5.5600000e+00  -1.0107719e-01
   5.5700000e+00  -1.0032160e-01
   5.5800000e+00  -9.9571467e-02
   5.5900000e+00  -9.8826746e-02
   5.6000000e+00  -9.8087400e-02
   5.6100000e+00  -9.7353391e-02
   5.6200000e+00  -9.6624679e-02
   5.6300000e+00  -9.5901226e-02
   5.6400000e+00  -9.5182994e-02
   5.6500000e+00  -9.4469946e-02
   5.6600000e+00  -9.3762043e-02
   5.6700000e+00  -9.3059249e-02
   5.6800000e+00  -9.2361526e-02
   5.6900000e+00  -9.1668838e-02
   5.7000000e+00  -9.0981148e-02
   5.7100000e+00  -9.0298420e-02
   5.7200000e+00  -8.9620617e-02
   5.7300000e+00  -8.8947705e-02
   5.7400000e+00  -8.8279648e-02
   5.7500000e+00  -8.7616410e-02
   5.7600000e+00  -8.6957956e-02
   5.7700000e+00  -8.6304252e-02
   5.7800000e+00  -8.5655263e-02
   5.7900000e+00  -8.5010955e-02
   5.8000000e+00  -8.4371293e-02
   5.8100000e+00  -8.3736245e-02
   5.8200000e+00  -8.3105777e-02
   5.8300000e+00  -8.2479854e-02
   5.8400000e+00  -8.1858445e-02
   5.8500000e+00  -8.1241516e-02
   5.8600000e+00  -8.0629035e-02
   5.8700000e+00  -8.0020969e-02
   5.8800000e+00  -7.9417287e-02
   5.8900000e+00  -7.8817956e-02
   5.9000000e+00  -7.8222944e-02
   5.9100000e+00  -7.7632221e-02
   5.9200000e+00  -7.7045754e-02
   5.9300000e+00  -7.6463514e-02
   5.9400000e+00  -7.5885469e-02
   5.9500000e+00  -7.5311588e-02
   5.9600000e+00  -7.4741842e-02
   5.9700000e+00  -7.4176200e-02
   5.9800000e+00  -7.3614632e-02
   5.9900000e+00  -7.3057109e-02
   6.0000000e+00  -7.2503600e-02
   6.0100000e+00  -7.1954078e-02
   6.0200000e+00  -7.1408512e-02
   6.0300000e+00  -7.0866873e-02
   6.0400000e+00  -7.0329135e-02
   6.0500000e+00  -6.9795266e-02
   6.0600000e+00  -6.9265241e-02
   6.0700000e+00  -6.8739029e-02
   6.0800000e+00  -6.8216605e-02
   6.0900000e+00  -6.7697939e-02
   6.1000000e+00  -6.7183005e-02
   6.1100000e+00  -6.6671775e-02
   6.1200000e+00  -6.6164222e-02
   6.1300000e+00  -6.5660320e-02
   6.1400000e+00  -6.5160041e-02
   6.1500000e+00  -6.4663360e-02
   6.1600000e+00  -6.4170250e-02
   6.1700000e+00  -6.3680684e-02
   6.1800000e+00  -6.3194638e-02
   6.1900000e+00  -6.2712085e-02
   6.2000000e+00  -6.2233000e-02
   6.2100000e+00  -6.1757357e-02
   6.2200000e+00  -6.1285131e-02
   6.2300000e+00  -6.0816298e-02
   6.2400000e+00  -6.0350833e-02
   6.2500000e+00  -5.9888710e-02
   6.2600000e+00  -5.9429905e-02
   6.2700000e+00  -5.8974395e-02
   6.2800000e+00  -5.8522155e-02
   6.2900000e+00  -5.8073162e-02
   6.3000000e+00  -5.7627390e-02
   6.3100000e+00  -5.7184818e-02
   6.3200000e+00  -5.6745421e-02
   6.3300000e+00  -5.6309176e-02
   6.3400000e+00  -5.5876061e-02
   6.3500000e+00  -5.5446052e-02
   6.3600000e+00  -5.5019127e-02
   6.3700000e+00  -5.4595263e-02
   6.3800000e+00  -5.4174437e-02
   6.3900000e+00  -5.3756628e-02
   6.4000000e+00  -5.3341814e-02
   6.4100000e+00  -5.2929971e-02
   6.4200000e+00  -5.2521080e-02
   6.4300000e+00  -5.2115118e-02
   6.4400000e+00  -5.1712063e-02
   6.4500000e+00  -5.1311895e-02
   6.4600000e+00  -5.0914593e-02
   6.4700000e+00  -5.0520134e-02
   6.4800000e+00  -5.0128499e-02
   6.4900000e+00  -4.9739668e-02
   6.5000000e+00  -4.9353618e-02
   6.5100000e+00  -4.8970331e-02
   6.5200000e+00  -4.8589785e-02
   6.5300000e+00  -4.8211961e-02
   6.5400000e+00  -4.7836839e-02
   6.5500000e+00  -4.7464399e-02
   6.5600000e+00  -4.7094621e-02
   6.5700000e+00  -4.6727486e-02
   6.5800000e+00  -4.6362975e-02
   6.5900000e+00  -4.6001068e-02
   6.6000000e+00  -4.5641747e-02
   6.6100000e+00  -4.5284992e-02
   6.6200000e+00  -4.4930784e-02
   6.6300000e+00  -4.4579106e-02
   6.6400000e+00  -4.4229938e-02
   6.6500000e+00  -4.3883262e-02
   6.6600000e+00  -4.3539060e-02
   6.6700000e+00  -4.3197313e-02
   6.6800000e+00  -4.2858005e-02
   6.6900000e+00  -4.2521116e-02
   6.7000000e+00  -4.2186629e-02
   6.7100000e+00  -4.1854528e-02
   6.7200000e+00  -4.1524793e-02
   6.7300000e+00  -4.1197408e-02
   6.7400000e+00  -4.0872356e-02
   6.7500000e+00  -4.0549619e-02
   6.7600000e+00  -4.0229181e-02
   6.7700000e+00  -3.9911025e-02
   6.7800000e+00  -3.9595134e-02
   6.7900000e+00  -3.9281491e-02
   6.8000000e+00  -3.8970080e-02
   6.8100000e+00  -3.8660886e-02
   6.8200000e+00  -3.8353890e-02
   6.8300000e+00  -3.8049078e-02
   6.8400000e+00  -3.7746434e-02
   6.8500000e+00  -3.7445941e-02
   6.8600000e+00  -3.7147584e-02
   6.8700000e+00  -3.6851347e-02
   6.8800000e+00  -3.6557215e-02
   6.8900000e+00  -3.6265172e-02
   6.9000000e+00  -3.5975203e-02
   6.9100000e+00  -3.5687293e-02
   6.9200000e+00  -3.5401427e-02
   6.9300000e+00  -3.5117590e-02
   6.9400000e+00  -3.4835766e-02
   6.9500000e+00  -3.4555942e-02
   6.9600000e+00  -3.4278103e-02
   6.9700000e+00  -3.4002233e-02
   6.9800000e+00  -3.3728320e-02
   6.9900000e+00  -3.3456347e-02
   7.0000000e+00  -3.3186302e-02
   7.0100000e+00  -3.2918170e-02
   7.0200000e+00  -3.2651938e-02
   7.0300000e+00  -3.2387590e-02
   7.0400000e+00  -3.2125114e-02
   7.0500000e+00  -3.1864496e-02
   7.0600000e+00  -3.1605722e-02
   7.0700000e+00  -3.1348778e-02
   7.0800000e+00  -3.1093652e-02
   7.0900000e+00  -3.0840330e-02
   7.1000000e+00  -3.0588799e-02
   7.1100000e+00  -3.0339046e-02
   7.1200000e+00  -3.0091614e-02
   7.1300000e+00  -2.9846472e-02
   7.1400000e+00  -2.9603592e-02
   7.1500000e+00  -2.9362945e-02
   7.1600000e+00  -2.9124503e-02
   7.1700000e+00  -2.8888237e-02
   7.1800000e+00  -2.8654120e-02
   7.1900000e+00  -2.8422126e-02
   7.2000000e+00  -2.8192227e-02
   7.2100000e+00  -2.7964399e-02
   7.2200000e+00  -2.7738615e-02
   7.2300000e+00  -2.7514850e-02
   7.2400000e+00  -2.7293080e-02
   7.2500000e+00  -2.7073280e-02
   7.2600000e+00  -2.6855426e-02
   7.2700000e+00  -2.6639496e-02
   7.2800000e+00  -2.6425465e-02
   7.2900000e+00  -2.6213312e-02
   7.3000000e+00  -2.6003013e-02
   7.3100000e+00  -2.5794547e-02
   7.3200000e+00  -2.5587893e-02
   7.3300000e+00  -2.5383028e-02
   7.3400000e+00  -2.5179933e-02
   7.3500000e+00  -2.4978586e-02
   7.3600000e+00  -2.4778967e-02
   7.3700000e+00  -2.4581057e-02
   7.3800000e+00  -2.4384835e-02
   7.3900000e+00  -2.4190283e-02
   7.4000000e+00  -2.3997382e-02
   7.4100000e+00  -2.3806112e-02
   7.4200000e+00  -2.3616456e-02
   7.4300000e+00  -2.3428395e-02
   7.4400000e+00  -2.3241911e-02
   7.4500000e+00  -2.3056988e-02
   7.4600000e+00  -2.2873607e-02
   7.4700000e+00  -2.2691752e-02
   7.4800000e+00  -2.2511407e-02
   7.4900000e+00  -2.2332553e-02
   7.5000000e+00  -2.2155176e-02
   7.5100000e+00  -2.1979260e-02
   7.5200000e+00  -2.1804788e-02
   7.5300000e+00  -2.1631745e-02
   7.5400000e+00  -2.1460116e-02
   7.5500000e+00  -2.1289885e-02
   7.5600000e+00  -2.1121039e-02
   7.5700000e+00  -2.0953562e-02
   7.5800000e+00  -2.0787441e-02
   7.5900000e+00  -2.0622660e-02
   7.6000000e+00  -2.0459206e-02
   7.6100000e+00  -2.0297065e-02
   7.6200000e+00  -2.0136224e-02
   7.6300000e+00  -1.9976669e-02
   7.6400000e+00  -1.9818387e-02
   7.6500000e+00  -1.9661365e-02
   7.6600000e+00  -1.9505591e-02
   7.6700000e+00  -1.9351051e-02
   7.6800000e+00  -1.9197734e-02
   7.6900000e+00  -1.9045627e-02
   7.7000000e+00  -1.8894717e-02
   7.7100000e+00  -1.8744994e-02
   7.7200000e+00  -1.8596445e-02
   7.7300000e+00  -1.8449059e-02
   7.7400000e+00  -1.8302824e-02
   7.7500000e+00  -1.8157729e-02
   7.7600000e+00  -1.8013763e-02
   7.7700000e+00  -1.7870915e-02
   7.7800000e+00  -1.7729174e-02
   7.7900000e+00  -1.7588529e-02
   7.8000000e+00  -1.7448971e-02
   7.8100000e+00  -1.7310488e-02
   7.8200000e+00  -1.7173070e-02
   7.8300000e+00  -1.7036708e-02
   7.8400000e+00  -1.6901390e-02
   7.8500000e+00  -1.6767109e-02
   7.8600000e+00  -1.6633853e-02
   7.8700000e+00  -1.6501613e-02
   7.8800000e+00  -1.6370379e-02
   7.8900000e+00  -1.6240143e-02
   7.9000000e+00  -1.6110895e-02
   7.9100000e+00  -1.5982626e-02
   7.9200000e+00  -1.5855327e-02
   7.9300000e+00  -1.5728989e-02
   7.9400000e+00  -1.5603603e-02
   7.9500000e+00  -1.5479161e-02
   7.9600000e+00  -1.5355655e-02
   7.9700000e+00  -1.5233074e-02
   7.9800000e+00  -1.5111413e-02
   7.9900000e+00  -1.4990661e-02
   8.0000000e+00  -1.4870811e-02
   8.0100000e+00  -1.4751856e-02
   8.0200000e+00  -1.4633786e-02
   8.0300000e+00  -1.4516595e-02
   8.0400000e+00  -1.4400274e-02
   8.0500000e+00  -1.4284816e-02
   8.0600000e+00  -1.4170213e-02
   8.0700000e+00  -1.4056458e-02
   8.0800000e+00  -1.3943543e-02
   8.0900000e+00  -1.3831461e-02
   8.1000000e+00  -1.3720206e-02
   8.1100000e+00  -1.3609769e-02
   8.1200000e+00  -1.3500144e-02
   8.1300000e+00  -1.3391323e-02
   8.1400000e+00  -1.3283301e-02
   8.1500000e+00  -1.3176069e-02
   8.1600000e+00  -1.3069622e-02
   8.1700000e+00  -1.2963953e-02
   8.1800000e+00  -1.2859054e-02
   8.1900000e+00  -1.2754921e-02
   8.2000000e+00  -1.2651545e-02
   8.2100000e+00  -1.2548922e-02
   8.2200000e+00  -1.2447044e-02
   8.2300000e+00  -1.2345905e-02
   8.2400000e+00  -1.2245500e-02
   8.2500000e+00  -1.2145822e-02
   8.2600000e+00  -1.2046865e-02
   8.2700000e+00  -1.1948623e-02
   8.2800000e+00  -1.1851090e-02
   8.2900000e+00  -1.1754261e-02
   8.3000000e+00  -1.1658130e-02
   8.3100000e+00  -1.1562691e-02
   8.3200000e+00  -1.1467938e-02
   8.3300000e+00  -1.1373866e-02
   8.3400000e+00  -1.1280469e-02
   8.3500000e+00  -1.1187742e-02
   8.3600000e+00  -1.1095679e-02
   8.3700000e+00  -1.1004276e-02
   8.3800000e+00  -1.0913526e-02
   8.3900000e+00  -1.0823425e-02
   8.4000000e+00  -1.0733967e-02
   8.4100000e+00  -1.0645148e-02
   8.4200000e+00  -1.0556961e-02
   8.4300000e+00  -1.0469403e-02
   8.4400000e+00  -1.0382468e-02
   8.4500000e+00  -1.0296152e-02
   8.4600000e+00  -1.0210448e-02
   8.4700000e+00  -1.0125353e-02
   8.4800000e+00  -1.0040862e-02
   8.4900000e+00  -9.9569704e-03
   8.5000000e+00  -9.8736727e-03
   8.5100000e+00  -9.7909647e-03
   8.5200000e+00  -9.7088419e-03
   8.5300000e+00  -9.6272996e-03
   8.5400000e+00  -9.5463334e-03
   8.5500000e+00  -9.4659387e-03
   8.5600000e+00  -9.3861113e-03
   8.5700000e+00  -9.3068466e-03
   8.5800000e+00  -9.2281404e-03
   8.5900000e+00  -9.1499884e-03
   8.6000000e+00  -9.0723863e-03
   8.6100000e+00  -8.9953299e-03
   8.6200000e+00  -8.9188150e-03
   8.6300000e+00  -8.8428376e-03
   8.6400000e+00  -8.7673934e-03
   8.6500000e+00  -8.6924785e-03
   8.6600000e+00  -8.6180888e-03
   8.6700000e+00  -8.5442204e-03
   8.6800000e+00  -8.4708693e-03
   8.6900000e+00  -8.3980315e-03
   8.7000000e+00  -8.3257033e-03
   8.7100000e+00  -8.2538807e-03
   8.7200000e+00  -8.1825600e-03
   8.7300000e+00  -8.1117375e-03
   8.7400000e+00  -8.0414092e-03
   8.7500000e+00  -7.9715717e-03
   8.7600000e+00  -7.9022211e-03
   8.7700000e+00  -7.8333539e-03
   8.7800000e+00  -7.7649665e-03
   8.7900000e+00  -7.6970552e-03
   8.8000000e+00  -7.6296166e-03
   8.8100000e+00  -7.5626472e-03
   8.8200000e+00  -7.4961434e-03
   8.8300000e+00  -7.4301018e-03
   8.8400000e+00  -7.3645189e-03
   8.8500000e+00  -7.2993915e-03
   8.8600000e+00  -7.2347162e-03
   8.8700000e+00  -7.1704895e-03
   8.8800000e+00  -7.1067083e-03
   8.8900000e+00  -7.0433692e-03
   8.9000000e+00  -6.9804690e-03
   8.9100000e+00  -6.9180045e-03
   8.9200000e+00  -6.8559725e-03
   8.9300000e+00  -6.7943698e-03
   8.9400000e+00  -6.7331933e-03
   8.9500000e+00  -6.6724399e-03
   8.9600000e+00  -6.6121065e-03
   8.9700000e+00  -6.5521900e-03
   8.9800000e+00  -6.4926874e-03
   8.9900000e+00  -6.4335958e-03
   9.0000000e+00  -6.3749121e-03
   9.0100000e+00  -6.3166333e-03
   9.0200000e+00  -6.2587566e-03
   9.0300000e+00  -6.2012790e-03
   9.0400000e+00  -6.1441977e-03
   9.0500000e+00  -6.0875097e-03
   9.0600000e+00  -6.0312123e-03
   9.0700000e+00  -5.9753027e-03
   9.0800000e+00  -5.9197780e-03
   9.0900000e+00  -5.8646354e-03
   9.1000000e+00  -5.8098723e-03
   9.1100000e+00  -5.7554859e-03
   9.1200000e+00  -5.7014735e-03
   9.1300000e+00  -5.6478325e-03
   9.1400000e+00  -5.5945601e-03
   9.1500000e+00  -5.5416538e-03
   9.1600000e+00  -5.4891108e-03
   9.1700000e+00  -5.4369287e-03
   9.1800000e+00  -5.3851049e-03
   9.1900000e+00  -5.3336367e-03
   9.2000000e+00  -5.2825218e-03
   9.2100000e+00  -5.2317574e-03
   9.2200000e+00  -5.1813413e-03
   9.2300000e+00  -5.1312708e-03
   9.2400000e+00  -5.0815436e-03
   9.2500000e+00  -5.0321571e-03
   9.2600000e+00  -4.9831091e-03
   9.2700000e+00  -4.9343970e-03
   9.2800000e+00  -4.8860185e-03
   9.2900000e+00  -4.8379713e-03
   9.3000000e+00  -4.7902530e-03
   9.3100000e+00  -4.7428613e-03
   9.3200000e+00  -4.6957938e-03
   9.3300000e+00  -4.6490484e-03
   9.3400000e+00  -4.6026226e-03
   9.3500000e+00  -4.5565144e-03
   9.3600000e+00  -4.5107213e-03
   9.3700000e+00  -4.4652413e-03
   9.3800000e+00  -4.4200721e-03
   9.3900000e+00  -4.3752116e-03
   9.4000000e+00  -4.3306575e-03
   9.4100000e+00  -4.2864077e-03
   9.4200000e+00  -4.2424601e-03
   9.4300000e+00  -4.1988125e-03
   9.4400000e+00  -4.1554630e-03
   9.4500000e+00  -4.1124093e-03
   9.4600000e+00  -4.0696494e-03
   9.4700000e+00  -4.0271812e-03
   9.4800000e+00  -3.9850028e-03
   9.4900000e+00  -3.9431120e-03
   9.5000000e+00  -3.9015069e-03
   9.5100000e+00  -3.8601855e-03
   9.5200000e+00  -3.8191458e-03
   9.5300000e+00  -3.7783859e-03
   9.5400000e+00  -3.7379037e-03
   9.5500000e+00  -3.6976974e-03
   9.5600000e+00  -3.6577650e-03
   9.5700000e+00  -3.6181046e-03
   9.5800000e+00  -3.5787144e-03
   9.5900000e+00  -3.5395925e-03
   9.6000000e+00  -3.5007369e-03
   9.6100000e+00  -3.4621459e-03
   9.6200000e+00  -3.4238176e-03
   9.6300000e+00  -3.3857501e-03
   9.6400000e+00  -3.3479418e-03
   9.6500000e+00  -3.3103907e-03
   9.6600000e+00  -3.2730951e-03
   9.6700000e+00  -3.2360532e-03
   9.6800000e+00  -3.1992634e-03
   9.6900000e+00  -3.1627237e-03
   9.7000000e+00  -3.1264325e-03
   9.7100000e+00  -3.0903881e-03
   9.7200000e+00  -3.0545887e-03
   9.7300000e+00  -3.0190328e-03
   9.7400000e+00  -2.9837185e-03
   9.7500000e+00  -2.9486442e-03
   9.7600000e+00  -2.9138083e-03
   9.7700000e+00  -2.8792091e-03
   9.7800000e+00  -2.8448450e-03
   9.7900000e+00  -2.8107144e-03
   9.8000000e+00  -2.7768156e-03
   9.8100000e+00  -2.7431470e-03
   9.8200000e+00  -2.7097072e-03
   9.8300000e+00  -2.6764944e-03
   9.8400000e+00  -2.6435072e-03
   9.8500000e+00  -2.6107439e-03
   9.8600000e+00  -2.5782031e-03
   9.8700000e+00  -2.5458831e-03
   9.8800000e+00  -2.5137826e-03
   9.8900000e+00  -2.4818999e-03
   9.9000000e+00  -2.4502336e-03
   9.9100000e+00  -2.4187822e-03
   9.9200000e+00  -2.3875442e-03
   9.9300000e+00  -2.3565182e-03
   9.9400000e+00  -2.3257026e-03
   9.9500000e+00  -2.2950961e-03
   9.9600000e+00  -2.2646973e-03
   9.9700000e+00  -2.2345046e-03
   9.9800000e+00  -2.2045166e-03
   9.9900000e+00  -2.1747321e-03
   1.0000000e+01  -2.1451495e-03
   1.0010000e+01  -2.1157675e-03
   1.0020000e+01  -2.0865848e-03
   1.0030000e+01  -2.0575999e-03
   1.0040000e+01  -2.0288114e-03
   1.0050000e+01  -2.0002182e-03
   1.0060000e+01  -1.9718187e-03
   1.0070000e+01  -1.9436118e-03
   1.0080000e+01  -1.9155960e-03
   1.0090000e+01  -1.8877700e-03
   1.0100000e+01  -1.8601327e-03
   1.0110000e+01  -1.8326826e-03
   1.0120000e+01  -1.8054185e-03
   1.0130000e+01  -1.7783391e-03
   1.0140000e+01  -1.7514432e-03
   1.0150000e+01  -1.7247295e-03
   1.0160000e+01  -1.6981968e-03
   1.0170000e+01  -1.6718437e-03
   1.0180000e+01  -1.6456692e-03
   1.0190000e+01  -1.6196720e-03
   1.0200000e+01  -1.5938508e-03
   1.0210000e+01  -1.5682045e-03
   1.0220000e+01  -1.5427318e-03
   1.0230000e+01  -1.5174317e-03
   1.0240000e+01  -1.4923029e-03
   1.0250000e+01  -1.4673442e-03
   1.0260000e+01  -1.4425544e-03
   1.0270000e+01  -1.4179326e-03
   1.0280000e+01  -1.3934774e-03
   1.0290000e+01  -1.3691877e-03
   1.0300000e+01  -1.3450625e-03
   1.0310000e+01  -1.3211006e-03
   1.0320000e+01  -1.2973008e-03
   1.0330000e+01  -1.2736622e-03
   1.0340000e+01  -1.2501835e-03
   1.0350000e+01  -1.2268637e-03
   1.0360000e+01  -1.2037017e-03
   1.0370000e+01  -1.1806965e-03
   1.0380000e+01  -1.1578470e-03
   1.0390000e+01  -1.1351520e-03
   1.0400000e+01  -1.1126106e-03
   1.0410000e+01  -1.0902218e-03
   1.0420000e+01  -1.0679844e-03
   1.0430000e+01  -1.0458974e-03
   1.0440000e+01  -1.0239599e-03
   1.0450000e+01  -1.0021708e-03
   1.0460000e+01  -9.8052907e-04
   1.0470000e+01  -9.5903375e-04
   1.0480000e+01  -9.3768382e-04
   1.0490000e+01  -9.1647831e-04
   1.0500000e+01  -8.9541622e-04
   1.0510000e+01  -8.7449659e-04
   1.0520000e+01  -8.5371845e-04
   1.0530000e+01  -8.3308082e-04
   1.0540000e+01  -8.1258277e-04
   1.0550000e+01  -7.9222334e-04
   1.0560000e+01  -7.7200159e-04
   1.0570000e+01  -7.5191659e-04
   1.0580000e+01  -7.3196740e-04
   1.0590000e+01  -7.1215310e-04
   1.0600000e+01  -6.9247278e-04
   1.0610000e+01  -6.7292553e-04
   1.0620000e+01  -6.5351044e-04
   1.0630000e+01  -6.3422661e-04
   1.0640000e+01  -6.1507317e-04
   1.0650000e+01  -5.9604921e-04
   1.0660000e+01  -5.7715386e-04
   1.0670000e+01  -5.5838626e-04
   1.0680000e+01  -5.3974552e-04
   1.0690000e+01  -5.2123080e-04
   1.0700000e+01  -5.0284123e-04
   1.0710000e+01  -4.8457597e-04
   1.0720000e+01  -4.6643417e-04
   1.0730000e+01  -4.4841500e-04
   1.0740000e+01  -4.3051763e-04
   1.0750000e+01  -4.1274122e-04
   1.0760000e+01  -3.9508496e-04
   1.0770000e+01  -3.7754803e-04
   1.0780000e+01  -3.6012963e-04
   1.0790000e+01  -3.4282895e-04
   1.0800000e+01  -3.2564519e-04
   1.0810000e+01  -3.0857756e-04
   1.0820000e+01  -2.9162528e-04
   1.0830000e+01  -2.7478755e-04
   1.0840000e+01  -2.5806361e-04
   1.0850000e+01  -2.4145269e-04
   1.0860000e+01  -2.2495400e-04
   1.0870000e+01  -2.0856681e-04
   1.0880000e+01  -1.9229035e-04
   1.0890000e+01  -1.7612387e-04
   1.0900000e+01  -1.6006662e-04
   1.0910000e+01  -1.4411787e-04
   1.0920000e+01  -1.2827688e-04
   1.0930000e+01  -1.1254292e-04
   1.0940000e+01  -9.6915272e-05
   1.0950000e+01  -8.1393205e-05
   1.0960000e+01  -6.5976009e-05
   1.0970000e+01  -5.0662974e-05
   1.0980000e+01  -3.5453393e-05
   1.0990000e+01  -2.0346567e-05
   1.1000000e+01  -5.3417993e-06
   1.1010000e+01   9.5616006e-06
   1.1020000e+01   2.4364319e-05
   1.1030000e+01   3.9067038e-05
   1.1040000e+01   5.3670435e-05
   1.1050000e+01   6.8175181e-05
   1.1060000e+01   8.2581945e-05
   1.1070000e+01   9.6891390e-05
   1.1080000e+01   1.1110417e-04
   1.1090000e+01   1.2522095e-04
   1.1100000e+01   1.3924237e-04
   1.1110000e+01   1.5316908e-04
   1.1120000e+01   1.6700173e-04
   1.1130000e+01   1.8074093e-04
   1.1140000e+01   1.9438734e-04
   1.1150000e+01   2.0794157e-04
   1.1160000e+01   2.2140425e-04
   1.1170000e+01   2.3477601e-04
   1.1180000e+01   2.4805745e-04
   1.1190000e+01   2.6124918e-04
   1.1200000e+01   2.7435182e-04
   1.1210000e+01   2.8736596e-04
   1.1220000e+01   3.0029221e-04
   1.1230000e+01   3.1313116e-04
   1.1240000e+01   3.2588339e-04
   1.1250000e+01   3.3854951e-04
   1.1260000e+01   3.5113008e-04
   1.1270000e+01   3.6362569e-04
   1.1280000e+01   3.7603691e-04
   1.1290000e+01   3.8836431e-04
   1.1300000e+01   4.0060846e-04
   1.1310000e+01   4.1276993e-04
   1.1320000e+01   4.2484927e-04
   1.1330000e+01   4.3684703e-04
   1.1340000e+01   4.4876377e-04
   1.1350000e+01   4.6060004e-04
   1.1360000e+01   4.7235638e-04
   1.1370000e+01   4.8403333e-04
   1.1380000e+01   4.9563143e-04
   1.1390000e+01   5.0715121e-04
   1.1400000e+01   5.1859320e-04
   1.1410000e+01   5.2995793e-04
   1.1420000e+01   5.4124592e-04
   1.1430000e+01   5.5245768e-04
   1.1440000e+01   5.6359374e-04
   1.1450000e+01   5.7465460e-04
   1.1460000e+01   5.8564078e-04
   1.1470000e+01   5.9655277e-04
   1.1480000e+01   6.0739108e-04
   1.1490000e+01   6.1815621e-04
   1.1500000e+01   6.2884865e-04
   1.1510000e+01   6.3946890e-04
   1.1520000e+01   6.5001743e-04
   1.1530000e+01   6.6049475e-04
   1.1540000e+01   6.7090132e-04
   1.1550000e+01   6.8123762e-04
   1.1560000e+01   6.9150414e-04
   1.1570000e+01   7.0170134e-04
   1.1580000e+01   7.1182969e-04
   1.1590000e+01   7.2188965e-04
   1.1600000e+01   7.3188169e-04
   1.1610000e+01   7.4180627e-04
   1.1620000e+01   7.5166384e-04
   1.1630000e+01   7.6145486e-04
   1.1640000e+01   7.7117978e-04
   1.1650000e+01   7.8083903e-04
   1.1660000e+01   7.9043307e-04
   1.1670000e+01   7.9996234e-04
   1.1680000e+01   8.0942727e-04
   1.1690000e+01   8.1882830e-04
   1.1700000e+01   8.2816586e-04
   1.1710000e+01   8.3744038e-04
   1.1720000e+01   8.4665229e-04
   1.1730000e+01   8.5580200e-04
   1.1740000e+01   8.6488994e-04
   1.1750000e+01   8.7391653e-04
   1.1760000e+01   8.8288218e-04
   1.1770000e+01   8.9178730e-04
   1.1780000e+01   9.0063230e-04
   1.1790000e+01   9.0941759e-04
   1.1800000e+01   9.1814357e-04
   1.1810000e+01   9.2681064e-04
   1.1820000e+01   9.3541919e-04
   1.1830000e+01   9.4396964e-04
   1.1840000e+01   9.5246236e-04
   1.1850000e+01   9.6089774e-04
   1.1860000e+01   9.6927618e-04
   1.1870000e+01   9.7759806e-04
   1.1880000e+01   9.8586376e-04
   1.1890000e+01   9.9407366e-04
   1.1900000e+01   1.0022281e-03
   1.1910000e+01   1.0103276e-03
   1.1920000e+01   1.0183723e-03
   1.1930000e+01   1.0263628e-03
   1.1940000e+01   1.0342993e-03
   1.1950000e+01   1.0421822e-03
   1.1960000e+01   1.0500119e-03
   1.1970000e+01   1.0577888e-03
   1.1980000e+01   1.0655131e-03
   1.1990000e+01   1.0731853e-03
   1.2000000e+01   1.0808058e-03
   1.2010000e+01   1.0883748e-03
   1.2020000e+01   1.0958926e-03
   1.2030000e+01   1.1033598e-03
   1.2040000e+01   1.1107765e-03
   1.2050000e+01   1.1181432e-03
   1.2060000e+01   1.1254601e-03
   1.2070000e+01   1.1327277e-03
   1.2080000e+01   1.1399462e-03
   1.2090000e+01   1.1471159e-03
   1.2100000e+01   1.1542373e-03
   1.2110000e+01   1.1613106e-03
   1.2120000e+01   1.1683361e-03
   1.2130000e+01   1.1753143e-03
   1.2140000e+01   1.1822453e-03
   1.2150000e+01   1.1891295e-03
   1.2160000e+01   1.1959673e-03
   1.2170000e+01   1.2027589e-03
   1.2180000e+01   1.2095047e-03
   1.2190000e+01   1.2162049e-03
   1.2200000e+01   1.2228599e-03
   1.2210000e+01   1.2294700e-03
   1.2220000e+01   1.2360354e-03
   1.2230000e+01   1.2425566e-03
   1.2240000e+01   1.2490337e-03
   1.2250000e+01   1.2554671e-03
   1.2260000e+01   1.2618571e-03
   1.2270000e+01   1.2682039e-03
   1.2280000e+01   1.2745079e-03
   1.2290000e+01   1.2807694e-03
   1.2300000e+01   1.2869886e-03
   1.2310000e+01   1.2931658e-03
   1.2320000e+01   1.2993013e-03
   1.2330000e+01   1.3053954e-03
   1.2340000e+01   1.3114484e-03
   1.2350000e+01   1.3174605e-03
   1.2360000e+01   1.3234320e-03
   1.2370000e+01   1.3293632e-03
   1.2380000e+01   1.3352544e-03
   1.2390000e+01   1.3411058e-03
   1.2400000e+01   1.3469178e-03
   1.2410000e+01   1.3526905e-03
   1.2420000e+01   1.3584242e-03
   1.2430000e+01   1.3641192e-03
   1.2440000e+01   1.3697758e-03
   1.2450000e+01   1.3753942e-03
   1.2460000e+01   1.3809747e-03
   1.2470000e+01   1.3865175e-03
   1.2480000e+01   1.3920229e-03
   1.2490000e+01   1.3974912e-03
   1.2500000e+01   1.4029225e-03
   1.2510000e+01   1.4083172e-03
   1.2520000e+01   1.4136754e-03
   1.2530000e+01   1.4189975e-03
   1.2540000e+01   1.4242837e-03
   1.2550000e+01   1.4295342e-03
   1.2560000e+01   1.4347493e-03
   1.2570000e+01   1.4399291e-03
   1.2580000e+01   1.4450740e-03
   1.2590000e+01   1.4501842e-03
   1.2600000e+01   1.4552599e-03
   1.2610000e+01   1.4603013e-03
   1.2620000e+01   1.4653087e-03
   1.2630000e+01   1.4702823e-03
   1.2640000e+01   1.4752223e-03
   1.2650000e+01   1.4801289e-03
   1.2660000e+01   1.4850025e-03
   1.2670000e+01   1.4898432e-03
   1.2680000e+01   1.4946512e-03
   1.2690000e+01   1.4994267e-03
   1.2700000e+01   1.5041700e-03
   1.2710000e+01   1.5088813e-03
   1.2720000e+01   1.5135608e-03
   1.2730000e+01   1.5182087e-03
   1.2740000e+01   1.5228253e-03
   1.2750000e+01   1.5274106e-03
   1.2760000e+01   1.5319651e-03
   1.2770000e+01   1.5364888e-03
   1.2780000e+01   1.5409819e-03
   1.2790000e+01   1.5454447e-03
   1.2800000e+01   1.5498774e-03
   1.2810000e+01   1.5542802e-03
   1.2820000e+01   1.5586533e-03
   1.2830000e+01   1.5629969e-03
   1.2840000e+01   1.5673111e-03
   1.2850000e+01   1.5715962e-03
   1.2860000e+01   1.5758524e-03
   1.2870000e+01   1.5800799e-03
   1.2880000e+01   1.5842788e-03
   1.2890000e+01   1.5884494e-03
   1.2900000e+01   1.5925919e-03
   1.2910000e+01   1.5967064e-03
   1.2920000e+01   1.6007931e-03
   1.2930000e+01   1.6048523e-03
   1.2940000e+01   1.6088840e-03
   1.2950000e+01   1.6128885e-03
   1.2960000e+01   1.6168660e-03
   1.2970000e+01   1.6208167e-03
   1.2980000e+01   1.6247407e-03
   1.2990000e+01   1.6286382e-03
   1.3000000e+01   1.6325094e-03
   1.3010000e+01   1.6363545e-03
   1.3020000e+01   1.6401736e-03
   1.3030000e+01   1.6439669e-03
   1.3040000e+01   1.6477347e-03
   1.3050000e+01   1.6514770e-03
   1.3060000e+01   1.6551940e-03
   1.3070000e+01   1.6588860e-03
   1.3080000e+01   1.6625530e-03
   1.3090000e+01   1.6661953e-03
   1.3100000e+01   1.6698131e-03
   1.3110000e+01   1.6734063e-03
   1.3120000e+01   1.6769754e-03
   1.3130000e+01   1.6805203e-03
   1.3140000e+01   1.6840414e-03
   1.3150000e+01   1.6875386e-03
   1.3160000e+01   1.6910123e-03
   1.3170000e+01   1.6944625e-03
   1.3180000e+01   1.6978895e-03
   1.3190000e+01   1.7012933e-03
   1.3200000e+01   1.7046741e-03
   1.3210000e+01   1.7080321e-03
   1.3220000e+01   1.7113674e-03
   1.3230000e+01   1.7146803e-03
   1.3240000e+01   1.7179707e-03
   1.3250000e+01   1.7212390e-03
   1.3260000e+01   1.7244852e-03
   1.3270000e+01   1.7277095e-03
   1.3280000e+01   1.7309121e-03
   1.3290000e+01   1.7340930e-03
   1.3300000e+01   1.7372524e-03
   1.3310000e+01   1.7403906e-03
   1.3320000e+01   1.7435075e-03
   1.3330000e+01   1.7466034e-03
   1.3340000e+01   1.7496784e-03
   1.3350000e+01   1.7527327e-03
   1.3360000e+01   1.7557664e-03
   1.3370000e+01   1.7587795e-03
   1.3380000e+01   1.7617724e-03
   1.3390000e+01   1.7647450e-03
   1.3400000e+01   1.7676976e-03
   1.3410000e+01   1.7706302e-03
   1.3420000e+01   1.7735431e-03
   1.3430000e+01   1.7764363e-03
   1.3440000e+01   1.7793100e-03
   1.3450000e+01   1.7821642e-03
   1.3460000e+01   1.7849992e-03
   1.3470000e+01   1.7878151e-03
   1.3480000e+01   1.7906120e-03
   1.3490000e+01   1.7933900e-03
   1.3500000e+01   1.7961492e-03
   1.3510000e+01   1.7988898e-03
   1.3520000e+01   1.8016120e-03
   1.3530000e+01   1.8043157e-03
   1.3540000e+01   1.8070012e-03
   1.3550000e+01   1.8096686e-03
   1.3560000e+01   1.8123180e-03
   1.3570000e+01   1.8149495e-03
   1.3580000e+01   1.8175632e-03
   1.3590000e+01   1.8201593e-03
   1.3600000e+01   1.8227379e-03
   1.3610000e+01   1.8252990e-03
   1.3620000e+01   1.8278429e-03
   1.3630000e+01   1.8303696e-03
   1.3640000e+01   1.8328793e-03
   1.3650000e+01   1.8353720e-03
   1.3660000e+01   1.8378479e-03
   1.3670000e+01   1.8403071e-03
   1.3680000e+01   1.8427497e-03
   1.3690000e+01   1.8451758e-03
   1.3700000e+01   1.8475855e-03
   1.3710000e+01   1.8499790e-03
   1.3720000e+01   1.8523563e-03
   1.3730000e+01   1.8547176e-03
   1.3740000e+01   1.8570629e-03
   1.3750000e+01   1.8593924e-03
   1.3760000e+01   1.8617062e-03
   1.3770000e+01   1.8640044e-03
   1.3780000e+01   1.8662870e-03
   1.3790000e+01   1.8685543e-03
   1.3800000e+01   1.8708062e-03
   1.3810000e+01   1.8730430e-03
   1.3820000e+01   1.8752646e-03
   1.3830000e+01   1.8774713e-03
   1.3840000e+01   1.8796631e-03
   1.3850000e+01   1.8818400e-03
   1.3860000e+01   1.8840023e-03
   1.3870000e+01   1.8861500e-03
   1.3880000e+01   1.8882832e-03
   1.3890000e+01   1.8904020e-03
   1.3900000e+01   1.8925065e-03
   1.3910000e+01   1.8945968e-03
   1.3920000e+01   1.8966730e-03
   1.3930000e+01   1.8987351e-03
   1.3940000e+01   1.9007834e-03
   1.3950000e+01   1.9028178e-03
   1.3960000e+01   1.9048385e-03
   1.3970000e+01   1.9068456e-03
   1.3980000e+01   1.9088391e-03
   1.3990000e+01   1.9108191e-03
   1.4000000e+01   1.9127858e-03
   1.4010000e+01   1.9147393e-03
   1.4020000e+01   1.9166795e-03
   1.4030000e+01   1.9186066e-03
   1.4040000e+01   1.9205208e-03
   1.4050000e+01   1.9224220e-03
   1.4060000e+01   1.9243104e-03
   1.4070000e+01   1.9261860e-03
   1.4080000e+01   1.9280490e-03
   1.4090000e+01   1.9298994e-03
   1.4100000e+01   1.9317373e-03
   1.4110000e+01   1.9335628e-03
   1.4120000e+01   1.9353760e-03
   1.4130000e+01   1.9371770e-03
   1.4140000e+01   1.9389658e-03
   1.4150000e+01   1.9407425e-03
   1.4160000e+01   1.9425073e-03
   1.4170000e+01   1.9442601e-03
   1.4180000e+01   1.9460011e-03
   1.4190000e+01   1.9477304e-03
   1.4200000e+01   1.9494479e-03
   1.4210000e+01   1.9511539e-03
   1.4220000e+01   1.9528484e-03
   1.4230000e+01   1.9545314e-03
   1.4240000e+01   1.9562031e-03
   1.4250000e+01   1.9578635e-03
   1.4260000e+01   1.9595127e-03
   1.4270000e+01   1.9611507e-03
   1.4280000e+01   1.9627777e-03
   1.4290000e+01   1.9643938e-03
   1.4300000e+01   1.9659989e-03
   1.4310000e+01   1.9675932e-03
   1.4320000e+01   1.9691767e-03
   1.4330000e+01   1.9707495e-03
   1.4340000e+01   1.9723117e-03
   1.4350000e+01   1.9738634e-03
   1.4360000e+01   1.9754046e-03
   1.4370000e+01   1.9769354e-03
   1.4380000e+01   1.9784559e-03
   1.4390000e+01   1.9799661e-03
   1.4400000e+01   1.9814661e-03
   1.4410000e+01   1.9829560e-03
   1.4420000e+01   1.9844358e-03
   1.4430000e+01   1.9859057e-03
   1.4440000e+01   1.9873656e-03
   1.4450000e+01   1.9888157e-03
   1.4460000e+01   1.9902560e-03
   1.4470000e+01   1.9916865e-03
   1.4480000e+01   1.9931075e-03
   1.4490000e+01   1.9945188e-03
   1.4500000e+01   1.9959206e-03
   1.4510000e+01   1.9973129e-03
   1.4520000e+01   1.9986959e-03
   1.4530000e+01   2.0000695e-03
   1.4540000e+01   2.0014338e-03
   1.4550000e+01   2.0027889e-03
   1.4560000e+01   2.0041349e-03
   1.4570000e+01   2.0054718e-03
   1.4580000e+01   2.0067997e-03
   1.4590000e+01   2.0081186e-03
   1.4600000e+01   2.0094286e-03
   1.4610000e+01   2.0107298e-03
   1.4620000e+01   2.0120222e-03
   1.4630000e+01   2.0133058e-03
   1.4640000e+01   2.0145808e-03
   1.4650000e+01   2.0158472e-03
   1.4660000e+01   2.0171051e-03
   1.4670000e+01   2.0183544e-03
   1.4680000e+01   2.0195954e-03
   1.4690000e+01   2.0208279e-03
   1.4700000e+01   2.0220522e-03
   1.4710000e+01   2.0232681e-03
   1.4720000e+01   2.0244759e-03
   1.4730000e+01   2.0256755e-03
   1.4740000e+01   2.0268670e-03
   1.4750000e+01   2.0280505e-03
   1.4760000e+01   2.0292260e-03
   1.4770000e+01   2.0303936e-03
   1.4780000e+01   2.0315532e-03
   1.4790000e+01   2.0327051e-03
   1.4800000e+01   2.0338492e-03
   1.4810000e+01   2.0349855e-03
   1.4820000e+01   2.0361142e-03
   1.4830000e+01   2.0372353e-03
   1.4840000e+01   2.0383488e-03
   1.4850000e+01   2.0394548e-03
   1.4860000e+01   2.0405533e-03
   1.4870000e+01   2.0416444e-03
   1.4880000e+01   2.0427281e-03
   1.4890000e+01   2.0438046e-03
   1.4900000e+01   2.0448737e-03
   1.4910000e+01   2.0459357e-03
   1.4920000e+01   2.0469905e-03
   1.4930000e+01   2.0480381e-03
   1.4940000e+01   2.0490787e-03
   1.4950000e+01   2.0501123e-03
   1.4960000e+01   2.0511389e-03
   1.4970000e+01   2.0521585e-03
   1.4980000e+01   2.0531713e-03
   1.4990000e+01   2.0541773e-03
   1.5000000e+01   2.0551764e-03
   1.5010000e+01   2.0561688e-03
   1.5020000e+01   2.0571546e-03
   1.5030000e+01   2.0581336e-03
   1.5040000e+01   2.0591061e-03
   1.5050000e+01   2.0600720e-03
   1.5060000e+01   2.0610313e-03
   1.5070000e+01   2.0619842e-03
   1.5080000e+01   2.0629307e-03
   1.5090000e+01   2.0638708e-03
   1.5100000e+01   2.0648045e-03
   1.5110000e+01   2.0657320e-03
   1.5120000e+01   2.0666531e-03
   1.5130000e+01   2.0675681e-03
   1.5140000e+01   2.0684769e-03
   1.5150000e+01   2.0693795e-03
   1.5160000e+01   2.0702761e-03
   1.5170000e+01   2.0711666e-03
   1.5180000e+01   2.0720511e-03
   1.5190000e+01   2.0729296e-03
   1.5200000e+01   2.0738022e-03
   1.5210000e+01   2.0746689e-03
   1.5220000e+01   2.0755298e-03
   1.5230000e+01   2.0763848e-03
   1.5240000e+01   2.0772341e-03
   1.5250000e+01   2.0780777e-03
   1.5260000e+01   2.0789155e-03
   1.5270000e+01   2.0797477e-03
   1.5280000e+01   2.0805743e-03
   1.5290000e+01   2.0813953e-03
   1.5300000e+01   2.0822108e-03
   1.5310000e+01   2.0830207e-03
   1.5320000e+01   2.0838252e-03
   1.5330000e+01   2.0846243e-03
   1.5340000e+01   2.0854179e-03
   1.5350000e+01   2.0862062e-03
   1.5360000e+01   2.0869892e-03
   1.5370000e+01   2.0877669e-03
   1.5380000e+01   2.0885394e-03
   1.5390000e+01   2.0893067e-03
   1.5400000e+01   2.0900687e-03
   1.5410000e+01   2.0908256e-03
   1.5420000e+01   2.0915775e-03
   1.5430000e+01   2.0923242e-03
   1.5440000e+01   2.0930659e-03
   1.5450000e+01   2.0938026e-03
   1.5460000e+01   2.0945343e-03
   1.5470000e+01   2.0952611e-03
   1.5480000e+01   2.0959830e-03
   1.5490000e+01   2.0967000e-03
   1.5500000e+01   2.0974122e-03
   1.5510000e+01   2.0981195e-03
   1.5520000e+01   2.0988221e-03
   1.5530000e+01   2.0995200e-03
   1.5540000e+01   2.1002131e-03
   1.5550000e+01   2.1009016e-03
   1.5560000e+01   2.1015854e-03
   1.5570000e+01   2.1022646e-03
   1.5580000e+01   2.1029392e-03
   1.5590000e+01   2.1036093e-03
   1.5600000e+01   2.1042748e-03
   1.5610000e+01   2.1049358e-03
   1.5620000e+01   2.1055924e-03
   1.5630000e+01   2.1062446e-03
   1.5640000e+01   2.1068923e-03
   1.5650000e+01   2.1075357e-03
   1.5660000e+01   2.1081748e-03
   1.5670000e+01   2.1088095e-03
   1.5680000e+01   2.1094399e-03
   1.5690000e+01   2.1100661e-03
   1.5700000e+01   2.1106881e-03
   1.5710000e+01   2.1113058e-03
   1.5720000e+01   2.1119194e-03
   1.5730000e+01   2.1125289e-03
   1.5740000e+01   2.1131342e-03
   1.5750000e+01   2.1137355e-03
   1.5760000e+01   2.1143327e-03
   1.5770000e+01   2.1149258e-03
   1.5780000e+01   2.1155150e-03
   1.5790000e+01   2.1161002e-03
   1.5800000e+01   2.1166814e-03
   1.5810000e+01   2.1172587e-03
   1.5820000e+01   2.1178322e-03
   1.5830000e+01   2.1184017e-03
   1.5840000e+01   2.1189674e-03
   1.5850000e+01   2.1195293e-03
   1.5860000e+01   2.1200874e-03
   1.5870000e+01   2.1206417e-03
   1.5880000e+01   2.1211923e-03
   1.5890000e+01   2.1217392e-03
   1.5900000e+01   2.1222824e-03
   1.5910000e+01   2.1228219e-03
   1.5920000e+01   2.1233577e-03
   1.5930000e+01   2.1238900e-03
   1.5940000e+01   2.1244187e-03
   1.5950000e+01   2.1249437e-03
   1.5960000e+01   2.1254653e-03
   1.5970000e+01   2.1259833e-03
   1.5980000e+01   2.1264979e-03
   1.5990000e+01   2.1270089e-03
   1.6000000e+01   2.1275165e-03
   1.6010000e+01   2.1280207e-03
   1.6020000e+01   2.1285215e-03
   1.6030000e+01   2.1290189e-03
   1.6040000e+01   2.1295130e-03
   1.6050000e+01   2.1300037e-03
   1.6060000e+01   2.1304911e-03
   1.6070000e+01   2.1309752e-03
   1.6080000e+01   2.1314560e-03
   1.6090000e+01   2.1319336e-03
   1.6100000e+01   2.1324080e-03
   1.6110000e+01   2.1328792e-03
   1.6120000e+01   2.1333472e-03
   1.6130000e+01   2.1338120e-03
   1.6140000e+01   2.1342737e-03
   1.6150000e+01   2.1347323e-03
   1.6160000e+01   2.1351878e-03
   1.6170000e+01   2.1356402e-03
   1.6180000e+01   2.1360896e-03
   1.6190000e+01   2.1365359e-03
   1.6200000e+01   2.1369792e-03
   1.6210000e+01   2.1374195e-03
   1.6220000e+01   2.1378569e-03
   1.6230000e+01   2.1382913e-03
   1.6240000e+01   2.1387227e-03
   1.6250000e+01   2.1391513e-03
   1.6260000e+01   2.1395770e-03
   1.6270000e+01   2.1399998e-03
   1.6280000e+01   2.1404197e-03
   1.6290000e+01   2.1408368e-03
   1.6300000e+01   2.1412511e-03
   1.6310000e+01   2.1416626e-03
   1.6320000e+01   2.1420713e-03
   1.6330000e+01   2.1424773e-03
   1.6340000e+01   2.1428805e-03
   1.6350000e+01   2.1432810e-03
   1.6360000e+01   2.1436788e-03
   1.6370000e+01   2.1440739e-03
   1.6380000e+01   2.1444663e-03
   1.6390000e+01   2.1448561e-03
   1.6400000e+01   2.1452433e-03
   1.6410000e+01   2.1456278e-03
   1.6420000e+01   2.1460098e-03
   1.6430000e+01   2.1463891e-03
   1.6440000e+01   2.1467660e-03
   1.6450000e+01   2.1471402e-03
   1.6460000e+01   2.1475120e-03
   1.6470000e+01   2.1478812e-03
   1.6480000e+01   2.1482480e-03
   1.6490000e+01   2.1486122e-03
   1.6500000e+01   2.1489740e-03
   1.6510000e+01   2.1493334e-03
   1.6520000e+01   2.1496903e-03
   1.6530000e+01   2.1500449e-03
   1.6540000e+01   2.1503970e-03
   1.6550000e+01   2.1507468e-03
   1.6560000e+01   2.1510942e-03
   1.6570000e+01   2.1514393e-03
   1.6580000e+01   2.1517820e-03
   1.6590000e+01   2.1521224e-03
   1.6600000e+01   2.1524605e-03
   1.6610000e+01   2.1527964e-03
   1.6620000e+01   2.1531299e-03
   1.6630000e+01   2.1534613e-03
   1.6640000e+01   2.1537903e-03
   1.6650000e+01   2.1541172e-03
   1.6660000e+01   2.1544419e-03
   1.6670000e+01   2.1547643e-03
   1.6680000e+01   2.1550846e-03
   1.6690000e+01   2.1554028e-03
   1.6700000e+01   2.1557187e-03
   1.6710000e+01   2.1560326e-03
   1.6720000e+01   2.1563443e-03
   1.6730000e+01   2.1566539e-03
   1.6740000e+01   2.1569615e-03
   1.6750000e+01   2.1572669e-03
   1.6760000e+01   2.1575703e-03
   1.6770000e+01   2.1578717e-03
   1.6780000e+01   2.1581710e-03
   1.6790000e+01   2.1584683e-03
   1.6800000e+01   2.1587636e-03
   1.6810000e+01   2.1590569e-03
   1.6820000e+01   2.1593482e-03
   1.6830000e+01   2.1596376e-03
   1.6840000e+01   2.1599250e-03
   1.6850000e+01   2.1602104e-03
   1.6860000e+01   2.1604940e-03
   1.6870000e+01   2.1607756e-03
   1.6880000e+01   2.1610553e-03
   1.6890000e+01   2.1613331e-03
   1.6900000e+01   2.1616091e-03
   1.6910000e+01   2.1618832e-03
   1.6920000e+01   2.1621554e-03
   1.6930000e+01   2.1624259e-03
   1.6940000e+01   2.1626944e-03
   1.6950000e+01   2.1629612e-03
   1.6960000e+01   2.1632262e-03
   1.6970000e+01   2.1634894e-03
   1.6980000e+01   2.1637508e-03
   1.6990000e+01   2.1640104e-03
   1.7000000e+01   2.1642683e-03
   1.7010000e+01   2.1645244e-03
   1.7020000e+01   2.1647789e-03
   1.7030000e+01   2.1650316e-03
   1.7040000e+01   2.1652826e-03
   1.7050000e+01   2.1655319e-03
   1.7060000e+01   2.1657795e-03
   1.7070000e+01   2.1660254e-03
   1.7080000e+01   2.1662697e-03
   1.7090000e+01   2.1665124e-03
   1.7100000e+01   2.1667534e-03
   1.7110000e+01   2.1669927e-03
   1.7120000e+01   2.1672305e-03
   1.7130000e+01   2.1674667e-03
   1.7140000e+01   2.1677012e-03
   1.7150000e+01   2.1679342e-03
   1.7160000e+01   2.1681656e-03
   1.7170000e+01   2.1683954e-03
   1.7180000e+01   2.1686237e-03
   1.7190000e+01   2.1688505e-03
   1.7200000e+01   2.1690757e-03
   1.7210000e+01   2.1692994e-03
   1.7220000e+01   2.1695216e-03
   1.7230000e+01   2.1697423e-03
   1.7240000e+01   2.1699615e-03
   1.7250000e+01   2.1701792e-03
   1.7260000e+01   2.1703955e-03
   1.7270000e+01   2.1706103e-03
   1.7280000e+01   2.1708236e-03
   1.7290000e+01   2.1710355e-03
   1.7300000e+01   2.1712460e-03
   1.7310000e+01   2.1714551e-03
   1.7320000e+01   2.1716627e-03
   1.7330000e+01   2.1718689e-03
   1.7340000e+01   2.1720738e-03
   1.7350000e+01   2.1722773e-03
   1.7360000e+01   2.1724794e-03
   1.7370000e+01   2.1726801e-03
   1.7380000e+01   2.1728795e-03
   1.7390000e+01   2.1730775e-03
   1.7400000e+01   2.1732742e-03
   1.7410000e+01   2.1734696e-03
   1.7420000e+01   2.1736636e-03
   1.7430000e+01   2.1738563e-03
   1.7440000e+01   2.1740478e-03
   1.7450000e+01   2.1742379e-03
   1.7460000e+01   2.1744268e-03
   1.7470000e+01   2.1746144e-03
   1.7480000e+01   2.1748007e-03
   1.7490000e+01   2.1749858e-03
   1.7500000e+01   2.1751696e-03
   1.7510000e+01   2.1753522e-03
   1.7520000e+01   2.1755335e-03
   1.7530000e+01   2.1757136e-03
   1.7540000e+01   2.1758925e-03
   1.7550000e+01   2.1760702e-03
   1.7560000e+01   2.1762467e-03
   1.7570000e+01   2.1764220e-03
   1.7580000e+01   2.1765961e-03
   1.7590000e+01   2.1767691e-03
   1.7600000e+01   2.1769409e-03
   1.7610000e+01   2.1771115e-03
   1.7620000e+01   2.1772810e-03
   1.7630000e+01   2.1774493e-03
   1.7640000e+01   2.1776165e-03
   1.7650000e+01   2.1777825e-03
   1.7660000e+01   2.1779475e-03
   1.7670000e+01   2.1781113e-03
   1.7680000e+01   2.1782740e-03
   1.7690000e+01   2.1784356e-03
   1.7700000e+01   2.1785962e-03
   1.7710000e+01   2.1787556e-03
   1.7720000e+01   2.1789140e-03
   1.7730000e+01   2.1790713e-03
   1.7740000e+01   2.1792275e-03
   1.7750000e+01   2.1793827e-03
   1.7760000e+01   2.1795369e-03
   1.7770000e+01   2.1796900e-03
   1.7780000e+01   2.1798420e-03
   1.7790000e+01   2.1799931e-03
   1.7800000e+01   2.1801431e-03
   1.7810000e+01   2.1802921e-03
   1.7820000e+01   2.1804401e-03
   1.7830000e+01   2.1805871e-03
   1.7840000e+01   2.1807331e-03
   1.7850000e+01   2.1808781e-03
   1.7860000e+01   2.1810222e-03
   1.7870000e+01   2.1811653e-03
   1.7880000e+01   2.1813074e-03
   1.7890000e+01   2.1814485e-03
   1.7900000e+01   2.1815887e-03
   1.7910000e+01   2.1817280e-03
   1.7920000e+01   2.1818663e-03
   1.7930000e+01   2.1820037e-03
   1.7940000e+01   2.1821401e-03
   1.7950000e+01   2.1822756e-03
   1.7960000e+01   2.1824103e-03
   1.7970000e+01   2.1825440e-03
   1.7980000e+01   2.1826768e-03
   1.7990000e+01   2.1828087e-03
   1.8000000e+01   2.1829397e-03
   1.8010000e+01   2.1830698e-03
   1.8020000e+01   2.1831991e-03
   1.8030000e+01   2.1833275e-03
   1.8040000e+01   2.1834550e-03
   1.8050000e+01   2.1835816e-03
   1.8060000e+01   2.1837074e-03
   1.8070000e+01   2.1838324e-03
   1.8080000e+01   2.1839565e-03
   1.8090000e+01   2.1840798e-03
   1.8100000e+01   2.1842022e-03
   1.8110000e+01   2.1843238e-03
   1.8120000e+01   2.1844446e-03
   1.8130000e+01   2.1845646e-03
   1.8140000e+01   2.1846838e-03
   1.8150000e+01   2.1848021e-03
   1.8160000e+01   2.1849197e-03
   1.8170000e+01   2.1850365e-03
   1.8180000e+01   2.1851524e-03
   1.8190000e+01   2.1852676e-03
   1.8200000e+01   2.1853821e-03
   1.8210000e+01   2.1854957e-03
   1.8220000e+01   2.1856086e-03
   1.8230000e+01   2.1857207e-03
   1.8240000e+01   2.1858321e-03
   1.8250000e+01   2.1859427e-03
   1.8260000e+01   2.1860526e-03
   1.8270000e+01   2.1861617e-03
   1.8280000e+01   2.1862701e-03
   1.8290000e+01   2.1863777e-03
   1.8300000e+01   2.1864847e-03
   1.8310000e+01   2.1865909e-03
   1.8320000e+01   2.1866964e-03
   1.8330000e+01   2.1868012e-03
   1.8340000e+01   2.1869052e-03
   1.8350000e+01   2.1870086e-03
   1.8360000e+01   2.1871113e-03
   1.8370000e+01   2.1872132e-03
   1.8380000e+01   2.1873145e-03
   1.8390000e+01   2.1874151e-03
   1.8400000e+01   2.1875151e-03
   1.8410000e+01   2.1876143e-03
   1.8420000e+01   2.1877129e-03
   1.8430000e+01   2.1878108e-03
   1.8440000e+01   2.1879081e-03
   1.8450000e+01   2.1880047e-03
   1.8460000e+01   2.1881006e-03
   1.8470000e+01   2.1881959e-03
   1.8480000e+01   2.1882906e-03
   1.8490000e+01   2.1883846e-03
   1.8500000e+01   2.1884780e-03
   1.8510000e+01   2.1885708e-03
   1.8520000e+01   2.1886629e-03
   1.8530000e+01   2.1887544e-03
   1.8540000e+01   2.1888453e-03
   1.8550000e+01   2.1889356e-03
   1.8560000e+01   2.1890252e-03
   1.8570000e+01   2.1891143e-03
   1.8580000e+01   2.1892028e-03
   1.8590000e+01   2.1892906e-03
   1.8600000e+01   2.1893779e-03
   1.8610000e+01   2.1894646e-03
   1.8620000e+01   2.1895507e-03
   1.8630000e+01   2.1896362e-03
   1.8640000e+01   2.1897211e-03
   1.8650000e+01   2.1898055e-03
   1.8660000e+01   2.1898893e-03
   1.8670000e+01   2.1899725e-03
   1.8680000e+01   2.1900552e-03
   1.8690000e+01   2.1901373e-03
   1.8700000e+01   2.1902189e-03
   1.8710000e+01   2.1902999e-03
   1.8720000e+01   2.1903803e-03
   1.8730000e+01   2.1904602e-03
   1.8740000e+01   2.1905396e-03
   1.8750000e+01   2.1906185e-03
   1.8760000e+01   2.1906968e-03
   1.8770000e+01   2.1907746e-03
   1.8780000e+01   2.1908518e-03
   1.8790000e+01   2.1909285e-03
   1.8800000e+01   2.1910048e-03
   1.8810000e+01   2.1910805e-03
   1.8820000e+01   2.1911557e-03
   1.8830000e+01   2.1912303e-03
   1.8840000e+01   2.1913045e-03
   1.8850000e+01   2.1913782e-03
   1.8860000e+01   2.1914514e-03
   1.8870000e+01   2.1915241e-03
   1.8880000e+01   2.1915963e-03
   1.8890000e+01   2.1916680e-03
   1.8900000e+01   2.1917392e-03
   1.8910000e+01   2.1918099e-03
   1.8920000e+01   2.1918802e-03
   1.8930000e+01   2.1919500e-03
   1.8940000e+01   2.1920193e-03
   1.8950000e+01   2.1920882e-03
   1.8960000e+01   2.1921566e-03
   1.8970000e+01   2.1922245e-03
   1.8980000e+01   2.1922920e-03
   1.8990000e+01   2.1923590e-03
   1.9000000e+01   2.1924256e-03
   1.9010000e+01   2.1924917e-03
   1.9020000e+01   2.1925573e-03
   1.9030000e+01   2.1926226e-03
   1.9040000e+01   2.1926873e-03
   1.9050000e+01   2.1927517e-03
   1.9060000e+01   2.1928156e-03
   1.9070000e+01   2.1928791e-03
   1.9080000e+01   2.1929421e-03
   1.9090000e+01   2.1930048e-03
   1.9100000e+01   2.1930670e-03
   1.9110000e+01   2.1931287e-03
   1.9120000e+01   2.1931901e-03
   1.9130000e+01   2.1932511e-03
   1.9140000e+01   2.1933116e-03
   1.9150000e+01   2.1933717e-03
   1.9160000e+01   2.1934315e-03
   1.9170000e+01   2.1934908e-03
   1.9180000e+01   2.1935497e-03
   1.9190000e+01   2.1936082e-03
   1.9200000e+01   2.1936664e-03
   1.9210000e+01   2.1937241e-03
   1.9220000e+01   2.1937815e-03
   1.9230000e+01   2.1938384e-03
   1.9240000e+01   2.1938950e-03
   1.9250000e+01   2.1939512e-03
   1.9260000e+01   2.1940070e-03
   1.9270000e+01   2.1940625e-03
   1.9280000e+01   2.1941175e-03
   1.9290000e+01   2.1941722e-03
   1.9300000e+01   2.1942265e-03
   1.9310000e+01   2.1942805e-03
   1.9320000e+01   2.1943341e-03
   1.9330000e+01   2.1943873e-03
   1.9340000e+01   2.1944402e-03
   1.9350000e+01   2.1944927e-03
   1.9360000e+01   2.1945449e-03
   1.9370000e+01   2.1945967e-03
   1.9380000e+01   2.1946482e-03
   1.9390000e+01   2.1946993e-03
   1.9400000e+01   2.1947500e-03
   1.9410000e+01   2.1948005e-03
   1.9420000e+01   2.1948505e-03
   1.9430000e+01   2.1949003e-03
   1.9440000e+01   2.1949497e-03
   1.9450000e+01   2.1949988e-03
   1.9460000e+01   2.1950475e-03
   1.9470000e+01   2.1950959e-03
   1.9480000e+01   2.1951440e-03
   1.9490000e+01   2.1951918e-03
   1.9500000e+01   2.1952392e-03
   1.9510000e+01   2.1952864e-03
   1.9520000e+01   2.1953332e-03
   1.9530000e+01   2.1953797e-03
   1.9540000e+01   2.1954258e-03
   1.9550000e+01   2.1954717e-03
   1.9560000e+01   2.1955173e-03
   1.9570000e+01   2.1955625e-03
   1.9580000e+01   2.1956074e-03
   1.9590000e+01   2.1956521e-03
   1.9600000e+01   2.1956964e-03
   1.9610000e+01   2.1957405e-03
   1.9620000e+01   2.1957842e-03
   1.9630000e+01   2.1958276e-03
   1.9640000e+01   2.1958708e-03
   1.9650000e+01   2.1959137e-03
   1.9660000e+01   2.1959562e-03
   1.9670000e+01   2.1959985e-03
   1.9680000e+01   2.1960405e-03
   1.9690000e+01   2.1960822e-03
   1.9700000e+01   2.1961237e-03
   1.9710000e+01   2.1961648e-03
   1.9720000e+01   2.1962057e-03
   1.9730000e+01   2.1962463e-03
   1.9740000e+01   2.1962866e-03
   1.9750000e+01   2.1963267e-03
   1.9760000e+01   2.1963665e-03
   1.9770000e+01   2.1964060e-03
   1.9780000e+01   2.1964452e-03
   1.9790000e+01   2.1964842e-03
   1.9800000e+01   2.1965229e-03
   1.9810000e+01   2.1965614e-03
   1.9820000e+01   2.1965996e-03
   1.9830000e+01   2.1966375e-03
   1.9840000e+01   2.1966752e-03
   1.9850000e+01   2.1967127e-03
   1.9860000e+01   2.1967498e-03
   1.9870000e+01   2.1967868e-03
   1.9880000e+01   2.1968234e-03
   1.9890000e+01   2.1968599e-03
   1.9900000e+01   2.1968961e-03
   1.9910000e+01   2.1969320e-03
   1.9920000e+01   2.1969677e-03
   1.9930000e+01   2.1970032e-03
   1.9940000e+01   2.1970384e-03
   1.9950000e+01   2.1970734e-03
   1.9960000e+01   2.1971081e-03
   1.9970000e+01   2.1971426e-03
   1.9980000e+01   2.1971769e-03
   1.9990000e+01   2.1972109e-03
   2.0000000e+01   2.1972448e-03


==> data/Pdcw3HatHistData.dat <==
   0.0000000e+00   5.0000000e+00
   1.0000000e-02   5.6860926e+00
   2.0000000e-02   5.6747793e+00
   3.0000000e-02   5.6621780e+00
   4.0000000e-02   5.6482770e+00
   5.0000000e-02   5.6330667e+00
   6.0000000e-02   5.6165396e+00
   7.0000000e-02   5.5986906e+00
   8.0000000e-02   5.5795166e+00
   9.0000000e-02   5.5590167e+00
   1.0000000e-01   5.5371924e+00
   1.1000000e-01   5.5140471e+00
   1.2000000e-01   5.4895864e+00
   1.3000000e-01   5.4636921e+00
   1.4000000e-01   5.4361665e+00
   1.5000000e-01   5.4070165e+00
   1.6000000e-01   5.3762514e+00
   1.7000000e-01   5.3438834e+00
   1.8000000e-01   5.3099271e+00
   1.9000000e-01   5.2743998e+00
   2.0000000e-01   5.2373213e+00
   2.1000000e-01   5.1987138e+00
   2.2000000e-01   5.1586018e+00
   2.3000000e-01   5.1170120e+00
   2.4000000e-01   5.0739736e+00
   2.5000000e-01   5.0295174e+00
   2.6000000e-01   4.9836765e+00
   2.7000000e-01   4.9364858e+00
   2.8000000e-01   4.8879816e+00
   2.9000000e-01   4.8382024e+00
   3.0000000e-01   4.7871876e+00
   3.1000000e-01   4.7349783e+00
   3.2000000e-01   4.6816168e+00
   3.3000000e-01   4.6271463e+00
   3.4000000e-01   4.5716112e+00
   3.5000000e-01   4.5150567e+00
   3.6000000e-01   4.4575286e+00
   3.7000000e-01   4.3990734e+00
   3.8000000e-01   4.3397381e+00
   3.9000000e-01   4.2795700e+00
   4.0000000e-01   4.2186165e+00
   4.1000000e-01   4.1569253e+00
   4.2000000e-01   4.0945442e+00
   4.3000000e-01   4.0315205e+00
   4.4000000e-01   3.9679018e+00
   4.5000000e-01   3.9037350e+00
   4.6000000e-01   3.8390669e+00
   4.7000000e-01   3.7739436e+00
   4.8000000e-01   3.7084109e+00
   4.9000000e-01   3.6425137e+00
   5.0000000e-01   3.5762965e+00
   5.1000000e-01   3.3688936e+00
   5.2000000e-01   3.1636503e+00
   5.3000000e-01   2.9606524e+00
   5.4000000e-01   2.7599792e+00
   5.5000000e-01   2.5617033e+00
   5.6000000e-01   2.3658913e+00
   5.7000000e-01   2.1726038e+00
   5.8000000e-01   1.9818954e+00
   5.9000000e-01   1.7938153e+00
   6.0000000e-01   1.6084072e+00
   6.1000000e-01   1.4257097e+00
   6.2000000e-01   1.2457564e+00
   6.3000000e-01   1.0685764e+00
   6.4000000e-01   8.9419414e-01
   6.5000000e-01   7.2262982e-01
   6.6000000e-01   5.5389967e-01
   6.7000000e-01   3.8801605e-01
   6.8000000e-01   2.2498773e-01
   6.9000000e-01   6.4820055e-02
   7.0000000e-01  -9.2484838e-02
   7.1000000e-01  -2.4692784e-01
   7.2000000e-01  -3.9851267e-01
   7.3000000e-01  -5.4724572e-01
   7.4000000e-01  -6.9313585e-01
   7.5000000e-01  -8.3619424e-01
   7.6000000e-01  -9.7646186e-01
   7.7000000e-01  -1.1139541e+00
   7.8000000e-01  -1.2486884e+00
   7.9000000e-01  -1.3806222e+00
   8.0000000e-01  -1.5097769e+00
   8.1000000e-01  -1.6361752e+00
   8.2000000e-01  -1.7598412e+00
   8.3000000e-01  -1.8808004e+00
   8.4000000e-01  -1.9990792e+00
   8.5000000e-01  -2.1147052e+00
   8.6000000e-01  -2.2277068e+00
   8.7000000e-01  -2.3381133e+00
   8.8000000e-01  -2.4459549e+00
   8.9000000e-01  -2.5512621e+00
   9.0000000e-01  -2.6540663e+00
   9.1000000e-01  -2.7543994e+00
   9.2000000e-01  -2.8522936e+00
   9.3000000e-01  -2.9477816e+00
   9.4000000e-01  -3.0408963e+00
   9.5000000e-01  -3.1316712e+00
   9.6000000e-01  -3.2201396e+00
   9.7000000e-01  -3.3063351e+00
   9.8000000e-01  -3.3902916e+00
   9.9000000e-01  -3.4720430e+00
   1.0000000e+00  -3.5516230e+00
   1.0100000e+00  -3.6290656e+00
   1.0200000e+00  -3.7044046e+00
   1.0300000e+00  -3.7776738e+00
   1.0400000e+00  -3.8489069e+00
   1.0500000e+00  -3.9181375e+00
   1.0600000e+00  -3.9853989e+00
   1.0700000e+00  -4.0507244e+00
   1.0800000e+00  -4.1141470e+00
   1.0900000e+00  -4.1756996e+00
   1.1000000e+00  -4.2354146e+00
   1.1100000e+00  -4.2933246e+00
   1.1200000e+00  -4.3494614e+00
   1.1300000e+00  -4.4038568e+00
   1.1400000e+00  -4.4565425e+00
   1.1500000e+00  -4.5075494e+00
   1.1600000e+00  -4.5569085e+00
   1.1700000e+00  -4.6046503e+00
   1.1800000e+00  -4.6508050e+00
   1.1900000e+00  -4.6954024e+00
   1.2000000e+00  -4.7384720e+00
   1.2100000e+00  -4.7800429e+00
   1.2200000e+00  -4.8201439e+00
   1.2300000e+00  -4.8588034e+00
   1.2400000e+00  -4.8960495e+00
   1.2500000e+00  -4.9319097e+00
   1.2600000e+00  -4.9664115e+00
   1.2700000e+00  -4.9995816e+00
   1.2800000e+00  -5.0314466e+00
   1.2900000e+00  -5.0620328e+00
   1.3000000e+00  -5.0913657e+00
   1.3100000e+00  -5.1194709e+00
   1.3200000e+00  -5.1463733e+00
   1.3300000e+00  -5.1720976e+00
   1.3400000e+00  -5.1966680e+00
   1.3500000e+00  -5.2201084e+00
   1.3600000e+00  -5.2424423e+00
   1.3700000e+00  -5.2636927e+00
   1.3800000e+00  -5.2838826e+00
   1.3900000e+00  -5.3030342e+00
   1.4000000e+00  -5.3211696e+00
   1.4100000e+00  -5.3383104e+00
   1.4200000e+00  -5.3544780e+00
   1.4300000e+00  -5.3696932e+00
   1.4400000e+00  -5.3839767e+00
   1.4500000e+00  -5.3973487e+00
   1.4600000e+00  -5.4098290e+00
   1.4700000e+00  -5.4214373e+00
   1.4800000e+00  -5.4321926e+00
   1.4900000e+00  -5.4421140e+00
   1.5000000e+00  -5.4512199e+00
   1.5100000e+00  -5.4595285e+00
   1.5200000e+00  -5.4670577e+00
   1.5300000e+00  -5.4738252e+00
   1.5400000e+00  -5.4798480e+00
   1.5500000e+00  -5.4851431e+00
   1.5600000e+00  -5.4897273e+00
   1.5700000e+00  -5.4936167e+00
   1.5800000e+00  -5.4968275e+00
   1.5900000e+00  -5.4993753e+00
   1.6000000e+00  -5.5012756e+00
   1.6100000e+00  -5.5025435e+00
   1.6200000e+00  -5.5031938e+00
   1.6300000e+00  -5.5032413e+00
   1.6400000e+00  -5.5027001e+00
   1.6500000e+00  -5.5015843e+00
   1.6600000e+00  -5.4999077e+00
   1.6700000e+00  -5.4976838e+00
   1.6800000e+00  -5.4949259e+00
   1.6900000e+00  -5.4916469e+00
   1.7000000e+00  -5.4878596e+00
   1.7100000e+00  -5.4835764e+00
   1.7200000e+00  -5.4788097e+00
   1.7300000e+00  -5.4735715e+00
   1.7400000e+00  -5.4678735e+00
   1.7500000e+00  -5.4617274e+00
   1.7600000e+00  -5.4551444e+00
   1.7700000e+00  -5.4481356e+00
   1.7800000e+00  -5.4407119e+00
   1.7900000e+00  -5.4328840e+00
   1.8000000e+00  -5.4246624e+00
   1.8100000e+00  -5.4160573e+00
   1.8200000e+00  -5.4070788e+00
   1.8300000e+00  -5.3977366e+00
   1.8400000e+00  -5.3880405e+00
   1.8500000e+00  -5.3779999e+00
   1.8600000e+00  -5.3676241e+00
   1.8700000e+00  -5.3569221e+00
   1.8800000e+00  -5.3459028e+00
   1.8900000e+00  -5.3345750e+00
   1.9000000e+00  -5.3229472e+00
   1.9100000e+00  -5.3110278e+00
   1.9200000e+00  -5.2988249e+00
   1.9300000e+00  -5.2863465e+00
   1.9400000e+00  -5.2736006e+00
   1.9500000e+00  -5.2605948e+00
   1.9600000e+00  -5.2473366e+00
   1.9700000e+00  -5.2338335e+00
   1.9800000e+00  -5.2200927e+00
   1.9900000e+00  -5.2061212e+00
   2.0000000e+00  -5.1919260e+00
   2.0100000e+00  -5.1775139e+00
   2.0200000e+00  -5.1628915e+00
   2.0300000e+00  -5.1480654e+00
   2.0400000e+00  -5.1330418e+00
   2.0500000e+00  -5.1178271e+00
   2.0600000e+00  -5.1024273e+00
   2.0700000e+00  -5.0868484e+00
   2.0800000e+00  -5.0710963e+00
   2.0900000e+00  -5.0551767e+00
   2.1000000e+00  -5.0390952e+00
   2.1100000e+00  -5.0228573e+00
   2.1200000e+00  -5.0064684e+00
   2.1300000e+00  -4.9899337e+00
   2.1400000e+00  -4.9732583e+00
   2.1500000e+00  -4.9564473e+00
   2.1600000e+00  -4.9395057e+00
   2.1700000e+00  -4.9224381e+00
   2.1800000e+00  -4.9052495e+00
   2.1900000e+00  -4.8879442e+00
   2.2000000e+00  -4.8705270e+00
   2.2100000e+00  -4.8530021e+00
   2.2200000e+00  -4.8353739e+00
   2.2300000e+00  -4.8176467e+00
   2.2400000e+00  -4.7998245e+00
   2.2500000e+00  -4.7819114e+00
   2.2600000e+00  -4.7639114e+00
   2.2700000e+00  -4.7458282e+00
   2.2800000e+00  -4.7276658e+00
   2.2900000e+00  -4.7094278e+00
   2.3000000e+00  -4.6911178e+00
   2.3100000e+00  -4.6727393e+00
   2.3200000e+00  -4.6542958e+00
   2.3300000e+00  -4.6357907e+00
   2.3400000e+00  -4.6172273e+00
   2.3500000e+00  -4.5986088e+00
   2.3600000e+00  -4.5799384e+00
   2.3700000e+00  -4.5612192e+00
   2.3800000e+00  -4.5424541e+00
   2.3900000e+00  -4.5236461e+00
   2.4000000e+00  -4.5047982e+00
   2.4100000e+00  -4.4859131e+00
   2.4200000e+00  -4.4669936e+00
   2.4300000e+00  -4.4480423e+00
   2.4400000e+00  -4.4290619e+00
   2.4500000e+00  -4.4100550e+00
   2.4600000e+00  -4.3910241e+00
   2.4700000e+00  -4.3719716e+00
   2.4800000e+00  -4.3529000e+00
   2.4900000e+00  -4.3338114e+00
   2.5000000e+00  -4.3147084e+00
   2.5100000e+00  -4.2955930e+00
   2.5200000e+00  -4.2764675e+00
   2.5300000e+00  -4.2573339e+00
   2.5400000e+00  -4.2381945e+00
   2.5500000e+00  -4.2190511e+00
   2.5600000e+00  -4.1999058e+00
   2.5700000e+00  -4.1807605e+00
   2.5800000e+00  -4.1616171e+00
   2.5900000e+00  -4.1424774e+00
   2.6000000e+00  -4.1233433e+00
   2.6100000e+00  -4.1042165e+00
   2.6200000e+00  -4.0850988e+00
   2.6300000e+00  -4.0659917e+00
   2.6400000e+00  -4.0468969e+00
   2.6500000e+00  -4.0278160e+00
   2.6600000e+00  -4.0087506e+00
   2.6700000e+00  -3.9897022e+00
   2.6800000e+00  -3.9706722e+00
   2.6900000e+00  -3.9516622e+00
   2.7000000e+00  -3.9326734e+00
   2.7100000e+00  -3.9137073e+00
   2.7200000e+00  -3.8947652e+00
   2.7300000e+00  -3.8758485e+00
   2.7400000e+00  -3.8569583e+00
   2.7500000e+00  -3.8380960e+00
   2.7600000e+00  -3.8192627e+00
   2.7700000e+00  -3.8004596e+00
   2.7800000e+00  -3.7816878e+00
   2.7900000e+00  -3.7629486e+00
   2.8000000e+00  -3.7442428e+00
   2.8100000e+00  -3.7255717e+00
   2.8200000e+00  -3.7069363e+00
   2.8300000e+00  -3.6883375e+00
   2.8400000e+00  -3.6697763e+00
   2.8500000e+00  -3.6512537e+00
   2.8600000e+00  -3.6327706e+00
   2.8700000e+00  -3.6143279e+00
   2.8800000e+00  -3.5959310e+00
   2.8900000e+00  -3.5775446e+00
   2.9000000e+00  -3.5591709e+00
   2.9100000e+00  -3.5408120e+00
   2.9200000e+00  -3.5224700e+00
   2.9300000e+00  -3.5041469e+00
   2.9400000e+00  -3.4858448e+00
   2.9500000e+00  -3.4675654e+00
   2.9600000e+00  -3.4493106e+00
   2.9700000e+00  -3.4310822e+00
   2.9800000e+00  -3.4128819e+00
   2.9900000e+00  -3.3947113e+00
   3.0000000e+00  -3.3765723e+00
   3.0100000e+00  -3.3584662e+00
   3.0200000e+00  -3.3403949e+00
   3.0300000e+00  -3.3223599e+00
   3.0400000e+00  -3.3043627e+00
   3.0500000e+00  -3.2864051e+00
   3.0600000e+00  -3.2684887e+00
   3.0700000e+00  -3.2506151e+00
   3.0800000e+00  -3.2327989e+00
   3.0900000e+00  -3.2150263e+00
   3.1000000e+00  -3.1973066e+00
   3.1100000e+00  -3.1796300e+00
   3.1200000e+00  -3.1619841e+00
   3.1300000e+00  -3.1444105e+00
   3.1400000e+00  -3.1269092e+00
   3.1500000e+00  -3.1094802e+00
   3.1600000e+00  -3.0921236e+00
   3.1700000e+00  -3.0748394e+00
   3.1800000e+00  -3.0576275e+00
   3.1900000e+00  -3.0404879e+00
   3.2000000e+00  -3.0234206e+00
   3.2100000e+00  -3.0064256e+00
   3.2200000e+00  -2.9895029e+00
   3.2300000e+00  -2.9726524e+00
   3.2400000e+00  -2.9558741e+00
   3.2500000e+00  -2.9391680e+00
   3.2600000e+00  -2.9225340e+00
   3.2700000e+00  -2.9059720e+00
   3.2800000e+00  -2.8894820e+00
   3.2900000e+00  -2.8730639e+00
   3.3000000e+00  -2.8567178e+00
   3.3100000e+00  -2.8404434e+00
   3.3200000e+00  -2.8242407e+00
   3.3300000e+00  -2.8081098e+00
   3.3400000e+00  -2.7920504e+00
   3.3500000e+00  -2.7760625e+00
   3.3600000e+00  -2.7601460e+00
   3.3700000e+00  -2.7443008e+00
   3.3800000e+00  -2.7285269e+00
   3.3900000e+00  -2.7128241e+00
   3.4000000e+00  -2.6971923e+00
   3.4100000e+00  -2.6816314e+00
   3.4200000e+00  -2.6661414e+00
   3.4300000e+00  -2.6507221e+00
   3.4400000e+00  -2.6353734e+00
   3.4500000e+00  -2.6200951e+00
   3.4600000e+00  -2.6048872e+00
   3.4700000e+00  -2.5897496e+00
   3.4800000e+00  -2.5746820e+00
   3.4900000e+00  -2.5596845e+00
   3.5000000e+00  -2.5447568e+00
   3.5100000e+00  -2.5298988e+00
   3.5200000e+00  -2.5151104e+00
   3.5300000e+00  -2.5003915e+00
   3.5400000e+00  -2.4857418e+00
   3.5500000e+00  -2.4711614e+00
   3.5600000e+00  -2.4566499e+00
   3.5700000e+00  -2.4422073e+00
   3.5800000e+00  -2.4278335e+00
   3.5900000e+00  -2.4135282e+00
   3.6000000e+00  -2.3992913e+00
   3.6100000e+00  -2.3851227e+00
   3.6200000e+00  -2.3710221e+00
   3.6300000e+00  -2.3569896e+00
   3.6400000e+00  -2.3430248e+00
   3.6500000e+00  -2.3291276e+00
   3.6600000e+00  -2.3152979e+00
   3.6700000e+00  -2.3015354e+00
   3.6800000e+00  -2.2878401e+00
   3.6900000e+00  -2.2742118e+00
   3.7000000e+00  -2.2606503e+00
   3.7100000e+00  -2.2471554e+00
   3.7200000e+00  -2.2337270e+00
   3.7300000e+00  -2.2203649e+00
   3.7400000e+00  -2.2070690e+00
   3.7500000e+00  -2.1938390e+00
   3.7600000e+00  -2.1806749e+00
   3.7700000e+00  -2.1675764e+00
   3.7800000e+00  -2.1545434e+00
   3.7900000e+00  -2.1415756e+00
   3.8000000e+00  -2.1286731e+00
   3.8100000e+00  -2.1158354e+00
   3.8200000e+00  -2.1030626e+00
   3.8300000e+00  -2.0903544e+00
   3.8400000e+00  -2.0777107e+00
   3.8500000e+00  -2.0651312e+00
   3.8600000e+00  -2.0526159e+00
   3.8700000e+00  -2.0401644e+00
   3.8800000e+00  -2.0277767e+00
   3.8900000e+00  -2.0154526e+00
   3.9000000e+00  -2.0031919e+00
   3.9100000e+00  -1.9909944e+00
   3.9200000e+00  -1.9788599e+00
   3.9300000e+00  -1.9667883e+00
   3.9400000e+00  -1.9547793e+00
   3.9500000e+00  -1.9428328e+00
   3.9600000e+00  -1.9309486e+00
   3.9700000e+00  -1.9191265e+00
   3.9800000e+00  -1.9073663e+00
   3.9900000e+00  -1.8956678e+00
   4.0000000e+00  -1.8840309e+00
   4.0100000e+00  -1.8724553e+00
   4.0200000e+00  -1.8609408e+00
   4.0300000e+00  -1.8494873e+00
   4.0400000e+00  -1.8380945e+00
   4.0500000e+00  -1.8267623e+00
   4.0600000e+00  -1.8154904e+00
   4.0700000e+00  -1.8042787e+00
   4.0800000e+00  -1.7931269e+00
   4.0900000e+00  -1.7820349e+00
   4.1000000e+00  -1.7710025e+00
   4.1100000e+00  -1.7600294e+00
   4.1200000e+00  -1.7491154e+00
   4.1300000e+00  -1.7382604e+00
   4.1400000e+00  -1.7274642e+00
   4.1500000e+00  -1.7167264e+00
   4.1600000e+00  -1.7060470e+00
   4.1700000e+00  -1.6954257e+00
   4.1800000e+00  -1.6848623e+00
   4.1900000e+00  -1.6743567e+00
   4.2000000e+00  -1.6639085e+00
   4.2100000e+00  -1.6535176e+00
   4.2200000e+00  -1.6431838e+00
   4.2300000e+00  -1.6329068e+00
   4.2400000e+00  -1.6226865e+00
   4.2500000e+00  -1.6125227e+00
   4.2600000e+00  -1.6024151e+00
   4.2700000e+00  -1.5923634e+00
   4.2800000e+00  -1.5823676e+00
   4.2900000e+00  -1.5724274e+00
   4.3000000e+00  -1.5625426e+00
   4.3100000e+00  -1.5527129e+00
   4.3200000e+00  -1.5429382e+00
   4.3300000e+00  -1.5332182e+00
   4.3400000e+00  -1.5235527e+00
   4.3500000e+00  -1.5139415e+00
   4.3600000e+00  -1.5043844e+00
   4.3700000e+00  -1.4948812e+00
   4.3800000e+00  -1.4854316e+00
   4.3900000e+00  -1.4760354e+00
   4.4000000e+00  -1.4666925e+00
   4.4100000e+00  -1.4574026e+00
   4.4200000e+00  -1.4481654e+00
   4.4300000e+00  -1.4389808e+00
   4.4400000e+00  -1.4298486e+00
   4.4500000e+00  -1.4207685e+00
   4.4600000e+00  -1.4117403e+00
   4.4700000e+00  -1.4027638e+00
   4.4800000e+00  -1.3938387e+00
   4.4900000e+00  -1.3849650e+00
   4.5000000e+00  -1.3761422e+00
   4.5100000e+00  -1.3673703e+00
   4.5200000e+00  -1.3586490e+00
   4.5300000e+00  -1.3499780e+00
   4.5400000e+00  -1.3413572e+00
   4.5500000e+00  -1.3327864e+00
   4.5600000e+00  -1.3242653e+00
   4.5700000e+00  -1.3157937e+00
   4.5800000e+00  -1.3073714e+00
   4.5900000e+00  -1.2989981e+00
   4.6000000e+00  -1.2906737e+00
   4.6100000e+00  -1.2823980e+00
   4.6200000e+00  -1.2741706e+00
   4.6300000e+00  -1.2659915e+00
   4.6400000e+00  -1.2578603e+00
   4.6500000e+00  -1.2497769e+00
   4.6600000e+00  -1.2417410e+00
   4.6700000e+00  -1.2337524e+00
   4.6800000e+00  -1.2258110e+00
   4.6900000e+00  -1.2179165e+00
   4.7000000e+00  -1.2100686e+00
   4.7100000e+00  -1.2022672e+00
   4.7200000e+00  -1.1945120e+00
   4.7300000e+00  -1.1868028e+00
   4.7400000e+00  -1.1791395e+00
   4.7500000e+00  -1.1715217e+00
   4.7600000e+00  -1.1639494e+00
   4.7700000e+00  -1.1564221e+00
   4.7800000e+00  -1.1489399e+00
   4.7900000e+00  -1.1415023e+00
   4.8000000e+00  -1.1341093e+00
   4.8100000e+00  -1.1267606e+00
   4.8200000e+00  -1.1194560e+00
   4.8300000e+00  -1.1121952e+00
   4.8400000e+00  -1.1049781e+00
   4.8500000e+00  -1.0978045e+00
   4.8600000e+00  -1.0906741e+00
   4.8700000e+00  -1.0835867e+00
   4.8800000e+00  -1.0765421e+00
   4.8900000e+00  -1.0695402e+00
   4.9000000e+00  -1.0625806e+00
   4.9100000e+00  -1.0556632e+00
   4.9200000e+00  -1.0487878e+00
   4.9300000e+00  -1.0419541e+00
   4.9400000e+00  -1.0351620e+00
   4.9500000e+00  -1.0284113e+00
   4.9600000e+00  -1.0217016e+00
   4.9700000e+00  -1.0150329e+00
   4.9800000e+00  -1.0084049e+00
   4.9900000e+00  -1.0018175e+00
   5.0000000e+00  -9.9527030e-01
   5.0100000e+00  -9.8876323e-01
   5.0200000e+00  -9.8229606e-01
   5.0300000e+00  -9.7586857e-01
   5.0400000e+00  -9.6948057e-01
   5.0500000e+00  -9.6313184e-01
   5.0600000e+00  -9.5682220e-01
   5.0700000e+00  -9.5055142e-01
   5.0800000e+00  -9.4431932e-01
   5.0900000e+00  -9.3812568e-01
   5.1000000e+00  -9.3197032e-01
   5.1100000e+00  -9.2585301e-01
   5.1200000e+00  -9.1977358e-01
   5.1300000e+00  -9.1373181e-01
   5.1400000e+00  -9.0772751e-01
   5.1500000e+00  -9.0176047e-01
   5.1600000e+00  -8.9583050e-01
   5.1700000e+00  -8.8993741e-01
   5.1800000e+00  -8.8408099e-01
   5.1900000e+00  -8.7826105e-01
   5.2000000e+00  -8.7247740e-01
   5.2100000e+00  -8.6672983e-01
   5.2200000e+00  -8.6101816e-01
   5.2300000e+00  -8.5534218e-01
   5.2400000e+00  -8.4970171e-01
   5.2500000e+00  -8.4409656e-01
   5.2600000e+00  -8.3852652e-01
   5.2700000e+00  -8.3299142e-01
   5.2800000e+00  -8.2749105e-01
   5.2900000e+00  -8.2202523e-01
   5.3000000e+00  -8.1659377e-01
   5.3100000e+00  -8.1119648e-01
   5.3200000e+00  -8.0583317e-01
   5.3300000e+00  -8.0050366e-01
   5.3400000e+00  -7.9520775e-01
   5.3500000e+00  -7.8994526e-01
   5.3600000e+00  -7.8471601e-01
   5.3700000e+00  -7.7951981e-01
   5.3800000e+00  -7.7435647e-01
   5.3900000e+00  -7.6922581e-01
   5.4000000e+00  -7.6412765e-01
   5.4100000e+00  -7.5906181e-01
   5.4200000e+00  -7.5402810e-01
   5.4300000e+00  -7.4902635e-01
   5.4400000e+00  -7.4405636e-01
   5.4500000e+00  -7.3911797e-01
   5.4600000e+00  -7.3421100e-01
   5.4700000e+00  -7.2933526e-01
   5.4800000e+00  -7.2449058e-01
   5.4900000e+00  -7.1967677e-01
   5.5000000e+00  -7.1489368e-01
   5.5100000e+00  -7.1014111e-01
   5.5200000e+00  -7.0541890e-01
   5.5300000e+00  -7.0072687e-01
   5.5400000e+00  -6.9606484e-01
   5.5500000e+00  -6.9143265e-01
   5.5600000e+00  -6.8683013e-01
   5.5700000e+00  -6.8225709e-01
   5.5800000e+00  -6.7771337e-01
   5.5900000e+00  -6.7319880e-01
   5.6000000e+00  -6.6871322e-01
   5.6100000e+00  -6.6425645e-01
   5.6200000e+00  -6.5982832e-01
   5.6300000e+00  -6.5542867e-01
   5.6400000e+00  -6.5105733e-01
   5.6500000e+00  -6.4671413e-01
   5.6600000e+00  -6.4239892e-01
   5.6700000e+00  -6.3811152e-01
   5.6800000e+00  -6.3385178e-01
   5.6900000e+00  -6.2961953e-01
   5.7000000e+00  -6.2541460e-01
   5.7100000e+00  -6.2123685e-01
   5.7200000e+00  -6.1708610e-01
   5.7300000e+00  -6.1296219e-01
   5.7400000e+00  -6.0886497e-01
   5.7500000e+00  -6.0479428e-01
   5.7600000e+00  -6.0074997e-01
   5.7700000e+00  -5.9673186e-01
   5.7800000e+00  -5.9273981e-01
   5.7900000e+00  -5.8877367e-01
   5.8000000e+00  -5.8483327e-01
   5.8100000e+00  -5.8091847e-01
   5.8200000e+00  -5.7702911e-01
   5.8300000e+00  -5.7316503e-01
   5.8400000e+00  -5.6932609e-01
   5.8500000e+00  -5.6551213e-01
   5.8600000e+00  -5.6172300e-01
   5.8700000e+00  -5.5795856e-01
   5.8800000e+00  -5.5421865e-01
   5.8900000e+00  -5.5050313e-01
   5.9000000e+00  -5.4681184e-01
   5.9100000e+00  -5.4314465e-01
   5.9200000e+00  -5.3950140e-01
   5.9300000e+00  -5.3588196e-01
   5.9400000e+00  -5.3228616e-01
   5.9500000e+00  -5.2871388e-01
   5.9600000e+00  -5.2516496e-01
   5.9700000e+00  -5.2163927e-01
   5.9800000e+00  -5.1813666e-01
   5.9900000e+00  -5.1465699e-01
   6.0000000e+00  -5.1120013e-01
   6.0100000e+00  -5.0776592e-01
   6.0200000e+00  -5.0435423e-01
   6.0300000e+00  -5.0096493e-01
   6.0400000e+00  -4.9759787e-01
   6.0500000e+00  -4.9425293e-01
   6.0600000e+00  -4.9092995e-01
   6.0700000e+00  -4.8762881e-01
   6.0800000e+00  -4.8434937e-01
   6.0900000e+00  -4.8109150e-01
   6.1000000e+00  -4.7785506e-01
   6.1100000e+00  -4.7463993e-01
   6.1200000e+00  -4.7144596e-01
   6.1300000e+00  -4.6827303e-01
   6.1400000e+00  -4.6512101e-01
   6.1500000e+00  -4.6198976e-01
   6.1600000e+00  -4.5887916e-01
   6.1700000e+00  -4.5578908e-01
   6.1800000e+00  -4.5271938e-01
   6.1900000e+00  -4.4966995e-01
   6.2000000e+00  -4.4664066e-01
   6.2100000e+00  -4.4363138e-01
   6.2200000e+00  -4.4064198e-01
   6.2300000e+00  -4.3767234e-01
   6.2400000e+00  -4.3472234e-01
   6.2500000e+00  -4.3179185e-01
   6.2600000e+00  -4.2888075e-01
   6.2700000e+00  -4.2598892e-01
   6.2800000e+00  -4.2311624e-01
   6.2900000e+00  -4.2026258e-01
   6.3000000e+00  -4.1742783e-01
   6.3100000e+00  -4.1461186e-01
   6.3200000e+00  -4.1181457e-01
   6.3300000e+00  -4.0903582e-01
   6.3400000e+00  -4.0627551e-01
   6.3500000e+00  -4.0353351e-01
   6.3600000e+00  -4.0080971e-01
   6.3700000e+00  -3.9810400e-01
   6.3800000e+00  -3.9541626e-01
   6.3900000e+00  -3.9274637e-01
   6.4000000e+00  -3.9009423e-01
   6.4100000e+00  -3.8745971e-01
   6.4200000e+00  -3.8484271e-01
   6.4300000e+00  -3.8224312e-01
   6.4400000e+00  -3.7966082e-01
   6.4500000e+00  -3.7709571e-01
   6.4600000e+00  -3.7454767e-01
   6.4700000e+00  -3.7201660e-01
   6.4800000e+00  -3.6950238e-01
   6.4900000e+00  -3.6700491e-01
   6.5000000e+00  -3.6452408e-01
   6.5100000e+00  -3.6205979e-01
   6.5200000e+00  -3.5961193e-01
   6.5300000e+00  -3.5718039e-01
   6.5400000e+00  -3.5476507e-01
   6.5500000e+00  -3.5236587e-01
   6.5600000e+00  -3.4998267e-01
   6.5700000e+00  -3.4761539e-01
   6.5800000e+00  -3.4526391e-01
   6.5900000e+00  -3.4292813e-01
   6.6000000e+00  -3.4060796e-01
   6.6100000e+00  -3.3830329e-01
   6.6200000e+00  -3.3601402e-01
   6.6300000e+00  -3.3374005e-01
   6.6400000e+00  -3.3148129e-01
   6.6500000e+00  -3.2923764e-01
   6.6600000e+00  -3.2700899e-01
   6.6700000e+00  -3.2479525e-01
   6.6800000e+00  -3.2259633e-01
   6.6900000e+00  -3.2041212e-01
   6.7000000e+00  -3.1824254e-01
   6.7100000e+00  -3.1608748e-01
   6.7200000e+00  -3.1394686e-01
   6.7300000e+00  -3.1182058e-01
   6.7400000e+00  -3.0970855e-01
   6.7500000e+00  -3.0761067e-01
   6.7600000e+00  -3.0552685e-01
   6.7700000e+00  -3.0345700e-01
   6.7800000e+00  -3.0140103e-01
   6.7900000e+00  -2.9935886e-01
   6.8000000e+00  -2.9733038e-01
   6.8100000e+00  -2.9531551e-01
   6.8200000e+00  -2.9331416e-01
   6.8300000e+00  -2.9132625e-01
   6.8400000e+00  -2.8935168e-01
   6.8500000e+00  -2.8739036e-01
   6.8600000e+00  -2.8544222e-01
   6.8700000e+00  -2.8350717e-01
   6.8800000e+00  -2.8158512e-01
   6.8900000e+00  -2.7967597e-01
   6.9000000e+00  -2.7777966e-01
   6.9100000e+00  -2.7589610e-01
   6.9200000e+00  -2.7402520e-01
   6.9300000e+00  -2.7216688e-01
   6.9400000e+00  -2.7032105e-01
   6.9500000e+00  -2.6848764e-01
   6.9600000e+00  -2.6666656e-01
   6.9700000e+00  -2.6485774e-01
   6.9800000e+00  -2.6306108e-01
   6.9900000e+00  -2.6127652e-01
   7.0000000e+00  -2.5950397e-01
   7.0100000e+00  -2.5774335e-01
   7.0200000e+00  -2.5599459e-01
   7.0300000e+00  -2.5425761e-01
   7.0400000e+00  -2.5253232e-01
   7.0500000e+00  -2.5081866e-01
   7.0600000e+00  -2.4911654e-01
   7.0700000e+00  -2.4742589e-01
   7.0800000e+00  -2.4574663e-01
   7.0900000e+00  -2.4407869e-01
   7.1000000e+00  -2.4242199e-01
   7.1100000e+00  -2.4063373e-01
   7.1200000e+00  -2.3886094e-01
   7.1300000e+00  -2.3710343e-01
   7.1400000e+00  -2.3536104e-01
   7.1500000e+00  -2.3363359e-01
   7.1600000e+00  -2.3192090e-01
   7.1700000e+00  -2.3022281e-01
   7.1800000e+00  -2.2853915e-01
   7.1900000e+00  -2.2686975e-01
   7.2000000e+00  -2.2521446e-01
   7.2100000e+00  -2.2357312e-01
   7.2200000e+00  -2.2194557e-01
   7.2300000e+00  -2.2033166e-01
   7.2400000e+00  -2.1873123e-01
   7.2500000e+00  -2.1714413e-01
   7.2600000e+00  -2.1557023e-01
   7.2700000e+00  -2.1400937e-01
   7.2800000e+00  -2.1246142e-01
   7.2900000e+00  -2.1092623e-01
   7.3000000e+00  -2.0940366e-01
   7.3100000e+00  -2.0789358e-01
   7.3200000e+00  -2.0639586e-01
   7.3300000e+00  -2.0491036e-01
   7.3400000e+00  -2.0343696e-01
   7.3500000e+00  -2.0197552e-01
   7.3600000e+00  -2.0052592e-01
   7.3700000e+00  -1.9908804e-01
   7.3800000e+00  -1.9766175e-01
   7.3900000e+00  -1.9624694e-01
   7.4000000e+00  -1.9484348e-01
   7.4100000e+00  -1.9345126e-01
   7.4200000e+00  -1.9207016e-01
   7.4300000e+00  -1.9070007e-01
   7.4400000e+00  -1.8934087e-01
   7.4500000e+00  -1.8799246e-01
   7.4600000e+00  -1.8665473e-01
   7.4700000e+00  -1.8532757e-01
   7.4800000e+00  -1.8401087e-01
   7.4900000e+00  -1.8270453e-01
   7.5000000e+00  -1.8140845e-01
   7.5100000e+00  -1.8012252e-01
   7.5200000e+00  -1.7884665e-01
   7.5300000e+00  -1.7758074e-01
   7.5400000e+00  -1.7632469e-01
   7.5500000e+00  -1.7507840e-01
   7.5600000e+00  -1.7384177e-01
   7.5700000e+00  -1.7261473e-01
   7.5800000e+00  -1.7139717e-01
   7.5900000e+00  -1.7018900e-01
   7.6000000e+00  -1.6899013e-01
   7.6100000e+00  -1.6780048e-01
   7.6200000e+00  -1.6661995e-01
   7.6300000e+00  -1.6544847e-01
   7.6400000e+00  -1.6428594e-01
   7.6500000e+00  -1.6313228e-01
   7.6600000e+00  -1.6198741e-01
   7.6700000e+00  -1.6085126e-01
   7.6800000e+00  -1.5972372e-01
   7.6900000e+00  -1.5860474e-01
   7.7000000e+00  -1.5749422e-01
   7.7100000e+00  -1.5639209e-01
   7.7200000e+00  -1.5529828e-01
   7.7300000e+00  -1.5421271e-01
   7.7400000e+00  -1.5313530e-01
   7.7500000e+00  -1.5206598e-01
   7.7600000e+00  -1.5100468e-01
   7.7700000e+00  -1.4995132e-01
   7.7800000e+00  -1.4890583e-01
   7.7900000e+00  -1.4786815e-01
   7.8000000e+00  -1.4683821e-01
   7.8100000e+00  -1.4581593e-01
   7.8200000e+00  -1.4480125e-01
   7.8300000e+00  -1.4379409e-01
   7.8400000e+00  -1.4279441e-01
   7.8500000e+00  -1.4180212e-01
   7.8600000e+00  -1.4081717e-01
   7.8700000e+00  -1.3983949e-01
   7.8800000e+00  -1.3886902e-01
   7.8900000e+00  -1.3790570e-01
   7.9000000e+00  -1.3694946e-01
   7.9100000e+00  -1.3600024e-01
   7.9200000e+00  -1.3505799e-01
   7.9300000e+00  -1.3412264e-01
   7.9400000e+00  -1.3319414e-01
   7.9500000e+00  -1.3227242e-01
   7.9600000e+00  -1.3135743e-01
   7.9700000e+00  -1.3044912e-01
   7.9800000e+00  -1.2954742e-01
   7.9900000e+00  -1.2865229e-01
   8.0000000e+00  -1.2776366e-01
   8.0100000e+00  -1.2688148e-01
   8.0200000e+00  -1.2600571e-01
   8.0300000e+00  -1.2513627e-01
   8.0400000e+00  -1.2427313e-01
   8.0500000e+00  -1.2341623e-01
   8.0600000e+00  -1.2256552e-01
   8.0700000e+00  -1.2172095e-01
   8.0800000e+00  -1.2088247e-01
   8.0900000e+00  -1.2005002e-01
   8.1000000e+00  -1.1922357e-01
   8.1100000e+00  -1.1840305e-01
   8.1200000e+00  -1.1758843e-01
   8.1300000e+00  -1.1677965e-01
   8.1400000e+00  -1.1597667e-01
   8.1500000e+00  -1.1517944e-01
   8.1600000e+00  -1.1438791e-01
   8.1700000e+00  -1.1360205e-01
   8.1800000e+00  -1.1282179e-01
   8.1900000e+00  -1.1204711e-01
   8.2000000e+00  -1.1127795e-01
   8.2100000e+00  -1.1051427e-01
   8.2200000e+00  -1.0975602e-01
   8.2300000e+00  -1.0900317e-01
   8.2400000e+00  -1.0825568e-01
   8.2500000e+00  -1.0751349e-01
   8.2600000e+00  -1.0677657e-01
   8.2700000e+00  -1.0604487e-01
   8.2800000e+00  -1.0531836e-01
   8.2900000e+00  -1.0459700e-01
   8.3000000e+00  -1.0388074e-01
   8.3100000e+00  -1.0316954e-01
   8.3200000e+00  -1.0246337e-01
   8.3300000e+00  -1.0176219e-01
   8.3400000e+00  -1.0106595e-01
   8.3500000e+00  -1.0037462e-01
   8.3600000e+00  -9.9688170e-02
   8.3700000e+00  -9.9006550e-02
   8.3800000e+00  -9.8329728e-02
   8.3900000e+00  -9.7657666e-02
   8.4000000e+00  -9.6990328e-02
   8.4100000e+00  -9.6327678e-02
   8.4200000e+00  -9.5669681e-02
   8.4300000e+00  -9.5016300e-02
   8.4400000e+00  -9.4367501e-02
   8.4500000e+00  -9.3723249e-02
   8.4600000e+00  -9.3083509e-02
   8.4700000e+00  -9.2448248e-02
   8.4800000e+00  -9.1817432e-02
   8.4900000e+00  -9.1191026e-02
   8.5000000e+00  -9.0568998e-02
   8.5100000e+00  -8.9951316e-02
   8.5200000e+00  -8.9337945e-02
   8.5300000e+00  -8.8728855e-02
   8.5400000e+00  -8.8124012e-02
   8.5500000e+00  -8.7523386e-02
   8.5600000e+00  -8.6926945e-02
   8.5700000e+00  -8.6334657e-02
   8.5800000e+00  -8.5746493e-02
   8.5900000e+00  -8.5162420e-02
   8.6000000e+00  -8.4582409e-02
   8.6100000e+00  -8.4006429e-02
   8.6200000e+00  -8.3434452e-02
   8.6300000e+00  -8.2866447e-02
   8.6400000e+00  -8.2302384e-02
   8.6500000e+00  -8.1742236e-02
   8.6600000e+00  -8.1185973e-02
   8.6700000e+00  -8.0633566e-02
   8.6800000e+00  -8.0084988e-02
   8.6900000e+00  -7.9540209e-02
   8.7000000e+00  -7.8999203e-02
   8.7100000e+00  -7.8461942e-02
   8.7200000e+00  -7.7928398e-02
   8.7300000e+00  -7.7398545e-02
   8.7400000e+00  -7.6872354e-02
   8.7500000e+00  -7.6349801e-02
   8.7600000e+00  -7.5830857e-02
   8.7700000e+00  -7.5315498e-02
   8.7800000e+00  -7.4803696e-02
   8.7900000e+00  -7.4295427e-02
   8.8000000e+00  -7.3790664e-02
   8.8100000e+00  -7.3289383e-02
   8.8200000e+00  -7.2791557e-02
   8.8300000e+00  -7.2297163e-02
   8.8400000e+00  -7.1806175e-02
   8.8500000e+00  -7.1318569e-02
   8.8600000e+00  -7.0834320e-02
   8.8700000e+00  -7.0353405e-02
   8.8800000e+00  -6.9875799e-02
   8.8900000e+00  -6.9401479e-02
   8.9000000e+00  -6.8930420e-02
   8.9100000e+00  -6.8462601e-02
   8.9200000e+00  -6.7997997e-02
   8.9300000e+00  -6.7536585e-02
   8.9400000e+00  -6.7078343e-02
   8.9500000e+00  -6.6623248e-02
   8.9600000e+00  -6.6171277e-02
   8.9700000e+00  -6.5722409e-02
   8.9800000e+00  -6.5276622e-02
   8.9900000e+00  -6.4833892e-02
   9.0000000e+00  -6.4394199e-02
   9.0100000e+00  -6.3957521e-02
   9.0200000e+00  -6.3523836e-02
   9.0300000e+00  -6.3093124e-02
   9.0400000e+00  -6.2665363e-02
   9.0500000e+00  -6.2240532e-02
   9.0600000e+00  -6.1818611e-02
   9.0700000e+00  -6.1399579e-02
   9.0800000e+00  -6.0983416e-02
   9.0900000e+00  -6.0570101e-02
   9.1000000e+00  -6.0159614e-02
   9.1100000e+00  -5.9751935e-02
   9.1200000e+00  -5.9347045e-02
   9.1300000e+00  -5.8944923e-02
   9.1400000e+00  -5.8545551e-02
   9.1500000e+00  -5.8148909e-02
   9.1600000e+00  -5.7754978e-02
   9.1700000e+00  -5.7363738e-02
   9.1800000e+00  -5.6975171e-02
   9.1900000e+00  -5.6589258e-02
   9.2000000e+00  -5.6205981e-02
   9.2100000e+00  -5.5825320e-02
   9.2200000e+00  -5.5447259e-02
   9.2300000e+00  -5.5071777e-02
   9.2400000e+00  -5.4698858e-02
   9.2500000e+00  -5.4328484e-02
   9.2600000e+00  -5.3960636e-02
   9.2700000e+00  -5.3595297e-02
   9.2800000e+00  -5.3232450e-02
   9.2900000e+00  -5.2872076e-02
   9.3000000e+00  -5.2514160e-02
   9.3100000e+00  -5.2158683e-02
   9.3200000e+00  -5.1805629e-02
   9.3300000e+00  -5.1454980e-02
   9.3400000e+00  -5.1106721e-02
   9.3500000e+00  -5.0760834e-02
   9.3600000e+00  -5.0417304e-02
   9.3700000e+00  -5.0076112e-02
   9.3800000e+00  -4.9737244e-02
   9.3900000e+00  -4.9400683e-02
   9.4000000e+00  -4.9066414e-02
   9.4100000e+00  -4.8734419e-02
   9.4200000e+00  -4.8404684e-02
   9.4300000e+00  -4.8077193e-02
   9.4400000e+00  -4.7751930e-02
   9.4500000e+00  -4.7428879e-02
   9.4600000e+00  -4.7108026e-02
   9.4700000e+00  -4.6789356e-02
   9.4800000e+00  -4.6472852e-02
   9.4900000e+00  -4.6158501e-02
   9.5000000e+00  -4.5846287e-02
   9.5100000e+00  -4.5536196e-02
   9.5200000e+00  -4.5228212e-02
   9.5300000e+00  -4.4922321e-02
   9.5400000e+00  -4.4618510e-02
   9.5500000e+00  -4.4316762e-02
   9.5600000e+00  -4.4017065e-02
   9.5700000e+00  -4.3719405e-02
   9.5800000e+00  -4.3423766e-02
   9.5900000e+00  -4.3130135e-02
   9.6000000e+00  -4.2838498e-02
   9.6100000e+00  -4.2548842e-02
   9.6200000e+00  -4.2261153e-02
   9.6300000e+00  -4.1975417e-02
   9.6400000e+00  -4.1691621e-02
   9.6500000e+00  -4.1409752e-02
   9.6600000e+00  -4.1129796e-02
   9.6700000e+00  -4.0851740e-02
   9.6800000e+00  -4.0575571e-02
   9.6900000e+00  -4.0301276e-02
   9.7000000e+00  -4.0028842e-02
   9.7100000e+00  -3.9758257e-02
   9.7200000e+00  -3.9489508e-02
   9.7300000e+00  -3.9222581e-02
   9.7400000e+00  -3.8957466e-02
   9.7500000e+00  -3.8694148e-02
   9.7600000e+00  -3.8432617e-02
   9.7700000e+00  -3.8172859e-02
   9.7800000e+00  -3.7914862e-02
   9.7900000e+00  -3.7658615e-02
   9.8000000e+00  -3.7404105e-02
   9.8100000e+00  -3.7151321e-02
   9.8200000e+00  -3.6900250e-02
   9.8300000e+00  -3.6650882e-02
   9.8400000e+00  -3.6403203e-02
   9.8500000e+00  -3.6157204e-02
   9.8600000e+00  -3.5912871e-02
   9.8700000e+00  -3.5670195e-02
   9.8800000e+00  -3.5429163e-02
   9.8900000e+00  -3.5189764e-02
   9.9000000e+00  -3.4951987e-02
   9.9100000e+00  -3.4715821e-02
   9.9200000e+00  -3.4481255e-02
   9.9300000e+00  -3.4248279e-02
   9.9400000e+00  -3.4016880e-02
   9.9500000e+00  -3.3787049e-02
   9.9600000e+00  -3.3558774e-02
   9.9700000e+00  -3.3332046e-02
   9.9800000e+00  -3.3106853e-02
   9.9900000e+00  -3.2883185e-02
   1.0000000e+01  -3.2661032e-02
   1.0010000e+01  -3.2440383e-02
   1.0020000e+01  -3.2221228e-02
   1.0030000e+01  -3.2003557e-02
   1.0040000e+01  -3.1787360e-02
   1.0050000e+01  -3.1572626e-02
   1.0060000e+01  -3.1359346e-02
   1.0070000e+01  -3.1147510e-02
   1.0080000e+01  -3.0937107e-02
   1.0090000e+01  -3.0728129e-02
   1.0100000e+01  -3.0520566e-02
   1.0110000e+01  -3.0314407e-02
   1.0120000e+01  -3.0109643e-02
   1.0130000e+01  -2.9906265e-02
   1.0140000e+01  -2.9704264e-02
   1.0150000e+01  -2.9503629e-02
   1.0160000e+01  -2.9304352e-02
   1.0170000e+01  -2.9106423e-02
   1.0180000e+01  -2.8909834e-02
   1.0190000e+01  -2.8714575e-02
   1.0200000e+01  -2.8520637e-02
   1.0210000e+01  -2.8328010e-02
   1.0220000e+01  -2.8136687e-02
   1.0230000e+01  -2.7946659e-02
   1.0240000e+01  -2.7757915e-02
   1.0250000e+01  -2.7570449e-02
   1.0260000e+01  -2.7384250e-02
   1.0270000e+01  -2.7199311e-02
   1.0280000e+01  -2.7015623e-02
   1.0290000e+01  -2.6833177e-02
   1.0300000e+01  -2.6651965e-02
   1.0310000e+01  -2.6471978e-02
   1.0320000e+01  -2.6293209e-02
   1.0330000e+01  -2.6115649e-02
   1.0340000e+01  -2.5939289e-02
   1.0350000e+01  -2.5764122e-02
   1.0360000e+01  -2.5590140e-02
   1.0370000e+01  -2.5417334e-02
   1.0380000e+01  -2.5245696e-02
   1.0390000e+01  -2.5075219e-02
   1.0400000e+01  -2.4905894e-02
   1.0410000e+01  -2.4737715e-02
   1.0420000e+01  -2.4570672e-02
   1.0430000e+01  -2.4404758e-02
   1.0440000e+01  -2.4239967e-02
   1.0450000e+01  -2.4076289e-02
   1.0460000e+01  -2.3913718e-02
   1.0470000e+01  -2.3752245e-02
   1.0480000e+01  -2.3591865e-02
   1.0490000e+01  -2.3432568e-02
   1.0500000e+01  -2.3274348e-02
   1.0510000e+01  -2.3117197e-02
   1.0520000e+01  -2.2961109e-02
   1.0530000e+01  -2.2806076e-02
   1.0540000e+01  -2.2652090e-02
   1.0550000e+01  -2.2499145e-02
   1.0560000e+01  -2.2347234e-02
   1.0570000e+01  -2.2196350e-02
   1.0580000e+01  -2.2046485e-02
   1.0590000e+01  -2.1897633e-02
   1.0600000e+01  -2.1749787e-02
   1.0610000e+01  -2.1602940e-02
   1.0620000e+01  -2.1457085e-02
   1.0630000e+01  -2.1312216e-02
   1.0640000e+01  -2.1168326e-02
   1.0650000e+01  -2.1025409e-02
   1.0660000e+01  -2.0883456e-02
   1.0670000e+01  -2.0742464e-02
   1.0680000e+01  -2.0602423e-02
   1.0690000e+01  -2.0463329e-02
   1.0700000e+01  -2.0325175e-02
   1.0710000e+01  -2.0187954e-02
   1.0720000e+01  -2.0051661e-02
   1.0730000e+01  -1.9916288e-02
   1.0740000e+01  -1.9781830e-02
   1.0750000e+01  -1.9648280e-02
   1.0760000e+01  -1.9515632e-02
   1.0770000e+01  -1.9383881e-02
   1.0780000e+01  -1.9253019e-02
   1.0790000e+01  -1.9123042e-02
   1.0800000e+01  -1.8993943e-02
   1.0810000e+01  -1.8865715e-02
   1.0820000e+01  -1.8738355e-02
   1.0830000e+01  -1.8611854e-02
   1.0840000e+01  -1.8486208e-02
   1.0850000e+01  -1.8361411e-02
   1.0860000e+01  -1.8237456e-02
   1.0870000e+01  -1.8114339e-02
   1.0880000e+01  -1.7992054e-02
   1.0890000e+01  -1.7870594e-02
   1.0900000e+01  -1.7749955e-02
   1.0910000e+01  -1.7630131e-02
   1.0920000e+01  -1.7511116e-02
   1.0930000e+01  -1.7392905e-02
   1.0940000e+01  -1.7275493e-02
   1.0950000e+01  -1.7158873e-02
   1.0960000e+01  -1.7043041e-02
   1.0970000e+01  -1.6927992e-02
   1.0980000e+01  -1.6813719e-02
   1.0990000e+01  -1.6700219e-02
   1.1000000e+01  -1.6587484e-02
   1.1010000e+01  -1.6475512e-02
   1.1020000e+01  -1.6364295e-02
   1.1030000e+01  -1.6253830e-02
   1.1040000e+01  -1.6144110e-02
   1.1050000e+01  -1.6035132e-02
   1.1060000e+01  -1.5926889e-02
   1.1070000e+01  -1.5819378e-02
   1.1080000e+01  -1.5712592e-02
   1.1090000e+01  -1.5606528e-02
   1.1100000e+01  -1.5501180e-02
   1.1110000e+01  -1.5396543e-02
   1.1120000e+01  -1.5292613e-02
   1.1130000e+01  -1.5189385e-02
   1.1140000e+01  -1.5086854e-02
   1.1150000e+01  -1.4985015e-02
   1.1160000e+01  -1.4883864e-02
   1.1170000e+01  -1.4783396e-02
   1.1180000e+01  -1.4683606e-02
   1.1190000e+01  -1.4584490e-02
   1.1200000e+01  -1.4486044e-02
   1.1210000e+01  -1.4388262e-02
   1.1220000e+01  -1.4291141e-02
   1.1230000e+01  -1.4194675e-02
   1.1240000e+01  -1.4098861e-02
   1.1250000e+01  -1.4003693e-02
   1.1260000e+01  -1.3909168e-02
   1.1270000e+01  -1.3815282e-02
   1.1280000e+01  -1.3722029e-02
   1.1290000e+01  -1.3629406e-02
   1.1300000e+01  -1.3537409e-02
   1.1310000e+01  -1.3446032e-02
   1.1320000e+01  -1.3355273e-02
   1.1330000e+01  -1.3265126e-02
   1.1340000e+01  -1.3175588e-02
   1.1350000e+01  -1.3086655e-02
   1.1360000e+01  -1.2998322e-02
   1.1370000e+01  -1.2910585e-02
   1.1380000e+01  -1.2823441e-02
   1.1390000e+01  -1.2736885e-02
   1.1400000e+01  -1.2650914e-02
   1.1410000e+01  -1.2565523e-02
   1.1420000e+01  -1.2480708e-02
   1.1430000e+01  -1.2396466e-02
   1.1440000e+01  -1.2312793e-02
   1.1450000e+01  -1.2229685e-02
   1.1460000e+01  -1.2147137e-02
   1.1470000e+01  -1.2065148e-02
   1.1480000e+01  -1.1983711e-02
   1.1490000e+01  -1.1902825e-02
   1.1500000e+01  -1.1822484e-02
   1.1510000e+01  -1.1742686e-02
   1.1520000e+01  -1.1663427e-02
   1.1530000e+01  -1.1584703e-02
   1.1540000e+01  -1.1506510e-02
   1.1550000e+01  -1.1428845e-02
   1.1560000e+01  -1.1351704e-02
   1.1570000e+01  -1.1275085e-02
   1.1580000e+01  -1.1198982e-02
   1.1590000e+01  -1.1123393e-02
   1.1600000e+01  -1.1048315e-02
   1.1610000e+01  -1.0973743e-02
   1.1620000e+01  -1.0899675e-02
   1.1630000e+01  -1.0826107e-02
   1.1640000e+01  -1.0753035e-02
   1.1650000e+01  -1.0680457e-02
   1.1660000e+01  -1.0608369e-02
   1.1670000e+01  -1.0536767e-02
   1.1680000e+01  -1.0465649e-02
   1.1690000e+01  -1.0395010e-02
   1.1700000e+01  -1.0324849e-02
   1.1710000e+01  -1.0255161e-02
   1.1720000e+01  -1.0185944e-02
   1.1730000e+01  -1.0117194e-02
   1.1740000e+01  -1.0048908e-02
   1.1750000e+01  -9.9810831e-03
   1.1760000e+01  -9.9137160e-03
   1.1770000e+01  -9.8468036e-03
   1.1780000e+01  -9.7803429e-03
   1.1790000e+01  -9.7143309e-03
   1.1800000e+01  -9.6487645e-03
   1.1810000e+01  -9.5836406e-03
   1.1820000e+01  -9.5189564e-03
   1.1830000e+01  -9.4547088e-03
   1.1840000e+01  -9.3908949e-03
   1.1850000e+01  -9.3275118e-03
   1.1860000e+01  -9.2645565e-03
   1.1870000e+01  -9.2020262e-03
   1.1880000e+01  -9.1399180e-03
   1.1890000e+01  -9.0782290e-03
   1.1900000e+01  -9.0169564e-03
   1.1910000e+01  -8.9560974e-03
   1.1920000e+01  -8.8956493e-03
   1.1930000e+01  -8.8356092e-03
   1.1940000e+01  -8.7759743e-03
   1.1950000e+01  -8.7167420e-03
   1.1960000e+01  -8.6579095e-03
   1.1970000e+01  -8.5994742e-03
   1.1980000e+01  -8.5414333e-03
   1.1990000e+01  -8.4837842e-03
   1.2000000e+01  -8.4265242e-03
   1.2010000e+01  -8.3696507e-03
   1.2020000e+01  -8.3131611e-03
   1.2030000e+01  -8.2570528e-03
   1.2040000e+01  -8.2013232e-03
   1.2050000e+01  -8.1459698e-03
   1.2060000e+01  -8.0909901e-03
   1.2070000e+01  -8.0363814e-03
   1.2080000e+01  -7.9821414e-03
   1.2090000e+01  -7.9282675e-03
   1.2100000e+01  -7.8747572e-03
   1.2110000e+01  -7.8216081e-03
   1.2120000e+01  -7.7688177e-03
   1.2130000e+01  -7.7163837e-03
   1.2140000e+01  -7.6643036e-03
   1.2150000e+01  -7.6125751e-03
   1.2160000e+01  -7.5611957e-03
   1.2170000e+01  -7.5101631e-03
   1.2180000e+01  -7.4594749e-03
   1.2190000e+01  -7.4091289e-03
   1.2200000e+01  -7.3591227e-03
   1.2210000e+01  -7.3094540e-03
   1.2220000e+01  -7.2601206e-03
   1.2230000e+01  -7.2111202e-03
   1.2240000e+01  -7.1624505e-03
   1.2250000e+01  -7.1141094e-03
   1.2260000e+01  -7.0660945e-03
   1.2270000e+01  -7.0184037e-03
   1.2280000e+01  -6.9710348e-03
   1.2290000e+01  -6.9239856e-03
   1.2300000e+01  -6.8772540e-03
   1.2310000e+01  -6.8308378e-03
   1.2320000e+01  -6.7847349e-03
   1.2330000e+01  -6.7389432e-03
   1.2340000e+01  -6.6934606e-03
   1.2350000e+01  -6.6482849e-03
   1.2360000e+01  -6.6034142e-03
   1.2370000e+01  -6.5588463e-03
   1.2380000e+01  -6.5145793e-03
   1.2390000e+01  -6.4706110e-03
   1.2400000e+01  -6.4269395e-03
   1.2410000e+01  -6.3835628e-03
   1.2420000e+01  -6.3404788e-03
   1.2430000e+01  -6.2976856e-03
   1.2440000e+01  -6.2551813e-03
   1.2450000e+01  -6.2129638e-03
   1.2460000e+01  -6.1710313e-03
   1.2470000e+01  -6.1293819e-03
   1.2480000e+01  -6.0880135e-03
   1.2490000e+01  -6.0469244e-03
   1.2500000e+01  -6.0061125e-03
   1.2510000e+01  -5.9655762e-03
   1.2520000e+01  -5.9253134e-03
   1.2530000e+01  -5.8853224e-03
   1.2540000e+01  -5.8456014e-03
   1.2550000e+01  -5.8061484e-03
   1.2560000e+01  -5.7669617e-03
   1.2570000e+01  -5.7280395e-03
   1.2580000e+01  -5.6893799e-03
   1.2590000e+01  -5.6509814e-03
   1.2600000e+01  -5.6128420e-03
   1.2610000e+01  -5.5749600e-03
   1.2620000e+01  -5.5373337e-03
   1.2630000e+01  -5.4999613e-03
   1.2640000e+01  -5.4628412e-03
   1.2650000e+01  -5.4259716e-03
   1.2660000e+01  -5.3893509e-03
   1.2670000e+01  -5.3529773e-03
   1.2680000e+01  -5.3168493e-03
   1.2690000e+01  -5.2809651e-03
   1.2700000e+01  -5.2453231e-03
   1.2710000e+01  -5.2099216e-03
   1.2720000e+01  -5.1747591e-03
   1.2730000e+01  -5.1398339e-03
   1.2740000e+01  -5.1051444e-03
   1.2750000e+01  -5.0706891e-03
   1.2760000e+01  -5.0364663e-03
   1.2770000e+01  -5.0024745e-03
   1.2780000e+01  -4.9687121e-03
   1.2790000e+01  -4.9351776e-03
   1.2800000e+01  -4.9018694e-03
   1.2810000e+01  -4.8687860e-03
   1.2820000e+01  -4.8359260e-03
   1.2830000e+01  -4.8032877e-03
   1.2840000e+01  -4.7708697e-03
   1.2850000e+01  -4.7386704e-03
   1.2860000e+01  -4.7066886e-03
   1.2870000e+01  -4.6749225e-03
   1.2880000e+01  -4.6433709e-03
   1.2890000e+01  -4.6120322e-03
   1.2900000e+01  -4.5809050e-03
   1.2910000e+01  -4.5499880e-03
   1.2920000e+01  -4.5192796e-03
   1.2930000e+01  -4.4887784e-03
   1.2940000e+01  -4.4584831e-03
   1.2950000e+01  -4.4283923e-03
   1.2960000e+01  -4.3985046e-03
   1.2970000e+01  -4.3688186e-03
   1.2980000e+01  -4.3393329e-03
   1.2990000e+01  -4.3100463e-03
   1.3000000e+01  -4.2809573e-03
   1.3010000e+01  -4.2520646e-03
   1.3020000e+01  -4.2233670e-03
   1.3030000e+01  -4.1948630e-03
   1.3040000e+01  -4.1665514e-03
   1.3050000e+01  -4.1384309e-03
   1.3060000e+01  -4.1105002e-03
   1.3070000e+01  -4.0827580e-03
   1.3080000e+01  -4.0552031e-03
   1.3090000e+01  -4.0278341e-03
   1.3100000e+01  -4.0006498e-03
   1.3110000e+01  -3.9736491e-03
   1.3120000e+01  -3.9468305e-03
   1.3130000e+01  -3.9201930e-03
   1.3140000e+01  -3.8937352e-03
   1.3150000e+01  -3.8674560e-03
   1.3160000e+01  -3.8413542e-03
   1.3170000e+01  -3.8154285e-03
   1.3180000e+01  -3.7896778e-03
   1.3190000e+01  -3.7641009e-03
   1.3200000e+01  -3.7386966e-03
   1.3210000e+01  -3.7134638e-03
   1.3220000e+01  -3.6884013e-03
   1.3230000e+01  -3.6635080e-03
   1.3240000e+01  -3.6387826e-03
   1.3250000e+01  -3.6142241e-03
   1.3260000e+01  -3.5898314e-03
   1.3270000e+01  -3.5656033e-03
   1.3280000e+01  -3.5415387e-03
   1.3290000e+01  -3.5176366e-03
   1.3300000e+01  -3.4938958e-03
   1.3310000e+01  -3.4703152e-03
   1.3320000e+01  -3.4468937e-03
   1.3330000e+01  -3.4236303e-03
   1.3340000e+01  -3.4005239e-03
   1.3350000e+01  -3.3775735e-03
   1.3360000e+01  -3.3547780e-03
   1.3370000e+01  -3.3321363e-03
   1.3380000e+01  -3.3096475e-03
   1.3390000e+01  -3.2873104e-03
   1.3400000e+01  -3.2651241e-03
   1.3410000e+01  -3.2430875e-03
   1.3420000e+01  -3.2211996e-03
   1.3430000e+01  -3.1994595e-03
   1.3440000e+01  -3.1778661e-03
   1.3450000e+01  -3.1564184e-03
   1.3460000e+01  -3.1351155e-03
   1.3470000e+01  -3.1139564e-03
   1.3480000e+01  -3.0929400e-03
   1.3490000e+01  -3.0720655e-03
   1.3500000e+01  -3.0513319e-03
   1.3510000e+01  -3.0307383e-03
   1.3520000e+01  -3.0102836e-03
   1.3530000e+01  -2.9899670e-03
   1.3540000e+01  -2.9697875e-03
   1.3550000e+01  -2.9497441e-03
   1.3560000e+01  -2.9298361e-03
   1.3570000e+01  -2.9100624e-03
   1.3580000e+01  -2.8904222e-03
   1.3590000e+01  -2.8709145e-03
   1.3600000e+01  -2.8515385e-03
   1.3610000e+01  -2.8322933e-03
   1.3620000e+01  -2.8131779e-03
   1.3630000e+01  -2.7941916e-03
   1.3640000e+01  -2.7753334e-03
   1.3650000e+01  -2.7566025e-03
   1.3660000e+01  -2.7379980e-03
   1.3670000e+01  -2.7195191e-03
   1.3680000e+01  -2.7011648e-03
   1.3690000e+01  -2.6829345e-03
   1.3700000e+01  -2.6648272e-03
   1.3710000e+01  -2.6468421e-03
   1.3720000e+01  -2.6289784e-03
   1.3730000e+01  -2.6112352e-03
   1.3740000e+01  -2.5936118e-03
   1.3750000e+01  -2.5761074e-03
   1.3760000e+01  -2.5587210e-03
   1.3770000e+01  -2.5414521e-03
   1.3780000e+01  -2.5242996e-03
   1.3790000e+01  -2.5072630e-03
   1.3800000e+01  -2.4903413e-03
   1.3810000e+01  -2.4735338e-03
   1.3820000e+01  -2.4568398e-03
   1.3830000e+01  -2.4402584e-03
   1.3840000e+01  -2.4237890e-03
   1.3850000e+01  -2.4074307e-03
   1.3860000e+01  -2.3911828e-03
   1.3870000e+01  -2.3750445e-03
   1.3880000e+01  -2.3590152e-03
   1.3890000e+01  -2.3430941e-03
   1.3900000e+01  -2.3272804e-03
   1.3910000e+01  -2.3115734e-03
   1.3920000e+01  -2.2959725e-03
   1.3930000e+01  -2.2804768e-03
   1.3940000e+01  -2.2650857e-03
   1.3950000e+01  -2.2497985e-03
   1.3960000e+01  -2.2346145e-03
   1.3970000e+01  -2.2195330e-03
   1.3980000e+01  -2.2045532e-03
   1.3990000e+01  -2.1896745e-03
   1.4000000e+01  -2.1748963e-03
   1.4010000e+01  -2.1602178e-03
   1.4020000e+01  -2.1456384e-03
   1.4030000e+01  -2.1311573e-03
   1.4040000e+01  -2.1167740e-03
   1.4050000e+01  -2.1024878e-03
   1.4060000e+01  -2.0882980e-03
   1.4070000e+01  -2.0742039e-03
   1.4080000e+01  -2.0602050e-03
   1.4090000e+01  -2.0463006e-03
   1.4100000e+01  -2.0324900e-03
   1.4110000e+01  -2.0187726e-03
   1.4120000e+01  -2.0051478e-03
   1.4130000e+01  -1.9916149e-03
   1.4140000e+01  -1.9781734e-03
   1.4150000e+01  -1.9648226e-03
   1.4160000e+01  -1.9515619e-03
   1.4170000e+01  -1.9383907e-03
   1.4180000e+01  -1.9253084e-03
   1.4190000e+01  -1.9123144e-03
   1.4200000e+01  -1.8994080e-03
   1.4210000e+01  -1.8865888e-03
   1.4220000e+01  -1.8738561e-03
   1.4230000e+01  -1.8612094e-03
   1.4240000e+01  -1.8486480e-03
   1.4250000e+01  -1.8361714e-03
   1.4260000e+01  -1.8237789e-03
   1.4270000e+01  -1.8114702e-03
   1.4280000e+01  -1.7992444e-03
   1.4290000e+01  -1.7871012e-03
   1.4300000e+01  -1.7750400e-03
   1.4310000e+01  -1.7630602e-03
   1.4320000e+01  -1.7511612e-03
   1.4330000e+01  -1.7393425e-03
   1.4340000e+01  -1.7276036e-03
   1.4350000e+01  -1.7159439e-03
   1.4360000e+01  -1.7043629e-03
   1.4370000e+01  -1.6928601e-03
   1.4380000e+01  -1.6814349e-03
   1.4390000e+01  -1.6700868e-03
   1.4400000e+01  -1.6588153e-03
   1.4410000e+01  -1.6476198e-03
   1.4420000e+01  -1.6365000e-03
   1.4430000e+01  -1.6254551e-03
   1.4440000e+01  -1.6144849e-03
   1.4450000e+01  -1.6035886e-03
   1.4460000e+01  -1.5927659e-03
   1.4470000e+01  -1.5820163e-03
   1.4480000e+01  -1.5713392e-03
   1.4490000e+01  -1.5607341e-03
   1.4500000e+01  -1.5502006e-03
   1.4510000e+01  -1.5397382e-03
   1.4520000e+01  -1.5293465e-03
   1.4530000e+01  -1.5190248e-03
   1.4540000e+01  -1.5087729e-03
   1.4550000e+01  -1.4985901e-03
   1.4560000e+01  -1.4884760e-03
   1.4570000e+01  -1.4784302e-03
   1.4580000e+01  -1.4684522e-03
   1.4590000e+01  -1.4585416e-03
   1.4600000e+01  -1.4486978e-03
   1.4610000e+01  -1.4389205e-03
   1.4620000e+01  -1.4292091e-03
   1.4630000e+01  -1.4195633e-03
   1.4640000e+01  -1.4099826e-03
   1.4650000e+01  -1.4004666e-03
   1.4660000e+01  -1.3910147e-03
   1.4670000e+01  -1.3816267e-03
   1.4680000e+01  -1.3723021e-03
   1.4690000e+01  -1.3630403e-03
   1.4700000e+01  -1.3538411e-03
   1.4710000e+01  -1.3447040e-03
   1.4720000e+01  -1.3356285e-03
   1.4730000e+01  -1.3266143e-03
   1.4740000e+01  -1.3176609e-03
   1.4750000e+01  -1.3087679e-03
   1.4760000e+01  -1.2999350e-03
   1.4770000e+01  -1.2911617e-03
   1.4780000e+01  -1.2824475e-03
   1.4790000e+01  -1.2737922e-03
   1.4800000e+01  -1.2651954e-03
   1.4810000e+01  -1.2566565e-03
   1.4820000e+01  -1.2481753e-03
   1.4830000e+01  -1.2397513e-03
   1.4840000e+01  -1.2313841e-03
   1.4850000e+01  -1.2230734e-03
   1.4860000e+01  -1.2148189e-03
   1.4870000e+01  -1.2066200e-03
   1.4880000e+01  -1.1984765e-03
   1.4890000e+01  -1.1903879e-03
   1.4900000e+01  -1.1823539e-03
   1.4910000e+01  -1.1743741e-03
   1.4920000e+01  -1.1664482e-03
   1.4930000e+01  -1.1585758e-03
   1.4940000e+01  -1.1507565e-03
   1.4950000e+01  -1.1429900e-03
   1.4960000e+01  -1.1352759e-03
   1.4970000e+01  -1.1276139e-03
   1.4980000e+01  -1.1200036e-03
   1.4990000e+01  -1.1124446e-03
   1.5000000e+01  -1.1049367e-03
   1.5010000e+01  -1.0974794e-03
   1.5020000e+01  -1.0900725e-03
   1.5030000e+01  -1.0827155e-03
   1.5040000e+01  -1.0754082e-03
   1.5050000e+01  -1.0681502e-03
   1.5060000e+01  -1.0609413e-03
   1.5070000e+01  -1.0537809e-03
   1.5080000e+01  -1.0466689e-03
   1.5090000e+01  -1.0396049e-03
   1.5100000e+01  -1.0325885e-03
   1.5110000e+01  -1.0256195e-03
   1.5120000e+01  -1.0186976e-03
   1.5130000e+01  -1.0118224e-03
   1.5140000e+01  -1.0049935e-03
   1.5150000e+01  -9.9821077e-04
   1.5160000e+01  -9.9147380e-04
   1.5170000e+01  -9.8478230e-04
   1.5180000e+01  -9.7813596e-04
   1.5190000e+01  -9.7153448e-04
   1.5200000e+01  -9.6497755e-04
   1.5210000e+01  -9.5846487e-04
   1.5220000e+01  -9.5199614e-04
   1.5230000e+01  -9.4557108e-04
   1.5240000e+01  -9.3918938e-04
   1.5250000e+01  -9.3285075e-04
   1.5260000e+01  -9.2655489e-04
   1.5270000e+01  -9.2030153e-04
   1.5280000e+01  -9.1409038e-04
   1.5290000e+01  -9.0792114e-04
   1.5300000e+01  -9.0179354e-04
   1.5310000e+01  -8.9570729e-04
   1.5320000e+01  -8.8966212e-04
   1.5330000e+01  -8.8365775e-04
   1.5340000e+01  -8.7769391e-04
   1.5350000e+01  -8.7177031e-04
   1.5360000e+01  -8.6588669e-04
   1.5370000e+01  -8.6004278e-04
   1.5380000e+01  -8.5423832e-04
   1.5390000e+01  -8.4847302e-04
   1.5400000e+01  -8.4274664e-04
   1.5410000e+01  -8.3705891e-04
   1.5420000e+01  -8.3140956e-04
   1.5430000e+01  -8.2579834e-04
   1.5440000e+01  -8.2022499e-04
   1.5450000e+01  -8.1468925e-04
   1.5460000e+01  -8.0919088e-04
   1.5470000e+01  -8.0372961e-04
   1.5480000e+01  -7.9830521e-04
   1.5490000e+01  -7.9291741e-04
   1.5500000e+01  -7.8756597e-04
   1.5510000e+01  -7.8225066e-04
   1.5520000e+01  -7.7697121e-04
   1.5530000e+01  -7.7172740e-04
   1.5540000e+01  -7.6651898e-04
   1.5550000e+01  -7.6134570e-04
   1.5560000e+01  -7.5620735e-04
   1.5570000e+01  -7.5110367e-04
   1.5580000e+01  -7.4603444e-04
   1.5590000e+01  -7.4099942e-04
   1.5600000e+01  -7.3599838e-04
   1.5610000e+01  -7.3103110e-04
   1.5620000e+01  -7.2609733e-04
   1.5630000e+01  -7.2119687e-04
   1.5640000e+01  -7.1632948e-04
   1.5650000e+01  -7.1149494e-04
   1.5660000e+01  -7.0669303e-04
   1.5670000e+01  -7.0192353e-04
   1.5680000e+01  -6.9718622e-04
   1.5690000e+01  -6.9248088e-04
   1.5700000e+01  -6.8780729e-04
   1.5710000e+01  -6.8316525e-04
   1.5720000e+01  -6.7855454e-04
   1.5730000e+01  -6.7397494e-04
   1.5740000e+01  -6.6942626e-04
   1.5750000e+01  -6.6490827e-04
   1.5760000e+01  -6.6042077e-04
   1.5770000e+01  -6.5596357e-04
   1.5780000e+01  -6.5153644e-04
   1.5790000e+01  -6.4713919e-04
   1.5800000e+01  -6.4277162e-04
   1.5810000e+01  -6.3843353e-04
   1.5820000e+01  -6.3412471e-04
   1.5830000e+01  -6.2984498e-04
   1.5840000e+01  -6.2559412e-04
   1.5850000e+01  -6.2137196e-04
   1.5860000e+01  -6.1717830e-04
   1.5870000e+01  -6.1301293e-04
   1.5880000e+01  -6.0887568e-04
   1.5890000e+01  -6.0476635e-04
   1.5900000e+01  -6.0068476e-04
   1.5910000e+01  -5.9663071e-04
   1.5920000e+01  -5.9260402e-04
   1.5930000e+01  -5.8860451e-04
   1.5940000e+01  -5.8463200e-04
   1.5950000e+01  -5.8068629e-04
   1.5960000e+01  -5.7676721e-04
   1.5970000e+01  -5.7287458e-04
   1.5980000e+01  -5.6900823e-04
   1.5990000e+01  -5.6516797e-04
   1.6000000e+01  -5.6135362e-04
   1.6010000e+01  -5.5756502e-04
   1.6020000e+01  -5.5380199e-04
   1.6030000e+01  -5.5006436e-04
   1.6040000e+01  -5.4635195e-04
   1.6050000e+01  -5.4266460e-04
   1.6060000e+01  -5.3900213e-04
   1.6070000e+01  -5.3536438e-04
   1.6080000e+01  -5.3175119e-04
   1.6090000e+01  -5.2816237e-04
   1.6100000e+01  -5.2459778e-04
   1.6110000e+01  -5.2105725e-04
   1.6120000e+01  -5.1754061e-04
   1.6130000e+01  -5.1404771e-04
   1.6140000e+01  -5.1057838e-04
   1.6150000e+01  -5.0713246e-04
   1.6160000e+01  -5.0370980e-04
   1.6170000e+01  -5.0031025e-04
   1.6180000e+01  -4.9693363e-04
   1.6190000e+01  -4.9357980e-04
   1.6200000e+01  -4.9024861e-04
   1.6210000e+01  -4.8693990e-04
   1.6220000e+01  -4.8365352e-04
   1.6230000e+01  -4.8038933e-04
   1.6240000e+01  -4.7714716e-04
   1.6250000e+01  -4.7392687e-04
   1.6260000e+01  -4.7072832e-04
   1.6270000e+01  -4.6755135e-04
   1.6280000e+01  -4.6439583e-04
   1.6290000e+01  -4.6126160e-04
   1.6300000e+01  -4.5814853e-04
   1.6310000e+01  -4.5505646e-04
   1.6320000e+01  -4.5198527e-04
   1.6330000e+01  -4.4893480e-04
   1.6340000e+01  -4.4590492e-04
   1.6350000e+01  -4.4289549e-04
   1.6360000e+01  -4.3990637e-04
   1.6370000e+01  -4.3693742e-04
   1.6380000e+01  -4.3398851e-04
   1.6390000e+01  -4.3105950e-04
   1.6400000e+01  -4.2815026e-04
   1.6410000e+01  -4.2526066e-04
   1.6420000e+01  -4.2239056e-04
   1.6430000e+01  -4.1953983e-04
   1.6440000e+01  -4.1670833e-04
   1.6450000e+01  -4.1389595e-04
   1.6460000e+01  -4.1110255e-04
   1.6470000e+01  -4.0832800e-04
   1.6480000e+01  -4.0557218e-04
   1.6490000e+01  -4.0283495e-04
   1.6500000e+01  -4.0011620e-04
   1.6510000e+01  -3.9741580e-04
   1.6520000e+01  -3.9473363e-04
   1.6530000e+01  -3.9206955e-04
   1.6540000e+01  -3.8942346e-04
   1.6550000e+01  -3.8679522e-04
   1.6560000e+01  -3.8418472e-04
   1.6570000e+01  -3.8159185e-04
   1.6580000e+01  -3.7901647e-04
   1.6590000e+01  -3.7645847e-04
   1.6600000e+01  -3.7391773e-04
   1.6610000e+01  -3.7139415e-04
   1.6620000e+01  -3.6888759e-04
   1.6630000e+01  -3.6639795e-04
   1.6640000e+01  -3.6392512e-04
   1.6650000e+01  -3.6146897e-04
   1.6660000e+01  -3.5902940e-04
   1.6670000e+01  -3.5660630e-04
   1.6680000e+01  -3.5419955e-04
   1.6690000e+01  -3.5180904e-04
   1.6700000e+01  -3.4943466e-04
   1.6710000e+01  -3.4707632e-04
   1.6720000e+01  -3.4473388e-04
   1.6730000e+01  -3.4240726e-04
   1.6740000e+01  -3.4009634e-04
   1.6750000e+01  -3.3780101e-04
   1.6760000e+01  -3.3552118e-04
   1.6770000e+01  -3.3325673e-04
   1.6780000e+01  -3.3100757e-04
   1.6790000e+01  -3.2877359e-04
   1.6800000e+01  -3.2655468e-04
   1.6810000e+01  -3.2435075e-04
   1.6820000e+01  -3.2216169e-04
   1.6830000e+01  -3.1998741e-04
   1.6840000e+01  -3.1782780e-04
   1.6850000e+01  -3.1568277e-04
   1.6860000e+01  -3.1355221e-04
   1.6870000e+01  -3.1143603e-04
   1.6880000e+01  -3.0933414e-04
   1.6890000e+01  -3.0724643e-04
   1.6900000e+01  -3.0517281e-04
   1.6910000e+01  -3.0311318e-04
   1.6920000e+01  -3.0106746e-04
   1.6930000e+01  -2.9903554e-04
   1.6940000e+01  -2.9701734e-04
   1.6950000e+01  -2.9501276e-04
   1.6960000e+01  -2.9302170e-04
   1.6970000e+01  -2.9104409e-04
   1.6980000e+01  -2.8907982e-04
   1.6990000e+01  -2.8712881e-04
   1.7000000e+01  -2.8519096e-04
   1.7010000e+01  -2.8326620e-04
   1.7020000e+01  -2.8135442e-04
   1.7030000e+01  -2.7945555e-04
   1.7040000e+01  -2.7756949e-04
   1.7050000e+01  -2.7569616e-04
   1.7060000e+01  -2.7383548e-04
   1.7070000e+01  -2.7198735e-04
   1.7080000e+01  -2.7015170e-04
   1.7090000e+01  -2.6832843e-04
   1.7100000e+01  -2.6651747e-04
   1.7110000e+01  -2.6471873e-04
   1.7120000e+01  -2.6293214e-04
   1.7130000e+01  -2.6115760e-04
   1.7140000e+01  -2.5939503e-04
   1.7150000e+01  -2.5764436e-04
   1.7160000e+01  -2.5590551e-04
   1.7170000e+01  -2.5417839e-04
   1.7180000e+01  -2.5246293e-04
   1.7190000e+01  -2.5075905e-04
   1.7200000e+01  -2.4906667e-04
   1.7210000e+01  -2.4738571e-04
   1.7220000e+01  -2.4571609e-04
   1.7230000e+01  -2.4405774e-04
   1.7240000e+01  -2.4241058e-04
   1.7250000e+01  -2.4077455e-04
   1.7260000e+01  -2.3914955e-04
   1.7270000e+01  -2.3753552e-04
   1.7280000e+01  -2.3593238e-04
   1.7290000e+01  -2.3434006e-04
   1.7300000e+01  -2.3275849e-04
   1.7310000e+01  -2.3118760e-04
   1.7320000e+01  -2.2962730e-04
   1.7330000e+01  -2.2807754e-04
   1.7340000e+01  -2.2653823e-04
   1.7350000e+01  -2.2500932e-04
   1.7360000e+01  -2.2349072e-04
   1.7370000e+01  -2.2198237e-04
   1.7380000e+01  -2.2048420e-04
   1.7390000e+01  -2.1899614e-04
   1.7400000e+01  -2.1751813e-04
   1.7410000e+01  -2.1605009e-04
   1.7420000e+01  -2.1459196e-04
   1.7430000e+01  -2.1314367e-04
   1.7440000e+01  -2.1170515e-04
   1.7450000e+01  -2.1027635e-04
   1.7460000e+01  -2.0885718e-04
   1.7470000e+01  -2.0744760e-04
   1.7480000e+01  -2.0604752e-04
   1.7490000e+01  -2.0465690e-04
   1.7500000e+01  -2.0327566e-04
   1.7510000e+01  -2.0190375e-04
   1.7520000e+01  -2.0054109e-04
   1.7530000e+01  -1.9918763e-04
   1.7540000e+01  -1.9784330e-04
   1.7550000e+01  -1.9650805e-04
   1.7560000e+01  -1.9518181e-04
   1.7570000e+01  -1.9386452e-04
   1.7580000e+01  -1.9255612e-04
   1.7590000e+01  -1.9125655e-04
   1.7600000e+01  -1.8996575e-04
   1.7610000e+01  -1.8868367e-04
   1.7620000e+01  -1.8741023e-04
   1.7630000e+01  -1.8614539e-04
   1.7640000e+01  -1.8488909e-04
   1.7650000e+01  -1.8364127e-04
   1.7660000e+01  -1.8240186e-04
   1.7670000e+01  -1.8117082e-04
   1.7680000e+01  -1.7994810e-04
   1.7690000e+01  -1.7873362e-04
   1.7700000e+01  -1.7752734e-04
   1.7710000e+01  -1.7632920e-04
   1.7720000e+01  -1.7513914e-04
   1.7730000e+01  -1.7395712e-04
   1.7740000e+01  -1.7278308e-04
   1.7750000e+01  -1.7161696e-04
   1.7760000e+01  -1.7045871e-04
   1.7770000e+01  -1.6930828e-04
   1.7780000e+01  -1.6816561e-04
   1.7790000e+01  -1.6703065e-04
   1.7800000e+01  -1.6590335e-04
   1.7810000e+01  -1.6478367e-04
   1.7820000e+01  -1.6367153e-04
   1.7830000e+01  -1.6256691e-04
   1.7840000e+01  -1.6146974e-04
   1.7850000e+01  -1.6037997e-04
   1.7860000e+01  -1.5929756e-04
   1.7870000e+01  -1.5822245e-04
   1.7880000e+01  -1.5715460e-04
   1.7890000e+01  -1.5609396e-04
   1.7900000e+01  -1.5504048e-04
   1.7910000e+01  -1.5399410e-04
   1.7920000e+01  -1.5295479e-04
   1.7930000e+01  -1.5192249e-04
   1.7940000e+01  -1.5089716e-04
   1.7950000e+01  -1.4987875e-04
   1.7960000e+01  -1.4886721e-04
   1.7970000e+01  -1.4786250e-04
   1.7980000e+01  -1.4686457e-04
   1.7990000e+01  -1.4587337e-04
   1.8000000e+01  -1.4488887e-04
   1.8010000e+01  -1.4391101e-04
   1.8020000e+01  -1.4293975e-04
   1.8030000e+01  -1.4197504e-04
   1.8040000e+01  -1.4101684e-04
   1.8050000e+01  -1.4006512e-04
   1.8060000e+01  -1.3911981e-04
   1.8070000e+01  -1.3818088e-04
   1.8080000e+01  -1.3724830e-04
   1.8090000e+01  -1.3632200e-04
   1.8100000e+01  -1.3540196e-04
   1.8110000e+01  -1.3448812e-04
   1.8120000e+01  -1.3358046e-04
   1.8130000e+01  -1.3267892e-04
   1.8140000e+01  -1.3178346e-04
   1.8150000e+01  -1.3089405e-04
   1.8160000e+01  -1.3001064e-04
   1.8170000e+01  -1.2913319e-04
   1.8180000e+01  -1.2826167e-04
   1.8190000e+01  -1.2739603e-04
   1.8200000e+01  -1.2653622e-04
   1.8210000e+01  -1.2568223e-04
   1.8220000e+01  -1.2483399e-04
   1.8230000e+01  -1.2399148e-04
   1.8240000e+01  -1.2315466e-04
   1.8250000e+01  -1.2232348e-04
   1.8260000e+01  -1.2149792e-04
   1.8270000e+01  -1.2067792e-04
   1.8280000e+01  -1.1986346e-04
   1.8290000e+01  -1.1905450e-04
   1.8300000e+01  -1.1825099e-04
   1.8310000e+01  -1.1745291e-04
   1.8320000e+01  -1.1666022e-04
   1.8330000e+01  -1.1587287e-04
   1.8340000e+01  -1.1509084e-04
   1.8350000e+01  -1.1431409e-04
   1.8360000e+01  -1.1354258e-04
   1.8370000e+01  -1.1277628e-04
   1.8380000e+01  -1.1201514e-04
   1.8390000e+01  -1.1125915e-04
   1.8400000e+01  -1.1050826e-04
   1.8410000e+01  -1.0976243e-04
   1.8420000e+01  -1.0902164e-04
   1.8430000e+01  -1.0828585e-04
   1.8440000e+01  -1.0755502e-04
   1.8450000e+01  -1.0682913e-04
   1.8460000e+01  -1.0610814e-04
   1.8470000e+01  -1.0539201e-04
   1.8480000e+01  -1.0468071e-04
   1.8490000e+01  -1.0397422e-04
   1.8500000e+01  -1.0327249e-04
   1.8510000e+01  -1.0257550e-04
   1.8520000e+01  -1.0188321e-04
   1.8530000e+01  -1.0119560e-04
   1.8540000e+01  -1.0051263e-04
   1.8550000e+01  -9.9834264e-05
   1.8560000e+01  -9.9160478e-05
   1.8570000e+01  -9.8491240e-05
   1.8580000e+01  -9.7826518e-05
   1.8590000e+01  -9.7166283e-05
   1.8600000e+01  -9.6510504e-05
   1.8610000e+01  -9.5859150e-05
   1.8620000e+01  -9.5212193e-05
   1.8630000e+01  -9.4569602e-05
   1.8640000e+01  -9.3931348e-05
   1.8650000e+01  -9.3297401e-05
   1.8660000e+01  -9.2667733e-05
   1.8670000e+01  -9.2042315e-05
   1.8680000e+01  -9.1421117e-05
   1.8690000e+01  -9.0804112e-05
   1.8700000e+01  -9.0191272e-05
   1.8710000e+01  -8.9582567e-05
   1.8720000e+01  -8.8977970e-05
   1.8730000e+01  -8.8377454e-05
   1.8740000e+01  -8.7780991e-05
   1.8750000e+01  -8.7188554e-05
   1.8760000e+01  -8.6600115e-05
   1.8770000e+01  -8.6015647e-05
   1.8780000e+01  -8.5435124e-05
   1.8790000e+01  -8.4858518e-05
   1.8800000e+01  -8.4285805e-05
   1.8810000e+01  -8.3716956e-05
   1.8820000e+01  -8.3151947e-05
   1.8830000e+01  -8.2590751e-05
   1.8840000e+01  -8.2033343e-05
   1.8850000e+01  -8.1479696e-05
   1.8860000e+01  -8.0929786e-05
   1.8870000e+01  -8.0383588e-05
   1.8880000e+01  -7.9841076e-05
   1.8890000e+01  -7.9302225e-05
   1.8900000e+01  -7.8767011e-05
   1.8910000e+01  -7.8235409e-05
   1.8920000e+01  -7.7707395e-05
   1.8930000e+01  -7.7182945e-05
   1.8940000e+01  -7.6662034e-05
   1.8950000e+01  -7.6144639e-05
   1.8960000e+01  -7.5630735e-05
   1.8970000e+01  -7.5120300e-05
   1.8980000e+01  -7.4613310e-05
   1.8990000e+01  -7.4109742e-05
   1.9000000e+01  -7.3609572e-05
   1.9010000e+01  -7.3112778e-05
   1.9020000e+01  -7.2619337e-05
   1.9030000e+01  -7.2129226e-05
   1.9040000e+01  -7.1642423e-05
   1.9050000e+01  -7.1158905e-05
   1.9060000e+01  -7.0678651e-05
   1.9070000e+01  -7.0201638e-05
   1.9080000e+01  -6.9727844e-05
   1.9090000e+01  -6.9257248e-05
   1.9100000e+01  -6.8789828e-05
   1.9110000e+01  -6.8325562e-05
   1.9120000e+01  -6.7864430e-05
   1.9130000e+01  -6.7406410e-05
   1.9140000e+01  -6.6951482e-05
   1.9150000e+01  -6.6499623e-05
   1.9160000e+01  -6.6050815e-05
   1.9170000e+01  -6.5605035e-05
   1.9180000e+01  -6.5162264e-05
   1.9190000e+01  -6.4722481e-05
   1.9200000e+01  -6.4285666e-05
   1.9210000e+01  -6.3851800e-05
   1.9220000e+01  -6.3420861e-05
   1.9230000e+01  -6.2992831e-05
   1.9240000e+01  -6.2567690e-05
   1.9250000e+01  -6.2145418e-05
   1.9260000e+01  -6.1725996e-05
   1.9270000e+01  -6.1309405e-05
   1.9280000e+01  -6.0895625e-05
   1.9290000e+01  -6.0484638e-05
   1.9300000e+01  -6.0076424e-05
   1.9310000e+01  -5.9670966e-05
   1.9320000e+01  -5.9268244e-05
   1.9330000e+01  -5.8868240e-05
   1.9340000e+01  -5.8470936e-05
   1.9350000e+01  -5.8076313e-05
   1.9360000e+01  -5.7684354e-05
   1.9370000e+01  -5.7295040e-05
   1.9380000e+01  -5.6908353e-05
   1.9390000e+01  -5.6524276e-05
   1.9400000e+01  -5.6142792e-05
   1.9410000e+01  -5.5763882e-05
   1.9420000e+01  -5.5387529e-05
   1.9430000e+01  -5.5013716e-05
   1.9440000e+01  -5.4642426e-05
   1.9450000e+01  -5.4273642e-05
   1.9460000e+01  -5.3907347e-05
   1.9470000e+01  -5.3543524e-05
   1.9480000e+01  -5.3182157e-05
   1.9490000e+01  -5.2823228e-05
   1.9500000e+01  -5.2466722e-05
   1.9510000e+01  -5.2112622e-05
   1.9520000e+01  -5.1760912e-05
   1.9530000e+01  -5.1411575e-05
   1.9540000e+01  -5.1064596e-05
   1.9550000e+01  -5.0719959e-05
   1.9560000e+01  -5.0377648e-05
   1.9570000e+01  -5.0037647e-05
   1.9580000e+01  -4.9699941e-05
   1.9590000e+01  -4.9364514e-05
   1.9600000e+01  -4.9031351e-05
   1.9610000e+01  -4.8700437e-05
   1.9620000e+01  -4.8371755e-05
   1.9630000e+01  -4.8045292e-05
   1.9640000e+01  -4.7721033e-05
   1.9650000e+01  -4.7398961e-05
   1.9660000e+01  -4.7079064e-05
   1.9670000e+01  -4.6761325e-05
   1.9680000e+01  -4.6445731e-05
   1.9690000e+01  -4.6132267e-05
   1.9700000e+01  -4.5820918e-05
   1.9710000e+01  -4.5511671e-05
   1.9720000e+01  -4.5204511e-05
   1.9730000e+01  -4.4899424e-05
   1.9740000e+01  -4.4596396e-05
   1.9750000e+01  -4.4295413e-05
   1.9760000e+01  -4.3996461e-05
   1.9770000e+01  -4.3699527e-05
   1.9780000e+01  -4.3404597e-05
   1.9790000e+01  -4.3111658e-05
   1.9800000e+01  -4.2820696e-05
   1.9810000e+01  -4.2531697e-05
   1.9820000e+01  -4.2244649e-05
   1.9830000e+01  -4.1959538e-05
   1.9840000e+01  -4.1676351e-05
   1.9850000e+01  -4.1395076e-05
   1.9860000e+01  -4.1115699e-05
   1.9870000e+01  -4.0838207e-05
   1.9880000e+01  -4.0562588e-05
   1.9890000e+01  -4.0288830e-05
   1.9900000e+01  -4.0016919e-05
   1.9910000e+01  -3.9746843e-05
   1.9920000e+01  -3.9478590e-05
   1.9930000e+01  -3.9212147e-05
   1.9940000e+01  -3.8947503e-05
   1.9950000e+01  -3.8684644e-05
   1.9960000e+01  -3.8423560e-05
   1.9970000e+01  -3.8164238e-05
   1.9980000e+01  -3.7906666e-05
   1.9990000e+01  -3.7650832e-05
   2.0000000e+01  -3.7396725e-05


==> data/Pdcw3HistData.dat <==
   0.0000000e+00  -5.0000000e+00
   1.0000000e-02  -5.1091042e+00
   2.0000000e-02  -5.2274390e+00
   3.0000000e-02  -5.3456828e+00
   4.0000000e-02  -5.4638223e+00
   5.0000000e-02  -5.5818433e+00
   6.0000000e-02  -5.6997315e+00
   7.0000000e-02  -5.8174718e+00
   8.0000000e-02  -5.9350488e+00
   9.0000000e-02  -6.0524467e+00
   1.0000000e-01  -6.1696492e+00
   1.1000000e-01  -6.2866397e+00
   1.2000000e-01  -6.4034013e+00
   1.3000000e-01  -6.5199170e+00
   1.4000000e-01  -6.6361683e+00
   1.5000000e-01  -6.7521352e+00
   1.6000000e-01  -6.8677975e+00
   1.7000000e-01  -6.9831344e+00
   1.8000000e-01  -7.0981250e+00
   1.9000000e-01  -7.2127481e+00
   2.0000000e-01  -7.3269824e+00
   2.1000000e-01  -7.4408062e+00
   2.2000000e-01  -7.5541981e+00
   2.3000000e-01  -7.6671363e+00
   2.4000000e-01  -7.7795993e+00
   2.5000000e-01  -7.8915654e+00
   2.6000000e-01  -8.0030132e+00
   2.7000000e-01  -8.1139211e+00
   2.8000000e-01  -8.2242680e+00
   2.9000000e-01  -8.3340329e+00
   3.0000000e-01  -8.4431949e+00
   3.1000000e-01  -8.5517336e+00
   3.2000000e-01  -8.6596288e+00
   3.3000000e-01  -8.7668606e+00
   3.4000000e-01  -8.8734095e+00
   3.5000000e-01  -8.9792564e+00
   3.6000000e-01  -9.0843829e+00
   3.7000000e-01  -9.1887706e+00
   3.8000000e-01  -9.2924020e+00
   3.9000000e-01  -9.3952598e+00
   4.0000000e-01  -9.4973274e+00
   4.1000000e-01  -9.5985888e+00
   4.2000000e-01  -9.6990283e+00
   4.3000000e-01  -9.7986312e+00
   4.4000000e-01  -9.8973829e+00
   4.5000000e-01  -9.9952698e+00
   4.6000000e-01  -1.0092279e+01
   4.7000000e-01  -1.0188397e+01
   4.8000000e-01  -1.0283613e+01
   4.9000000e-01  -1.0377915e+01
   5.0000000e-01  -1.0471294e+01
   5.1000000e-01  -1.0563737e+01
   5.2000000e-01  -1.0653529e+01
   5.3000000e-01  -1.0740671e+01
   5.4000000e-01  -1.0825172e+01
   5.5000000e-01  -1.0907039e+01
   5.6000000e-01  -1.0986282e+01
   5.7000000e-01  -1.1062915e+01
   5.8000000e-01  -1.1136951e+01
   5.9000000e-01  -1.1208407e+01
   6.0000000e-01  -1.1277301e+01
   6.1000000e-01  -1.1343652e+01
   6.2000000e-01  -1.1407480e+01
   6.3000000e-01  -1.1468807e+01
   6.4000000e-01  -1.1527658e+01
   6.5000000e-01  -1.1584056e+01
   6.6000000e-01  -1.1638027e+01
   6.7000000e-01  -1.1689598e+01
   6.8000000e-01  -1.1738797e+01
   6.9000000e-01  -1.1785651e+01
   7.0000000e-01  -1.1830190e+01
   7.1000000e-01  -1.1872443e+01
   7.2000000e-01  -1.1912442e+01
   7.3000000e-01  -1.1950217e+01
   7.4000000e-01  -1.1985799e+01
   7.5000000e-01  -1.2019221e+01
   7.6000000e-01  -1.2050516e+01
   7.7000000e-01  -1.2079714e+01
   7.8000000e-01  -1.2106850e+01
   7.9000000e-01  -1.2131956e+01
   8.0000000e-01  -1.2155065e+01
   8.1000000e-01  -1.2176212e+01
   8.2000000e-01  -1.2195431e+01
   8.3000000e-01  -1.2212756e+01
   8.4000000e-01  -1.2228220e+01
   8.5000000e-01  -1.2241860e+01
   8.6000000e-01  -1.2253707e+01
   8.7000000e-01  -1.2263797e+01
   8.8000000e-01  -1.2272163e+01
   8.9000000e-01  -1.2278839e+01
   9.0000000e-01  -1.2283859e+01
   9.1000000e-01  -1.2287256e+01
   9.2000000e-01  -1.2289063e+01
   9.3000000e-01  -1.2289314e+01
   9.4000000e-01  -1.2288041e+01
   9.5000000e-01  -1.2285276e+01
   9.6000000e-01  -1.2281053e+01
   9.7000000e-01  -1.2275402e+01
   9.8000000e-01  -1.2268356e+01
   9.9000000e-01  -1.2259946e+01
   1.0000000e+00  -1.2250203e+01
   1.0100000e+00  -1.2239157e+01
   1.0200000e+00  -1.2226839e+01
   1.0300000e+00  -1.2213279e+01
   1.0400000e+00  -1.2198507e+01
   1.0500000e+00  -1.2182551e+01
   1.0600000e+00  -1.2165441e+01
   1.0700000e+00  -1.2147205e+01
   1.0800000e+00  -1.2127871e+01
   1.0900000e+00  -1.2107468e+01
   1.1000000e+00  -1.2086021e+01
   1.1100000e+00  -1.2063559e+01
   1.1200000e+00  -1.2040107e+01
   1.1300000e+00  -1.2015692e+01
   1.1400000e+00  -1.1990340e+01
   1.1500000e+00  -1.1964076e+01
   1.1600000e+00  -1.1936925e+01
   1.1700000e+00  -1.1908912e+01
   1.1800000e+00  -1.1880060e+01
   1.1900000e+00  -1.1850393e+01
   1.2000000e+00  -1.1819936e+01
   1.2100000e+00  -1.1788710e+01
   1.2200000e+00  -1.1756738e+01
   1.2300000e+00  -1.1724043e+01
   1.2400000e+00  -1.1690646e+01
   1.2500000e+00  -1.1656568e+01
   1.2600000e+00  -1.1621832e+01
   1.2700000e+00  -1.1586456e+01
   1.2800000e+00  -1.1550463e+01
   1.2900000e+00  -1.1513871e+01
   1.3000000e+00  -1.1476700e+01
   1.3100000e+00  -1.1438969e+01
   1.3200000e+00  -1.1400697e+01
   1.3300000e+00  -1.1361902e+01
   1.3400000e+00  -1.1322603e+01
   1.3500000e+00  -1.1282817e+01
   1.3600000e+00  -1.1242561e+01
   1.3700000e+00  -1.1201853e+01
   1.3800000e+00  -1.1160710e+01
   1.3900000e+00  -1.1119147e+01
   1.4000000e+00  -1.1077180e+01
   1.4100000e+00  -1.1034826e+01
   1.4200000e+00  -1.0992100e+01
   1.4300000e+00  -1.0949016e+01
   1.4400000e+00  -1.0905590e+01
   1.4500000e+00  -1.0861836e+01
   1.4600000e+00  -1.0817768e+01
   1.4700000e+00  -1.0773400e+01
   1.4800000e+00  -1.0728745e+01
   1.4900000e+00  -1.0683816e+01
   1.5000000e+00  -1.0638627e+01
   1.5100000e+00  -1.0593191e+01
   1.5200000e+00  -1.0547519e+01
   1.5300000e+00  -1.0501624e+01
   1.5400000e+00  -1.0455517e+01
   1.5500000e+00  -1.0409210e+01
   1.5600000e+00  -1.0362715e+01
   1.5700000e+00  -1.0316043e+01
   1.5800000e+00  -1.0269204e+01
   1.5900000e+00  -1.0222208e+01
   1.6000000e+00  -1.0175067e+01
   1.6100000e+00  -1.0127790e+01
   1.6200000e+00  -1.0080387e+01
   1.6300000e+00  -1.0032868e+01
   1.6400000e+00  -9.9852418e+00
   1.6500000e+00  -9.9375179e+00
   1.6600000e+00  -9.8897052e+00
   1.6700000e+00  -9.8418124e+00
   1.6800000e+00  -9.7938480e+00
   1.6900000e+00  -9.7458203e+00
   1.7000000e+00  -9.6977373e+00
   1.7100000e+00  -9.6496071e+00
   1.7200000e+00  -9.6014372e+00
   1.7300000e+00  -9.5532352e+00
   1.7400000e+00  -9.5050085e+00
   1.7500000e+00  -9.4567640e+00
   1.7600000e+00  -9.4085089e+00
   1.7700000e+00  -9.3602499e+00
   1.7800000e+00  -9.3119935e+00
   1.7900000e+00  -9.2637461e+00
   1.8000000e+00  -9.2155142e+00
   1.8100000e+00  -9.1673036e+00
   1.8200000e+00  -9.1191204e+00
   1.8300000e+00  -9.0709704e+00
   1.8400000e+00  -9.0228591e+00
   1.8500000e+00  -8.9747920e+00
   1.8600000e+00  -8.9267745e+00
   1.8700000e+00  -8.8788116e+00
   1.8800000e+00  -8.8309085e+00
   1.8900000e+00  -8.7830699e+00
   1.9000000e+00  -8.7353007e+00
   1.9100000e+00  -8.6876055e+00
   1.9200000e+00  -8.6399887e+00
   1.9300000e+00  -8.5924548e+00
   1.9400000e+00  -8.5450078e+00
   1.9500000e+00  -8.4976520e+00
   1.9600000e+00  -8.4503912e+00
   1.9700000e+00  -8.4032294e+00
   1.9800000e+00  -8.3561704e+00
   1.9900000e+00  -8.3092176e+00
   2.0000000e+00  -8.2623748e+00
   2.0100000e+00  -8.2156452e+00
   2.0200000e+00  -8.1690322e+00
   2.0300000e+00  -8.1225389e+00
   2.0400000e+00  -8.0761686e+00
   2.0500000e+00  -8.0299241e+00
   2.0600000e+00  -7.9838084e+00
   2.0700000e+00  -7.9378243e+00
   2.0800000e+00  -7.8919745e+00
   2.0900000e+00  -7.8462616e+00
   2.1000000e+00  -7.8006882e+00
   2.1100000e+00  -7.7552566e+00
   2.1200000e+00  -7.7099694e+00
   2.1300000e+00  -7.6648287e+00
   2.1400000e+00  -7.6198367e+00
   2.1500000e+00  -7.5749956e+00
   2.1600000e+00  -7.5303074e+00
   2.1700000e+00  -7.4857741e+00
   2.1800000e+00  -7.4413975e+00
   2.1900000e+00  -7.3971794e+00
   2.2000000e+00  -7.3531217e+00
   2.2100000e+00  -7.3092260e+00
   2.2200000e+00  -7.2654939e+00
   2.2300000e+00  -7.2219270e+00
   2.2400000e+00  -7.1785266e+00
   2.2500000e+00  -7.1352943e+00
   2.2600000e+00  -7.0922315e+00
   2.2700000e+00  -7.0493393e+00
   2.2800000e+00  -7.0066190e+00
   2.2900000e+00  -6.9640719e+00
   2.3000000e+00  -6.9216989e+00
   2.3100000e+00  -6.8795013e+00
   2.3200000e+00  -6.8374800e+00
   2.3300000e+00  -6.7956361e+00
   2.3400000e+00  -6.7539703e+00
   2.3500000e+00  -6.7124835e+00
   2.3600000e+00  -6.6711767e+00
   2.3700000e+00  -6.6300505e+00
   2.3800000e+00  -6.5891057e+00
   2.3900000e+00  -6.5483430e+00
   2.4000000e+00  -6.5077630e+00
   2.4100000e+00  -6.4673662e+00
   2.4200000e+00  -6.4271533e+00
   2.4300000e+00  -6.3871248e+00
   2.4400000e+00  -6.3472811e+00
   2.4500000e+00  -6.3076227e+00
   2.4600000e+00  -6.2681500e+00
   2.4700000e+00  -6.2288633e+00
   2.4800000e+00  -6.1897629e+00
   2.4900000e+00  -6.1508493e+00
   2.5000000e+00  -6.1121225e+00
   2.5100000e+00  -6.0735829e+00
   2.5200000e+00  -6.0352306e+00
   2.5300000e+00  -5.9970659e+00
   2.5400000e+00  -5.9590887e+00
   2.5500000e+00  -5.9212994e+00
   2.5600000e+00  -5.8836978e+00
   2.5700000e+00  -5.8462842e+00
   2.5800000e+00  -5.8090584e+00
   2.5900000e+00  -5.7720206e+00
   2.6000000e+00  -5.7351706e+00
   2.6100000e+00  -5.6985084e+00
   2.6200000e+00  -5.6620340e+00
   2.6300000e+00  -5.6257472e+00
   2.6400000e+00  -5.5896479e+00
   2.6500000e+00  -5.5537360e+00
   2.6600000e+00  -5.5180113e+00
   2.6700000e+00  -5.4824736e+00
   2.6800000e+00  -5.4471228e+00
   2.6900000e+00  -5.4119585e+00
   2.7000000e+00  -5.3769806e+00
   2.7100000e+00  -5.3421888e+00
   2.7200000e+00  -5.3075827e+00
   2.7300000e+00  -5.2731622e+00
   2.7400000e+00  -5.2389268e+00
   2.7500000e+00  -5.2048763e+00
   2.7600000e+00  -5.1710103e+00
   2.7700000e+00  -5.1373284e+00
   2.7800000e+00  -5.1038303e+00
   2.7900000e+00  -5.0705156e+00
   2.8000000e+00  -5.0373838e+00
   2.8100000e+00  -5.0044345e+00
   2.8200000e+00  -4.9716674e+00
   2.8300000e+00  -4.9390820e+00
   2.8400000e+00  -4.9066777e+00
   2.8500000e+00  -4.8744542e+00
   2.8600000e+00  -4.8424110e+00
   2.8700000e+00  -4.8105475e+00
   2.8800000e+00  -4.7788632e+00
   2.8900000e+00  -4.7473577e+00
   2.9000000e+00  -4.7160308e+00
   2.9100000e+00  -4.6848826e+00
   2.9200000e+00  -4.6539129e+00
   2.9300000e+00  -4.6231217e+00
   2.9400000e+00  -4.5925087e+00
   2.9500000e+00  -4.5620739e+00
   2.9600000e+00  -4.5318171e+00
   2.9700000e+00  -4.5017380e+00
   2.9800000e+00  -4.4718364e+00
   2.9900000e+00  -4.4421120e+00
   3.0000000e+00  -4.4125646e+00
   3.0100000e+00  -4.3831938e+00
   3.0200000e+00  -4.3539993e+00
   3.0300000e+00  -4.3249808e+00
   3.0400000e+00  -4.2961378e+00
   3.0500000e+00  -4.2674699e+00
   3.0600000e+00  -4.2389767e+00
   3.0700000e+00  -4.2106579e+00
   3.0800000e+00  -4.1825128e+00
   3.0900000e+00  -4.1545408e+00
   3.1000000e+00  -4.1267414e+00
   3.1100000e+00  -4.0991140e+00
   3.1200000e+00  -4.0716581e+00
   3.1300000e+00  -4.0443734e+00
   3.1400000e+00  -4.0172591e+00
   3.1500000e+00  -3.9903140e+00
   3.1600000e+00  -3.9635375e+00
   3.1700000e+00  -3.9369284e+00
   3.1800000e+00  -3.9104858e+00
   3.1900000e+00  -3.8842090e+00
   3.2000000e+00  -3.8580969e+00
   3.2100000e+00  -3.8321486e+00
   3.2200000e+00  -3.8063632e+00
   3.2300000e+00  -3.7807398e+00
   3.2400000e+00  -3.7552776e+00
   3.2500000e+00  -3.7299756e+00
   3.2600000e+00  -3.7048328e+00
   3.2700000e+00  -3.6798486e+00
   3.2800000e+00  -3.6550218e+00
   3.2900000e+00  -3.6303517e+00
   3.3000000e+00  -3.6058374e+00
   3.3100000e+00  -3.5814780e+00
   3.3200000e+00  -3.5572727e+00
   3.3300000e+00  -3.5332205e+00
   3.3400000e+00  -3.5093205e+00
   3.3500000e+00  -3.4855721e+00
   3.3600000e+00  -3.4619742e+00
   3.3700000e+00  -3.4385261e+00
   3.3800000e+00  -3.4152268e+00
   3.3900000e+00  -3.3920756e+00
   3.4000000e+00  -3.3690715e+00
   3.4100000e+00  -3.3462139e+00
   3.4200000e+00  -3.3235017e+00
   3.4300000e+00  -3.3009343e+00
   3.4400000e+00  -3.2785107e+00
   3.4500000e+00  -3.2562302e+00
   3.4600000e+00  -3.2340919e+00
   3.4700000e+00  -3.2120950e+00
   3.4800000e+00  -3.1902387e+00
   3.4900000e+00  -3.1685223e+00
   3.5000000e+00  -3.1469448e+00
   3.5100000e+00  -3.1255055e+00
   3.5200000e+00  -3.1042037e+00
   3.5300000e+00  -3.0830385e+00
   3.5400000e+00  -3.0620091e+00
   3.5500000e+00  -3.0411147e+00
   3.5600000e+00  -3.0203546e+00
   3.5700000e+00  -2.9997280e+00
   3.5800000e+00  -2.9792342e+00
   3.5900000e+00  -2.9588722e+00
   3.6000000e+00  -2.9386415e+00
   3.6100000e+00  -2.9185412e+00
   3.6200000e+00  -2.8985706e+00
   3.6300000e+00  -2.8787290e+00
   3.6400000e+00  -2.8590155e+00
   3.6500000e+00  -2.8394294e+00
   3.6600000e+00  -2.8199700e+00
   3.6700000e+00  -2.8006366e+00
   3.6800000e+00  -2.7814284e+00
   3.6900000e+00  -2.7623447e+00
   3.7000000e+00  -2.7433848e+00
   3.7100000e+00  -2.7245479e+00
   3.7200000e+00  -2.7058333e+00
   3.7300000e+00  -2.6872404e+00
   3.7400000e+00  -2.6687683e+00
   3.7500000e+00  -2.6504165e+00
   3.7600000e+00  -2.6321841e+00
   3.7700000e+00  -2.6140705e+00
   3.7800000e+00  -2.5960750e+00
   3.7900000e+00  -2.5781969e+00
   3.8000000e+00  -2.5604355e+00
   3.8100000e+00  -2.5427901e+00
   3.8200000e+00  -2.5252600e+00
   3.8300000e+00  -2.5078446e+00
   3.8400000e+00  -2.4905432e+00
   3.8500000e+00  -2.4733550e+00
   3.8600000e+00  -2.4562795e+00
   3.8700000e+00  -2.4393159e+00
   3.8800000e+00  -2.4224636e+00
   3.8900000e+00  -2.4057220e+00
   3.9000000e+00  -2.3890903e+00
   3.9100000e+00  -2.3725679e+00
   3.9200000e+00  -2.3561542e+00
   3.9300000e+00  -2.3398485e+00
   3.9400000e+00  -2.3236501e+00
   3.9500000e+00  -2.3075585e+00
   3.9600000e+00  -2.2915730e+00
   3.9700000e+00  -2.2756929e+00
   3.9800000e+00  -2.2599176e+00
   3.9900000e+00  -2.2442465e+00
   4.0000000e+00  -2.2286789e+00
   4.0100000e+00  -2.2132143e+00
   4.0200000e+00  -2.1978520e+00
   4.0300000e+00  -2.1825914e+00
   4.0400000e+00  -2.1674318e+00
   4.0500000e+00  -2.1523727e+00
   4.0600000e+00  -2.1374135e+00
   4.0700000e+00  -2.1225535e+00
   4.0800000e+00  -2.1077921e+00
   4.0900000e+00  -2.0931288e+00
   4.1000000e+00  -2.0785629e+00
   4.1100000e+00  -2.0640939e+00
   4.1200000e+00  -2.0497211e+00
   4.1300000e+00  -2.0354440e+00
   4.1400000e+00  -2.0212620e+00
   4.1500000e+00  -2.0071745e+00
   4.1600000e+00  -1.9931809e+00
   4.1700000e+00  -1.9792807e+00
   4.1800000e+00  -1.9654732e+00
   4.1900000e+00  -1.9517579e+00
   4.2000000e+00  -1.9381343e+00
   4.2100000e+00  -1.9246018e+00
   4.2200000e+00  -1.9111597e+00
   4.2300000e+00  -1.8978076e+00
   4.2400000e+00  -1.8845449e+00
   4.2500000e+00  -1.8713711e+00
   4.2600000e+00  -1.8582855e+00
   4.2700000e+00  -1.8452877e+00
   4.2800000e+00  -1.8323771e+00
   4.2900000e+00  -1.8195532e+00
   4.3000000e+00  -1.8068153e+00
   4.3100000e+00  -1.7941631e+00
   4.3200000e+00  -1.7815959e+00
   4.3300000e+00  -1.7691132e+00
   4.3400000e+00  -1.7567145e+00
   4.3500000e+00  -1.7443993e+00
   4.3600000e+00  -1.7321670e+00
   4.3700000e+00  -1.7200172e+00
   4.3800000e+00  -1.7079492e+00
   4.3900000e+00  -1.6959627e+00
   4.4000000e+00  -1.6840570e+00
   4.4100000e+00  -1.6722318e+00
   4.4200000e+00  -1.6604864e+00
   4.4300000e+00  -1.6488203e+00
   4.4400000e+00  -1.6372331e+00
   4.4500000e+00  -1.6257244e+00
   4.4600000e+00  -1.6142934e+00
   4.4700000e+00  -1.6029399e+00
   4.4800000e+00  -1.5916633e+00
   4.4900000e+00  -1.5804630e+00
   4.5000000e+00  -1.5693387e+00
   4.5100000e+00  -1.5582898e+00
   4.5200000e+00  -1.5473159e+00
   4.5300000e+00  -1.5364165e+00
   4.5400000e+00  -1.5255911e+00
   4.5500000e+00  -1.5148392e+00
   4.5600000e+00  -1.5041604e+00
   4.5700000e+00  -1.4935543e+00
   4.5800000e+00  -1.4830202e+00
   4.5900000e+00  -1.4725578e+00
   4.6000000e+00  -1.4621667e+00
   4.6100000e+00  -1.4518463e+00
   4.6200000e+00  -1.4415963e+00
   4.6300000e+00  -1.4314161e+00
   4.6400000e+00  -1.4213053e+00
   4.6500000e+00  -1.4112635e+00
   4.6600000e+00  -1.4012902e+00
   4.6700000e+00  -1.3913850e+00
   4.6800000e+00  -1.3815475e+00
   4.6900000e+00  -1.3717772e+00
   4.7000000e+00  -1.3620736e+00
   4.7100000e+00  -1.3524364e+00
   4.7200000e+00  -1.3428651e+00
   4.7300000e+00  -1.3333593e+00
   4.7400000e+00  -1.3239185e+00
   4.7500000e+00  -1.3145425e+00
   4.7600000e+00  -1.3052306e+00
   4.7700000e+00  -1.2959825e+00
   4.7800000e+00  -1.2867979e+00
   4.7900000e+00  -1.2776762e+00
   4.8000000e+00  -1.2686171e+00
   4.8100000e+00  -1.2596202e+00
   4.8200000e+00  -1.2506850e+00
   4.8300000e+00  -1.2418112e+00
   4.8400000e+00  -1.2329983e+00
   4.8500000e+00  -1.2242460e+00
   4.8600000e+00  -1.2155539e+00
   4.8700000e+00  -1.2069215e+00
   4.8800000e+00  -1.1983486e+00
   4.8900000e+00  -1.1898346e+00
   4.9000000e+00  -1.1813792e+00
   4.9100000e+00  -1.1729820e+00
   4.9200000e+00  -1.1646427e+00
   4.9300000e+00  -1.1563608e+00
   4.9400000e+00  -1.1481360e+00
   4.9500000e+00  -1.1399679e+00
   4.9600000e+00  -1.1318562e+00
   4.9700000e+00  -1.1238004e+00
   4.9800000e+00  -1.1158002e+00
   4.9900000e+00  -1.1078552e+00
   5.0000000e+00  -1.0999651e+00
   5.0100000e+00  -1.0921295e+00
   5.0200000e+00  -1.0843480e+00
   5.0300000e+00  -1.0766203e+00
   5.0400000e+00  -1.0689460e+00
   5.0500000e+00  -1.0613247e+00
   5.0600000e+00  -1.0537562e+00
   5.0700000e+00  -1.0462401e+00
   5.0800000e+00  -1.0387759e+00
   5.0900000e+00  -1.0313635e+00
   5.1000000e+00  -1.0240024e+00
   5.1100000e+00  -1.0166922e+00
   5.1200000e+00  -1.0094327e+00
   5.1300000e+00  -1.0022235e+00
   5.1400000e+00  -9.9506430e-01
   5.1500000e+00  -9.8795473e-01
   5.1600000e+00  -9.8089446e-01
   5.1700000e+00  -9.7388317e-01
   5.1800000e+00  -9.6692053e-01
   5.1900000e+00  -9.6000622e-01
   5.2000000e+00  -9.5313991e-01
   5.2100000e+00  -9.4632128e-01
   5.2200000e+00  -9.3955001e-01
   5.2300000e+00  -9.3282579e-01
   5.2400000e+00  -9.2614829e-01
   5.2500000e+00  -9.1951721e-01
   5.2600000e+00  -9.1293223e-01
   5.2700000e+00  -9.0639304e-01
   5.2800000e+00  -8.9989933e-01
   5.2900000e+00  -8.9345081e-01
   5.3000000e+00  -8.8704715e-01
   5.3100000e+00  -8.8068807e-01
   5.3200000e+00  -8.7437325e-01
   5.3300000e+00  -8.6810241e-01
   5.3400000e+00  -8.6187524e-01
   5.3500000e+00  -8.5569146e-01
   5.3600000e+00  -8.4955075e-01
   5.3700000e+00  -8.4345285e-01
   5.3800000e+00  -8.3739744e-01
   5.3900000e+00  -8.3138426e-01
   5.4000000e+00  -8.2541300e-01
   5.4100000e+00  -8.1948340e-01
   5.4200000e+00  -8.1359516e-01
   5.4300000e+00  -8.0774800e-01
   5.4400000e+00  -8.0194164e-01
   5.4500000e+00  -7.9617582e-01
   5.4600000e+00  -7.9045025e-01
   5.4700000e+00  -7.8476465e-01
   5.4800000e+00  -7.7911876e-01
   5.4900000e+00  -7.7351231e-01
   5.5000000e+00  -7.6794503e-01
   5.5100000e+00  -7.6241664e-01
   5.5200000e+00  -7.5692690e-01
   5.5300000e+00  -7.5147552e-01
   5.5400000e+00  -7.4606226e-01
   5.5500000e+00  -7.4068684e-01
   5.5600000e+00  -7.3534902e-01
   5.5700000e+00  -7.3004853e-01
   5.5800000e+00  -7.2478512e-01
   5.5900000e+00  -7.1955854e-01
   5.6000000e+00  -7.1436853e-01
   5.6100000e+00  -7.0921484e-01
   5.6200000e+00  -7.0409723e-01
   5.6300000e+00  -6.9901545e-01
   5.6400000e+00  -6.9396925e-01
   5.6500000e+00  -6.8895838e-01
   5.6600000e+00  -6.8398261e-01
   5.6700000e+00  -6.7904170e-01
   5.6800000e+00  -6.7413540e-01
   5.6900000e+00  -6.6926347e-01
   5.7000000e+00  -6.6442569e-01
   5.7100000e+00  -6.5962181e-01
   5.7200000e+00  -6.5485161e-01
   5.7300000e+00  -6.5011485e-01
   5.7400000e+00  -6.4541130e-01
   5.7500000e+00  -6.4074073e-01
   5.7600000e+00  -6.3610291e-01
   5.7700000e+00  -6.3149763e-01
   5.7800000e+00  -6.2692464e-01
   5.7900000e+00  -6.2238374e-01
   5.8000000e+00  -6.1787471e-01
   5.8100000e+00  -6.1339731e-01
   5.8200000e+00  -6.0895133e-01
   5.8300000e+00  -6.0453656e-01
   5.8400000e+00  -6.0015278e-01
   5.8500000e+00  -5.9579977e-01
   5.8600000e+00  -5.9147732e-01
   5.8700000e+00  -5.8718523e-01
   5.8800000e+00  -5.8292327e-01
   5.8900000e+00  -5.7869125e-01
   5.9000000e+00  -5.7448895e-01
   5.9100000e+00  -5.7031617e-01
   5.9200000e+00  -5.6617271e-01
   5.9300000e+00  -5.6205835e-01
   5.9400000e+00  -5.5797291e-01
   5.9500000e+00  -5.5391617e-01
   5.9600000e+00  -5.4988794e-01
   5.9700000e+00  -5.4588803e-01
   5.9800000e+00  -5.4191622e-01
   5.9900000e+00  -5.3797234e-01
   6.0000000e+00  -5.3405618e-01
   6.0100000e+00  -5.3016756e-01
   6.0200000e+00  -5.2630627e-01
   6.0300000e+00  -5.2247214e-01
   6.0400000e+00  -5.1866497e-01
   6.0500000e+00  -5.1488457e-01
   6.0600000e+00  -5.1113076e-01
   6.0700000e+00  -5.0740336e-01
   6.0800000e+00  -5.0370217e-01
   6.0900000e+00  -5.0002702e-01
   6.1000000e+00  -4.9637772e-01
   6.1100000e+00  -4.9275410e-01
   6.1200000e+00  -4.8915597e-01
   6.1300000e+00  -4.8558317e-01
   6.1400000e+00  -4.8203550e-01
   6.1500000e+00  -4.7851280e-01
   6.1600000e+00  -4.7501489e-01
   6.1700000e+00  -4.7154160e-01
   6.1800000e+00  -4.6809275e-01
   6.1900000e+00  -4.6466818e-01
   6.2000000e+00  -4.6126772e-01
   6.2100000e+00  -4.5789119e-01
   6.2200000e+00  -4.5453844e-01
   6.2300000e+00  -4.5120929e-01
   6.2400000e+00  -4.4790357e-01
   6.2500000e+00  -4.4462113e-01
   6.2600000e+00  -4.4136181e-01
   6.2700000e+00  -4.3812543e-01
   6.2800000e+00  -4.3491185e-01
   6.2900000e+00  -4.3172089e-01
   6.3000000e+00  -4.2855241e-01
   6.3100000e+00  -4.2540624e-01
   6.3200000e+00  -4.2228222e-01
   6.3300000e+00  -4.1918022e-01
   6.3400000e+00  -4.1610005e-01
   6.3500000e+00  -4.1304159e-01
   6.3600000e+00  -4.1000467e-01
   6.3700000e+00  -4.0698913e-01
   6.3800000e+00  -4.0399484e-01
   6.3900000e+00  -4.0102165e-01
   6.4000000e+00  -3.9806940e-01
   6.4100000e+00  -3.9513794e-01
   6.4200000e+00  -3.9222714e-01
   6.4300000e+00  -3.8933685e-01
   6.4400000e+00  -3.8646692e-01
   6.4500000e+00  -3.8361720e-01
   6.4600000e+00  -3.8078757e-01
   6.4700000e+00  -3.7797787e-01
   6.4800000e+00  -3.7518797e-01
   6.4900000e+00  -3.7241773e-01
   6.5000000e+00  -3.6966700e-01
   6.5100000e+00  -3.6693566e-01
   6.5200000e+00  -3.6422356e-01
   6.5300000e+00  -3.6153058e-01
   6.5400000e+00  -3.5885657e-01
   6.5500000e+00  -3.5620140e-01
   6.5600000e+00  -3.5356494e-01
   6.5700000e+00  -3.5094706e-01
   6.5800000e+00  -3.4834763e-01
   6.5900000e+00  -3.4576651e-01
   6.6000000e+00  -3.4320359e-01
   6.6100000e+00  -3.4065872e-01
   6.6200000e+00  -3.3813179e-01
   6.6300000e+00  -3.3562266e-01
   6.6400000e+00  -3.3313122e-01
   6.6500000e+00  -3.3065733e-01
   6.6600000e+00  -3.2820088e-01
   6.6700000e+00  -3.2576174e-01
   6.6800000e+00  -3.2333978e-01
   6.6900000e+00  -3.2093490e-01
   6.7000000e+00  -3.1854696e-01
   6.7100000e+00  -3.1617584e-01
   6.7200000e+00  -3.1382144e-01
   6.7300000e+00  -3.1148363e-01
   6.7400000e+00  -3.0916229e-01
   6.7500000e+00  -3.0685731e-01
   6.7600000e+00  -3.0456857e-01
   6.7700000e+00  -3.0229596e-01
   6.7800000e+00  -3.0003936e-01
   6.7900000e+00  -2.9779867e-01
   6.8000000e+00  -2.9557376e-01
   6.8100000e+00  -2.9336453e-01
   6.8200000e+00  -2.9117087e-01
   6.8300000e+00  -2.8899266e-01
   6.8400000e+00  -2.8682981e-01
   6.8500000e+00  -2.8468219e-01
   6.8600000e+00  -2.8254970e-01
   6.8700000e+00  -2.8043224e-01
   6.8800000e+00  -2.7832970e-01
   6.8900000e+00  -2.7624197e-01
   6.9000000e+00  -2.7416895e-01
   6.9100000e+00  -2.7211053e-01
   6.9200000e+00  -2.7006662e-01
   6.9300000e+00  -2.6803710e-01
   6.9400000e+00  -2.6602189e-01
   6.9500000e+00  -2.6402087e-01
   6.9600000e+00  -2.6203394e-01
   6.9700000e+00  -2.6006101e-01
   6.9800000e+00  -2.5810198e-01
   6.9900000e+00  -2.5615675e-01
   7.0000000e+00  -2.5422522e-01
   7.0100000e+00  -2.5230730e-01
   7.0200000e+00  -2.5040289e-01
   7.0300000e+00  -2.4851188e-01
   7.0400000e+00  -2.4663420e-01
   7.0500000e+00  -2.4476974e-01
   7.0600000e+00  -2.4291842e-01
   7.0700000e+00  -2.4108013e-01
   7.0800000e+00  -2.3925478e-01
   7.0900000e+00  -2.3744229e-01
   7.1000000e+00  -2.3564257e-01
   7.1100000e+00  -2.3385551e-01
   7.1200000e+00  -2.3208392e-01
   7.1300000e+00  -2.3032762e-01
   7.1400000e+00  -2.2858642e-01
   7.1500000e+00  -2.2686016e-01
   7.1600000e+00  -2.2514865e-01
   7.1700000e+00  -2.2345173e-01
   7.1800000e+00  -2.2176924e-01
   7.1900000e+00  -2.2010101e-01
   7.2000000e+00  -2.1844688e-01
   7.2100000e+00  -2.1680669e-01
   7.2200000e+00  -2.1518028e-01
   7.2300000e+00  -2.1356750e-01
   7.2400000e+00  -2.1196821e-01
   7.2500000e+00  -2.1038224e-01
   7.2600000e+00  -2.0880946e-01
   7.2700000e+00  -2.0724972e-01
   7.2800000e+00  -2.0570287e-01
   7.2900000e+00  -2.0416879e-01
   7.3000000e+00  -2.0264732e-01
   7.3100000e+00  -2.0113833e-01
   7.3200000e+00  -1.9964170e-01
   7.3300000e+00  -1.9815728e-01
   7.3400000e+00  -1.9668495e-01
   7.3500000e+00  -1.9522458e-01
   7.3600000e+00  -1.9377605e-01
   7.3700000e+00  -1.9233922e-01
   7.3800000e+00  -1.9091399e-01
   7.3900000e+00  -1.8950022e-01
   7.4000000e+00  -1.8809780e-01
   7.4100000e+00  -1.8670661e-01
   7.4200000e+00  -1.8532654e-01
   7.4300000e+00  -1.8395747e-01
   7.4400000e+00  -1.8259929e-01
   7.4500000e+00  -1.8125189e-01
   7.4600000e+00  -1.7991517e-01
   7.4700000e+00  -1.7858901e-01
   7.4800000e+00  -1.7727331e-01
   7.4900000e+00  -1.7596796e-01
   7.5000000e+00  -1.7467286e-01
   7.5100000e+00  -1.7338791e-01
   7.5200000e+00  -1.7211302e-01
   7.5300000e+00  -1.7084807e-01
   7.5400000e+00  -1.6959298e-01
   7.5500000e+00  -1.6834765e-01
   7.5600000e+00  -1.6711198e-01
   7.5700000e+00  -1.6588588e-01
   7.5800000e+00  -1.6466926e-01
   7.5900000e+00  -1.6346203e-01
   7.6000000e+00  -1.6226409e-01
   7.6100000e+00  -1.6107537e-01
   7.6200000e+00  -1.5989576e-01
   7.6300000e+00  -1.5872519e-01
   7.6400000e+00  -1.5756357e-01
   7.6500000e+00  -1.5641082e-01
   7.6600000e+00  -1.5526686e-01
   7.6700000e+00  -1.5413159e-01
   7.6800000e+00  -1.5300495e-01
   7.6900000e+00  -1.5188685e-01
   7.7000000e+00  -1.5077721e-01
   7.7100000e+00  -1.4967596e-01
   7.7200000e+00  -1.4858302e-01
   7.7300000e+00  -1.4749831e-01
   7.7400000e+00  -1.4642176e-01
   7.7500000e+00  -1.4535329e-01
   7.7600000e+00  -1.4429284e-01
   7.7700000e+00  -1.4324033e-01
   7.7800000e+00  -1.4219569e-01
   7.7900000e+00  -1.4115884e-01
   7.8000000e+00  -1.4012973e-01
   7.8100000e+00  -1.3910827e-01
   7.8200000e+00  -1.3809441e-01
   7.8300000e+00  -1.3708808e-01
   7.8400000e+00  -1.3608920e-01
   7.8500000e+00  -1.3509772e-01
   7.8600000e+00  -1.3411357e-01
   7.8700000e+00  -1.3313669e-01
   7.8800000e+00  -1.3216701e-01
   7.8900000e+00  -1.3120448e-01
   7.9000000e+00  -1.3024902e-01
   7.9100000e+00  -1.2930058e-01
   7.9200000e+00  -1.2835911e-01
   7.9300000e+00  -1.2742453e-01
   7.9400000e+00  -1.2649679e-01
   7.9500000e+00  -1.2557583e-01
   7.9600000e+00  -1.2466160e-01
   7.9700000e+00  -1.2375404e-01
   7.9800000e+00  -1.2285309e-01
   7.9900000e+00  -1.2195870e-01
   8.0000000e+00  -1.2107081e-01
   8.0100000e+00  -1.2018937e-01
   8.0200000e+00  -1.1931432e-01
   8.0300000e+00  -1.1844561e-01
   8.0400000e+00  -1.1758319e-01
   8.0500000e+00  -1.1672701e-01
   8.0600000e+00  -1.1587701e-01
   8.0700000e+00  -1.1503315e-01
   8.0800000e+00  -1.1419537e-01
   8.0900000e+00  -1.1336363e-01
   8.1000000e+00  -1.1253787e-01
   8.1100000e+00  -1.1171804e-01
   8.1200000e+00  -1.1090411e-01
   8.1300000e+00  -1.1009601e-01
   8.1400000e+00  -1.0929371e-01
   8.1500000e+00  -1.0849715e-01
   8.1600000e+00  -1.0770630e-01
   8.1700000e+00  -1.0692110e-01
   8.1800000e+00  -1.0614151e-01
   8.1900000e+00  -1.0536748e-01
   8.2000000e+00  -1.0459898e-01
   8.2100000e+00  -1.0383595e-01
   8.2200000e+00  -1.0307835e-01
   8.2300000e+00  -1.0232615e-01
   8.2400000e+00  -1.0157929e-01
   8.2500000e+00  -1.0083773e-01
   8.2600000e+00  -1.0010144e-01
   8.2700000e+00  -9.9370377e-02
   8.2800000e+00  -9.8644491e-02
   8.2900000e+00  -9.7923745e-02
   8.3000000e+00  -9.7208101e-02
   8.3100000e+00  -9.6497518e-02
   8.3200000e+00  -9.5791956e-02
   8.3300000e+00  -9.5091378e-02
   8.3400000e+00  -9.4395743e-02
   8.3500000e+00  -9.3705015e-02
   8.3600000e+00  -9.3019155e-02
   8.3700000e+00  -9.2338126e-02
   8.3800000e+00  -9.1661890e-02
   8.3900000e+00  -9.0990412e-02
   8.4000000e+00  -9.0323653e-02
   8.4100000e+00  -8.9661580e-02
   8.4200000e+00  -8.9004155e-02
   8.4300000e+00  -8.8351343e-02
   8.4400000e+00  -8.7703109e-02
   8.4500000e+00  -8.7059419e-02
   8.4600000e+00  -8.6420238e-02
   8.4700000e+00  -8.5785532e-02
   8.4800000e+00  -8.5155267e-02
   8.4900000e+00  -8.4529410e-02
   8.5000000e+00  -8.3907927e-02
   8.5100000e+00  -8.3290786e-02
   8.5200000e+00  -8.2677954e-02
   8.5300000e+00  -8.2069398e-02
   8.5400000e+00  -8.1465087e-02
   8.5500000e+00  -8.0864990e-02
   8.5600000e+00  -8.0269073e-02
   8.5700000e+00  -7.9677307e-02
   8.5800000e+00  -7.9089661e-02
   8.5900000e+00  -7.8506103e-02
   8.6000000e+00  -7.7926604e-02
   8.6100000e+00  -7.7351134e-02
   8.6200000e+00  -7.6779662e-02
   8.6300000e+00  -7.6212159e-02
   8.6400000e+00  -7.5648596e-02
   8.6500000e+00  -7.5088944e-02
   8.6600000e+00  -7.4533174e-02
   8.6700000e+00  -7.3981257e-02
   8.6800000e+00  -7.3433166e-02
   8.6900000e+00  -7.2888871e-02
   8.7000000e+00  -7.2348346e-02
   8.7100000e+00  -7.1811563e-02
   8.7200000e+00  -7.1278494e-02
   8.7300000e+00  -7.0749112e-02
   8.7400000e+00  -7.0223391e-02
   8.7500000e+00  -6.9701303e-02
   8.7600000e+00  -6.9182823e-02
   8.7700000e+00  -6.8667923e-02
   8.7800000e+00  -6.8156579e-02
   8.7900000e+00  -6.7648764e-02
   8.8000000e+00  -6.7144453e-02
   8.8100000e+00  -6.6643620e-02
   8.8200000e+00  -6.6146241e-02
   8.8300000e+00  -6.5652289e-02
   8.8400000e+00  -6.5161742e-02
   8.8500000e+00  -6.4674573e-02
   8.8600000e+00  -6.4190759e-02
   8.8700000e+00  -6.3710275e-02
   8.8800000e+00  -6.3233099e-02
   8.8900000e+00  -6.2759205e-02
   8.9000000e+00  -6.2288570e-02
   8.9100000e+00  -6.1821172e-02
   8.9200000e+00  -6.1356986e-02
   8.9300000e+00  -6.0895990e-02
   8.9400000e+00  -6.0438161e-02
   8.9500000e+00  -5.9983477e-02
   8.9600000e+00  -5.9531914e-02
   8.9700000e+00  -5.9083452e-02
   8.9800000e+00  -5.8638066e-02
   8.9900000e+00  -5.8195737e-02
   9.0000000e+00  -5.7756442e-02
   9.0100000e+00  -5.7320159e-02
   9.0200000e+00  -5.6886867e-02
   9.0300000e+00  -5.6456545e-02
   9.0400000e+00  -5.6029171e-02
   9.0500000e+00  -5.5604726e-02
   9.0600000e+00  -5.5183187e-02
   9.0700000e+00  -5.4764536e-02
   9.0800000e+00  -5.4348750e-02
   9.0900000e+00  -5.3935810e-02
   9.1000000e+00  -5.3525696e-02
   9.1100000e+00  -5.3118388e-02
   9.1200000e+00  -5.2713866e-02
   9.1300000e+00  -5.2312111e-02
   9.1400000e+00  -5.1913102e-02
   9.1500000e+00  -5.1516821e-02
   9.1600000e+00  -5.1123249e-02
   9.1700000e+00  -5.0732366e-02
   9.1800000e+00  -5.0344153e-02
   9.1900000e+00  -4.9958592e-02
   9.2000000e+00  -4.9575665e-02
   9.2100000e+00  -4.9195352e-02
   9.2200000e+00  -4.8817635e-02
   9.2300000e+00  -4.8442497e-02
   9.2400000e+00  -4.8069919e-02
   9.2500000e+00  -4.7699883e-02
   9.2600000e+00  -4.7332372e-02
   9.2700000e+00  -4.6967367e-02
   9.2800000e+00  -4.6604852e-02
   9.2900000e+00  -4.6244809e-02
   9.3000000e+00  -4.5887220e-02
   9.3100000e+00  -4.5532070e-02
   9.3200000e+00  -4.5179339e-02
   9.3300000e+00  -4.4829013e-02
   9.3400000e+00  -4.4481073e-02
   9.3500000e+00  -4.4135504e-02
   9.3600000e+00  -4.3792288e-02
   9.3700000e+00  -4.3451410e-02
   9.3800000e+00  -4.3112854e-02
   9.3900000e+00  -4.2776602e-02
   9.4000000e+00  -4.2442640e-02
   9.4100000e+00  -4.2110951e-02
   9.4200000e+00  -4.1781519e-02
   9.4300000e+00  -4.1454329e-02
   9.4400000e+00  -4.1129366e-02
   9.4500000e+00  -4.0806613e-02
   9.4600000e+00  -4.0486056e-02
   9.4700000e+00  -4.0167679e-02
   9.4800000e+00  -3.9851468e-02
   9.4900000e+00  -3.9537406e-02
   9.5000000e+00  -3.9225480e-02
   9.5100000e+00  -3.8915675e-02
   9.5200000e+00  -3.8607976e-02
   9.5300000e+00  -3.8302368e-02
   9.5400000e+00  -3.7998837e-02
   9.5500000e+00  -3.7697369e-02
   9.5600000e+00  -3.7397949e-02
   9.5700000e+00  -3.7100563e-02
   9.5800000e+00  -3.6805198e-02
   9.5900000e+00  -3.6511839e-02
   9.6000000e+00  -3.6220472e-02
   9.6100000e+00  -3.5931084e-02
   9.6200000e+00  -3.5643661e-02
   9.6300000e+00  -3.5358190e-02
   9.6400000e+00  -3.5074657e-02
   9.6500000e+00  -3.4793049e-02
   9.6600000e+00  -3.4513353e-02
   9.6700000e+00  -3.4235554e-02
   9.6800000e+00  -3.3959642e-02
   9.6900000e+00  -3.3685601e-02
   9.7000000e+00  -3.3413421e-02
   9.7100000e+00  -3.3143087e-02
   9.7200000e+00  -3.2874587e-02
   9.7300000e+00  -3.2607909e-02
   9.7400000e+00  -3.2343039e-02
   9.7500000e+00  -3.2079967e-02
   9.7600000e+00  -3.1818678e-02
   9.7700000e+00  -3.1559162e-02
   9.7800000e+00  -3.1301405e-02
   9.7900000e+00  -3.1045396e-02
   9.8000000e+00  -3.0791124e-02
   9.8100000e+00  -3.0538575e-02
   9.8200000e+00  -3.0287738e-02
   9.8300000e+00  -3.0038601e-02
   9.8400000e+00  -2.9791154e-02
   9.8500000e+00  -2.9545383e-02
   9.8600000e+00  -2.9301279e-02
   9.8700000e+00  -2.9058828e-02
   9.8800000e+00  -2.8818021e-02
   9.8900000e+00  -2.8578846e-02
   9.9000000e+00  -2.8341291e-02
   9.9100000e+00  -2.8105345e-02
   9.9200000e+00  -2.7870998e-02
   9.9300000e+00  -2.7638239e-02
   9.9400000e+00  -2.7407057e-02
   9.9500000e+00  -2.7177440e-02
   9.9600000e+00  -2.6949379e-02
   9.9700000e+00  -2.6722862e-02
   9.9800000e+00  -2.6497880e-02
   9.9900000e+00  -2.6274421e-02
   1.0000000e+01  -2.6052476e-02
   1.0010000e+01  -2.5832033e-02
   1.0020000e+01  -2.5613083e-02
   1.0030000e+01  -2.5395616e-02
   1.0040000e+01  -2.5179621e-02
   1.0050000e+01  -2.4965088e-02
   1.0060000e+01  -2.4752007e-02
   1.0070000e+01  -2.4540370e-02
   1.0080000e+01  -2.4330164e-02
   1.0090000e+01  -2.4121382e-02
   1.0100000e+01  -2.3914013e-02
   1.0110000e+01  -2.3708047e-02
   1.0120000e+01  -2.3503475e-02
   1.0130000e+01  -2.3300288e-02
   1.0140000e+01  -2.3098476e-02
   1.0150000e+01  -2.2898029e-02
   1.0160000e+01  -2.2698939e-02
   1.0170000e+01  -2.2501196e-02
   1.0180000e+01  -2.2304791e-02
   1.0190000e+01  -2.2109715e-02
   1.0200000e+01  -2.1915959e-02
   1.0210000e+01  -2.1723514e-02
   1.0220000e+01  -2.1532371e-02
   1.0230000e+01  -2.1342520e-02
   1.0240000e+01  -2.1153954e-02
   1.0250000e+01  -2.0966664e-02
   1.0260000e+01  -2.0780640e-02
   1.0270000e+01  -2.0595875e-02
   1.0280000e+01  -2.0412359e-02
   1.0290000e+01  -2.0230085e-02
   1.0300000e+01  -2.0049043e-02
   1.0310000e+01  -1.9869226e-02
   1.0320000e+01  -1.9690625e-02
   1.0330000e+01  -1.9513232e-02
   1.0340000e+01  -1.9337038e-02
   1.0350000e+01  -1.9162036e-02
   1.0360000e+01  -1.8988217e-02
   1.0370000e+01  -1.8815574e-02
   1.0380000e+01  -1.8644098e-02
   1.0390000e+01  -1.8473781e-02
   1.0400000e+01  -1.8304616e-02
   1.0410000e+01  -1.8136595e-02
   1.0420000e+01  -1.7969710e-02
   1.0430000e+01  -1.7803952e-02
   1.0440000e+01  -1.7639316e-02
   1.0450000e+01  -1.7475793e-02
   1.0460000e+01  -1.7313375e-02
   1.0470000e+01  -1.7152054e-02
   1.0480000e+01  -1.6991825e-02
   1.0490000e+01  -1.6832678e-02
   1.0500000e+01  -1.6674608e-02
   1.0510000e+01  -1.6517605e-02
   1.0520000e+01  -1.6361664e-02
   1.0530000e+01  -1.6206777e-02
   1.0540000e+01  -1.6052937e-02
   1.0550000e+01  -1.5900137e-02
   1.0560000e+01  -1.5748369e-02
   1.0570000e+01  -1.5597627e-02
   1.0580000e+01  -1.5447904e-02
   1.0590000e+01  -1.5299192e-02
   1.0600000e+01  -1.5151486e-02
   1.0610000e+01  -1.5004778e-02
   1.0620000e+01  -1.4859061e-02
   1.0630000e+01  -1.4714329e-02
   1.0640000e+01  -1.4570575e-02
   1.0650000e+01  -1.4427792e-02
   1.0660000e+01  -1.4285974e-02
   1.0670000e+01  -1.4145115e-02
   1.0680000e+01  -1.4005207e-02
   1.0690000e+01  -1.3866244e-02
   1.0700000e+01  -1.3728221e-02
   1.0710000e+01  -1.3591130e-02
   1.0720000e+01  -1.3454965e-02
   1.0730000e+01  -1.3319720e-02
   1.0740000e+01  -1.3185389e-02
   1.0750000e+01  -1.3051966e-02
   1.0760000e+01  -1.2919444e-02
   1.0770000e+01  -1.2787817e-02
   1.0780000e+01  -1.2657079e-02
   1.0790000e+01  -1.2527225e-02
   1.0800000e+01  -1.2398248e-02
   1.0810000e+01  -1.2270142e-02
   1.0820000e+01  -1.2142902e-02
   1.0830000e+01  -1.2016521e-02
   1.0840000e+01  -1.1890994e-02
   1.0850000e+01  -1.1766315e-02
   1.0860000e+01  -1.1642478e-02
   1.0870000e+01  -1.1519478e-02
   1.0880000e+01  -1.1397308e-02
   1.0890000e+01  -1.1275964e-02
   1.0900000e+01  -1.1155439e-02
   1.0910000e+01  -1.1035729e-02
   1.0920000e+01  -1.0916827e-02
   1.0930000e+01  -1.0798728e-02
   1.0940000e+01  -1.0681427e-02
   1.0950000e+01  -1.0564918e-02
   1.0960000e+01  -1.0449196e-02
   1.0970000e+01  -1.0334256e-02
   1.0980000e+01  -1.0220091e-02
   1.0990000e+01  -1.0106698e-02
   1.1000000e+01  -9.9940713e-03
   1.1010000e+01  -9.8822047e-03
   1.1020000e+01  -9.7710937e-03
   1.1030000e+01  -9.6607331e-03
   1.1040000e+01  -9.5511178e-03
   1.1050000e+01  -9.4422428e-03
   1.1060000e+01  -9.3341031e-03
   1.1070000e+01  -9.2266936e-03
   1.1080000e+01  -9.1200096e-03
   1.1090000e+01  -9.0140460e-03
   1.1100000e+01  -8.9087980e-03
   1.1110000e+01  -8.8042608e-03
   1.1120000e+01  -8.7004294e-03
   1.1130000e+01  -8.5972993e-03
   1.1140000e+01  -8.4948656e-03
   1.1150000e+01  -8.3931236e-03
   1.1160000e+01  -8.2920687e-03
   1.1170000e+01  -8.1916961e-03
   1.1180000e+01  -8.0920014e-03
   1.1190000e+01  -7.9929798e-03
   1.1200000e+01  -7.8946269e-03
   1.1210000e+01  -7.7969381e-03
   1.1220000e+01  -7.6999090e-03
   1.1230000e+01  -7.6035350e-03
   1.1240000e+01  -7.5078118e-03
   1.1250000e+01  -7.4127349e-03
   1.1260000e+01  -7.3183001e-03
   1.1270000e+01  -7.2245028e-03
   1.1280000e+01  -7.1313389e-03
   1.1290000e+01  -7.0388041e-03
   1.1300000e+01  -6.9468941e-03
   1.1310000e+01  -6.8556046e-03
   1.1320000e+01  -6.7649315e-03
   1.1330000e+01  -6.6748707e-03
   1.1340000e+01  -6.5854179e-03
   1.1350000e+01  -6.4965691e-03
   1.1360000e+01  -6.4083202e-03
   1.1370000e+01  -6.3206671e-03
   1.1380000e+01  -6.2336058e-03
   1.1390000e+01  -6.1471323e-03
   1.1400000e+01  -6.0612427e-03
   1.1410000e+01  -5.9759330e-03
   1.1420000e+01  -5.8911992e-03
   1.1430000e+01  -5.8070375e-03
   1.1440000e+01  -5.7234441e-03
   1.1450000e+01  -5.6404150e-03
   1.1460000e+01  -5.5579465e-03
   1.1470000e+01  -5.4760347e-03
   1.1480000e+01  -5.3946760e-03
   1.1490000e+01  -5.3138665e-03
   1.1500000e+01  -5.2336026e-03
   1.1510000e+01  -5.1538806e-03
   1.1520000e+01  -5.0746968e-03
   1.1530000e+01  -4.9960476e-03
   1.1540000e+01  -4.9179294e-03
   1.1550000e+01  -4.8403385e-03
   1.1560000e+01  -4.7632715e-03
   1.1570000e+01  -4.6867248e-03
   1.1580000e+01  -4.6106948e-03
   1.1590000e+01  -4.5351781e-03
   1.1600000e+01  -4.4601712e-03
   1.1610000e+01  -4.3856707e-03
   1.1620000e+01  -4.3116731e-03
   1.1630000e+01  -4.2381750e-03
   1.1640000e+01  -4.1651732e-03
   1.1650000e+01  -4.0926641e-03
   1.1660000e+01  -4.0206446e-03
   1.1670000e+01  -3.9491112e-03
   1.1680000e+01  -3.8780608e-03
   1.1690000e+01  -3.8074900e-03
   1.1700000e+01  -3.7373955e-03
   1.1710000e+01  -3.6677743e-03
   1.1720000e+01  -3.5986231e-03
   1.1730000e+01  -3.5299386e-03
   1.1740000e+01  -3.4617179e-03
   1.1750000e+01  -3.3939576e-03
   1.1760000e+01  -3.3266548e-03
   1.1770000e+01  -3.2598063e-03
   1.1780000e+01  -3.1934091e-03
   1.1790000e+01  -3.1274600e-03
   1.1800000e+01  -3.0619562e-03
   1.1810000e+01  -2.9968945e-03
   1.1820000e+01  -2.9322721e-03
   1.1830000e+01  -2.8680858e-03
   1.1840000e+01  -2.8043329e-03
   1.1850000e+01  -2.7410103e-03
   1.1860000e+01  -2.6781151e-03
   1.1870000e+01  -2.6156445e-03
   1.1880000e+01  -2.5535956e-03
   1.1890000e+01  -2.4919656e-03
   1.1900000e+01  -2.4307515e-03
   1.1910000e+01  -2.3699507e-03
   1.1920000e+01  -2.3095603e-03
   1.1930000e+01  -2.2495775e-03
   1.1940000e+01  -2.1899997e-03
   1.1950000e+01  -2.1308240e-03
   1.1960000e+01  -2.0720477e-03
   1.1970000e+01  -2.0136682e-03
   1.1980000e+01  -1.9556827e-03
   1.1990000e+01  -1.8980887e-03
   1.2000000e+01  -1.8408834e-03
   1.2010000e+01  -1.7840643e-03
   1.2020000e+01  -1.7276287e-03
   1.2030000e+01  -1.6715740e-03
   1.2040000e+01  -1.6158978e-03
   1.2050000e+01  -1.5605973e-03
   1.2060000e+01  -1.5056701e-03
   1.2070000e+01  -1.4511136e-03
   1.2080000e+01  -1.3969255e-03
   1.2090000e+01  -1.3431030e-03
   1.2100000e+01  -1.2896439e-03
   1.2110000e+01  -1.2365457e-03
   1.2120000e+01  -1.1838058e-03
   1.2130000e+01  -1.1314219e-03
   1.2140000e+01  -1.0793916e-03
   1.2150000e+01  -1.0277125e-03
   1.2160000e+01  -9.7638227e-04
   1.2170000e+01  -9.2539847e-04
   1.2180000e+01  -8.7475881e-04
   1.2190000e+01  -8.2446095e-04
   1.2200000e+01  -7.7450260e-04
   1.2210000e+01  -7.2488146e-04
   1.2220000e+01  -6.7559525e-04
   1.2230000e+01  -6.2664171e-04
   1.2240000e+01  -5.7801859e-04
   1.2250000e+01  -5.2972367e-04
   1.2260000e+01  -4.8175473e-04
   1.2270000e+01  -4.3410956e-04
   1.2280000e+01  -3.8678599e-04
   1.2290000e+01  -3.3978184e-04
   1.2300000e+01  -2.9309495e-04
   1.2310000e+01  -2.4672319e-04
   1.2320000e+01  -2.0066442e-04
   1.2330000e+01  -1.5491653e-04
   1.2340000e+01  -1.0947742e-04
   1.2350000e+01  -6.4345014e-05
   1.2360000e+01  -1.9517235e-05
   1.2370000e+01   2.5007973e-05
   1.2380000e+01   6.9232652e-05
   1.2390000e+01   1.1315883e-04
   1.2400000e+01   1.5678853e-04
   1.2410000e+01   2.0012374e-04
   1.2420000e+01   2.4316645e-04
   1.2430000e+01   2.8591865e-04
   1.2440000e+01   3.2838228e-04
   1.2450000e+01   3.7055931e-04
   1.2460000e+01   4.1245165e-04
   1.2470000e+01   4.5406125e-04
   1.2480000e+01   4.9538999e-04
   1.2490000e+01   5.3643979e-04
   1.2500000e+01   5.7721252e-04
   1.2510000e+01   6.1771005e-04
   1.2520000e+01   6.5793424e-04
   1.2530000e+01   6.9788694e-04
   1.2540000e+01   7.3756998e-04
   1.2550000e+01   7.7698518e-04
   1.2560000e+01   8.1613435e-04
   1.2570000e+01   8.5501927e-04
   1.2580000e+01   8.9364175e-04
   1.2590000e+01   9.3200354e-04
   1.2600000e+01   9.7010641e-04
   1.2610000e+01   1.0079521e-03
   1.2620000e+01   1.0455424e-03
   1.2630000e+01   1.0828789e-03
   1.2640000e+01   1.1199635e-03
   1.2650000e+01   1.1567977e-03
   1.2660000e+01   1.1933833e-03
   1.2670000e+01   1.2297220e-03
   1.2680000e+01   1.2658155e-03
   1.2690000e+01   1.3016653e-03
   1.2700000e+01   1.3372732e-03
   1.2710000e+01   1.3726407e-03
   1.2720000e+01   1.4077695e-03
   1.2730000e+01   1.4426613e-03
   1.2740000e+01   1.4773175e-03
   1.2750000e+01   1.5117398e-03
   1.2760000e+01   1.5459298e-03
   1.2770000e+01   1.5798890e-03
   1.2780000e+01   1.6136190e-03
   1.2790000e+01   1.6471214e-03
   1.2800000e+01   1.6803976e-03
   1.2810000e+01   1.7134493e-03
   1.2820000e+01   1.7462779e-03
   1.2830000e+01   1.7788849e-03
   1.2840000e+01   1.8112718e-03
   1.2850000e+01   1.8434401e-03
   1.2860000e+01   1.8753914e-03
   1.2870000e+01   1.9071269e-03
   1.2880000e+01   1.9386483e-03
   1.2890000e+01   1.9699570e-03
   1.2900000e+01   2.0010543e-03
   1.2910000e+01   2.0319417e-03
   1.2920000e+01   2.0626207e-03
   1.2930000e+01   2.0930926e-03
   1.2940000e+01   2.1233588e-03
   1.2950000e+01   2.1534208e-03
   1.2960000e+01   2.1832799e-03
   1.2970000e+01   2.2129374e-03
   1.2980000e+01   2.2423948e-03
   1.2990000e+01   2.2716533e-03
   1.3000000e+01   2.3007144e-03
   1.3010000e+01   2.3295793e-03
   1.3020000e+01   2.3582495e-03
   1.3030000e+01   2.3867261e-03
   1.3040000e+01   2.4150105e-03
   1.3050000e+01   2.4431040e-03
   1.3060000e+01   2.4710080e-03
   1.3070000e+01   2.4987235e-03
   1.3080000e+01   2.5262521e-03
   1.3090000e+01   2.5535948e-03
   1.3100000e+01   2.5807530e-03
   1.3110000e+01   2.6077279e-03
   1.3120000e+01   2.6345207e-03
   1.3130000e+01   2.6611327e-03
   1.3140000e+01   2.6875651e-03
   1.3150000e+01   2.7138191e-03
   1.3160000e+01   2.7398958e-03
   1.3170000e+01   2.7657966e-03
   1.3180000e+01   2.7915226e-03
   1.3190000e+01   2.8170750e-03
   1.3200000e+01   2.8424549e-03
   1.3210000e+01   2.8676635e-03
   1.3220000e+01   2.8927019e-03
   1.3230000e+01   2.9175714e-03
   1.3240000e+01   2.9422730e-03
   1.3250000e+01   2.9668079e-03
   1.3260000e+01   2.9911772e-03
   1.3270000e+01   3.0153821e-03
   1.3280000e+01   3.0394236e-03
   1.3290000e+01   3.0633028e-03
   1.3300000e+01   3.0870208e-03
   1.3310000e+01   3.1105788e-03
   1.3320000e+01   3.1339778e-03
   1.3330000e+01   3.1572188e-03
   1.3340000e+01   3.1803030e-03
   1.3350000e+01   3.2032314e-03
   1.3360000e+01   3.2260051e-03
   1.3370000e+01   3.2486250e-03
   1.3380000e+01   3.2710923e-03
   1.3390000e+01   3.2934079e-03
   1.3400000e+01   3.3155729e-03
   1.3410000e+01   3.3375884e-03
   1.3420000e+01   3.3594552e-03
   1.3430000e+01   3.3811745e-03
   1.3440000e+01   3.4027472e-03
   1.3450000e+01   3.4241742e-03
   1.3460000e+01   3.4454567e-03
   1.3470000e+01   3.4665955e-03
   1.3480000e+01   3.4875917e-03
   1.3490000e+01   3.5084461e-03
   1.3500000e+01   3.5291598e-03
   1.3510000e+01   3.5497337e-03
   1.3520000e+01   3.5701688e-03
   1.3530000e+01   3.5904659e-03
   1.3540000e+01   3.6106260e-03
   1.3550000e+01   3.6306501e-03
   1.3560000e+01   3.6505390e-03
   1.3570000e+01   3.6702937e-03
   1.3580000e+01   3.6899151e-03
   1.3590000e+01   3.7094040e-03
   1.3600000e+01   3.7287614e-03
   1.3610000e+01   3.7479882e-03
   1.3620000e+01   3.7670852e-03
   1.3630000e+01   3.7860533e-03
   1.3640000e+01   3.8048933e-03
   1.3650000e+01   3.8236063e-03
   1.3660000e+01   3.8421929e-03
   1.3670000e+01   3.8606541e-03
   1.3680000e+01   3.8789907e-03
   1.3690000e+01   3.8972035e-03
   1.3700000e+01   3.9152935e-03
   1.3710000e+01   3.9332613e-03
   1.3720000e+01   3.9511078e-03
   1.3730000e+01   3.9688339e-03
   1.3740000e+01   3.9864404e-03
   1.3750000e+01   4.0039281e-03
   1.3760000e+01   4.0212977e-03
   1.3770000e+01   4.0385501e-03
   1.3780000e+01   4.0556860e-03
   1.3790000e+01   4.0727063e-03
   1.3800000e+01   4.0896118e-03
   1.3810000e+01   4.1064031e-03
   1.3820000e+01   4.1230811e-03
   1.3830000e+01   4.1396465e-03
   1.3840000e+01   4.1561002e-03
   1.3850000e+01   4.1724428e-03
   1.3860000e+01   4.1886750e-03
   1.3870000e+01   4.2047978e-03
   1.3880000e+01   4.2208117e-03
   1.3890000e+01   4.2367176e-03
   1.3900000e+01   4.2525161e-03
   1.3910000e+01   4.2682079e-03
   1.3920000e+01   4.2837939e-03
   1.3930000e+01   4.2992747e-03
   1.3940000e+01   4.3146509e-03
   1.3950000e+01   4.3299235e-03
   1.3960000e+01   4.3450929e-03
   1.3970000e+01   4.3601600e-03
   1.3980000e+01   4.3751253e-03
   1.3990000e+01   4.3899897e-03
   1.4000000e+01   4.4047537e-03
   1.4010000e+01   4.4194181e-03
   1.4020000e+01   4.4339836e-03
   1.4030000e+01   4.4484507e-03
   1.4040000e+01   4.4628202e-03
   1.4050000e+01   4.4770927e-03
   1.4060000e+01   4.4912689e-03
   1.4070000e+01   4.5053494e-03
   1.4080000e+01   4.5193348e-03
   1.4090000e+01   4.5332259e-03
   1.4100000e+01   4.5470232e-03
   1.4110000e+01   4.5607274e-03
   1.4120000e+01   4.5743392e-03
   1.4130000e+01   4.5878590e-03
   1.4140000e+01   4.6012876e-03
   1.4150000e+01   4.6146256e-03
   1.4160000e+01   4.6278736e-03
   1.4170000e+01   4.6410321e-03
   1.4180000e+01   4.6541018e-03
   1.4190000e+01   4.6670834e-03
   1.4200000e+01   4.6799773e-03
   1.4210000e+01   4.6927842e-03
   1.4220000e+01   4.7055046e-03
   1.4230000e+01   4.7181392e-03
   1.4240000e+01   4.7306886e-03
   1.4250000e+01   4.7431532e-03
   1.4260000e+01   4.7555337e-03
   1.4270000e+01   4.7678307e-03
   1.4280000e+01   4.7800446e-03
   1.4290000e+01   4.7921761e-03
   1.4300000e+01   4.8042258e-03
   1.4310000e+01   4.8161941e-03
   1.4320000e+01   4.8280817e-03
   1.4330000e+01   4.8398890e-03
   1.4340000e+01   4.8516166e-03
   1.4350000e+01   4.8632651e-03
   1.4360000e+01   4.8748350e-03
   1.4370000e+01   4.8863267e-03
   1.4380000e+01   4.8977410e-03
   1.4390000e+01   4.9090781e-03
   1.4400000e+01   4.9203388e-03
   1.4410000e+01   4.9315235e-03
   1.4420000e+01   4.9426327e-03
   1.4430000e+01   4.9536669e-03
   1.4440000e+01   4.9646266e-03
   1.4450000e+01   4.9755124e-03
   1.4460000e+01   4.9863247e-03
   1.4470000e+01   4.9970640e-03
   1.4480000e+01   5.0077309e-03
   1.4490000e+01   5.0183257e-03
   1.4500000e+01   5.0288491e-03
   1.4510000e+01   5.0393014e-03
   1.4520000e+01   5.0496832e-03
   1.4530000e+01   5.0599949e-03
   1.4540000e+01   5.0702370e-03
   1.4550000e+01   5.0804100e-03
   1.4560000e+01   5.0905143e-03
   1.4570000e+01   5.1005505e-03
   1.4580000e+01   5.1105189e-03
   1.4590000e+01   5.1204200e-03
   1.4600000e+01   5.1302543e-03
   1.4610000e+01   5.1400223e-03
   1.4620000e+01   5.1497243e-03
   1.4630000e+01   5.1593608e-03
   1.4640000e+01   5.1689323e-03
   1.4650000e+01   5.1784392e-03
   1.4660000e+01   5.1878819e-03
   1.4670000e+01   5.1972609e-03
   1.4680000e+01   5.2065766e-03
   1.4690000e+01   5.2158294e-03
   1.4700000e+01   5.2250198e-03
   1.4710000e+01   5.2341482e-03
   1.4720000e+01   5.2432149e-03
   1.4730000e+01   5.2522205e-03
   1.4740000e+01   5.2611653e-03
   1.4750000e+01   5.2700497e-03
   1.4760000e+01   5.2788741e-03
   1.4770000e+01   5.2876390e-03
   1.4780000e+01   5.2963447e-03
   1.4790000e+01   5.3049917e-03
   1.4800000e+01   5.3135803e-03
   1.4810000e+01   5.3221110e-03
   1.4820000e+01   5.3305841e-03
   1.4830000e+01   5.3390000e-03
   1.4840000e+01   5.3473591e-03
   1.4850000e+01   5.3556617e-03
   1.4860000e+01   5.3639084e-03
   1.4870000e+01   5.3720994e-03
   1.4880000e+01   5.3802351e-03
   1.4890000e+01   5.3883159e-03
   1.4900000e+01   5.3963421e-03
   1.4910000e+01   5.4043142e-03
   1.4920000e+01   5.4122325e-03
   1.4930000e+01   5.4200973e-03
   1.4940000e+01   5.4279091e-03
   1.4950000e+01   5.4356682e-03
   1.4960000e+01   5.4433748e-03
   1.4970000e+01   5.4510295e-03
   1.4980000e+01   5.4586325e-03
   1.4990000e+01   5.4661842e-03
   1.5000000e+01   5.4736849e-03
   1.5010000e+01   5.4811350e-03
   1.5020000e+01   5.4885348e-03
   1.5030000e+01   5.4958847e-03
   1.5040000e+01   5.5031850e-03
   1.5050000e+01   5.5104360e-03
   1.5060000e+01   5.5176380e-03
   1.5070000e+01   5.5247915e-03
   1.5080000e+01   5.5318967e-03
   1.5090000e+01   5.5389539e-03
   1.5100000e+01   5.5459635e-03
   1.5110000e+01   5.5529258e-03
   1.5120000e+01   5.5598411e-03
   1.5130000e+01   5.5667097e-03
   1.5140000e+01   5.5735320e-03
   1.5150000e+01   5.5803082e-03
   1.5160000e+01   5.5870387e-03
   1.5170000e+01   5.5937237e-03
   1.5180000e+01   5.6003637e-03
   1.5190000e+01   5.6069588e-03
   1.5200000e+01   5.6135094e-03
   1.5210000e+01   5.6200159e-03
   1.5220000e+01   5.6264784e-03
   1.5230000e+01   5.6328972e-03
   1.5240000e+01   5.6392728e-03
   1.5250000e+01   5.6456053e-03
   1.5260000e+01   5.6518951e-03
   1.5270000e+01   5.6581425e-03
   1.5280000e+01   5.6643477e-03
   1.5290000e+01   5.6705110e-03
   1.5300000e+01   5.6766327e-03
   1.5310000e+01   5.6827131e-03
   1.5320000e+01   5.6887524e-03
   1.5330000e+01   5.6947510e-03
   1.5340000e+01   5.7007091e-03
   1.5350000e+01   5.7066270e-03
   1.5360000e+01   5.7125050e-03
   1.5370000e+01   5.7183433e-03
   1.5380000e+01   5.7241422e-03
   1.5390000e+01   5.7299019e-03
   1.5400000e+01   5.7356228e-03
   1.5410000e+01   5.7413051e-03
   1.5420000e+01   5.7469490e-03
   1.5430000e+01   5.7525548e-03
   1.5440000e+01   5.7581228e-03
   1.5450000e+01   5.7636532e-03
   1.5460000e+01   5.7691463e-03
   1.5470000e+01   5.7746023e-03
   1.5480000e+01   5.7800215e-03
   1.5490000e+01   5.7854041e-03
   1.5500000e+01   5.7907504e-03
   1.5510000e+01   5.7960606e-03
   1.5520000e+01   5.8013350e-03
   1.5530000e+01   5.8065737e-03
   1.5540000e+01   5.8117771e-03
   1.5550000e+01   5.8169454e-03
   1.5560000e+01   5.8220788e-03
   1.5570000e+01   5.8271776e-03
   1.5580000e+01   5.8322420e-03
   1.5590000e+01   5.8372721e-03
   1.5600000e+01   5.8422684e-03
   1.5610000e+01   5.8472309e-03
   1.5620000e+01   5.8521599e-03
   1.5630000e+01   5.8570556e-03
   1.5640000e+01   5.8619184e-03
   1.5650000e+01   5.8667482e-03
   1.5660000e+01   5.8715455e-03
   1.5670000e+01   5.8763104e-03
   1.5680000e+01   5.8810432e-03
   1.5690000e+01   5.8857440e-03
   1.5700000e+01   5.8904131e-03
   1.5710000e+01   5.8950507e-03
   1.5720000e+01   5.8996570e-03
   1.5730000e+01   5.9042321e-03
   1.5740000e+01   5.9087765e-03
   1.5750000e+01   5.9132901e-03
   1.5760000e+01   5.9177733e-03
   1.5770000e+01   5.9222262e-03
   1.5780000e+01   5.9266491e-03
   1.5790000e+01   5.9310421e-03
   1.5800000e+01   5.9354055e-03
   1.5810000e+01   5.9397394e-03
   1.5820000e+01   5.9440440e-03
   1.5830000e+01   5.9483197e-03
   1.5840000e+01   5.9525664e-03
   1.5850000e+01   5.9567845e-03
   1.5860000e+01   5.9609742e-03
   1.5870000e+01   5.9651355e-03
   1.5880000e+01   5.9692688e-03
   1.5890000e+01   5.9733742e-03
   1.5900000e+01   5.9774518e-03
   1.5910000e+01   5.9815020e-03
   1.5920000e+01   5.9855248e-03
   1.5930000e+01   5.9895205e-03
   1.5940000e+01   5.9934891e-03
   1.5950000e+01   5.9974311e-03
   1.5960000e+01   6.0013464e-03
   1.5970000e+01   6.0052352e-03
   1.5980000e+01   6.0090979e-03
   1.5990000e+01   6.0129344e-03
   1.6000000e+01   6.0167451e-03
   1.6010000e+01   6.0205301e-03
   1.6020000e+01   6.0242895e-03
   1.6030000e+01   6.0280235e-03
   1.6040000e+01   6.0317324e-03
   1.6050000e+01   6.0354162e-03
   1.6060000e+01   6.0390751e-03
   1.6070000e+01   6.0427094e-03
   1.6080000e+01   6.0463191e-03
   1.6090000e+01   6.0499044e-03
   1.6100000e+01   6.0534656e-03
   1.6110000e+01   6.0570027e-03
   1.6120000e+01   6.0605160e-03
   1.6130000e+01   6.0640055e-03
   1.6140000e+01   6.0674715e-03
   1.6150000e+01   6.0709141e-03
   1.6160000e+01   6.0743335e-03
   1.6170000e+01   6.0777298e-03
   1.6180000e+01   6.0811031e-03
   1.6190000e+01   6.0844537e-03
   1.6200000e+01   6.0877817e-03
   1.6210000e+01   6.0910873e-03
   1.6220000e+01   6.0943705e-03
   1.6230000e+01   6.0976315e-03
   1.6240000e+01   6.1008706e-03
   1.6250000e+01   6.1040878e-03
   1.6260000e+01   6.1072832e-03
   1.6270000e+01   6.1104571e-03
   1.6280000e+01   6.1136096e-03
   1.6290000e+01   6.1167408e-03
   1.6300000e+01   6.1198509e-03
   1.6310000e+01   6.1229400e-03
   1.6320000e+01   6.1260083e-03
   1.6330000e+01   6.1290558e-03
   1.6340000e+01   6.1320828e-03
   1.6350000e+01   6.1350893e-03
   1.6360000e+01   6.1380755e-03
   1.6370000e+01   6.1410416e-03
   1.6380000e+01   6.1439877e-03
   1.6390000e+01   6.1469139e-03
   1.6400000e+01   6.1498203e-03
   1.6410000e+01   6.1527072e-03
   1.6420000e+01   6.1555745e-03
   1.6430000e+01   6.1584225e-03
   1.6440000e+01   6.1612513e-03
   1.6450000e+01   6.1640609e-03
   1.6460000e+01   6.1668516e-03
   1.6470000e+01   6.1696235e-03
   1.6480000e+01   6.1723767e-03
   1.6490000e+01   6.1751113e-03
   1.6500000e+01   6.1778274e-03
   1.6510000e+01   6.1805252e-03
   1.6520000e+01   6.1832048e-03
   1.6530000e+01   6.1858663e-03
   1.6540000e+01   6.1885099e-03
   1.6550000e+01   6.1911356e-03
   1.6560000e+01   6.1937436e-03
   1.6570000e+01   6.1963339e-03
   1.6580000e+01   6.1989069e-03
   1.6590000e+01   6.2014624e-03
   1.6600000e+01   6.2040007e-03
   1.6610000e+01   6.2065218e-03
   1.6620000e+01   6.2090260e-03
   1.6630000e+01   6.2115132e-03
   1.6640000e+01   6.2139837e-03
   1.6650000e+01   6.2164375e-03
   1.6660000e+01   6.2188747e-03
   1.6670000e+01   6.2212955e-03
   1.6680000e+01   6.2236999e-03
   1.6690000e+01   6.2260881e-03
   1.6700000e+01   6.2284602e-03
   1.6710000e+01   6.2308163e-03
   1.6720000e+01   6.2331564e-03
   1.6730000e+01   6.2354808e-03
   1.6740000e+01   6.2377895e-03
   1.6750000e+01   6.2400826e-03
   1.6760000e+01   6.2423603e-03
   1.6770000e+01   6.2446226e-03
   1.6780000e+01   6.2468696e-03
   1.6790000e+01   6.2491014e-03
   1.6800000e+01   6.2513182e-03
   1.6810000e+01   6.2535200e-03
   1.6820000e+01   6.2557069e-03
   1.6830000e+01   6.2578791e-03
   1.6840000e+01   6.2600366e-03
   1.6850000e+01   6.2621796e-03
   1.6860000e+01   6.2643081e-03
   1.6870000e+01   6.2664223e-03
   1.6880000e+01   6.2685221e-03
   1.6890000e+01   6.2706078e-03
   1.6900000e+01   6.2726795e-03
   1.6910000e+01   6.2747371e-03
   1.6920000e+01   6.2767809e-03
   1.6930000e+01   6.2788108e-03
   1.6940000e+01   6.2808271e-03
   1.6950000e+01   6.2828297e-03
   1.6960000e+01   6.2848189e-03
   1.6970000e+01   6.2867946e-03
   1.6980000e+01   6.2887570e-03
   1.6990000e+01   6.2907061e-03
   1.7000000e+01   6.2926421e-03
   1.7010000e+01   6.2945650e-03
   1.7020000e+01   6.2964749e-03
   1.7030000e+01   6.2983720e-03
   1.7040000e+01   6.3002562e-03
   1.7050000e+01   6.3021277e-03
   1.7060000e+01   6.3039866e-03
   1.7070000e+01   6.3058330e-03
   1.7080000e+01   6.3076669e-03
   1.7090000e+01   6.3094884e-03
   1.7100000e+01   6.3112976e-03
   1.7110000e+01   6.3130946e-03
   1.7120000e+01   6.3148795e-03
   1.7130000e+01   6.3166523e-03
   1.7140000e+01   6.3184132e-03
   1.7150000e+01   6.3201622e-03
   1.7160000e+01   6.3218993e-03
   1.7170000e+01   6.3236248e-03
   1.7180000e+01   6.3253386e-03
   1.7190000e+01   6.3270409e-03
   1.7200000e+01   6.3287316e-03
   1.7210000e+01   6.3304109e-03
   1.7220000e+01   6.3320790e-03
   1.7230000e+01   6.3337357e-03
   1.7240000e+01   6.3353813e-03
   1.7250000e+01   6.3370157e-03
   1.7260000e+01   6.3386392e-03
   1.7270000e+01   6.3402517e-03
   1.7280000e+01   6.3418533e-03
   1.7290000e+01   6.3434440e-03
   1.7300000e+01   6.3450241e-03
   1.7310000e+01   6.3465935e-03
   1.7320000e+01   6.3481523e-03
   1.7330000e+01   6.3497005e-03
   1.7340000e+01   6.3512384e-03
   1.7350000e+01   6.3527658e-03
   1.7360000e+01   6.3542829e-03
   1.7370000e+01   6.3557898e-03
   1.7380000e+01   6.3572866e-03
   1.7390000e+01   6.3587732e-03
   1.7400000e+01   6.3602498e-03
   1.7410000e+01   6.3617164e-03
   1.7420000e+01   6.3631731e-03
   1.7430000e+01   6.3646200e-03
   1.7440000e+01   6.3660572e-03
   1.7450000e+01   6.3674846e-03
   1.7460000e+01   6.3689024e-03
   1.7470000e+01   6.3703106e-03
   1.7480000e+01   6.3717094e-03
   1.7490000e+01   6.3730986e-03
   1.7500000e+01   6.3744785e-03
   1.7510000e+01   6.3758491e-03
   1.7520000e+01   6.3772105e-03
   1.7530000e+01   6.3785626e-03
   1.7540000e+01   6.3799057e-03
   1.7550000e+01   6.3812396e-03
   1.7560000e+01   6.3825646e-03
   1.7570000e+01   6.3838806e-03
   1.7580000e+01   6.3851878e-03
   1.7590000e+01   6.3864861e-03
   1.7600000e+01   6.3877756e-03
   1.7610000e+01   6.3890565e-03
   1.7620000e+01   6.3903287e-03
   1.7630000e+01   6.3915923e-03
   1.7640000e+01   6.3928474e-03
   1.7650000e+01   6.3940940e-03
   1.7660000e+01   6.3953323e-03
   1.7670000e+01   6.3965621e-03
   1.7680000e+01   6.3977837e-03
   1.7690000e+01   6.3989970e-03
   1.7700000e+01   6.4002021e-03
   1.7710000e+01   6.4013991e-03
   1.7720000e+01   6.4025880e-03
   1.7730000e+01   6.4037689e-03
   1.7740000e+01   6.4049418e-03
   1.7750000e+01   6.4061068e-03
   1.7760000e+01   6.4072639e-03
   1.7770000e+01   6.4084132e-03
   1.7780000e+01   6.4095548e-03
   1.7790000e+01   6.4106887e-03
   1.7800000e+01   6.4118149e-03
   1.7810000e+01   6.4129335e-03
   1.7820000e+01   6.4140446e-03
   1.7830000e+01   6.4151481e-03
   1.7840000e+01   6.4162442e-03
   1.7850000e+01   6.4173330e-03
   1.7860000e+01   6.4184143e-03
   1.7870000e+01   6.4194884e-03
   1.7880000e+01   6.4205552e-03
   1.7890000e+01   6.4216148e-03
   1.7900000e+01   6.4226673e-03
   1.7910000e+01   6.4237127e-03
   1.7920000e+01   6.4247510e-03
   1.7930000e+01   6.4257823e-03
   1.7940000e+01   6.4268066e-03
   1.7950000e+01   6.4278241e-03
   1.7960000e+01   6.4288346e-03
   1.7970000e+01   6.4298384e-03
   1.7980000e+01   6.4308354e-03
   1.7990000e+01   6.4318256e-03
   1.8000000e+01   6.4328092e-03
   1.8010000e+01   6.4337861e-03
   1.8020000e+01   6.4347564e-03
   1.8030000e+01   6.4357202e-03
   1.8040000e+01   6.4366774e-03
   1.8050000e+01   6.4376283e-03
   1.8060000e+01   6.4385727e-03
   1.8070000e+01   6.4395107e-03
   1.8080000e+01   6.4404424e-03
   1.8090000e+01   6.4413678e-03
   1.8100000e+01   6.4422869e-03
   1.8110000e+01   6.4431999e-03
   1.8120000e+01   6.4441067e-03
   1.8130000e+01   6.4450073e-03
   1.8140000e+01   6.4459019e-03
   1.8150000e+01   6.4467905e-03
   1.8160000e+01   6.4476731e-03
   1.8170000e+01   6.4485497e-03
   1.8180000e+01   6.4494203e-03
   1.8190000e+01   6.4502852e-03
   1.8200000e+01   6.4511441e-03
   1.8210000e+01   6.4519973e-03
   1.8220000e+01   6.4528447e-03
   1.8230000e+01   6.4536864e-03
   1.8240000e+01   6.4545224e-03
   1.8250000e+01   6.4553528e-03
   1.8260000e+01   6.4561776e-03
   1.8270000e+01   6.4569968e-03
   1.8280000e+01   6.4578105e-03
   1.8290000e+01   6.4586187e-03
   1.8300000e+01   6.4594214e-03
   1.8310000e+01   6.4602187e-03
   1.8320000e+01   6.4610106e-03
   1.8330000e+01   6.4617972e-03
   1.8340000e+01   6.4625785e-03
   1.8350000e+01   6.4633545e-03
   1.8360000e+01   6.4641253e-03
   1.8370000e+01   6.4648908e-03
   1.8380000e+01   6.4656512e-03
   1.8390000e+01   6.4664065e-03
   1.8400000e+01   6.4671567e-03
   1.8410000e+01   6.4679018e-03
   1.8420000e+01   6.4686419e-03
   1.8430000e+01   6.4693769e-03
   1.8440000e+01   6.4701071e-03
   1.8450000e+01   6.4708323e-03
   1.8460000e+01   6.4715526e-03
   1.8470000e+01   6.4722680e-03
   1.8480000e+01   6.4729786e-03
   1.8490000e+01   6.4736844e-03
   1.8500000e+01   6.4743855e-03
   1.8510000e+01   6.4750818e-03
   1.8520000e+01   6.4757734e-03
   1.8530000e+01   6.4764604e-03
   1.8540000e+01   6.4771427e-03
   1.8550000e+01   6.4778204e-03
   1.8560000e+01   6.4784935e-03
   1.8570000e+01   6.4791621e-03
   1.8580000e+01   6.4798262e-03
   1.8590000e+01   6.4804858e-03
   1.8600000e+01   6.4811410e-03
   1.8610000e+01   6.4817917e-03
   1.8620000e+01   6.4824380e-03
   1.8630000e+01   6.4830800e-03
   1.8640000e+01   6.4837176e-03
   1.8650000e+01   6.4843510e-03
   1.8660000e+01   6.4849800e-03
   1.8670000e+01   6.4856048e-03
   1.8680000e+01   6.4862254e-03
   1.8690000e+01   6.4868419e-03
   1.8700000e+01   6.4874541e-03
   1.8710000e+01   6.4880622e-03
   1.8720000e+01   6.4886662e-03
   1.8730000e+01   6.4892662e-03
   1.8740000e+01   6.4898621e-03
   1.8750000e+01   6.4904539e-03
   1.8760000e+01   6.4910418e-03
   1.8770000e+01   6.4916257e-03
   1.8780000e+01   6.4922057e-03
   1.8790000e+01   6.4927817e-03
   1.8800000e+01   6.4933539e-03
   1.8810000e+01   6.4939222e-03
   1.8820000e+01   6.4944867e-03
   1.8830000e+01   6.4950473e-03
   1.8840000e+01   6.4956042e-03
   1.8850000e+01   6.4961573e-03
   1.8860000e+01   6.4967067e-03
   1.8870000e+01   6.4972524e-03
   1.8880000e+01   6.4977943e-03
   1.8890000e+01   6.4983327e-03
   1.8900000e+01   6.4988674e-03
   1.8910000e+01   6.4993985e-03
   1.8920000e+01   6.4999260e-03
   1.8930000e+01   6.5004499e-03
   1.8940000e+01   6.5009703e-03
   1.8950000e+01   6.5014872e-03
   1.8960000e+01   6.5020006e-03
   1.8970000e+01   6.5025106e-03
   1.8980000e+01   6.5030171e-03
   1.8990000e+01   6.5035202e-03
   1.9000000e+01   6.5040198e-03
   1.9010000e+01   6.5045162e-03
   1.9020000e+01   6.5050091e-03
   1.9030000e+01   6.5054988e-03
   1.9040000e+01   6.5059851e-03
   1.9050000e+01   6.5064682e-03
   1.9060000e+01   6.5069479e-03
   1.9070000e+01   6.5074245e-03
   1.9080000e+01   6.5078978e-03
   1.9090000e+01   6.5083680e-03
   1.9100000e+01   6.5088350e-03
   1.9110000e+01   6.5092988e-03
   1.9120000e+01   6.5097595e-03
   1.9130000e+01   6.5102170e-03
   1.9140000e+01   6.5106715e-03
   1.9150000e+01   6.5111230e-03
   1.9160000e+01   6.5115713e-03
   1.9170000e+01   6.5120167e-03
   1.9180000e+01   6.5124590e-03
   1.9190000e+01   6.5128984e-03
   1.9200000e+01   6.5133348e-03
   1.9210000e+01   6.5137682e-03
   1.9220000e+01   6.5141988e-03
   1.9230000e+01   6.5146264e-03
   1.9240000e+01   6.5150511e-03
   1.9250000e+01   6.5154730e-03
   1.9260000e+01   6.5158920e-03
   1.9270000e+01   6.5163082e-03
   1.9280000e+01   6.5167216e-03
   1.9290000e+01   6.5171321e-03
   1.9300000e+01   6.5175400e-03
   1.9310000e+01   6.5179450e-03
   1.9320000e+01   6.5183474e-03
   1.9330000e+01   6.5187470e-03
   1.9340000e+01   6.5191439e-03
   1.9350000e+01   6.5195382e-03
   1.9360000e+01   6.5199297e-03
   1.9370000e+01   6.5203187e-03
   1.9380000e+01   6.5207050e-03
   1.9390000e+01   6.5210887e-03
   1.9400000e+01   6.5214698e-03
   1.9410000e+01   6.5218484e-03
   1.9420000e+01   6.5222244e-03
   1.9430000e+01   6.5225978e-03
   1.9440000e+01   6.5229687e-03
   1.9450000e+01   6.5233372e-03
   1.9460000e+01   6.5237031e-03
   1.9470000e+01   6.5240666e-03
   1.9480000e+01   6.5244276e-03
   1.9490000e+01   6.5247862e-03
   1.9500000e+01   6.5251423e-03
   1.9510000e+01   6.5254961e-03
   1.9520000e+01   6.5258475e-03
   1.9530000e+01   6.5261965e-03
   1.9540000e+01   6.5265431e-03
   1.9550000e+01   6.5268874e-03
   1.9560000e+01   6.5272294e-03
   1.9570000e+01   6.5275691e-03
   1.9580000e+01   6.5279065e-03
   1.9590000e+01   6.5282416e-03
   1.9600000e+01   6.5285744e-03
   1.9610000e+01   6.5289050e-03
   1.9620000e+01   6.5292334e-03
   1.9630000e+01   6.5295595e-03
   1.9640000e+01   6.5298835e-03
   1.9650000e+01   6.5302052e-03
   1.9660000e+01   6.5305248e-03
   1.9670000e+01   6.5308423e-03
   1.9680000e+01   6.5311575e-03
   1.9690000e+01   6.5314707e-03
   1.9700000e+01   6.5317818e-03
   1.9710000e+01   6.5320907e-03
   1.9720000e+01   6.5323976e-03
   1.9730000e+01   6.5327024e-03
   1.9740000e+01   6.5330051e-03
   1.9750000e+01   6.5333058e-03
   1.9760000e+01   6.5336045e-03
   1.9770000e+01   6.5339011e-03
   1.9780000e+01   6.5341958e-03
   1.9790000e+01   6.5344884e-03
   1.9800000e+01   6.5347791e-03
   1.9810000e+01   6.5350678e-03
   1.9820000e+01   6.5353546e-03
   1.9830000e+01   6.5356394e-03
   1.9840000e+01   6.5359223e-03
   1.9850000e+01   6.5362033e-03
   1.9860000e+01   6.5364824e-03
   1.9870000e+01   6.5367597e-03
   1.9880000e+01   6.5370350e-03
   1.9890000e+01   6.5373085e-03
   1.9900000e+01   6.5375802e-03
   1.9910000e+01   6.5378500e-03
   1.9920000e+01   6.5381180e-03
   1.9930000e+01   6.5383842e-03
   1.9940000e+01   6.5386486e-03
   1.9950000e+01   6.5389112e-03
   1.9960000e+01   6.5391720e-03
   1.9970000e+01   6.5394311e-03
   1.9980000e+01   6.5396884e-03
   1.9990000e+01   6.5399440e-03
   2.0000000e+01   6.5401978e-03


==> data/YConditionHistData.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   4.7344188e+00
   2.0000000e-02   4.7195236e+00
   3.0000000e-02   4.7056694e+00
   4.0000000e-02   4.6928545e+00
   5.0000000e-02   4.6810776e+00
   6.0000000e-02   4.6703371e+00
   7.0000000e-02   4.6606315e+00
   8.0000000e-02   4.6519594e+00
   9.0000000e-02   4.6443190e+00
   1.0000000e-01   4.6377088e+00
   1.1000000e-01   4.6321268e+00
   1.2000000e-01   4.6275713e+00
   1.3000000e-01   4.6240402e+00
   1.4000000e-01   4.6215311e+00
   1.5000000e-01   4.6200406e+00
   1.6000000e-01   4.6195654e+00
   1.7000000e-01   4.6201020e+00
   1.8000000e-01   4.6216465e+00
   1.9000000e-01   4.6241950e+00
   2.0000000e-01   4.6277431e+00
   2.1000000e-01   4.6322863e+00
   2.2000000e-01   4.6378198e+00
   2.3000000e-01   4.6443383e+00
   2.4000000e-01   4.6518365e+00
   2.5000000e-01   4.6603084e+00
   2.6000000e-01   4.6697479e+00
   2.7000000e-01   4.6801484e+00
   2.8000000e-01   4.6915030e+00
   2.9000000e-01   4.7038043e+00
   3.0000000e-01   4.7170446e+00
   3.1000000e-01   4.7312157e+00
   3.2000000e-01   4.7463090e+00
   3.3000000e-01   4.7623157e+00
   3.4000000e-01   4.7792262e+00
   3.5000000e-01   4.7970307e+00
   3.6000000e-01   4.8157190e+00
   3.7000000e-01   4.8352804e+00
   3.8000000e-01   4.8557039e+00
   3.9000000e-01   4.8769779e+00
   4.0000000e-01   4.8990905e+00
   4.1000000e-01   4.9220294e+00
   4.2000000e-01   4.9457820e+00
   4.3000000e-01   4.9703352e+00
   4.4000000e-01   4.9956755e+00
   4.5000000e-01   5.0217893e+00
   4.6000000e-01   5.0486625e+00
   4.7000000e-01   5.0762805e+00
   4.8000000e-01   5.1046287e+00
   4.9000000e-01   5.1336921e+00
   5.0000000e-01   5.1634554e+00
   5.1000000e-01   5.1939031e+00
   5.2000000e-01   5.2244129e+00
   5.3000000e-01   5.2549461e+00
   5.4000000e-01   5.2854647e+00
   5.5000000e-01   5.3159314e+00
   5.6000000e-01   5.3463096e+00
   5.7000000e-01   5.3765638e+00
   5.8000000e-01   5.4066593e+00
   5.9000000e-01   5.4365625e+00
   6.0000000e-01   5.4662406e+00
   6.1000000e-01   5.4956622e+00
   6.2000000e-01   5.5247968e+00
   6.3000000e-01   5.5536151e+00
   6.4000000e-01   5.5820890e+00
   6.5000000e-01   5.6101916e+00
   6.6000000e-01   5.6378970e+00
   6.7000000e-01   5.6651807e+00
   6.8000000e-01   5.6920195e+00
   6.9000000e-01   5.7183911e+00
   7.0000000e-01   5.7442747e+00
   7.1000000e-01   5.7696506e+00
   7.2000000e-01   5.7945002e+00
   7.3000000e-01   5.8188061e+00
   7.4000000e-01   5.8425523e+00
   7.5000000e-01   5.8657237e+00
   7.6000000e-01   5.8883064e+00
   7.7000000e-01   5.9102874e+00
   7.8000000e-01   5.9316548e+00
   7.9000000e-01   5.9523979e+00
   8.0000000e-01   5.9725070e+00
   8.1000000e-01   5.9919740e+00
   8.2000000e-01   6.0107913e+00
   8.3000000e-01   6.0289526e+00
   8.4000000e-01   6.0464521e+00
   8.5000000e-01   6.0632854e+00
   8.6000000e-01   6.0794486e+00
   8.7000000e-01   6.0949387e+00
   8.8000000e-01   6.1097536e+00
   8.9000000e-01   6.1238920e+00
   9.0000000e-01   6.1373531e+00
   9.1000000e-01   6.1501369e+00
   9.2000000e-01   6.1622444e+00
   9.3000000e-01   6.1736767e+00
   9.4000000e-01   6.1844359e+00
   9.5000000e-01   6.1945246e+00
   9.6000000e-01   6.2039459e+00
   9.7000000e-01   6.2127035e+00
   9.8000000e-01   6.2208015e+00
   9.9000000e-01   6.2282446e+00
   1.0000000e+00   6.2350378e+00
   1.0100000e+00   6.2411868e+00
   1.0200000e+00   6.2466973e+00
   1.0300000e+00   6.2515757e+00
   1.0400000e+00   6.2558285e+00
   1.0500000e+00   6.2594628e+00
   1.0600000e+00   6.2624858e+00
   1.0700000e+00   6.2649050e+00
   1.0800000e+00   6.2667282e+00
   1.0900000e+00   6.2679635e+00
   1.1000000e+00   6.2686191e+00
   1.1100000e+00   6.2687034e+00
   1.1200000e+00   6.2682251e+00
   1.1300000e+00   6.2671930e+00
   1.1400000e+00   6.2656161e+00
   1.1500000e+00   6.2635034e+00
   1.1600000e+00   6.2608641e+00
   1.1700000e+00   6.2577075e+00
   1.1800000e+00   6.2540431e+00
   1.1900000e+00   6.2498802e+00
   1.2000000e+00   6.2452284e+00
   1.2100000e+00   6.2400973e+00
   1.2200000e+00   6.2344965e+00
   1.2300000e+00   6.2284356e+00
   1.2400000e+00   6.2219242e+00
   1.2500000e+00   6.2149721e+00
   1.2600000e+00   6.2075889e+00
   1.2700000e+00   6.1997842e+00
   1.2800000e+00   6.1915676e+00
   1.2900000e+00   6.1829488e+00
   1.3000000e+00   6.1739372e+00
   1.3100000e+00   6.1645424e+00
   1.3200000e+00   6.1547738e+00
   1.3300000e+00   6.1446408e+00
   1.3400000e+00   6.1341528e+00
   1.3500000e+00   6.1233189e+00
   1.3600000e+00   6.1121485e+00
   1.3700000e+00   6.1006505e+00
   1.3800000e+00   6.0888341e+00
   1.3900000e+00   6.0767081e+00
   1.4000000e+00   6.0642813e+00
   1.4100000e+00   6.0515626e+00
   1.4200000e+00   6.0385606e+00
   1.4300000e+00   6.0252837e+00
   1.4400000e+00   6.0117405e+00
   1.4500000e+00   5.9979392e+00
   1.4600000e+00   5.9838881e+00
   1.4700000e+00   5.9695953e+00
   1.4800000e+00   5.9550688e+00
   1.4900000e+00   5.9403163e+00
   1.5000000e+00   5.9253458e+00
   1.5100000e+00   5.9101648e+00
   1.5200000e+00   5.8947809e+00
   1.5300000e+00   5.8792014e+00
   1.5400000e+00   5.8634336e+00
   1.5500000e+00   5.8474847e+00
   1.5600000e+00   5.8313617e+00
   1.5700000e+00   5.8150716e+00
   1.5800000e+00   5.7986210e+00
   1.5900000e+00   5.7820168e+00
   1.6000000e+00   5.7652653e+00
   1.6100000e+00   5.7483732e+00
   1.6200000e+00   5.7313465e+00
   1.6300000e+00   5.7141917e+00
   1.6400000e+00   5.6969146e+00
   1.6500000e+00   5.6795212e+00
   1.6600000e+00   5.6620174e+00
   1.6700000e+00   5.6444088e+00
   1.6800000e+00   5.6267011e+00
   1.6900000e+00   5.6088997e+00
   1.7000000e+00   5.5910099e+00
   1.7100000e+00   5.5730370e+00
   1.7200000e+00   5.5549862e+00
   1.7300000e+00   5.5368623e+00
   1.7400000e+00   5.5186704e+00
   1.7500000e+00   5.5004152e+00
   1.7600000e+00   5.4821014e+00
   1.7700000e+00   5.4637335e+00
   1.7800000e+00   5.4453161e+00
   1.7900000e+00   5.4268535e+00
   1.8000000e+00   5.4083499e+00
   1.8100000e+00   5.3898095e+00
   1.8200000e+00   5.3712363e+00
   1.8300000e+00   5.3526344e+00
   1.8400000e+00   5.3340075e+00
   1.8500000e+00   5.3153594e+00
   1.8600000e+00   5.2966938e+00
   1.8700000e+00   5.2780142e+00
   1.8800000e+00   5.2593241e+00
   1.8900000e+00   5.2406270e+00
   1.9000000e+00   5.2219260e+00
   1.9100000e+00   5.2032245e+00
   1.9200000e+00   5.1845255e+00
   1.9300000e+00   5.1658321e+00
   1.9400000e+00   5.1471472e+00
   1.9500000e+00   5.1284737e+00
   1.9600000e+00   5.1098144e+00
   1.9700000e+00   5.0911720e+00
   1.9800000e+00   5.0725492e+00
   1.9900000e+00   5.0539484e+00
   2.0000000e+00   5.0353723e+00
   2.0100000e+00   5.0168231e+00
   2.0200000e+00   4.9983032e+00
   2.0300000e+00   4.9798150e+00
   2.0400000e+00   4.9613606e+00
   2.0500000e+00   4.9429421e+00
   2.0600000e+00   4.9245616e+00
   2.0700000e+00   4.9062211e+00
   2.0800000e+00   4.8879225e+00
   2.0900000e+00   4.8696678e+00
   2.1000000e+00   4.8514587e+00
   2.1100000e+00   4.8332970e+00
   2.1200000e+00   4.8151844e+00
   2.1300000e+00   4.7971225e+00
   2.1400000e+00   4.7791129e+00
   2.1500000e+00   4.7611571e+00
   2.1600000e+00   4.7432566e+00
   2.1700000e+00   4.7254129e+00
   2.1800000e+00   4.7076273e+00
   2.1900000e+00   4.6899011e+00
   2.2000000e+00   4.6722356e+00
   2.2100000e+00   4.6546321e+00
   2.2200000e+00   4.6370916e+00
   2.2300000e+00   4.6196154e+00
   2.2400000e+00   4.6022045e+00
   2.2500000e+00   4.5848600e+00
   2.2600000e+00   4.5675829e+00
   2.2700000e+00   4.5503741e+00
   2.2800000e+00   4.5332345e+00
   2.2900000e+00   4.5161651e+00
   2.3000000e+00   4.4991667e+00
   2.3100000e+00   4.4822401e+00
   2.3200000e+00   4.4653860e+00
   2.3300000e+00   4.4486052e+00
   2.3400000e+00   4.4318984e+00
   2.3500000e+00   4.4152663e+00
   2.3600000e+00   4.3987095e+00
   2.3700000e+00   4.3822286e+00
   2.3800000e+00   4.3658241e+00
   2.3900000e+00   4.3494966e+00
   2.4000000e+00   4.3332466e+00
   2.4100000e+00   4.3170747e+00
   2.4200000e+00   4.3009811e+00
   2.4300000e+00   4.2849664e+00
   2.4400000e+00   4.2690310e+00
   2.4500000e+00   4.2531752e+00
   2.4600000e+00   4.2373994e+00
   2.4700000e+00   4.2217039e+00
   2.4800000e+00   4.2060890e+00
   2.4900000e+00   4.1905549e+00
   2.5000000e+00   4.1751020e+00
   2.5100000e+00   4.1597304e+00
   2.5200000e+00   4.1444404e+00
   2.5300000e+00   4.1292321e+00
   2.5400000e+00   4.1141057e+00
   2.5500000e+00   4.0990614e+00
   2.5600000e+00   4.0840993e+00
   2.5700000e+00   4.0692194e+00
   2.5800000e+00   4.0544220e+00
   2.5900000e+00   4.0397070e+00
   2.6000000e+00   4.0250746e+00
   2.6100000e+00   4.0105247e+00
   2.6200000e+00   3.9960573e+00
   2.6300000e+00   3.9816726e+00
   2.6400000e+00   3.9673705e+00
   2.6500000e+00   3.9531509e+00
   2.6600000e+00   3.9390139e+00
   2.6700000e+00   3.9249594e+00
   2.6800000e+00   3.9109873e+00
   2.6900000e+00   3.8970975e+00
   2.7000000e+00   3.8832900e+00
   2.7100000e+00   3.8695647e+00
   2.7200000e+00   3.8559214e+00
   2.7300000e+00   3.8423601e+00
   2.7400000e+00   3.8288806e+00
   2.7500000e+00   3.8154827e+00
   2.7600000e+00   3.8021664e+00
   2.7700000e+00   3.7889314e+00
   2.7800000e+00   3.7757775e+00
   2.7900000e+00   3.7627047e+00
   2.8000000e+00   3.7497127e+00
   2.8100000e+00   3.7368012e+00
   2.8200000e+00   3.7239702e+00
   2.8300000e+00   3.7112194e+00
   2.8400000e+00   3.6985485e+00
   2.8500000e+00   3.6859573e+00
   2.8600000e+00   3.6734457e+00
   2.8700000e+00   3.6610133e+00
   2.8800000e+00   3.6486599e+00
   2.8900000e+00   3.6363852e+00
   2.9000000e+00   3.6241893e+00
   2.9100000e+00   3.6120724e+00
   2.9200000e+00   3.6000346e+00
   2.9300000e+00   3.5880761e+00
   2.9400000e+00   3.5761968e+00
   2.9500000e+00   3.5643968e+00
   2.9600000e+00   3.5526763e+00
   2.9700000e+00   3.5410351e+00
   2.9800000e+00   3.5294734e+00
   2.9900000e+00   3.5179910e+00
   3.0000000e+00   3.5065880e+00
   3.0100000e+00   3.4952643e+00
   3.0200000e+00   3.4840198e+00
   3.0300000e+00   3.4728545e+00
   3.0400000e+00   3.4617682e+00
   3.0500000e+00   3.4507609e+00
   3.0600000e+00   3.4398324e+00
   3.0700000e+00   3.4289825e+00
   3.0800000e+00   3.4182112e+00
   3.0900000e+00   3.4075180e+00
   3.1000000e+00   3.3969028e+00
   3.1100000e+00   3.3863653e+00
   3.1200000e+00   3.3759053e+00
   3.1300000e+00   3.3655228e+00
   3.1400000e+00   3.3552172e+00
   3.1500000e+00   3.3449881e+00
   3.1600000e+00   3.3348348e+00
   3.1700000e+00   3.3247568e+00
   3.1800000e+00   3.3147536e+00
   3.1900000e+00   3.3048247e+00
   3.2000000e+00   3.2949694e+00
   3.2100000e+00   3.2851873e+00
   3.2200000e+00   3.2754779e+00
   3.2300000e+00   3.2658406e+00
   3.2400000e+00   3.2562749e+00
   3.2500000e+00   3.2467803e+00
   3.2600000e+00   3.2373562e+00
   3.2700000e+00   3.2280023e+00
   3.2800000e+00   3.2187179e+00
   3.2900000e+00   3.2095026e+00
   3.3000000e+00   3.2003558e+00
   3.3100000e+00   3.1912771e+00
   3.3200000e+00   3.1822660e+00
   3.3300000e+00   3.1733220e+00
   3.3400000e+00   3.1644446e+00
   3.3500000e+00   3.1556333e+00
   3.3600000e+00   3.1468877e+00
   3.3700000e+00   3.1382072e+00
   3.3800000e+00   3.1295914e+00
   3.3900000e+00   3.1210399e+00
   3.4000000e+00   3.1125521e+00
   3.4100000e+00   3.1041276e+00
   3.4200000e+00   3.0957660e+00
   3.4300000e+00   3.0874667e+00
   3.4400000e+00   3.0792294e+00
   3.4500000e+00   3.0710535e+00
   3.4600000e+00   3.0629387e+00
   3.4700000e+00   3.0548845e+00
   3.4800000e+00   3.0468905e+00
   3.4900000e+00   3.0389561e+00
   3.5000000e+00   3.0310810e+00
   3.5100000e+00   3.0232648e+00
   3.5200000e+00   3.0155070e+00
   3.5300000e+00   3.0078073e+00
   3.5400000e+00   3.0001650e+00
   3.5500000e+00   2.9925800e+00
   3.5600000e+00   2.9850517e+00
   3.5700000e+00   2.9775797e+00
   3.5800000e+00   2.9701637e+00
   3.5900000e+00   2.9628031e+00
   3.6000000e+00   2.9554977e+00
   3.6100000e+00   2.9482470e+00
   3.6200000e+00   2.9410506e+00
   3.6300000e+00   2.9339082e+00
   3.6400000e+00   2.9268192e+00
   3.6500000e+00   2.9197834e+00
   3.6600000e+00   2.9128004e+00
   3.6700000e+00   2.9058698e+00
   3.6800000e+00   2.8989911e+00
   3.6900000e+00   2.8921641e+00
   3.7000000e+00   2.8853883e+00
   3.7100000e+00   2.8786633e+00
   3.7200000e+00   2.8719889e+00
   3.7300000e+00   2.8653646e+00
   3.7400000e+00   2.8587901e+00
   3.7500000e+00   2.8522650e+00
   3.7600000e+00   2.8457890e+00
   3.7700000e+00   2.8393616e+00
   3.7800000e+00   2.8329826e+00
   3.7900000e+00   2.8266516e+00
   3.8000000e+00   2.8203682e+00
   3.8100000e+00   2.8141322e+00
   3.8200000e+00   2.8079430e+00
   3.8300000e+00   2.8018005e+00
   3.8400000e+00   2.7957043e+00
   3.8500000e+00   2.7896539e+00
   3.8600000e+00   2.7836492e+00
   3.8700000e+00   2.7776897e+00
   3.8800000e+00   2.7717752e+00
   3.8900000e+00   2.7659053e+00
   3.9000000e+00   2.7600796e+00
   3.9100000e+00   2.7542979e+00
   3.9200000e+00   2.7485598e+00
   3.9300000e+00   2.7428651e+00
   3.9400000e+00   2.7372133e+00
   3.9500000e+00   2.7316042e+00
   3.9600000e+00   2.7260374e+00
   3.9700000e+00   2.7205127e+00
   3.9800000e+00   2.7150297e+00
   3.9900000e+00   2.7095882e+00
   4.0000000e+00   2.7041878e+00
   4.0100000e+00   2.6988282e+00
   4.0200000e+00   2.6935091e+00
   4.0300000e+00   2.6882302e+00
   4.0400000e+00   2.6829913e+00
   4.0500000e+00   2.6777919e+00
   4.0600000e+00   2.6726319e+00
   4.0700000e+00   2.6675110e+00
   4.0800000e+00   2.6624287e+00
   4.0900000e+00   2.6573850e+00
   4.1000000e+00   2.6523794e+00
   4.1100000e+00   2.6474117e+00
   4.1200000e+00   2.6424815e+00
   4.1300000e+00   2.6375888e+00
   4.1400000e+00   2.6327330e+00
   4.1500000e+00   2.6279140e+00
   4.1600000e+00   2.6231315e+00
   4.1700000e+00   2.6183852e+00
   4.1800000e+00   2.6136749e+00
   4.1900000e+00   2.6090002e+00
   4.2000000e+00   2.6043610e+00
   4.2100000e+00   2.5997568e+00
   4.2200000e+00   2.5951876e+00
   4.2300000e+00   2.5906529e+00
   4.2400000e+00   2.5861527e+00
   4.2500000e+00   2.5816865e+00
   4.2600000e+00   2.5772541e+00
   4.2700000e+00   2.5728553e+00
   4.2800000e+00   2.5684898e+00
   4.2900000e+00   2.5641575e+00
   4.3000000e+00   2.5598579e+00
   4.3100000e+00   2.5555909e+00
   4.3200000e+00   2.5513562e+00
   4.3300000e+00   2.5471536e+00
   4.3400000e+00   2.5429828e+00
   4.3500000e+00   2.5388436e+00
   4.3600000e+00   2.5347358e+00
   4.3700000e+00   2.5306591e+00
   4.3800000e+00   2.5266132e+00
   4.3900000e+00   2.5225980e+00
   4.4000000e+00   2.5186132e+00
   4.4100000e+00   2.5146585e+00
   4.4200000e+00   2.5107338e+00
   4.4300000e+00   2.5068388e+00
   4.4400000e+00   2.5029733e+00
   4.4500000e+00   2.4991370e+00
   4.4600000e+00   2.4953298e+00
   4.4700000e+00   2.4915513e+00
   4.4800000e+00   2.4878015e+00
   4.4900000e+00   2.4840800e+00
   4.5000000e+00   2.4803866e+00
   4.5100000e+00   2.4767212e+00
   4.5200000e+00   2.4730835e+00
   4.5300000e+00   2.4694732e+00
   4.5400000e+00   2.4658903e+00
   4.5500000e+00   2.4623344e+00
   4.5600000e+00   2.4588054e+00
   4.5700000e+00   2.4553030e+00
   4.5800000e+00   2.4518271e+00
   4.5900000e+00   2.4483774e+00
   4.6000000e+00   2.4449537e+00
   4.6100000e+00   2.4415558e+00
   4.6200000e+00   2.4381836e+00
   4.6300000e+00   2.4348368e+00
   4.6400000e+00   2.4315153e+00
   4.6500000e+00   2.4282187e+00
   4.6600000e+00   2.4249470e+00
   4.6700000e+00   2.4217000e+00
   4.6800000e+00   2.4184773e+00
   4.6900000e+00   2.4152790e+00
   4.7000000e+00   2.4121047e+00
   4.7100000e+00   2.4089542e+00
   4.7200000e+00   2.4058275e+00
   4.7300000e+00   2.4027242e+00
   4.7400000e+00   2.3996442e+00
   4.7500000e+00   2.3965874e+00
   4.7600000e+00   2.3935535e+00
   4.7700000e+00   2.3905424e+00
   4.7800000e+00   2.3875539e+00
   4.7900000e+00   2.3845877e+00
   4.8000000e+00   2.3816438e+00
   4.8100000e+00   2.3787219e+00
   4.8200000e+00   2.3758219e+00
   4.8300000e+00   2.3729436e+00
   4.8400000e+00   2.3700868e+00
   4.8500000e+00   2.3672514e+00
   4.8600000e+00   2.3644371e+00
   4.8700000e+00   2.3616439e+00
   4.8800000e+00   2.3588715e+00
   4.8900000e+00   2.3561198e+00
   4.9000000e+00   2.3533885e+00
   4.9100000e+00   2.3506777e+00
   4.9200000e+00   2.3479870e+00
   4.9300000e+00   2.3453163e+00
   4.9400000e+00   2.3426655e+00
   4.9500000e+00   2.3400344e+00
   4.9600000e+00   2.3374228e+00
   4.9700000e+00   2.3348306e+00
   4.9800000e+00   2.3322577e+00
   4.9900000e+00   2.3297038e+00
   5.0000000e+00   2.3271688e+00
   5.0100000e+00   2.3246526e+00
   5.0200000e+00   2.3221549e+00
   5.0300000e+00   2.3196758e+00
   5.0400000e+00   2.3172149e+00
   5.0500000e+00   2.3147723e+00
   5.0600000e+00   2.3123476e+00
   5.0700000e+00   2.3099408e+00
   5.0800000e+00   2.3075517e+00
   5.0900000e+00   2.3051802e+00
   5.1000000e+00   2.3028261e+00
   5.1100000e+00   2.3004893e+00
   5.1200000e+00   2.2981697e+00
   5.1300000e+00   2.2958670e+00
   5.1400000e+00   2.2935813e+00
   5.1500000e+00   2.2913122e+00
   5.1600000e+00   2.2890598e+00
   5.1700000e+00   2.2868238e+00
   5.1800000e+00   2.2846041e+00
   5.1900000e+00   2.2824007e+00
   5.2000000e+00   2.2802132e+00
   5.2100000e+00   2.2780417e+00
   5.2200000e+00   2.2758860e+00
   5.2300000e+00   2.2737460e+00
   5.2400000e+00   2.2716215e+00
   5.2500000e+00   2.2695123e+00
   5.2600000e+00   2.2674185e+00
   5.2700000e+00   2.2653398e+00
   5.2800000e+00   2.2632761e+00
   5.2900000e+00   2.2612274e+00
   5.3000000e+00   2.2591934e+00
   5.3100000e+00   2.2571740e+00
   5.3200000e+00   2.2551692e+00
   5.3300000e+00   2.2531788e+00
   5.3400000e+00   2.2512027e+00
   5.3500000e+00   2.2492408e+00
   5.3600000e+00   2.2472929e+00
   5.3700000e+00   2.2453589e+00
   5.3800000e+00   2.2434388e+00
   5.3900000e+00   2.2415324e+00
   5.4000000e+00   2.2396395e+00
   5.4100000e+00   2.2377602e+00
   5.4200000e+00   2.2358942e+00
   5.4300000e+00   2.2340415e+00
   5.4400000e+00   2.2322019e+00
   5.4500000e+00   2.2303753e+00
   5.4600000e+00   2.2285617e+00
   5.4700000e+00   2.2267609e+00
   5.4800000e+00   2.2249728e+00
   5.4900000e+00   2.2231972e+00
   5.5000000e+00   2.2214342e+00
   5.5100000e+00   2.2196836e+00
   5.5200000e+00   2.2179453e+00
   5.5300000e+00   2.2162191e+00
   5.5400000e+00   2.2145050e+00
   5.5500000e+00   2.2128029e+00
   5.5600000e+00   2.2111127e+00
   5.5700000e+00   2.2094343e+00
   5.5800000e+00   2.2077675e+00
   5.5900000e+00   2.2061123e+00
   5.6000000e+00   2.2044686e+00
   5.6100000e+00   2.2028363e+00
   5.6200000e+00   2.2012153e+00
   5.6300000e+00   2.1996055e+00
   5.6400000e+00   2.1980067e+00
   5.6500000e+00   2.1964190e+00
   5.6600000e+00   2.1948422e+00
   5.6700000e+00   2.1932762e+00
   5.6800000e+00   2.1917210e+00
   5.6900000e+00   2.1901764e+00
   5.7000000e+00   2.1886423e+00
   5.7100000e+00   2.1871187e+00
   5.7200000e+00   2.1856055e+00
   5.7300000e+00   2.1841025e+00
   5.7400000e+00   2.1826098e+00
   5.7500000e+00   2.1811271e+00
   5.7600000e+00   2.1796545e+00
   5.7700000e+00   2.1781918e+00
   5.7800000e+00   2.1767390e+00
   5.7900000e+00   2.1752960e+00
   5.8000000e+00   2.1738627e+00
   5.8100000e+00   2.1724389e+00
   5.8200000e+00   2.1710247e+00
   5.8300000e+00   2.1696199e+00
   5.8400000e+00   2.1682245e+00
   5.8500000e+00   2.1668384e+00
   5.8600000e+00   2.1654616e+00
   5.8700000e+00   2.1640938e+00
   5.8800000e+00   2.1627351e+00
   5.8900000e+00   2.1613854e+00
   5.9000000e+00   2.1600445e+00
   5.9100000e+00   2.1587125e+00
   5.9200000e+00   2.1573893e+00
   5.9300000e+00   2.1560747e+00
   5.9400000e+00   2.1547688e+00
   5.9500000e+00   2.1534713e+00
   5.9600000e+00   2.1521824e+00
   5.9700000e+00   2.1509018e+00
   5.9800000e+00   2.1496296e+00
   5.9900000e+00   2.1483656e+00
   6.0000000e+00   2.1471098e+00
   6.0100000e+00   2.1458621e+00
   6.0200000e+00   2.1446224e+00
   6.0300000e+00   2.1433907e+00
   6.0400000e+00   2.1421670e+00
   6.0500000e+00   2.1409510e+00
   6.0600000e+00   2.1397429e+00
   6.0700000e+00   2.1385425e+00
   6.0800000e+00   2.1373497e+00
   6.0900000e+00   2.1361645e+00
   6.1000000e+00   2.1349868e+00
   6.1100000e+00   2.1338166e+00
   6.1200000e+00   2.1326538e+00
   6.1300000e+00   2.1314983e+00
   6.1400000e+00   2.1303501e+00
   6.1500000e+00   2.1292092e+00
   6.1600000e+00   2.1280754e+00
   6.1700000e+00   2.1269486e+00
   6.1800000e+00   2.1258290e+00
   6.1900000e+00   2.1247163e+00
   6.2000000e+00   2.1236105e+00
   6.2100000e+00   2.1225116e+00
   6.2200000e+00   2.1214195e+00
   6.2300000e+00   2.1203342e+00
   6.2400000e+00   2.1192556e+00
   6.2500000e+00   2.1181836e+00
   6.2600000e+00   2.1171182e+00
   6.2700000e+00   2.1160594e+00
   6.2800000e+00   2.1150070e+00
   6.2900000e+00   2.1139611e+00
   6.3000000e+00   2.1129216e+00
   6.3100000e+00   2.1118884e+00
   6.3200000e+00   2.1108614e+00
   6.3300000e+00   2.1098408e+00
   6.3400000e+00   2.1088263e+00
   6.3500000e+00   2.1078179e+00
   6.3600000e+00   2.1068157e+00
   6.3700000e+00   2.1058194e+00
   6.3800000e+00   2.1048292e+00
   6.3900000e+00   2.1038449e+00
   6.4000000e+00   2.1028665e+00
   6.4100000e+00   2.1018940e+00
   6.4200000e+00   2.1009273e+00
   6.4300000e+00   2.0999663e+00
   6.4400000e+00   2.0990111e+00
   6.4500000e+00   2.0980615e+00
   6.4600000e+00   2.0971176e+00
   6.4700000e+00   2.0961793e+00
   6.4800000e+00   2.0952465e+00
   6.4900000e+00   2.0943192e+00
   6.5000000e+00   2.0933975e+00
   6.5100000e+00   2.0924811e+00
   6.5200000e+00   2.0915701e+00
   6.5300000e+00   2.0906645e+00
   6.5400000e+00   2.0897642e+00
   6.5500000e+00   2.0888691e+00
   6.5600000e+00   2.0879793e+00
   6.5700000e+00   2.0870947e+00
   6.5800000e+00   2.0862153e+00
   6.5900000e+00   2.0853410e+00
   6.6000000e+00   2.0844717e+00
   6.6100000e+00   2.0836076e+00
   6.6200000e+00   2.0827484e+00
   6.6300000e+00   2.0818943e+00
   6.6400000e+00   2.0810451e+00
   6.6500000e+00   2.0802008e+00
   6.6600000e+00   2.0793614e+00
   6.6700000e+00   2.0785268e+00
   6.6800000e+00   2.0776971e+00
   6.6900000e+00   2.0768722e+00
   6.7000000e+00   2.0760520e+00
   6.7100000e+00   2.0752366e+00
   6.7200000e+00   2.0744259e+00
   6.7300000e+00   2.0736199e+00
   6.7400000e+00   2.0728185e+00
   6.7500000e+00   2.0720217e+00
   6.7600000e+00   2.0712295e+00
   6.7700000e+00   2.0704419e+00
   6.7800000e+00   2.0696588e+00
   6.7900000e+00   2.0688802e+00
   6.8000000e+00   2.0681062e+00
   6.8100000e+00   2.0673366e+00
   6.8200000e+00   2.0665714e+00
   6.8300000e+00   2.0658106e+00
   6.8400000e+00   2.0650543e+00
   6.8500000e+00   2.0643023e+00
   6.8600000e+00   2.0635546e+00
   6.8700000e+00   2.0628113e+00
   6.8800000e+00   2.0620723e+00
   6.8900000e+00   2.0613376e+00
   6.9000000e+00   2.0606071e+00
   6.9100000e+00   2.0598809e+00
   6.9200000e+00   2.0591589e+00
   6.9300000e+00   2.0584411e+00
   6.9400000e+00   2.0577275e+00
   6.9500000e+00   2.0570181e+00
   6.9600000e+00   2.0563128e+00
   6.9700000e+00   2.0556117e+00
   6.9800000e+00   2.0549147e+00
   6.9900000e+00   2.0542218e+00
   7.0000000e+00   2.0535330e+00
   7.0100000e+00   2.0528483e+00
   7.0200000e+00   2.0521676e+00
   7.0300000e+00   2.0514910e+00
   7.0400000e+00   2.0508185e+00
   7.0500000e+00   2.0501500e+00
   7.0600000e+00   2.0494855e+00
   7.0700000e+00   2.0488250e+00
   7.0800000e+00   2.0481685e+00
   7.0900000e+00   2.0475160e+00
   7.1000000e+00   2.0468674e+00
   7.1100000e+00   2.0462229e+00
   7.1200000e+00   2.0455891e+00
   7.1300000e+00   2.0449660e+00
   7.1400000e+00   2.0443533e+00
   7.1500000e+00   2.0437507e+00
   7.1600000e+00   2.0431580e+00
   7.1700000e+00   2.0425750e+00
   7.1800000e+00   2.0420015e+00
   7.1900000e+00   2.0414373e+00
   7.2000000e+00   2.0408822e+00
   7.2100000e+00   2.0403360e+00
   7.2200000e+00   2.0397985e+00
   7.2300000e+00   2.0392695e+00
   7.2400000e+00   2.0387488e+00
   7.2500000e+00   2.0382364e+00
   7.2600000e+00   2.0377319e+00
   7.2700000e+00   2.0372352e+00
   7.2800000e+00   2.0367461e+00
   7.2900000e+00   2.0362646e+00
   7.3000000e+00   2.0357904e+00
   7.3100000e+00   2.0353234e+00
   7.3200000e+00   2.0348633e+00
   7.3300000e+00   2.0344102e+00
   7.3400000e+00   2.0339638e+00
   7.3500000e+00   2.0335240e+00
   7.3600000e+00   2.0330907e+00
   7.3700000e+00   2.0326637e+00
   7.3800000e+00   2.0322429e+00
   7.3900000e+00   2.0318282e+00
   7.4000000e+00   2.0314194e+00
   7.4100000e+00   2.0310164e+00
   7.4200000e+00   2.0306191e+00
   7.4300000e+00   2.0302274e+00
   7.4400000e+00   2.0298412e+00
   7.4500000e+00   2.0294603e+00
   7.4600000e+00   2.0290847e+00
   7.4700000e+00   2.0287143e+00
   7.4800000e+00   2.0283489e+00
   7.4900000e+00   2.0279884e+00
   7.5000000e+00   2.0276328e+00
   7.5100000e+00   2.0272819e+00
   7.5200000e+00   2.0269357e+00
   7.5300000e+00   2.0265940e+00
   7.5400000e+00   2.0262568e+00
   7.5500000e+00   2.0259240e+00
   7.5600000e+00   2.0255954e+00
   7.5700000e+00   2.0252711e+00
   7.5800000e+00   2.0249509e+00
   7.5900000e+00   2.0246348e+00
   7.6000000e+00   2.0243226e+00
   7.6100000e+00   2.0240144e+00
   7.6200000e+00   2.0237099e+00
   7.6300000e+00   2.0234092e+00
   7.6400000e+00   2.0231122e+00
   7.6500000e+00   2.0228188e+00
   7.6600000e+00   2.0225289e+00
   7.6700000e+00   2.0222425e+00
   7.6800000e+00   2.0219595e+00
   7.6900000e+00   2.0216798e+00
   7.7000000e+00   2.0214034e+00
   7.7100000e+00   2.0211303e+00
   7.7200000e+00   2.0208602e+00
   7.7300000e+00   2.0205933e+00
   7.7400000e+00   2.0203295e+00
   7.7500000e+00   2.0200686e+00
   7.7600000e+00   2.0198107e+00
   7.7700000e+00   2.0195556e+00
   7.7800000e+00   2.0193034e+00
   7.7900000e+00   2.0190539e+00
   7.8000000e+00   2.0188072e+00
   7.8100000e+00   2.0185632e+00
   7.8200000e+00   2.0183218e+00
   7.8300000e+00   2.0180830e+00
   7.8400000e+00   2.0178468e+00
   7.8500000e+00   2.0176130e+00
   7.8600000e+00   2.0173817e+00
   7.8700000e+00   2.0171529e+00
   7.8800000e+00   2.0169264e+00
   7.8900000e+00   2.0167023e+00
   7.9000000e+00   2.0164804e+00
   7.9100000e+00   2.0162608e+00
   7.9200000e+00   2.0160435e+00
   7.9300000e+00   2.0158284e+00
   7.9400000e+00   2.0156154e+00
   7.9500000e+00   2.0154045e+00
   7.9600000e+00   2.0151957e+00
   7.9700000e+00   2.0149890e+00
   7.9800000e+00   2.0147843e+00
   7.9900000e+00   2.0145816e+00
   8.0000000e+00   2.0143809e+00
   8.0100000e+00   2.0141821e+00
   8.0200000e+00   2.0139852e+00
   8.0300000e+00   2.0137902e+00
   8.0400000e+00   2.0135971e+00
   8.0500000e+00   2.0134058e+00
   8.0600000e+00   2.0132163e+00
   8.0700000e+00   2.0130286e+00
   8.0800000e+00   2.0128427e+00
   8.0900000e+00   2.0126585e+00
   8.1000000e+00   2.0124760e+00
   8.1100000e+00   2.0122952e+00
   8.1200000e+00   2.0121161e+00
   8.1300000e+00   2.0119386e+00
   8.1400000e+00   2.0117628e+00
   8.1500000e+00   2.0115885e+00
   8.1600000e+00   2.0114159e+00
   8.1700000e+00   2.0112448e+00
   8.1800000e+00   2.0110754e+00
   8.1900000e+00   2.0109074e+00
   8.2000000e+00   2.0107410e+00
   8.2100000e+00   2.0105761e+00
   8.2200000e+00   2.0104127e+00
   8.2300000e+00   2.0102508e+00
   8.2400000e+00   2.0100904e+00
   8.2500000e+00   2.0099314e+00
   8.2600000e+00   2.0097739e+00
   8.2700000e+00   2.0096178e+00
   8.2800000e+00   2.0094631e+00
   8.2900000e+00   2.0093099e+00
   8.3000000e+00   2.0091580e+00
   8.3100000e+00   2.0090076e+00
   8.3200000e+00   2.0088585e+00
   8.3300000e+00   2.0087108e+00
   8.3400000e+00   2.0085645e+00
   8.3500000e+00   2.0084196e+00
   8.3600000e+00   2.0082760e+00
   8.3700000e+00   2.0081337e+00
   8.3800000e+00   2.0079928e+00
   8.3900000e+00   2.0078533e+00
   8.4000000e+00   2.0077151e+00
   8.4100000e+00   2.0075782e+00
   8.4200000e+00   2.0074426e+00
   8.4300000e+00   2.0073084e+00
   8.4400000e+00   2.0071754e+00
   8.4500000e+00   2.0070438e+00
   8.4600000e+00   2.0069135e+00
   8.4700000e+00   2.0067846e+00
   8.4800000e+00   2.0066569e+00
   8.4900000e+00   2.0065306e+00
   8.5000000e+00   2.0064055e+00
   8.5100000e+00   2.0062818e+00
   8.5200000e+00   2.0061594e+00
   8.5300000e+00   2.0060383e+00
   8.5400000e+00   2.0059185e+00
   8.5500000e+00   2.0058001e+00
   8.5600000e+00   2.0056830e+00
   8.5700000e+00   2.0055672e+00
   8.5800000e+00   2.0054527e+00
   8.5900000e+00   2.0053396e+00
   8.6000000e+00   2.0052278e+00
   8.6100000e+00   2.0051174e+00
   8.6200000e+00   2.0050083e+00
   8.6300000e+00   2.0049006e+00
   8.6400000e+00   2.0047942e+00
   8.6500000e+00   2.0046892e+00
   8.6600000e+00   2.0045856e+00
   8.6700000e+00   2.0044834e+00
   8.6800000e+00   2.0043825e+00
   8.6900000e+00   2.0042831e+00
   8.7000000e+00   2.0041851e+00
   8.7100000e+00   2.0040885e+00
   8.7200000e+00   2.0039934e+00
   8.7300000e+00   2.0038997e+00
   8.7400000e+00   2.0038075e+00
   8.7500000e+00   2.0037167e+00
   8.7600000e+00   2.0036274e+00
   8.7700000e+00   2.0035396e+00
   8.7800000e+00   2.0034534e+00
   8.7900000e+00   2.0033686e+00
   8.8000000e+00   2.0032854e+00
   8.8100000e+00   2.0032038e+00
   8.8200000e+00   2.0031237e+00
   8.8300000e+00   2.0030452e+00
   8.8400000e+00   2.0029683e+00
   8.8500000e+00   2.0028930e+00
   8.8600000e+00   2.0028194e+00
   8.8700000e+00   2.0027474e+00
   8.8800000e+00   2.0026771e+00
   8.8900000e+00   2.0026085e+00
   8.9000000e+00   2.0025416e+00
   8.9100000e+00   2.0024764e+00
   8.9200000e+00   2.0024130e+00
   8.9300000e+00   2.0023513e+00
   8.9400000e+00   2.0022915e+00
   8.9500000e+00   2.0022335e+00
   8.9600000e+00   2.0021773e+00
   8.9700000e+00   2.0021230e+00
   8.9800000e+00   2.0020706e+00
   8.9900000e+00   2.0020201e+00
   9.0000000e+00   2.0019715e+00
   9.0100000e+00   2.0019249e+00
   9.0200000e+00   2.0018803e+00
   9.0300000e+00   2.0018377e+00
   9.0400000e+00   2.0017972e+00
   9.0500000e+00   2.0017587e+00
   9.0600000e+00   2.0017224e+00
   9.0700000e+00   2.0016881e+00
   9.0800000e+00   2.0016561e+00
   9.0900000e+00   2.0016262e+00
   9.1000000e+00   2.0015986e+00
   9.1100000e+00   2.0015732e+00
   9.1200000e+00   2.0015502e+00
   9.1300000e+00   2.0015294e+00
   9.1400000e+00   2.0015110e+00
   9.1500000e+00   2.0014950e+00
   9.1600000e+00   2.0014815e+00
   9.1700000e+00   2.0014704e+00
   9.1800000e+00   2.0014618e+00
   9.1900000e+00   2.0014557e+00
   9.2000000e+00   2.0014522e+00
   9.2100000e+00   2.0014514e+00
   9.2200000e+00   2.0014532e+00
   9.2300000e+00   2.0014577e+00
   9.2400000e+00   2.0014649e+00
   9.2500000e+00   2.0014749e+00
   9.2600000e+00   2.0014877e+00
   9.2700000e+00   2.0015034e+00
   9.2800000e+00   2.0015220e+00
   9.2900000e+00   2.0015436e+00
   9.3000000e+00   2.0015682e+00
   9.3100000e+00   2.0015958e+00
   9.3200000e+00   2.0016265e+00
   9.3300000e+00   2.0016603e+00
   9.3400000e+00   2.0016974e+00
   9.3500000e+00   2.0017376e+00
   9.3600000e+00   2.0017812e+00
   9.3700000e+00   2.0018281e+00
   9.3800000e+00   2.0018784e+00
   9.3900000e+00   2.0019322e+00
   9.4000000e+00   2.0019894e+00
   9.4100000e+00   2.0020503e+00
   9.4200000e+00   2.0021147e+00
   9.4300000e+00   2.0021828e+00
   9.4400000e+00   2.0022546e+00
   9.4500000e+00   2.0023302e+00
   9.4600000e+00   2.0024097e+00
   9.4700000e+00   2.0024930e+00
   9.4800000e+00   2.0025803e+00
   9.4900000e+00   2.0026717e+00
   9.5000000e+00   2.0027672e+00
   9.5100000e+00   2.0028668e+00
   9.5200000e+00   2.0029706e+00
   9.5300000e+00   2.0030787e+00
   9.5400000e+00   2.0031912e+00
   9.5500000e+00   2.0033081e+00
   9.5600000e+00   2.0034294e+00
   9.5700000e+00   2.0035554e+00
   9.5800000e+00   2.0036860e+00
   9.5900000e+00   2.0038213e+00
   9.6000000e+00   2.0039614e+00
   9.6100000e+00   2.0041063e+00
   9.6200000e+00   2.0042562e+00
   9.6300000e+00   2.0044110e+00
   9.6400000e+00   2.0045710e+00
   9.6500000e+00   2.0047361e+00
   9.6600000e+00   2.0049065e+00
   9.6700000e+00   2.0050822e+00
   9.6800000e+00   2.0052634e+00
   9.6900000e+00   2.0054500e+00
   9.7000000e+00   2.0056422e+00
   9.7100000e+00   2.0058401e+00
   9.7200000e+00   2.0060437e+00
   9.7300000e+00   2.0062532e+00
   9.7400000e+00   2.0064686e+00
   9.7500000e+00   2.0066901e+00
   9.7600000e+00   2.0069177e+00
   9.7700000e+00   2.0071515e+00
   9.7800000e+00   2.0073916e+00
   9.7900000e+00   2.0076381e+00
   9.8000000e+00   2.0078911e+00
   9.8100000e+00   2.0081508e+00
   9.8200000e+00   2.0084171e+00
   9.8300000e+00   2.0086903e+00
   9.8400000e+00   2.0089704e+00
   9.8500000e+00   2.0092575e+00
   9.8600000e+00   2.0095517e+00
   9.8700000e+00   2.0098532e+00
   9.8800000e+00   2.0101620e+00
   9.8900000e+00   2.0104783e+00
   9.9000000e+00   2.0108022e+00
   9.9100000e+00   2.0111338e+00
   9.9200000e+00   2.0114731e+00
   9.9300000e+00   2.0118204e+00
   9.9400000e+00   2.0121757e+00
   9.9500000e+00   2.0125392e+00
   9.9600000e+00   2.0129110e+00
   9.9700000e+00   2.0132912e+00
   9.9800000e+00   2.0136799e+00
   9.9900000e+00   2.0140773e+00
   1.0000000e+01   2.0144835e+00
   1.0010000e+01   2.0148987e+00
   1.0020000e+01   2.0153228e+00
   1.0030000e+01   2.0157562e+00
   1.0040000e+01   2.0161989e+00
   1.0050000e+01   2.0166511e+00
   1.0060000e+01   2.0171129e+00
   1.0070000e+01   2.0175844e+00
   1.0080000e+01   2.0180658e+00
   1.0090000e+01   2.0185573e+00
   1.0100000e+01   2.0190589e+00
   1.0110000e+01   2.0195709e+00
   1.0120000e+01   2.0200934e+00
   1.0130000e+01   2.0206265e+00
   1.0140000e+01   2.0211704e+00
   1.0150000e+01   2.0217253e+00
   1.0160000e+01   2.0222912e+00
   1.0170000e+01   2.0228685e+00
   1.0180000e+01   2.0234571e+00
   1.0190000e+01   2.0240574e+00
   1.0200000e+01   2.0246694e+00
   1.0210000e+01   2.0252934e+00
   1.0220000e+01   2.0259295e+00
   1.0230000e+01   2.0265778e+00
   1.0240000e+01   2.0272386e+00
   1.0250000e+01   2.0279121e+00
   1.0260000e+01   2.0285983e+00
   1.0270000e+01   2.0292976e+00
   1.0280000e+01   2.0300100e+00
   1.0290000e+01   2.0307358e+00
   1.0300000e+01   2.0314751e+00
   1.0310000e+01   2.0322282e+00
   1.0320000e+01   2.0329952e+00
   1.0330000e+01   2.0337763e+00
   1.0340000e+01   2.0345718e+00
   1.0350000e+01   2.0353818e+00
   1.0360000e+01   2.0362065e+00
   1.0370000e+01   2.0370462e+00
   1.0380000e+01   2.0379010e+00
   1.0390000e+01   2.0387711e+00
   1.0400000e+01   2.0396568e+00
   1.0410000e+01   2.0405583e+00
   1.0420000e+01   2.0414757e+00
   1.0430000e+01   2.0424094e+00
   1.0440000e+01   2.0433595e+00
   1.0450000e+01   2.0443263e+00
   1.0460000e+01   2.0453099e+00
   1.0470000e+01   2.0463106e+00
   1.0480000e+01   2.0473287e+00
   1.0490000e+01   2.0483643e+00
   1.0500000e+01   2.0494178e+00
   1.0510000e+01   2.0504893e+00
   1.0520000e+01   2.0515791e+00
   1.0530000e+01   2.0526874e+00
   1.0540000e+01   2.0538145e+00
   1.0550000e+01   2.0549606e+00
   1.0560000e+01   2.0561260e+00
   1.0570000e+01   2.0573109e+00
   1.0580000e+01   2.0585156e+00
   1.0590000e+01   2.0597404e+00
   1.0600000e+01   2.0609854e+00
   1.0610000e+01   2.0622511e+00
   1.0620000e+01   2.0635376e+00
   1.0630000e+01   2.0648452e+00
   1.0640000e+01   2.0661742e+00
   1.0650000e+01   2.0675248e+00
   1.0660000e+01   2.0688974e+00
   1.0670000e+01   2.0702922e+00
   1.0680000e+01   2.0717095e+00
   1.0690000e+01   2.0731496e+00
   1.0700000e+01   2.0746128e+00
   1.0710000e+01   2.0760993e+00
   1.0720000e+01   2.0776096e+00
   1.0730000e+01   2.0791437e+00
   1.0740000e+01   2.0807022e+00
   1.0750000e+01   2.0822852e+00
   1.0760000e+01   2.0838931e+00
   1.0770000e+01   2.0855262e+00
   1.0780000e+01   2.0871848e+00
   1.0790000e+01   2.0888691e+00
   1.0800000e+01   2.0905797e+00
   1.0810000e+01   2.0923166e+00
   1.0820000e+01   2.0940804e+00
   1.0830000e+01   2.0958712e+00
   1.0840000e+01   2.0976894e+00
   1.0850000e+01   2.0995355e+00
   1.0860000e+01   2.1014096e+00
   1.0870000e+01   2.1033121e+00
   1.0880000e+01   2.1052434e+00
   1.0890000e+01   2.1072038e+00
   1.0900000e+01   2.1091937e+00
   1.0910000e+01   2.1112134e+00
   1.0920000e+01   2.1132632e+00
   1.0930000e+01   2.1153436e+00
   1.0940000e+01   2.1174548e+00
   1.0950000e+01   2.1195973e+00
   1.0960000e+01   2.1217713e+00
   1.0970000e+01   2.1239773e+00
   1.0980000e+01   2.1262157e+00
   1.0990000e+01   2.1284867e+00
   1.1000000e+01   2.1307908e+00
   1.1010000e+01   2.1331284e+00
   1.1020000e+01   2.1354998e+00
   1.1030000e+01   2.1379054e+00
   1.1040000e+01   2.1403456e+00
   1.1050000e+01   2.1428208e+00
   1.1060000e+01   2.1453314e+00
   1.1070000e+01   2.1478777e+00
   1.1080000e+01   2.1504602e+00
   1.1090000e+01   2.1530793e+00
   1.1100000e+01   2.1557353e+00
   1.1110000e+01   2.1584287e+00
   1.1120000e+01   2.1611599e+00
   1.1130000e+01   2.1639292e+00
   1.1140000e+01   2.1667372e+00
   1.1150000e+01   2.1695842e+00
   1.1160000e+01   2.1724706e+00
   1.1170000e+01   2.1753968e+00
   1.1180000e+01   2.1783634e+00
   1.1190000e+01   2.1813706e+00
   1.1200000e+01   2.1844189e+00
   1.1210000e+01   2.1875088e+00
   1.1220000e+01   2.1906407e+00
   1.1230000e+01   2.1938150e+00
   1.1240000e+01   2.1970322e+00
   1.1250000e+01   2.2002927e+00
   1.1260000e+01   2.2035969e+00
   1.1270000e+01   2.2069453e+00
   1.1280000e+01   2.2103383e+00
   1.1290000e+01   2.2137765e+00
   1.1300000e+01   2.2172601e+00
   1.1310000e+01   2.2207897e+00
   1.1320000e+01   2.2243658e+00
   1.1330000e+01   2.2279888e+00
   1.1340000e+01   2.2316591e+00
   1.1350000e+01   2.2353772e+00
   1.1360000e+01   2.2391437e+00
   1.1370000e+01   2.2429588e+00
   1.1380000e+01   2.2468232e+00
   1.1390000e+01   2.2507373e+00
   1.1400000e+01   2.2547015e+00
   1.1410000e+01   2.2587164e+00
   1.1420000e+01   2.2627824e+00
   1.1430000e+01   2.2668999e+00
   1.1440000e+01   2.2710695e+00
   1.1450000e+01   2.2752917e+00
   1.1460000e+01   2.2795669e+00
   1.1470000e+01   2.2838956e+00
   1.1480000e+01   2.2882783e+00
   1.1490000e+01   2.2927154e+00
   1.1500000e+01   2.2972076e+00
   1.1510000e+01   2.3017552e+00
   1.1520000e+01   2.3063587e+00
   1.1530000e+01   2.3110187e+00
   1.1540000e+01   2.3157356e+00
   1.1550000e+01   2.3205100e+00
   1.1560000e+01   2.3253423e+00
   1.1570000e+01   2.3302330e+00
   1.1580000e+01   2.3351826e+00
   1.1590000e+01   2.3401917e+00
   1.1600000e+01   2.3452606e+00
   1.1610000e+01   2.3503900e+00
   1.1620000e+01   2.3555804e+00
   1.1630000e+01   2.3608321e+00
   1.1640000e+01   2.3661458e+00
   1.1650000e+01   2.3715219e+00
   1.1660000e+01   2.3769610e+00
   1.1670000e+01   2.3824635e+00
   1.1680000e+01   2.3880300e+00
   1.1690000e+01   2.3936609e+00
   1.1700000e+01   2.3993568e+00
   1.1710000e+01   2.4051182e+00
   1.1720000e+01   2.4109456e+00
   1.1730000e+01   2.4168394e+00
   1.1740000e+01   2.4228003e+00
   1.1750000e+01   2.4288286e+00
   1.1760000e+01   2.4349250e+00
   1.1770000e+01   2.4410899e+00
   1.1780000e+01   2.4473238e+00
   1.1790000e+01   2.4536273e+00
   1.1800000e+01   2.4600008e+00
   1.1810000e+01   2.4664448e+00
   1.1820000e+01   2.4729600e+00
   1.1830000e+01   2.4795466e+00
   1.1840000e+01   2.4862054e+00
   1.1850000e+01   2.4929367e+00
   1.1860000e+01   2.4997411e+00
   1.1870000e+01   2.5066191e+00
   1.1880000e+01   2.5135712e+00
   1.1890000e+01   2.5205979e+00
   1.1900000e+01   2.5276996e+00
   1.1910000e+01   2.5348770e+00
   1.1920000e+01   2.5421304e+00
   1.1930000e+01   2.5494604e+00
   1.1940000e+01   2.5568675e+00
   1.1950000e+01   2.5643522e+00
   1.1960000e+01   2.5719149e+00
   1.1970000e+01   2.5795562e+00
   1.1980000e+01   2.5872766e+00
   1.1990000e+01   2.5950764e+00
   1.2000000e+01   2.6029563e+00
   1.2010000e+01   2.6109168e+00
   1.2020000e+01   2.6189582e+00
   1.2030000e+01   2.6270810e+00
   1.2040000e+01   2.6352858e+00
   1.2050000e+01   2.6435731e+00
   1.2060000e+01   2.6519432e+00
   1.2070000e+01   2.6603967e+00
   1.2080000e+01   2.6689341e+00
   1.2090000e+01   2.6775557e+00
   1.2100000e+01   2.6862621e+00
   1.2110000e+01   2.6950538e+00
   1.2120000e+01   2.7039311e+00
   1.2130000e+01   2.7128946e+00
   1.2140000e+01   2.7219446e+00
   1.2150000e+01   2.7310817e+00
   1.2160000e+01   2.7403063e+00
   1.2170000e+01   2.7496188e+00
   1.2180000e+01   2.7590196e+00
   1.2190000e+01   2.7685093e+00
   1.2200000e+01   2.7780882e+00
   1.2210000e+01   2.7877567e+00
   1.2220000e+01   2.7975153e+00
   1.2230000e+01   2.8073644e+00
   1.2240000e+01   2.8173045e+00
   1.2250000e+01   2.8273358e+00
   1.2260000e+01   2.8374589e+00
   1.2270000e+01   2.8476741e+00
   1.2280000e+01   2.8579818e+00
   1.2290000e+01   2.8683825e+00
   1.2300000e+01   2.8788764e+00
   1.2310000e+01   2.8894641e+00
   1.2320000e+01   2.9001458e+00
   1.2330000e+01   2.9109220e+00
   1.2340000e+01   2.9217930e+00
   1.2350000e+01   2.9327591e+00
   1.2360000e+01   2.9438208e+00
   1.2370000e+01   2.9549784e+00
   1.2380000e+01   2.9662322e+00
   1.2390000e+01   2.9775826e+00
   1.2400000e+01   2.9890299e+00
   1.2410000e+01   3.0005744e+00
   1.2420000e+01   3.0122165e+00
   1.2430000e+01   3.0239564e+00
   1.2440000e+01   3.0357945e+00
   1.2450000e+01   3.0477311e+00
   1.2460000e+01   3.0597665e+00
   1.2470000e+01   3.0719010e+00
   1.2480000e+01   3.0841348e+00
   1.2490000e+01   3.0964683e+00
   1.2500000e+01   3.1089017e+00
   1.2510000e+01   3.1214352e+00
   1.2520000e+01   3.1340691e+00
   1.2530000e+01   3.1468038e+00
   1.2540000e+01   3.1596393e+00
   1.2550000e+01   3.1725759e+00
   1.2560000e+01   3.1856139e+00
   1.2570000e+01   3.1987535e+00
   1.2580000e+01   3.2119949e+00
   1.2590000e+01   3.2253383e+00
   1.2600000e+01   3.2387839e+00
   1.2610000e+01   3.2523318e+00
   1.2620000e+01   3.2659822e+00
   1.2630000e+01   3.2797354e+00
   1.2640000e+01   3.2935914e+00
   1.2650000e+01   3.3075504e+00
   1.2660000e+01   3.3216126e+00
   1.2670000e+01   3.3357780e+00
   1.2680000e+01   3.3500469e+00
   1.2690000e+01   3.3644192e+00
   1.2700000e+01   3.3788952e+00
   1.2710000e+01   3.3934749e+00
   1.2720000e+01   3.4081583e+00
   1.2730000e+01   3.4229456e+00
   1.2740000e+01   3.4378368e+00
   1.2750000e+01   3.4528320e+00
   1.2760000e+01   3.4679312e+00
   1.2770000e+01   3.4831344e+00
   1.2780000e+01   3.4984417e+00
   1.2790000e+01   3.5138531e+00
   1.2800000e+01   3.5293685e+00
   1.2810000e+01   3.5449880e+00
   1.2820000e+01   3.5607114e+00
   1.2830000e+01   3.5765389e+00
   1.2840000e+01   3.5924703e+00
   1.2850000e+01   3.6085056e+00
   1.2860000e+01   3.6246447e+00
   1.2870000e+01   3.6408876e+00
   1.2880000e+01   3.6572341e+00
   1.2890000e+01   3.6736841e+00
   1.2900000e+01   3.6902375e+00
   1.2910000e+01   3.7068941e+00
   1.2920000e+01   3.7236539e+00
   1.2930000e+01   3.7405167e+00
   1.2940000e+01   3.7574823e+00
   1.2950000e+01   3.7745505e+00
   1.2960000e+01   3.7917212e+00
   1.2970000e+01   3.8089940e+00
   1.2980000e+01   3.8263689e+00
   1.2990000e+01   3.8438455e+00
   1.3000000e+01   3.8614236e+00
   1.3010000e+01   3.8791030e+00
   1.3020000e+01   3.8968834e+00
   1.3030000e+01   3.9147644e+00
   1.3040000e+01   3.9327459e+00
   1.3050000e+01   3.9508273e+00
   1.3060000e+01   3.9690086e+00
   1.3070000e+01   3.9872892e+00
   1.3080000e+01   4.0056688e+00
   1.3090000e+01   4.0241471e+00
   1.3100000e+01   4.0427236e+00
   1.3110000e+01   4.0613980e+00
   1.3120000e+01   4.0801698e+00
   1.3130000e+01   4.0990386e+00
   1.3140000e+01   4.1180040e+00
   1.3150000e+01   4.1370655e+00
   1.3160000e+01   4.1562226e+00
   1.3170000e+01   4.1754747e+00
   1.3180000e+01   4.1948215e+00
   1.3190000e+01   4.2142624e+00
   1.3200000e+01   4.2337968e+00
   1.3210000e+01   4.2534242e+00
   1.3220000e+01   4.2731441e+00
   1.3230000e+01   4.2929557e+00
   1.3240000e+01   4.3128586e+00
   1.3250000e+01   4.3328520e+00
   1.3260000e+01   4.3529355e+00
   1.3270000e+01   4.3731082e+00
   1.3280000e+01   4.3933696e+00
   1.3290000e+01   4.4137190e+00
   1.3300000e+01   4.4341557e+00
   1.3310000e+01   4.4546789e+00
   1.3320000e+01   4.4752879e+00
   1.3330000e+01   4.4959821e+00
   1.3340000e+01   4.5167605e+00
   1.3350000e+01   4.5376225e+00
   1.3360000e+01   4.5585672e+00
   1.3370000e+01   4.5795939e+00
   1.3380000e+01   4.6007017e+00
   1.3390000e+01   4.6218898e+00
   1.3400000e+01   4.6431573e+00
   1.3410000e+01   4.6645033e+00
   1.3420000e+01   4.6859269e+00
   1.3430000e+01   4.7074273e+00
   1.3440000e+01   4.7290035e+00
   1.3450000e+01   4.7506546e+00
   1.3460000e+01   4.7723796e+00
   1.3470000e+01   4.7941776e+00
   1.3480000e+01   4.8160475e+00
   1.3490000e+01   4.8379884e+00
   1.3500000e+01   4.8599993e+00
   1.3510000e+01   4.8820791e+00
   1.3520000e+01   4.9042267e+00
   1.3530000e+01   4.9264411e+00
   1.3540000e+01   4.9487213e+00
   1.3550000e+01   4.9710661e+00
   1.3560000e+01   4.9934744e+00
   1.3570000e+01   5.0159451e+00
   1.3580000e+01   5.0384771e+00
   1.3590000e+01   5.0610691e+00
   1.3600000e+01   5.0837201e+00
   1.3610000e+01   5.1064289e+00
   1.3620000e+01   5.1291942e+00
   1.3630000e+01   5.1520149e+00
   1.3640000e+01   5.1748897e+00
   1.3650000e+01   5.1978173e+00
   1.3660000e+01   5.2207966e+00
   1.3670000e+01   5.2438262e+00
   1.3680000e+01   5.2669050e+00
   1.3690000e+01   5.2900315e+00
   1.3700000e+01   5.3132045e+00
   1.3710000e+01   5.3364227e+00
   1.3720000e+01   5.3596847e+00
   1.3730000e+01   5.3829892e+00
   1.3740000e+01   5.4063348e+00
   1.3750000e+01   5.4297202e+00
   1.3760000e+01   5.4531440e+00
   1.3770000e+01   5.4766048e+00
   1.3780000e+01   5.5001012e+00
   1.3790000e+01   5.5236318e+00
   1.3800000e+01   5.5471952e+00
   1.3810000e+01   5.5707899e+00
   1.3820000e+01   5.5944145e+00
   1.3830000e+01   5.6180676e+00
   1.3840000e+01   5.6417476e+00
   1.3850000e+01   5.6654532e+00
   1.3860000e+01   5.6891828e+00
   1.3870000e+01   5.7129350e+00
   1.3880000e+01   5.7367082e+00
   1.3890000e+01   5.7605010e+00
   1.3900000e+01   5.7843119e+00
   1.3910000e+01   5.8081393e+00
   1.3920000e+01   5.8319817e+00
   1.3930000e+01   5.8558375e+00
   1.3940000e+01   5.8797054e+00
   1.3950000e+01   5.9035836e+00
   1.3960000e+01   5.9274707e+00
   1.3970000e+01   5.9513651e+00
   1.3980000e+01   5.9752653e+00
   1.3990000e+01   5.9991696e+00
   1.4000000e+01   6.0230766e+00
   1.4010000e+01   6.0469847e+00
   1.4020000e+01   6.0708922e+00
   1.4030000e+01   6.0947977e+00
   1.4040000e+01   6.1186995e+00
   1.4050000e+01   6.1425961e+00
   1.4060000e+01   6.1664859e+00
   1.4070000e+01   6.1903673e+00
   1.4080000e+01   6.2142387e+00
   1.4090000e+01   6.2380986e+00
   1.4100000e+01   6.2619454e+00
   1.4110000e+01   6.2857774e+00
   1.4120000e+01   6.3095932e+00
   1.4130000e+01   6.3333912e+00
   1.4140000e+01   6.3571697e+00
   1.4150000e+01   6.3809272e+00
   1.4160000e+01   6.4046621e+00
   1.4170000e+01   6.4283730e+00
   1.4180000e+01   6.4520581e+00
   1.4190000e+01   6.4757160e+00
   1.4200000e+01   6.4993450e+00
   1.4210000e+01   6.5229437e+00
   1.4220000e+01   6.5465105e+00
   1.4230000e+01   6.5700439e+00
   1.4240000e+01   6.5935423e+00
   1.4250000e+01   6.6170042e+00
   1.4260000e+01   6.6404282e+00
   1.4270000e+01   6.6638125e+00
   1.4280000e+01   6.6871559e+00
   1.4290000e+01   6.7104568e+00
   1.4300000e+01   6.7337136e+00
   1.4310000e+01   6.7569250e+00
   1.4320000e+01   6.7800894e+00
   1.4330000e+01   6.8032054e+00
   1.4340000e+01   6.8262715e+00
   1.4350000e+01   6.8492864e+00
   1.4360000e+01   6.8722485e+00
   1.4370000e+01   6.8951565e+00
   1.4380000e+01   6.9180090e+00
   1.4390000e+01   6.9408045e+00
   1.4400000e+01   6.9635418e+00
   1.4410000e+01   6.9862193e+00
   1.4420000e+01   7.0088358e+00
   1.4430000e+01   7.0313900e+00
   1.4440000e+01   7.0538805e+00
   1.4450000e+01   7.0763059e+00
   1.4460000e+01   7.0986651e+00
   1.4470000e+01   7.1209566e+00
   1.4480000e+01   7.1431793e+00
   1.4490000e+01   7.1653319e+00
   1.4500000e+01   7.1874131e+00
   1.4510000e+01   7.2094218e+00
   1.4520000e+01   7.2313567e+00
   1.4530000e+01   7.2532166e+00
   1.4540000e+01   7.2750004e+00
   1.4550000e+01   7.2967069e+00
   1.4560000e+01   7.3183350e+00
   1.4570000e+01   7.3398835e+00
   1.4580000e+01   7.3613514e+00
   1.4590000e+01   7.3827375e+00
   1.4600000e+01   7.4040409e+00
   1.4610000e+01   7.4252603e+00
   1.4620000e+01   7.4463949e+00
   1.4630000e+01   7.4674436e+00
   1.4640000e+01   7.4884054e+00
   1.4650000e+01   7.5092793e+00
   1.4660000e+01   7.5300645e+00
   1.4670000e+01   7.5507598e+00
   1.4680000e+01   7.5713645e+00
   1.4690000e+01   7.5918776e+00
   1.4700000e+01   7.6122983e+00
   1.4710000e+01   7.6326257e+00
   1.4720000e+01   7.6528590e+00
   1.4730000e+01   7.6729973e+00
   1.4740000e+01   7.6930398e+00
   1.4750000e+01   7.7129858e+00
   1.4760000e+01   7.7328345e+00
   1.4770000e+01   7.7525853e+00
   1.4780000e+01   7.7722372e+00
   1.4790000e+01   7.7917898e+00
   1.4800000e+01   7.8112422e+00
   1.4810000e+01   7.8305939e+00
   1.4820000e+01   7.8498442e+00
   1.4830000e+01   7.8689925e+00
   1.4840000e+01   7.8880381e+00
   1.4850000e+01   7.9069806e+00
   1.4860000e+01   7.9258194e+00
   1.4870000e+01   7.9445539e+00
   1.4880000e+01   7.9631837e+00
   1.4890000e+01   7.9817082e+00
   1.4900000e+01   8.0001269e+00
   1.4910000e+01   8.0184395e+00
   1.4920000e+01   8.0366455e+00
   1.4930000e+01   8.0547444e+00
   1.4940000e+01   8.0727359e+00
   1.4950000e+01   8.0906196e+00
   1.4960000e+01   8.1083952e+00
   1.4970000e+01   8.1260623e+00
   1.4980000e+01   8.1436207e+00
   1.4990000e+01   8.1610700e+00
   1.5000000e+01   8.1784099e+00
   1.5010000e+01   8.1956402e+00
   1.5020000e+01   8.2127607e+00
   1.5030000e+01   8.2297711e+00
   1.5040000e+01   8.2466713e+00
   1.5050000e+01   8.2634611e+00
   1.5060000e+01   8.2801403e+00
   1.5070000e+01   8.2967087e+00
   1.5080000e+01   8.3131663e+00
   1.5090000e+01   8.3295129e+00
   1.5100000e+01   8.3457485e+00
   1.5110000e+01   8.3618730e+00
   1.5120000e+01   8.3778863e+00
   1.5130000e+01   8.3937883e+00
   1.5140000e+01   8.4095792e+00
   1.5150000e+01   8.4252588e+00
   1.5160000e+01   8.4408272e+00
   1.5170000e+01   8.4562844e+00
   1.5180000e+01   8.4716305e+00
   1.5190000e+01   8.4868655e+00
   1.5200000e+01   8.5019895e+00
   1.5210000e+01   8.5170026e+00
   1.5220000e+01   8.5319049e+00
   1.5230000e+01   8.5466965e+00
   1.5240000e+01   8.5613776e+00
   1.5250000e+01   8.5759482e+00
   1.5260000e+01   8.5904087e+00
   1.5270000e+01   8.6047591e+00
   1.5280000e+01   8.6189997e+00
   1.5290000e+01   8.6331307e+00
   1.5300000e+01   8.6471522e+00
   1.5310000e+01   8.6610646e+00
   1.5320000e+01   8.6748680e+00
   1.5330000e+01   8.6885627e+00
   1.5340000e+01   8.7021491e+00
   1.5350000e+01   8.7156273e+00
   1.5360000e+01   8.7289977e+00
   1.5370000e+01   8.7422606e+00
   1.5380000e+01   8.7554164e+00
   1.5390000e+01   8.7684652e+00
   1.5400000e+01   8.7814076e+00
   1.5410000e+01   8.7942437e+00
   1.5420000e+01   8.8069741e+00
   1.5430000e+01   8.8195990e+00
   1.5440000e+01   8.8321189e+00
   1.5450000e+01   8.8445341e+00
   1.5460000e+01   8.8568451e+00
   1.5470000e+01   8.8690522e+00
   1.5480000e+01   8.8811559e+00
   1.5490000e+01   8.8931565e+00
   1.5500000e+01   8.9050547e+00
   1.5510000e+01   8.9168506e+00
   1.5520000e+01   8.9285450e+00
   1.5530000e+01   8.9401381e+00
   1.5540000e+01   8.9516304e+00
   1.5550000e+01   8.9630225e+00
   1.5560000e+01   8.9743149e+00
   1.5570000e+01   8.9855079e+00
   1.5580000e+01   8.9966021e+00
   1.5590000e+01   9.0075980e+00
   1.5600000e+01   9.0184961e+00
   1.5610000e+01   9.0292969e+00
   1.5620000e+01   9.0400010e+00
   1.5630000e+01   9.0506088e+00
   1.5640000e+01   9.0611210e+00
   1.5650000e+01   9.0715379e+00
   1.5660000e+01   9.0818602e+00
   1.5670000e+01   9.0920884e+00
   1.5680000e+01   9.1022231e+00
   1.5690000e+01   9.1122648e+00
   1.5700000e+01   9.1222140e+00
   1.5710000e+01   9.1320714e+00
   1.5720000e+01   9.1418374e+00
   1.5730000e+01   9.1515127e+00
   1.5740000e+01   9.1610979e+00
   1.5750000e+01   9.1705934e+00
   1.5760000e+01   9.1799999e+00
   1.5770000e+01   9.1893180e+00
   1.5780000e+01   9.1985482e+00
   1.5790000e+01   9.2076911e+00
   1.5800000e+01   9.2167473e+00
   1.5810000e+01   9.2257174e+00
   1.5820000e+01   9.2346020e+00
   1.5830000e+01   9.2434017e+00
   1.5840000e+01   9.2521170e+00
   1.5850000e+01   9.2607486e+00
   1.5860000e+01   9.2692971e+00
   1.5870000e+01   9.2777630e+00
   1.5880000e+01   9.2861470e+00
   1.5890000e+01   9.2944496e+00
   1.5900000e+01   9.3026714e+00
   1.5910000e+01   9.3108132e+00
   1.5920000e+01   9.3188753e+00
   1.5930000e+01   9.3268585e+00
   1.5940000e+01   9.3347633e+00
   1.5950000e+01   9.3425904e+00
   1.5960000e+01   9.3503404e+00
   1.5970000e+01   9.3580138e+00
   1.5980000e+01   9.3656112e+00
   1.5990000e+01   9.3731332e+00
   1.6000000e+01   9.3805805e+00
   1.6010000e+01   9.3879537e+00
   1.6020000e+01   9.3952533e+00
   1.6030000e+01   9.4024799e+00
   1.6040000e+01   9.4096341e+00
   1.6050000e+01   9.4167165e+00
   1.6060000e+01   9.4237278e+00
   1.6070000e+01   9.4306684e+00
   1.6080000e+01   9.4375391e+00
   1.6090000e+01   9.4443403e+00
   1.6100000e+01   9.4510726e+00
   1.6110000e+01   9.4577367e+00
   1.6120000e+01   9.4643332e+00
   1.6130000e+01   9.4708625e+00
   1.6140000e+01   9.4773253e+00
   1.6150000e+01   9.4837222e+00
   1.6160000e+01   9.4900537e+00
   1.6170000e+01   9.4963205e+00
   1.6180000e+01   9.5025230e+00
   1.6190000e+01   9.5086618e+00
   1.6200000e+01   9.5147376e+00
   1.6210000e+01   9.5207508e+00
   1.6220000e+01   9.5267021e+00
   1.6230000e+01   9.5325919e+00
   1.6240000e+01   9.5384209e+00
   1.6250000e+01   9.5441896e+00
   1.6260000e+01   9.5498985e+00
   1.6270000e+01   9.5555483e+00
   1.6280000e+01   9.5611393e+00
   1.6290000e+01   9.5666723e+00
   1.6300000e+01   9.5721477e+00
   1.6310000e+01   9.5775660e+00
   1.6320000e+01   9.5829278e+00
   1.6330000e+01   9.5882336e+00
   1.6340000e+01   9.5934840e+00
   1.6350000e+01   9.5986795e+00
   1.6360000e+01   9.6038205e+00
   1.6370000e+01   9.6089076e+00
   1.6380000e+01   9.6139414e+00
   1.6390000e+01   9.6189222e+00
   1.6400000e+01   9.6238508e+00
   1.6410000e+01   9.6287274e+00
   1.6420000e+01   9.6335527e+00
   1.6430000e+01   9.6383272e+00
   1.6440000e+01   9.6430512e+00
   1.6450000e+01   9.6477254e+00
   1.6460000e+01   9.6523503e+00
   1.6470000e+01   9.6569262e+00
   1.6480000e+01   9.6614537e+00
   1.6490000e+01   9.6659332e+00
   1.6500000e+01   9.6703653e+00
   1.6510000e+01   9.6747504e+00
   1.6520000e+01   9.6790890e+00
   1.6530000e+01   9.6833815e+00
   1.6540000e+01   9.6876283e+00
   1.6550000e+01   9.6918301e+00
   1.6560000e+01   9.6959871e+00
   1.6570000e+01   9.7000999e+00
   1.6580000e+01   9.7041689e+00
   1.6590000e+01   9.7081946e+00
   1.6600000e+01   9.7121773e+00
   1.6610000e+01   9.7161176e+00
   1.6620000e+01   9.7200158e+00
   1.6630000e+01   9.7238724e+00
   1.6640000e+01   9.7276878e+00
   1.6650000e+01   9.7314625e+00
   1.6660000e+01   9.7351968e+00
   1.6670000e+01   9.7388911e+00
   1.6680000e+01   9.7425460e+00
   1.6690000e+01   9.7461617e+00
   1.6700000e+01   9.7497387e+00
   1.6710000e+01   9.7532775e+00
   1.6720000e+01   9.7567783e+00
   1.6730000e+01   9.7602416e+00
   1.6740000e+01   9.7636678e+00
   1.6750000e+01   9.7670572e+00
   1.6760000e+01   9.7704103e+00
   1.6770000e+01   9.7737274e+00
   1.6780000e+01   9.7770090e+00
   1.6790000e+01   9.7802553e+00
   1.6800000e+01   9.7834668e+00
   1.6810000e+01   9.7866438e+00
   1.6820000e+01   9.7897867e+00
   1.6830000e+01   9.7928959e+00
   1.6840000e+01   9.7959716e+00
   1.6850000e+01   9.7990144e+00
   1.6860000e+01   9.8020244e+00
   1.6870000e+01   9.8050021e+00
   1.6880000e+01   9.8079478e+00
   1.6890000e+01   9.8108619e+00
   1.6900000e+01   9.8137446e+00
   1.6910000e+01   9.8165964e+00
   1.6920000e+01   9.8194175e+00
   1.6930000e+01   9.8222083e+00
   1.6940000e+01   9.8249691e+00
   1.6950000e+01   9.8277002e+00
   1.6960000e+01   9.8304020e+00
   1.6970000e+01   9.8330748e+00
   1.6980000e+01   9.8357188e+00
   1.6990000e+01   9.8383344e+00
   1.7000000e+01   9.8409220e+00
   1.7010000e+01   9.8434817e+00
   1.7020000e+01   9.8460139e+00
   1.7030000e+01   9.8485190e+00
   1.7040000e+01   9.8509971e+00
   1.7050000e+01   9.8534486e+00
   1.7060000e+01   9.8558738e+00
   1.7070000e+01   9.8582730e+00
   1.7080000e+01   9.8606464e+00
   1.7090000e+01   9.8629943e+00
   1.7100000e+01   9.8653171e+00
   1.7110000e+01   9.8676149e+00
   1.7120000e+01   9.8698881e+00
   1.7130000e+01   9.8721369e+00
   1.7140000e+01   9.8743616e+00
   1.7150000e+01   9.8765625e+00
   1.7160000e+01   9.8787398e+00
   1.7170000e+01   9.8808937e+00
   1.7180000e+01   9.8830246e+00
   1.7190000e+01   9.8851327e+00
   1.7200000e+01   9.8872182e+00
   1.7210000e+01   9.8892814e+00
   1.7220000e+01   9.8913225e+00
   1.7230000e+01   9.8933418e+00
   1.7240000e+01   9.8953395e+00
   1.7250000e+01   9.8973158e+00
   1.7260000e+01   9.8992711e+00
   1.7270000e+01   9.9012054e+00
   1.7280000e+01   9.9031192e+00
   1.7290000e+01   9.9050124e+00
   1.7300000e+01   9.9068855e+00
   1.7310000e+01   9.9087387e+00
   1.7320000e+01   9.9105720e+00
   1.7330000e+01   9.9123859e+00
   1.7340000e+01   9.9141804e+00
   1.7350000e+01   9.9159558e+00
   1.7360000e+01   9.9177123e+00
   1.7370000e+01   9.9194502e+00
   1.7380000e+01   9.9211696e+00
   1.7390000e+01   9.9228706e+00
   1.7400000e+01   9.9245537e+00
   1.7410000e+01   9.9262188e+00
   1.7420000e+01   9.9278663e+00
   1.7430000e+01   9.9294964e+00
   1.7440000e+01   9.9311091e+00
   1.7450000e+01   9.9327048e+00
   1.7460000e+01   9.9342835e+00
   1.7470000e+01   9.9358456e+00
   1.7480000e+01   9.9373911e+00
   1.7490000e+01   9.9389203e+00
   1.7500000e+01   9.9404333e+00
   1.7510000e+01   9.9419303e+00
   1.7520000e+01   9.9434116e+00
   1.7530000e+01   9.9448772e+00
   1.7540000e+01   9.9463274e+00
   1.7550000e+01   9.9477622e+00
   1.7560000e+01   9.9491820e+00
   1.7570000e+01   9.9505868e+00
   1.7580000e+01   9.9519769e+00
   1.7590000e+01   9.9533523e+00
   1.7600000e+01   9.9547133e+00
   1.7610000e+01   9.9560600e+00
   1.7620000e+01   9.9573926e+00
   1.7630000e+01   9.9587112e+00
   1.7640000e+01   9.9600160e+00
   1.7650000e+01   9.9613071e+00
   1.7660000e+01   9.9625848e+00
   1.7670000e+01   9.9638490e+00
   1.7680000e+01   9.9651000e+00
   1.7690000e+01   9.9663380e+00
   1.7700000e+01   9.9675631e+00
   1.7710000e+01   9.9687754e+00
   1.7720000e+01   9.9699750e+00
   1.7730000e+01   9.9711621e+00
   1.7740000e+01   9.9723369e+00
   1.7750000e+01   9.9734995e+00
   1.7760000e+01   9.9746500e+00
   1.7770000e+01   9.9757886e+00
   1.7780000e+01   9.9769153e+00
   1.7790000e+01   9.9780303e+00
   1.7800000e+01   9.9791338e+00
   1.7810000e+01   9.9802259e+00
   1.7820000e+01   9.9813067e+00
   1.7830000e+01   9.9823763e+00
   1.7840000e+01   9.9834348e+00
   1.7850000e+01   9.9844824e+00
   1.7860000e+01   9.9855192e+00
   1.7870000e+01   9.9865454e+00
   1.7880000e+01   9.9875609e+00
   1.7890000e+01   9.9885660e+00
   1.7900000e+01   9.9895608e+00
   1.7910000e+01   9.9905454e+00
   1.7920000e+01   9.9915198e+00
   1.7930000e+01   9.9924842e+00
   1.7940000e+01   9.9934388e+00
   1.7950000e+01   9.9943836e+00
   1.7960000e+01   9.9953187e+00
   1.7970000e+01   9.9962443e+00
   1.7980000e+01   9.9971604e+00
   1.7990000e+01   9.9980672e+00
   1.8000000e+01   9.9989647e+00
   1.8010000e+01   9.9998530e+00
   1.8020000e+01   1.0000732e+01
   1.8030000e+01   1.0001603e+01
   1.8040000e+01   1.0002464e+01
   1.8050000e+01   1.0003317e+01
   1.8060000e+01   1.0004161e+01
   1.8070000e+01   1.0004997e+01
   1.8080000e+01   1.0005824e+01
   1.8090000e+01   1.0006643e+01
   1.8100000e+01   1.0007453e+01
   1.8110000e+01   1.0008255e+01
   1.8120000e+01   1.0009049e+01
   1.8130000e+01   1.0009836e+01
   1.8140000e+01   1.0010614e+01
   1.8150000e+01   1.0011384e+01
   1.8160000e+01   1.0012147e+01
   1.8170000e+01   1.0012902e+01
   1.8180000e+01   1.0013649e+01
   1.8190000e+01   1.0014389e+01
   1.8200000e+01   1.0015122e+01
   1.8210000e+01   1.0015847e+01
   1.8220000e+01   1.0016565e+01
   1.8230000e+01   1.0017276e+01
   1.8240000e+01   1.0017979e+01
   1.8250000e+01   1.0018676e+01
   1.8260000e+01   1.0019366e+01
   1.8270000e+01   1.0020049e+01
   1.8280000e+01   1.0020725e+01
   1.8290000e+01   1.0021394e+01
   1.8300000e+01   1.0022057e+01
   1.8310000e+01   1.0022713e+01
   1.8320000e+01   1.0023363e+01
   1.8330000e+01   1.0024006e+01
   1.8340000e+01   1.0024643e+01
   1.8350000e+01   1.0025273e+01
   1.8360000e+01   1.0025897e+01
   1.8370000e+01   1.0026516e+01
   1.8380000e+01   1.0027128e+01
   1.8390000e+01   1.0027734e+01
   1.8400000e+01   1.0028334e+01
   1.8410000e+01   1.0028928e+01
   1.8420000e+01   1.0029517e+01
   1.8430000e+01   1.0030099e+01
   1.8440000e+01   1.0030676e+01
   1.8450000e+01   1.0031247e+01
   1.8460000e+01   1.0031813e+01
   1.8470000e+01   1.0032373e+01
   1.8480000e+01   1.0032928e+01
   1.8490000e+01   1.0033477e+01
   1.8500000e+01   1.0034021e+01
   1.8510000e+01   1.0034560e+01
   1.8520000e+01   1.0035093e+01
   1.8530000e+01   1.0035622e+01
   1.8540000e+01   1.0036145e+01
   1.8550000e+01   1.0036663e+01
   1.8560000e+01   1.0037176e+01
   1.8570000e+01   1.0037684e+01
   1.8580000e+01   1.0038187e+01
   1.8590000e+01   1.0038686e+01
   1.8600000e+01   1.0039179e+01
   1.8610000e+01   1.0039668e+01
   1.8620000e+01   1.0040152e+01
   1.8630000e+01   1.0040631e+01
   1.8640000e+01   1.0041106e+01
   1.8650000e+01   1.0041577e+01
   1.8660000e+01   1.0042042e+01
   1.8670000e+01   1.0042504e+01
   1.8680000e+01   1.0042961e+01
   1.8690000e+01   1.0043413e+01
   1.8700000e+01   1.0043862e+01
   1.8710000e+01   1.0044306e+01
   1.8720000e+01   1.0044745e+01
   1.8730000e+01   1.0045181e+01
   1.8740000e+01   1.0045612e+01
   1.8750000e+01   1.0046040e+01
   1.8760000e+01   1.0046463e+01
   1.8770000e+01   1.0046883e+01
   1.8780000e+01   1.0047298e+01
   1.8790000e+01   1.0047709e+01
   1.8800000e+01   1.0048117e+01
   1.8810000e+01   1.0048521e+01
   1.8820000e+01   1.0048920e+01
   1.8830000e+01   1.0049317e+01
   1.8840000e+01   1.0049709e+01
   1.8850000e+01   1.0050098e+01
   1.8860000e+01   1.0050483e+01
   1.8870000e+01   1.0050864e+01
   1.8880000e+01   1.0051242e+01
   1.8890000e+01   1.0051617e+01
   1.8900000e+01   1.0051988e+01
   1.8910000e+01   1.0052355e+01
   1.8920000e+01   1.0052719e+01
   1.8930000e+01   1.0053080e+01
   1.8940000e+01   1.0053437e+01
   1.8950000e+01   1.0053791e+01
   1.8960000e+01   1.0054142e+01
   1.8970000e+01   1.0054489e+01
   1.8980000e+01   1.0054833e+01
   1.8990000e+01   1.0055174e+01
   1.9000000e+01   1.0055512e+01
   1.9010000e+01   1.0055847e+01
   1.9020000e+01   1.0056179e+01
   1.9030000e+01   1.0056508e+01
   1.9040000e+01   1.0056833e+01
   1.9050000e+01   1.0057156e+01
   1.9060000e+01   1.0057475e+01
   1.9070000e+01   1.0057792e+01
   1.9080000e+01   1.0058106e+01
   1.9090000e+01   1.0058417e+01
   1.9100000e+01   1.0058725e+01
   1.9110000e+01   1.0059030e+01
   1.9120000e+01   1.0059333e+01
   1.9130000e+01   1.0059633e+01
   1.9140000e+01   1.0059930e+01
   1.9150000e+01   1.0060224e+01
   1.9160000e+01   1.0060516e+01
   1.9170000e+01   1.0060805e+01
   1.9180000e+01   1.0061091e+01
   1.9190000e+01   1.0061375e+01
   1.9200000e+01   1.0061656e+01
   1.9210000e+01   1.0061935e+01
   1.9220000e+01   1.0062211e+01
   1.9230000e+01   1.0062485e+01
   1.9240000e+01   1.0062756e+01
   1.9250000e+01   1.0063025e+01
   1.9260000e+01   1.0063292e+01
   1.9270000e+01   1.0063556e+01
   1.9280000e+01   1.0063817e+01
   1.9290000e+01   1.0064077e+01
   1.9300000e+01   1.0064334e+01
   1.9310000e+01   1.0064588e+01
   1.9320000e+01   1.0064841e+01
   1.9330000e+01   1.0065091e+01
   1.9340000e+01   1.0065339e+01
   1.9350000e+01   1.0065585e+01
   1.9360000e+01   1.0065828e+01
   1.9370000e+01   1.0066070e+01
   1.9380000e+01   1.0066309e+01
   1.9390000e+01   1.0066546e+01
   1.9400000e+01   1.0066781e+01
   1.9410000e+01   1.0067014e+01
   1.9420000e+01   1.0067245e+01
   1.9430000e+01   1.0067474e+01
   1.9440000e+01   1.0067701e+01
   1.9450000e+01   1.0067925e+01
   1.9460000e+01   1.0068148e+01
   1.9470000e+01   1.0068369e+01
   1.9480000e+01   1.0068588e+01
   1.9490000e+01   1.0068805e+01
   1.9500000e+01   1.0069020e+01
   1.9510000e+01   1.0069234e+01
   1.9520000e+01   1.0069445e+01
   1.9530000e+01   1.0069655e+01
   1.9540000e+01   1.0069862e+01
   1.9550000e+01   1.0070068e+01
   1.9560000e+01   1.0070273e+01
   1.9570000e+01   1.0070475e+01
   1.9580000e+01   1.0070676e+01
   1.9590000e+01   1.0070874e+01
   1.9600000e+01   1.0071072e+01
   1.9610000e+01   1.0071267e+01
   1.9620000e+01   1.0071461e+01
   1.9630000e+01   1.0071653e+01
   1.9640000e+01   1.0071843e+01
   1.9650000e+01   1.0072032e+01
   1.9660000e+01   1.0072219e+01
   1.9670000e+01   1.0072405e+01
   1.9680000e+01   1.0072589e+01
   1.9690000e+01   1.0072771e+01
   1.9700000e+01   1.0072952e+01
   1.9710000e+01   1.0073131e+01
   1.9720000e+01   1.0073309e+01
   1.9730000e+01   1.0073485e+01
   1.9740000e+01   1.0073660e+01
   1.9750000e+01   1.0073833e+01
   1.9760000e+01   1.0074005e+01
   1.9770000e+01   1.0074175e+01
   1.9780000e+01   1.0074344e+01
   1.9790000e+01   1.0074511e+01
   1.9800000e+01   1.0074677e+01
   1.9810000e+01   1.0074842e+01
   1.9820000e+01   1.0075005e+01
   1.9830000e+01   1.0075167e+01
   1.9840000e+01   1.0075327e+01
   1.9850000e+01   1.0075486e+01
   1.9860000e+01   1.0075644e+01
   1.9870000e+01   1.0075801e+01
   1.9880000e+01   1.0075956e+01
   1.9890000e+01   1.0076109e+01
   1.9900000e+01   1.0076262e+01
   1.9910000e+01   1.0076413e+01
   1.9920000e+01   1.0076563e+01
   1.9930000e+01   1.0076712e+01
   1.9940000e+01   1.0076859e+01
   1.9950000e+01   1.0077005e+01
   1.9960000e+01   1.0077150e+01
   1.9970000e+01   1.0077294e+01
   1.9980000e+01   1.0077437e+01
   1.9990000e+01   1.0077578e+01
   2.0000000e+01   1.0077718e+01


==> data/ddcData.dat <==
   0.0000000e+00   1.5811388e+01
   1.0000000e-02   1.5738050e+01
   2.0000000e-02   1.5661267e+01
   3.0000000e-02   1.5585943e+01
   4.0000000e-02   1.5512093e+01
   5.0000000e-02   1.5439735e+01
   6.0000000e-02   1.5368885e+01
   7.0000000e-02   1.5299560e+01
   8.0000000e-02   1.5231774e+01
   9.0000000e-02   1.5165545e+01
   1.0000000e-01   1.5100886e+01
   1.1000000e-01   1.5037815e+01
   1.2000000e-01   1.4976344e+01
   1.3000000e-01   1.4916488e+01
   1.4000000e-01   1.4858259e+01
   1.5000000e-01   1.4801667e+01
   1.6000000e-01   1.4746720e+01
   1.7000000e-01   1.4693426e+01
   1.8000000e-01   1.4641793e+01
   1.9000000e-01   1.4591828e+01
   2.0000000e-01   1.4543535e+01
   2.1000000e-01   1.4496919e+01
   2.2000000e-01   1.4451983e+01
   2.3000000e-01   1.4408730e+01
   2.4000000e-01   1.4367160e+01
   2.5000000e-01   1.4327272e+01
   2.6000000e-01   1.4289065e+01
   2.7000000e-01   1.4252536e+01
   2.8000000e-01   1.4217681e+01
   2.9000000e-01   1.4184492e+01
   3.0000000e-01   1.4152964e+01
   3.1000000e-01   1.4123087e+01
   3.2000000e-01   1.4094852e+01
   3.3000000e-01   1.4068246e+01
   3.4000000e-01   1.4043256e+01
   3.5000000e-01   1.4019870e+01
   3.6000000e-01   1.3998069e+01
   3.7000000e-01   1.3977838e+01
   3.8000000e-01   1.3959158e+01
   3.9000000e-01   1.3942009e+01
   4.0000000e-01   1.3926370e+01
   4.1000000e-01   1.3912218e+01
   4.2000000e-01   1.3899531e+01
   4.3000000e-01   1.3888285e+01
   4.4000000e-01   1.3878452e+01
   4.5000000e-01   1.3870007e+01
   4.6000000e-01   1.3862922e+01
   4.7000000e-01   1.3857170e+01
   4.8000000e-01   1.3852720e+01
   4.9000000e-01   1.3849542e+01
   5.0000000e-01   1.3847607e+01
   5.1000000e-01   1.3846882e+01
   5.2000000e-01   1.3846383e+01
   5.3000000e-01   1.3846051e+01
   5.4000000e-01   1.3845831e+01
   5.5000000e-01   1.3845667e+01
   5.6000000e-01   1.3845506e+01
   5.7000000e-01   1.3845294e+01
   5.8000000e-01   1.3844983e+01
   5.9000000e-01   1.3844521e+01
   6.0000000e-01   1.3843861e+01
   6.1000000e-01   1.3842958e+01
   6.2000000e-01   1.3841767e+01
   6.3000000e-01   1.3840247e+01
   6.4000000e-01   1.3838357e+01
   6.5000000e-01   1.3836059e+01
   6.6000000e-01   1.3833317e+01
   6.7000000e-01   1.3830097e+01
   6.8000000e-01   1.3826367e+01
   6.9000000e-01   1.3822096e+01
   7.0000000e-01   1.3817255e+01
   7.1000000e-01   1.3811819e+01
   7.2000000e-01   1.3805763e+01
   7.3000000e-01   1.3799064e+01
   7.4000000e-01   1.3791702e+01
   7.5000000e-01   1.3783657e+01
   7.6000000e-01   1.3774912e+01
   7.7000000e-01   1.3765451e+01
   7.8000000e-01   1.3755260e+01
   7.9000000e-01   1.3744325e+01
   8.0000000e-01   1.3732638e+01
   8.1000000e-01   1.3720187e+01
   8.2000000e-01   1.3706966e+01
   8.3000000e-01   1.3692967e+01
   8.4000000e-01   1.3678187e+01
   8.5000000e-01   1.3662621e+01
   8.6000000e-01   1.3646266e+01
   8.7000000e-01   1.3629120e+01
   8.8000000e-01   1.3611185e+01
   8.9000000e-01   1.3592459e+01
   9.0000000e-01   1.3572944e+01
   9.1000000e-01   1.3552643e+01
   9.2000000e-01   1.3531560e+01
   9.3000000e-01   1.3509698e+01
   9.4000000e-01   1.3487062e+01
   9.5000000e-01   1.3463658e+01
   9.6000000e-01   1.3439492e+01
   9.7000000e-01   1.3414571e+01
   9.8000000e-01   1.3388904e+01
   9.9000000e-01   1.3362497e+01
   1.0000000e+00   1.3335359e+01
   1.0100000e+00   1.3307500e+01
   1.0200000e+00   1.3278929e+01
   1.0300000e+00   1.3249657e+01
   1.0400000e+00   1.3219693e+01
   1.0500000e+00   1.3189048e+01
   1.0600000e+00   1.3157733e+01
   1.0700000e+00   1.3125759e+01
   1.0800000e+00   1.3093138e+01
   1.0900000e+00   1.3059882e+01
   1.1000000e+00   1.3026003e+01
   1.1100000e+00   1.2991512e+01
   1.1200000e+00   1.2956423e+01
   1.1300000e+00   1.2920746e+01
   1.1400000e+00   1.2884496e+01
   1.1500000e+00   1.2847684e+01
   1.1600000e+00   1.2810324e+01
   1.1700000e+00   1.2772427e+01
   1.1800000e+00   1.2734008e+01
   1.1900000e+00   1.2695078e+01
   1.2000000e+00   1.2655650e+01
   1.2100000e+00   1.2615738e+01
   1.2200000e+00   1.2575354e+01
   1.2300000e+00   1.2534510e+01
   1.2400000e+00   1.2493221e+01
   1.2500000e+00   1.2451497e+01
   1.2600000e+00   1.2409352e+01
   1.2700000e+00   1.2366799e+01
   1.2800000e+00   1.2323849e+01
   1.2900000e+00   1.2280515e+01
   1.3000000e+00   1.2236810e+01
   1.3100000e+00   1.2192745e+01
   1.3200000e+00   1.2148333e+01
   1.3300000e+00   1.2103586e+01
   1.3400000e+00   1.2058515e+01
   1.3500000e+00   1.2013131e+01
   1.3600000e+00   1.1967448e+01
   1.3700000e+00   1.1921475e+01
   1.3800000e+00   1.1875224e+01
   1.3900000e+00   1.1828707e+01
   1.4000000e+00   1.1781934e+01
   1.4100000e+00   1.1734916e+01
   1.4200000e+00   1.1687663e+01
   1.4300000e+00   1.1640187e+01
   1.4400000e+00   1.1592497e+01
   1.4500000e+00   1.1544604e+01
   1.4600000e+00   1.1496518e+01
   1.4700000e+00   1.1448249e+01
   1.4800000e+00   1.1399806e+01
   1.4900000e+00   1.1351198e+01
   1.5000000e+00   1.1302436e+01
   1.5100000e+00   1.1253528e+01
   1.5200000e+00   1.1204484e+01
   1.5300000e+00   1.1155312e+01
   1.5400000e+00   1.1106021e+01
   1.5500000e+00   1.1056620e+01
   1.5600000e+00   1.1007116e+01
   1.5700000e+00   1.0957519e+01
   1.5800000e+00   1.0907836e+01
   1.5900000e+00   1.0858076e+01
   1.6000000e+00   1.0808245e+01
   1.6100000e+00   1.0758351e+01
   1.6200000e+00   1.0708403e+01
   1.6300000e+00   1.0658406e+01
   1.6400000e+00   1.0608369e+01
   1.6500000e+00   1.0558298e+01
   1.6600000e+00   1.0508200e+01
   1.6700000e+00   1.0458082e+01
   1.6800000e+00   1.0407950e+01
   1.6900000e+00   1.0357811e+01
   1.7000000e+00   1.0307670e+01
   1.7100000e+00   1.0257534e+01
   1.7200000e+00   1.0207409e+01
   1.7300000e+00   1.0157300e+01
   1.7400000e+00   1.0107214e+01
   1.7500000e+00   1.0057155e+01
   1.7600000e+00   1.0007130e+01
   1.7700000e+00   9.9571423e+00
   1.7800000e+00   9.9071984e+00
   1.7900000e+00   9.8573030e+00
   1.8000000e+00   9.8074608e+00
   1.8100000e+00   9.7576766e+00
   1.8200000e+00   9.7079550e+00
   1.8300000e+00   9.6583005e+00
   1.8400000e+00   9.6087175e+00
   1.8500000e+00   9.5592103e+00
   1.8600000e+00   9.5097829e+00
   1.8700000e+00   9.4604394e+00
   1.8800000e+00   9.4111837e+00
   1.8900000e+00   9.3620196e+00
   1.9000000e+00   9.3129508e+00
   1.9100000e+00   9.2639810e+00
   1.9200000e+00   9.2151135e+00
   1.9300000e+00   9.1663518e+00
   1.9400000e+00   9.1176992e+00
   1.9500000e+00   9.0691589e+00
   1.9600000e+00   9.0207339e+00
   1.9700000e+00   8.9724272e+00
   1.9800000e+00   8.9242419e+00
   1.9900000e+00   8.8761806e+00
   2.0000000e+00   8.8282461e+00
   2.0100000e+00   8.7804412e+00
   2.0200000e+00   8.7327682e+00
   2.0300000e+00   8.6852297e+00
   2.0400000e+00   8.6378282e+00
   2.0500000e+00   8.5905658e+00
   2.0600000e+00   8.5434449e+00
   2.0700000e+00   8.4964676e+00
   2.0800000e+00   8.4496361e+00
   2.0900000e+00   8.4029522e+00
   2.1000000e+00   8.3564180e+00
   2.1100000e+00   8.3100352e+00
   2.1200000e+00   8.2638059e+00
   2.1300000e+00   8.2177316e+00
   2.1400000e+00   8.1718140e+00
   2.1500000e+00   8.1260547e+00
   2.1600000e+00   8.0804554e+00
   2.1700000e+00   8.0350174e+00
   2.1800000e+00   7.9897422e+00
   2.1900000e+00   7.9446312e+00
   2.2000000e+00   7.8996856e+00
   2.2100000e+00   7.8549067e+00
   2.2200000e+00   7.8102958e+00
   2.2300000e+00   7.7658539e+00
   2.2400000e+00   7.7215821e+00
   2.2500000e+00   7.6774816e+00
   2.2600000e+00   7.6335532e+00
   2.2700000e+00   7.5897980e+00
   2.2800000e+00   7.5462167e+00
   2.2900000e+00   7.5028104e+00
   2.3000000e+00   7.4595798e+00
   2.3100000e+00   7.4165255e+00
   2.3200000e+00   7.3736485e+00
   2.3300000e+00   7.3309493e+00
   2.3400000e+00   7.2884286e+00
   2.3500000e+00   7.2460870e+00
   2.3600000e+00   7.2039250e+00
   2.3700000e+00   7.1619432e+00
   2.3800000e+00   7.1201421e+00
   2.3900000e+00   7.0785220e+00
   2.4000000e+00   7.0370835e+00
   2.4100000e+00   6.9958269e+00
   2.4200000e+00   6.9547525e+00
   2.4300000e+00   6.9138607e+00
   2.4400000e+00   6.8731518e+00
   2.4500000e+00   6.8326260e+00
   2.4600000e+00   6.7922835e+00
   2.4700000e+00   6.7521245e+00
   2.4800000e+00   6.7121493e+00
   2.4900000e+00   6.6723579e+00
   2.5000000e+00   6.6327505e+00
   2.5100000e+00   6.5933271e+00
   2.5200000e+00   6.5540878e+00
   2.5300000e+00   6.5150327e+00
   2.5400000e+00   6.4761618e+00
   2.5500000e+00   6.4374751e+00
   2.5600000e+00   6.3989725e+00
   2.5700000e+00   6.3606539e+00
   2.5800000e+00   6.3225194e+00
   2.5900000e+00   6.2845689e+00
   2.6000000e+00   6.2468021e+00
   2.6100000e+00   6.2092190e+00
   2.6200000e+00   6.1718195e+00
   2.6300000e+00   6.1346033e+00
   2.6400000e+00   6.0975703e+00
   2.6500000e+00   6.0607203e+00
   2.6600000e+00   6.0240530e+00
   2.6700000e+00   5.9875683e+00
   2.6800000e+00   5.9512658e+00
   2.6900000e+00   5.9151453e+00
   2.7000000e+00   5.8792066e+00
   2.7100000e+00   5.8434492e+00
   2.7200000e+00   5.8078730e+00
   2.7300000e+00   5.7724776e+00
   2.7400000e+00   5.7372626e+00
   2.7500000e+00   5.7022277e+00
   2.7600000e+00   5.6673725e+00
   2.7700000e+00   5.6326967e+00
   2.7800000e+00   5.5981999e+00
   2.7900000e+00   5.5638817e+00
   2.8000000e+00   5.5297416e+00
   2.8100000e+00   5.4957793e+00
   2.8200000e+00   5.4619943e+00
   2.8300000e+00   5.4283862e+00
   2.8400000e+00   5.3949546e+00
   2.8500000e+00   5.3616989e+00
   2.8600000e+00   5.3286188e+00
   2.8700000e+00   5.2957137e+00
   2.8800000e+00   5.2629832e+00
   2.8900000e+00   5.2304268e+00
   2.9000000e+00   5.1980442e+00
   2.9100000e+00   5.1658352e+00
   2.9200000e+00   5.1337997e+00
   2.9300000e+00   5.1019374e+00
   2.9400000e+00   5.0702481e+00
   2.9500000e+00   5.0387314e+00
   2.9600000e+00   5.0073870e+00
   2.9700000e+00   4.9762147e+00
   2.9800000e+00   4.9452140e+00
   2.9900000e+00   4.9143847e+00
   3.0000000e+00   4.8837263e+00
   3.0100000e+00   4.8532384e+00
   3.0200000e+00   4.8229207e+00
   3.0300000e+00   4.7927728e+00
   3.0400000e+00   4.7627941e+00
   3.0500000e+00   4.7329842e+00
   3.0600000e+00   4.7033427e+00
   3.0700000e+00   4.6738691e+00
   3.0800000e+00   4.6445628e+00
   3.0900000e+00   4.6154232e+00
   3.1000000e+00   4.5864498e+00
   3.1100000e+00   4.5576420e+00
   3.1200000e+00   4.5289993e+00
   3.1300000e+00   4.5005214e+00
   3.1400000e+00   4.4722073e+00
   3.1500000e+00   4.4440564e+00
   3.1600000e+00   4.4160678e+00
   3.1700000e+00   4.3882407e+00
   3.1800000e+00   4.3605745e+00
   3.1900000e+00   4.3330682e+00
   3.2000000e+00   4.3057212e+00
   3.2100000e+00   4.2785327e+00
   3.2200000e+00   4.2515018e+00
   3.2300000e+00   4.2246279e+00
   3.2400000e+00   4.1979102e+00
   3.2500000e+00   4.1713478e+00
   3.2600000e+00   4.1449401e+00
   3.2700000e+00   4.1186862e+00
   3.2800000e+00   4.0925855e+00
   3.2900000e+00   4.0666372e+00
   3.3000000e+00   4.0408405e+00
   3.3100000e+00   4.0151947e+00
   3.3200000e+00   3.9896990e+00
   3.3300000e+00   3.9643527e+00
   3.3400000e+00   3.9391551e+00
   3.3500000e+00   3.9141054e+00
   3.3600000e+00   3.8892029e+00
   3.3700000e+00   3.8644468e+00
   3.3800000e+00   3.8398365e+00
   3.3900000e+00   3.8153711e+00
   3.4000000e+00   3.7910500e+00
   3.4100000e+00   3.7668725e+00
   3.4200000e+00   3.7428378e+00
   3.4300000e+00   3.7189452e+00
   3.4400000e+00   3.6951940e+00
   3.4500000e+00   3.6715836e+00
   3.4600000e+00   3.6481131e+00
   3.4700000e+00   3.6247818e+00
   3.4800000e+00   3.6015892e+00
   3.4900000e+00   3.5785344e+00
   3.5000000e+00   3.5556167e+00
   3.5100000e+00   3.5328356e+00
   3.5200000e+00   3.5101902e+00
   3.5300000e+00   3.4876799e+00
   3.5400000e+00   3.4653040e+00
   3.5500000e+00   3.4430619e+00
   3.5600000e+00   3.4209527e+00
   3.5700000e+00   3.3989759e+00
   3.5800000e+00   3.3771308e+00
   3.5900000e+00   3.3554167e+00
   3.6000000e+00   3.3338328e+00
   3.6100000e+00   3.3123787e+00
   3.6200000e+00   3.2910535e+00
   3.6300000e+00   3.2698566e+00
   3.6400000e+00   3.2487874e+00
   3.6500000e+00   3.2278452e+00
   3.6600000e+00   3.2070293e+00
   3.6700000e+00   3.1863391e+00
   3.6800000e+00   3.1657739e+00
   3.6900000e+00   3.1453330e+00
   3.7000000e+00   3.1250159e+00
   3.7100000e+00   3.1048219e+00
   3.7200000e+00   3.0847503e+00
   3.7300000e+00   3.0648005e+00
   3.7400000e+00   3.0449718e+00
   3.7500000e+00   3.0252636e+00
   3.7600000e+00   3.0056754e+00
   3.7700000e+00   2.9862063e+00
   3.7800000e+00   2.9668559e+00
   3.7900000e+00   2.9476235e+00
   3.8000000e+00   2.9285085e+00
   3.8100000e+00   2.9095101e+00
   3.8200000e+00   2.8906280e+00
   3.8300000e+00   2.8718613e+00
   3.8400000e+00   2.8532095e+00
   3.8500000e+00   2.8346719e+00
   3.8600000e+00   2.8162480e+00
   3.8700000e+00   2.7979372e+00
   3.8800000e+00   2.7797388e+00
   3.8900000e+00   2.7616523e+00
   3.9000000e+00   2.7436770e+00
   3.9100000e+00   2.7258123e+00
   3.9200000e+00   2.7080577e+00
   3.9300000e+00   2.6904125e+00
   3.9400000e+00   2.6728762e+00
   3.9500000e+00   2.6554481e+00
   3.9600000e+00   2.6381277e+00
   3.9700000e+00   2.6209144e+00
   3.9800000e+00   2.6038076e+00
   3.9900000e+00   2.5868067e+00
   4.0000000e+00   2.5699112e+00
   4.0100000e+00   2.5531204e+00
   4.0200000e+00   2.5364338e+00
   4.0300000e+00   2.5198508e+00
   4.0400000e+00   2.5033708e+00
   4.0500000e+00   2.4869933e+00
   4.0600000e+00   2.4707178e+00
   4.0700000e+00   2.4545435e+00
   4.0800000e+00   2.4384701e+00
   4.0900000e+00   2.4224969e+00
   4.1000000e+00   2.4066233e+00
   4.1100000e+00   2.3908489e+00
   4.1200000e+00   2.3751730e+00
   4.1300000e+00   2.3595951e+00
   4.1400000e+00   2.3441147e+00
   4.1500000e+00   2.3287312e+00
   4.1600000e+00   2.3134441e+00
   4.1700000e+00   2.2982528e+00
   4.1800000e+00   2.2831568e+00
   4.1900000e+00   2.2681555e+00
   4.2000000e+00   2.2532485e+00
   4.2100000e+00   2.2384352e+00
   4.2200000e+00   2.2237150e+00
   4.2300000e+00   2.2090875e+00
   4.2400000e+00   2.1945520e+00
   4.2500000e+00   2.1801082e+00
   4.2600000e+00   2.1657554e+00
   4.2700000e+00   2.1514931e+00
   4.2800000e+00   2.1373209e+00
   4.2900000e+00   2.1232382e+00
   4.3000000e+00   2.1092445e+00
   4.3100000e+00   2.0953393e+00
   4.3200000e+00   2.0815221e+00
   4.3300000e+00   2.0677923e+00
   4.3400000e+00   2.0541495e+00
   4.3500000e+00   2.0405932e+00
   4.3600000e+00   2.0271229e+00
   4.3700000e+00   2.0137381e+00
   4.3800000e+00   2.0004382e+00
   4.3900000e+00   1.9872229e+00
   4.4000000e+00   1.9740916e+00
   4.4100000e+00   1.9610437e+00
   4.4200000e+00   1.9480789e+00
   4.4300000e+00   1.9351967e+00
   4.4400000e+00   1.9223965e+00
   4.4500000e+00   1.9096779e+00
   4.4600000e+00   1.8970405e+00
   4.4700000e+00   1.8844837e+00
   4.4800000e+00   1.8720070e+00
   4.4900000e+00   1.8596101e+00
   4.5000000e+00   1.8472923e+00
   4.5100000e+00   1.8350534e+00
   4.5200000e+00   1.8228927e+00
   4.5300000e+00   1.8108099e+00
   4.5400000e+00   1.7988045e+00
   4.5500000e+00   1.7868760e+00
   4.5600000e+00   1.7750240e+00
   4.5700000e+00   1.7632480e+00
   4.5800000e+00   1.7515475e+00
   4.5900000e+00   1.7399222e+00
   4.6000000e+00   1.7283716e+00
   4.6100000e+00   1.7168952e+00
   4.6200000e+00   1.7054926e+00
   4.6300000e+00   1.6941633e+00
   4.6400000e+00   1.6829070e+00
   4.6500000e+00   1.6717231e+00
   4.6600000e+00   1.6606113e+00
   4.6700000e+00   1.6495711e+00
   4.6800000e+00   1.6386021e+00
   4.6900000e+00   1.6277038e+00
   4.7000000e+00   1.6168759e+00
   4.7100000e+00   1.6061179e+00
   4.7200000e+00   1.5954294e+00
   4.7300000e+00   1.5848100e+00
   4.7400000e+00   1.5742592e+00
   4.7500000e+00   1.5637766e+00
   4.7600000e+00   1.5533619e+00
   4.7700000e+00   1.5430146e+00
   4.7800000e+00   1.5327344e+00
   4.7900000e+00   1.5225207e+00
   4.8000000e+00   1.5123732e+00
   4.8100000e+00   1.5022916e+00
   4.8200000e+00   1.4922753e+00
   4.8300000e+00   1.4823240e+00
   4.8400000e+00   1.4724374e+00
   4.8500000e+00   1.4626150e+00
   4.8600000e+00   1.4528564e+00
   4.8700000e+00   1.4431612e+00
   4.8800000e+00   1.4335291e+00
   4.8900000e+00   1.4239596e+00
   4.9000000e+00   1.4144524e+00
   4.9100000e+00   1.4050071e+00
   4.9200000e+00   1.3956233e+00
   4.9300000e+00   1.3863007e+00
   4.9400000e+00   1.3770388e+00
   4.9500000e+00   1.3678373e+00
   4.9600000e+00   1.3586959e+00
   4.9700000e+00   1.3496141e+00
   4.9800000e+00   1.3405915e+00
   4.9900000e+00   1.3316279e+00
   5.0000000e+00   1.3227228e+00
   5.0100000e+00   1.3138759e+00
   5.0200000e+00   1.3050869e+00
   5.0300000e+00   1.2963553e+00
   5.0400000e+00   1.2876808e+00
   5.0500000e+00   1.2790631e+00
   5.0600000e+00   1.2705018e+00
   5.0700000e+00   1.2619966e+00
   5.0800000e+00   1.2535471e+00
   5.0900000e+00   1.2451529e+00
   5.1000000e+00   1.2368138e+00
   5.1100000e+00   1.2285293e+00
   5.1200000e+00   1.2202991e+00
   5.1300000e+00   1.2121230e+00
   5.1400000e+00   1.2040005e+00
   5.1500000e+00   1.1959314e+00
   5.1600000e+00   1.1879152e+00
   5.1700000e+00   1.1799517e+00
   5.1800000e+00   1.1720405e+00
   5.1900000e+00   1.1641813e+00
   5.2000000e+00   1.1563738e+00
   5.2100000e+00   1.1486176e+00
   5.2200000e+00   1.1409125e+00
   5.2300000e+00   1.1332580e+00
   5.2400000e+00   1.1256540e+00
   5.2500000e+00   1.1181000e+00
   5.2600000e+00   1.1105958e+00
   5.2700000e+00   1.1031410e+00
   5.2800000e+00   1.0957354e+00
   5.2900000e+00   1.0883785e+00
   5.3000000e+00   1.0810702e+00
   5.3100000e+00   1.0738101e+00
   5.3200000e+00   1.0665979e+00
   5.3300000e+00   1.0594332e+00
   5.3400000e+00   1.0523159e+00
   5.3500000e+00   1.0452456e+00
   5.3600000e+00   1.0382219e+00
   5.3700000e+00   1.0312447e+00
   5.3800000e+00   1.0243135e+00
   5.3900000e+00   1.0174282e+00
   5.4000000e+00   1.0105884e+00
   5.4100000e+00   1.0037938e+00
   5.4200000e+00   9.9704420e-01
   5.4300000e+00   9.9033923e-01
   5.4400000e+00   9.8367863e-01
   5.4500000e+00   9.7706212e-01
   5.4600000e+00   9.7048942e-01
   5.4700000e+00   9.6396025e-01
   5.4800000e+00   9.5747432e-01
   5.4900000e+00   9.5103138e-01
   5.5000000e+00   9.4463113e-01
   5.5100000e+00   9.3827332e-01
   5.5200000e+00   9.3195765e-01
   5.5300000e+00   9.2568387e-01
   5.5400000e+00   9.1945171e-01
   5.5500000e+00   9.1326090e-01
   5.5600000e+00   9.0711117e-01
   5.5700000e+00   9.0100227e-01
   5.5800000e+00   8.9493392e-01
   5.5900000e+00   8.8890587e-01
   5.6000000e+00   8.8291787e-01
   5.6100000e+00   8.7696964e-01
   5.6200000e+00   8.7106094e-01
   5.6300000e+00   8.6519151e-01
   5.6400000e+00   8.5936110e-01
   5.6500000e+00   8.5356946e-01
   5.6600000e+00   8.4781633e-01
   5.6700000e+00   8.4210148e-01
   5.6800000e+00   8.3642464e-01
   5.6900000e+00   8.3078559e-01
   5.7000000e+00   8.2518406e-01
   5.7100000e+00   8.1961983e-01
   5.7200000e+00   8.1409264e-01
   5.7300000e+00   8.0860227e-01
   5.7400000e+00   8.0314846e-01
   5.7500000e+00   7.9773100e-01
   5.7600000e+00   7.9234963e-01
   5.7700000e+00   7.8700412e-01
   5.7800000e+00   7.8169425e-01
   5.7900000e+00   7.7641979e-01
   5.8000000e+00   7.7118049e-01
   5.8100000e+00   7.6597614e-01
   5.8200000e+00   7.6080651e-01
   5.8300000e+00   7.5567137e-01
   5.8400000e+00   7.5057050e-01
   5.8500000e+00   7.4550367e-01
   5.8600000e+00   7.4047067e-01
   5.8700000e+00   7.3547127e-01
   5.8800000e+00   7.3050526e-01
   5.8900000e+00   7.2557242e-01
   5.9000000e+00   7.2067253e-01
   5.9100000e+00   7.1580537e-01
   5.9200000e+00   7.1097074e-01
   5.9300000e+00   7.0616843e-01
   5.9400000e+00   7.0139821e-01
   5.9500000e+00   6.9665989e-01
   5.9600000e+00   6.9195326e-01
   5.9700000e+00   6.8727810e-01
   5.9800000e+00   6.8263421e-01
   5.9900000e+00   6.7802139e-01
   6.0000000e+00   6.7343944e-01
   6.0100000e+00   6.6888815e-01
   6.0200000e+00   6.6436732e-01
   6.0300000e+00   6.5987676e-01
   6.0400000e+00   6.5541626e-01
   6.0500000e+00   6.5098563e-01
   6.0600000e+00   6.4658467e-01
   6.0700000e+00   6.4221320e-01
   6.0800000e+00   6.3787101e-01
   6.0900000e+00   6.3355791e-01
   6.1000000e+00   6.2927372e-01
   6.1100000e+00   6.2501824e-01
   6.1200000e+00   6.2079129e-01
   6.1300000e+00   6.1659268e-01
   6.1400000e+00   6.1242222e-01
   6.1500000e+00   6.0827973e-01
   6.1600000e+00   6.0416502e-01
   6.1700000e+00   6.0007792e-01
   6.1800000e+00   5.9601823e-01
   6.1900000e+00   5.9198579e-01
   6.2000000e+00   5.8798041e-01
   6.2100000e+00   5.8400192e-01
   6.2200000e+00   5.8005013e-01
   6.2300000e+00   5.7612487e-01
   6.2400000e+00   5.7222597e-01
   6.2500000e+00   5.6835326e-01
   6.2600000e+00   5.6450655e-01
   6.2700000e+00   5.6068569e-01
   6.2800000e+00   5.5689050e-01
   6.2900000e+00   5.5312080e-01
   6.3000000e+00   5.4937645e-01
   6.3100000e+00   5.4565725e-01
   6.3200000e+00   5.4196306e-01
   6.3300000e+00   5.3829371e-01
   6.3400000e+00   5.3464902e-01
   6.3500000e+00   5.3102885e-01
   6.3600000e+00   5.2743303e-01
   6.3700000e+00   5.2386139e-01
   6.3800000e+00   5.2031378e-01
   6.3900000e+00   5.1679004e-01
   6.4000000e+00   5.1329001e-01
   6.4100000e+00   5.0981353e-01
   6.4200000e+00   5.0636046e-01
   6.4300000e+00   5.0293063e-01
   6.4400000e+00   4.9952389e-01
   6.4500000e+00   4.9614009e-01
   6.4600000e+00   4.9277908e-01
   6.4700000e+00   4.8944071e-01
   6.4800000e+00   4.8612482e-01
   6.4900000e+00   4.8283128e-01
   6.5000000e+00   4.7955992e-01
   6.5100000e+00   4.7631061e-01
   6.5200000e+00   4.7308320e-01
   6.5300000e+00   4.6987754e-01
   6.5400000e+00   4.6669349e-01
   6.5500000e+00   4.6353091e-01
   6.5600000e+00   4.6038965e-01
   6.5700000e+00   4.5726957e-01
   6.5800000e+00   4.5417054e-01
   6.5900000e+00   4.5109242e-01
   6.6000000e+00   4.4803506e-01
   6.6100000e+00   4.4499833e-01
   6.6200000e+00   4.4198209e-01
   6.6300000e+00   4.3898621e-01
   6.6400000e+00   4.3601054e-01
   6.6500000e+00   4.3305497e-01
   6.6600000e+00   4.3011935e-01
   6.6700000e+00   4.2720355e-01
   6.6800000e+00   4.2430744e-01
   6.6900000e+00   4.2143089e-01
   6.7000000e+00   4.1857377e-01
   6.7100000e+00   4.1573596e-01
   6.7200000e+00   4.1291732e-01
   6.7300000e+00   4.1011772e-01
   6.7400000e+00   4.0733704e-01
   6.7500000e+00   4.0457516e-01
   6.7600000e+00   4.0183195e-01
   6.7700000e+00   3.9910729e-01
   6.7800000e+00   3.9640105e-01
   6.7900000e+00   3.9371311e-01
   6.8000000e+00   3.9104335e-01
   6.8100000e+00   3.8839164e-01
   6.8200000e+00   3.8575788e-01
   6.8300000e+00   3.8314194e-01
   6.8400000e+00   3.8054370e-01
   6.8500000e+00   3.7796304e-01
   6.8600000e+00   3.7539985e-01
   6.8700000e+00   3.7285402e-01
   6.8800000e+00   3.7032542e-01
   6.8900000e+00   3.6781394e-01
   6.9000000e+00   3.6531947e-01
   6.9100000e+00   3.6284189e-01
   6.9200000e+00   3.6038110e-01
   6.9300000e+00   3.5793698e-01
   6.9400000e+00   3.5550942e-01
   6.9500000e+00   3.5309832e-01
   6.9600000e+00   3.5070355e-01
   6.9700000e+00   3.4832502e-01
   6.9800000e+00   3.4596261e-01
   6.9900000e+00   3.4361623e-01
   7.0000000e+00   3.4128575e-01
   7.0100000e+00   3.3897108e-01
   7.0200000e+00   3.3667211e-01
   7.0300000e+00   3.3438874e-01
   7.0400000e+00   3.3212086e-01
   7.0500000e+00   3.2986838e-01
   7.0600000e+00   3.2763118e-01
   7.0700000e+00   3.2540916e-01
   7.0800000e+00   3.2320224e-01
   7.0900000e+00   3.2101030e-01
   7.1000000e+00   3.1883324e-01
   7.1100000e+00   3.1667097e-01
   7.1200000e+00   3.1452364e-01
   7.1300000e+00   3.1239113e-01
   7.1400000e+00   3.1027334e-01
   7.1500000e+00   3.0817013e-01
   7.1600000e+00   3.0608142e-01
   7.1700000e+00   3.0400708e-01
   7.1800000e+00   3.0194701e-01
   7.1900000e+00   2.9990111e-01
   7.2000000e+00   2.9786926e-01
   7.2100000e+00   2.9585136e-01
   7.2200000e+00   2.9384731e-01
   7.2300000e+00   2.9185700e-01
   7.2400000e+00   2.8988034e-01
   7.2500000e+00   2.8791722e-01
   7.2600000e+00   2.8596754e-01
   7.2700000e+00   2.8403121e-01
   7.2800000e+00   2.8210813e-01
   7.2900000e+00   2.8019819e-01
   7.3000000e+00   2.7830132e-01
   7.3100000e+00   2.7641740e-01
   7.3200000e+00   2.7454635e-01
   7.3300000e+00   2.7268808e-01
   7.3400000e+00   2.7084248e-01
   7.3500000e+00   2.6900948e-01
   7.3600000e+00   2.6718898e-01
   7.3700000e+00   2.6538089e-01
   7.3800000e+00   2.6358512e-01
   7.3900000e+00   2.6180158e-01
   7.4000000e+00   2.6003020e-01
   7.4100000e+00   2.5827087e-01
   7.4200000e+00   2.5652352e-01
   7.4300000e+00   2.5478806e-01
   7.4400000e+00   2.5306441e-01
   7.4500000e+00   2.5135248e-01
   7.4600000e+00   2.4965219e-01
   7.4700000e+00   2.4796346e-01
   7.4800000e+00   2.4628621e-01
   7.4900000e+00   2.4462035e-01
   7.5000000e+00   2.4296582e-01
   7.5100000e+00   2.4132252e-01
   7.5200000e+00   2.3969038e-01
   7.5300000e+00   2.3806932e-01
   7.5400000e+00   2.3645927e-01
   7.5500000e+00   2.3486014e-01
   7.5600000e+00   2.3327187e-01
   7.5700000e+00   2.3169437e-01
   7.5800000e+00   2.3012757e-01
   7.5900000e+00   2.2857140e-01
   7.6000000e+00   2.2702579e-01
   7.6100000e+00   2.2549066e-01
   7.6200000e+00   2.2396593e-01
   7.6300000e+00   2.2245154e-01
   7.6400000e+00   2.2094742e-01
   7.6500000e+00   2.1945349e-01
   7.6600000e+00   2.1796969e-01
   7.6700000e+00   2.1649594e-01
   7.6800000e+00   2.1503217e-01
   7.6900000e+00   2.1357833e-01
   7.7000000e+00   2.1213433e-01
   7.7100000e+00   2.1070011e-01
   7.7200000e+00   2.0927561e-01
   7.7300000e+00   2.0786075e-01
   7.7400000e+00   2.0645548e-01
   7.7500000e+00   2.0505972e-01
   7.7600000e+00   2.0367342e-01
   7.7700000e+00   2.0229650e-01
   7.7800000e+00   2.0092890e-01
   7.7900000e+00   1.9957056e-01
   7.8000000e+00   1.9822142e-01
   7.8100000e+00   1.9688141e-01
   7.8200000e+00   1.9555047e-01
   7.8300000e+00   1.9422854e-01
   7.8400000e+00   1.9291556e-01
   7.8500000e+00   1.9161146e-01
   7.8600000e+00   1.9031619e-01
   7.8700000e+00   1.8902969e-01
   7.8800000e+00   1.8775189e-01
   7.8900000e+00   1.8648274e-01
   7.9000000e+00   1.8522218e-01
   7.9100000e+00   1.8397015e-01
   7.9200000e+00   1.8272659e-01
   7.9300000e+00   1.8149145e-01
   7.9400000e+00   1.8026467e-01
   7.9500000e+00   1.7904618e-01
   7.9600000e+00   1.7783595e-01
   7.9700000e+00   1.7663390e-01
   7.9800000e+00   1.7543998e-01
   7.9900000e+00   1.7425415e-01
   8.0000000e+00   1.7307634e-01
   8.0100000e+00   1.7190650e-01
   8.0200000e+00   1.7074457e-01
   8.0300000e+00   1.6959051e-01
   8.0400000e+00   1.6844426e-01
   8.0500000e+00   1.6730576e-01
   8.0600000e+00   1.6617497e-01
   8.0700000e+00   1.6505183e-01
   8.0800000e+00   1.6393630e-01
   8.0900000e+00   1.6282831e-01
   8.1000000e+00   1.6172782e-01
   8.1100000e+00   1.6063477e-01
   8.1200000e+00   1.5954913e-01
   8.1300000e+00   1.5847083e-01
   8.1400000e+00   1.5739983e-01
   8.1500000e+00   1.5633608e-01
   8.1600000e+00   1.5527953e-01
   8.1700000e+00   1.5423013e-01
   8.1800000e+00   1.5318784e-01
   8.1900000e+00   1.5215260e-01
   8.2000000e+00   1.5112436e-01
   8.2100000e+00   1.5010309e-01
   8.2200000e+00   1.4908874e-01
   8.2300000e+00   1.4808125e-01
   8.2400000e+00   1.4708058e-01
   8.2500000e+00   1.4608668e-01
   8.2600000e+00   1.4509952e-01
   8.2700000e+00   1.4411904e-01
   8.2800000e+00   1.4314520e-01
   8.2900000e+00   1.4217796e-01
   8.3000000e+00   1.4121726e-01
   8.3100000e+00   1.4026308e-01
   8.3200000e+00   1.3931535e-01
   8.3300000e+00   1.3837405e-01
   8.3400000e+00   1.3743912e-01
   8.3500000e+00   1.3651052e-01
   8.3600000e+00   1.3558822e-01
   8.3700000e+00   1.3467216e-01
   8.3800000e+00   1.3376231e-01
   8.3900000e+00   1.3285863e-01
   8.4000000e+00   1.3196106e-01
   8.4100000e+00   1.3106959e-01
   8.4200000e+00   1.3018415e-01
   8.4300000e+00   1.2930471e-01
   8.4400000e+00   1.2843124e-01
   8.4500000e+00   1.2756368e-01
   8.4600000e+00   1.2670201e-01
   8.4700000e+00   1.2584617e-01
   8.4800000e+00   1.2499614e-01
   8.4900000e+00   1.2415188e-01
   8.5000000e+00   1.2331333e-01
   8.5100000e+00   1.2248048e-01
   8.5200000e+00   1.2165327e-01
   8.5300000e+00   1.2083167e-01
   8.5400000e+00   1.2001565e-01
   8.5500000e+00   1.1920516e-01
   8.5600000e+00   1.1840017e-01
   8.5700000e+00   1.1760064e-01
   8.5800000e+00   1.1680654e-01
   8.5900000e+00   1.1601782e-01
   8.6000000e+00   1.1523446e-01
   8.6100000e+00   1.1445641e-01
   8.6200000e+00   1.1368365e-01
   8.6300000e+00   1.1291613e-01
   8.6400000e+00   1.1215382e-01
   8.6500000e+00   1.1139668e-01
   8.6600000e+00   1.1064469e-01
   8.6700000e+00   1.0989780e-01
   8.6800000e+00   1.0915599e-01
   8.6900000e+00   1.0841921e-01
   8.7000000e+00   1.0768744e-01
   8.7100000e+00   1.0696064e-01
   8.7200000e+00   1.0623878e-01
   8.7300000e+00   1.0552182e-01
   8.7400000e+00   1.0480974e-01
   8.7500000e+00   1.0410249e-01
   8.7600000e+00   1.0340005e-01
   8.7700000e+00   1.0270239e-01
   8.7800000e+00   1.0200947e-01
   8.7900000e+00   1.0132126e-01
   8.8000000e+00   1.0063773e-01
   8.8100000e+00   9.9958846e-02
   8.8200000e+00   9.9284582e-02
   8.8300000e+00   9.8614905e-02
   8.8400000e+00   9.7949784e-02
   8.8500000e+00   9.7289189e-02
   8.8600000e+00   9.6633088e-02
   8.8700000e+00   9.5981453e-02
   8.8800000e+00   9.5334254e-02
   8.8900000e+00   9.4691460e-02
   8.9000000e+00   9.4053043e-02
   8.9100000e+00   9.3418973e-02
   8.9200000e+00   9.2789221e-02
   8.9300000e+00   9.2163759e-02
   8.9400000e+00   9.1542557e-02
   8.9500000e+00   9.0925588e-02
   8.9600000e+00   9.0312822e-02
   8.9700000e+00   8.9704233e-02
   8.9800000e+00   8.9099792e-02
   8.9900000e+00   8.8499471e-02
   9.0000000e+00   8.7903244e-02
   9.0100000e+00   8.7311082e-02
   9.0200000e+00   8.6722958e-02
   9.0300000e+00   8.6138847e-02
   9.0400000e+00   8.5558720e-02
   9.0500000e+00   8.4982552e-02
   9.0600000e+00   8.4410316e-02
   9.0700000e+00   8.3841986e-02
   9.0800000e+00   8.3277536e-02
   9.0900000e+00   8.2716940e-02
   9.1000000e+00   8.2160172e-02
   9.1100000e+00   8.1607207e-02
   9.1200000e+00   8.1058020e-02
   9.1300000e+00   8.0512585e-02
   9.1400000e+00   7.9970877e-02
   9.1500000e+00   7.9432872e-02
   9.1600000e+00   7.8898545e-02
   9.1700000e+00   7.8367872e-02
   9.1800000e+00   7.7840828e-02
   9.1900000e+00   7.7317389e-02
   9.2000000e+00   7.6797531e-02
   9.2100000e+00   7.6281231e-02
   9.2200000e+00   7.5768464e-02
   9.2300000e+00   7.5259208e-02
   9.2400000e+00   7.4753439e-02
   9.2500000e+00   7.4251133e-02
   9.2600000e+00   7.3752268e-02
   9.2700000e+00   7.3256822e-02
   9.2800000e+00   7.2764770e-02
   9.2900000e+00   7.2276091e-02
   9.3000000e+00   7.1790763e-02
   9.3100000e+00   7.1308762e-02
   9.3200000e+00   7.0830068e-02
   9.3300000e+00   7.0354658e-02
   9.3400000e+00   6.9882510e-02
   9.3500000e+00   6.9413603e-02
   9.3600000e+00   6.8947916e-02
   9.3700000e+00   6.8485426e-02
   9.3800000e+00   6.8026113e-02
   9.3900000e+00   6.7569956e-02
   9.4000000e+00   6.7116933e-02
   9.4100000e+00   6.6667025e-02
   9.4200000e+00   6.6220210e-02
   9.4300000e+00   6.5776468e-02
   9.4400000e+00   6.5335779e-02
   9.4500000e+00   6.4898122e-02
   9.4600000e+00   6.4463478e-02
   9.4700000e+00   6.4031827e-02
   9.4800000e+00   6.3603148e-02
   9.4900000e+00   6.3177422e-02
   9.5000000e+00   6.2754630e-02
   9.5100000e+00   6.2334752e-02
   9.5200000e+00   6.1917769e-02
   9.5300000e+00   6.1503662e-02
   9.5400000e+00   6.1092412e-02
   9.5500000e+00   6.0684000e-02
   9.5600000e+00   6.0278408e-02
   9.5700000e+00   5.9875616e-02
   9.5800000e+00   5.9475607e-02
   9.5900000e+00   5.9078361e-02
   9.6000000e+00   5.8683862e-02
   9.6100000e+00   5.8292090e-02
   9.6200000e+00   5.7903028e-02
   9.6300000e+00   5.7516657e-02
   9.6400000e+00   5.7132962e-02
   9.6500000e+00   5.6751922e-02
   9.6600000e+00   5.6373522e-02
   9.6700000e+00   5.5997744e-02
   9.6800000e+00   5.5624570e-02
   9.6900000e+00   5.5253984e-02
   9.7000000e+00   5.4885968e-02
   9.7100000e+00   5.4520506e-02
   9.7200000e+00   5.4157580e-02
   9.7300000e+00   5.3797175e-02
   9.7400000e+00   5.3439274e-02
   9.7500000e+00   5.3083860e-02
   9.7600000e+00   5.2730917e-02
   9.7700000e+00   5.2380428e-02
   9.7800000e+00   5.2032378e-02
   9.7900000e+00   5.1686752e-02
   9.8000000e+00   5.1343532e-02
   9.8100000e+00   5.1002703e-02
   9.8200000e+00   5.0664249e-02
   9.8300000e+00   5.0328156e-02
   9.8400000e+00   4.9994407e-02
   9.8500000e+00   4.9662987e-02
   9.8600000e+00   4.9333882e-02
   9.8700000e+00   4.9007075e-02
   9.8800000e+00   4.8682552e-02
   9.8900000e+00   4.8360299e-02
   9.9000000e+00   4.8040299e-02
   9.9100000e+00   4.7722539e-02
   9.9200000e+00   4.7407004e-02
   9.9300000e+00   4.7093680e-02
   9.9400000e+00   4.6782552e-02
   9.9500000e+00   4.6473605e-02
   9.9600000e+00   4.6166826e-02
   9.9700000e+00   4.5862201e-02
   9.9800000e+00   4.5559715e-02
   9.9900000e+00   4.5259354e-02
   1.0000000e+01   4.4961106e-02
   1.0010000e+01   4.4664955e-02
   1.0020000e+01   4.4370889e-02
   1.0030000e+01   4.4078894e-02
   1.0040000e+01   4.3788957e-02
   1.0050000e+01   4.3501064e-02
   1.0060000e+01   4.3215202e-02
   1.0070000e+01   4.2931358e-02
   1.0080000e+01   4.2649518e-02
   1.0090000e+01   4.2369671e-02
   1.0100000e+01   4.2091802e-02
   1.0110000e+01   4.1815900e-02
   1.0120000e+01   4.1541951e-02
   1.0130000e+01   4.1269943e-02
   1.0140000e+01   4.0999863e-02
   1.0150000e+01   4.0731699e-02
   1.0160000e+01   4.0465439e-02
   1.0170000e+01   4.0201071e-02
   1.0180000e+01   3.9938581e-02
   1.0190000e+01   3.9677958e-02
   1.0200000e+01   3.9419191e-02
   1.0210000e+01   3.9162266e-02
   1.0220000e+01   3.8907173e-02
   1.0230000e+01   3.8653900e-02
   1.0240000e+01   3.8402434e-02
   1.0250000e+01   3.8152765e-02
   1.0260000e+01   3.7904880e-02
   1.0270000e+01   3.7658768e-02
   1.0280000e+01   3.7414419e-02
   1.0290000e+01   3.7171820e-02
   1.0300000e+01   3.6930961e-02
   1.0310000e+01   3.6691830e-02
   1.0320000e+01   3.6454417e-02
   1.0330000e+01   3.6218709e-02
   1.0340000e+01   3.5984698e-02
   1.0350000e+01   3.5752370e-02
   1.0360000e+01   3.5521717e-02
   1.0370000e+01   3.5292727e-02
   1.0380000e+01   3.5065390e-02
   1.0390000e+01   3.4839695e-02
   1.0400000e+01   3.4615631e-02
   1.0410000e+01   3.4393189e-02
   1.0420000e+01   3.4172358e-02
   1.0430000e+01   3.3953127e-02
   1.0440000e+01   3.3735488e-02
   1.0450000e+01   3.3519428e-02
   1.0460000e+01   3.3304940e-02
   1.0470000e+01   3.3092011e-02
   1.0480000e+01   3.2880634e-02
   1.0490000e+01   3.2670797e-02
   1.0500000e+01   3.2462492e-02
   1.0510000e+01   3.2255708e-02
   1.0520000e+01   3.2050436e-02
   1.0530000e+01   3.1846666e-02
   1.0540000e+01   3.1644389e-02
   1.0550000e+01   3.1443595e-02
   1.0560000e+01   3.1244276e-02
   1.0570000e+01   3.1046421e-02
   1.0580000e+01   3.0850021e-02
   1.0590000e+01   3.0655069e-02
   1.0600000e+01   3.0461553e-02
   1.0610000e+01   3.0269466e-02
   1.0620000e+01   3.0078798e-02
   1.0630000e+01   2.9889540e-02
   1.0640000e+01   2.9701684e-02
   1.0650000e+01   2.9515221e-02
   1.0660000e+01   2.9330142e-02
   1.0670000e+01   2.9146438e-02
   1.0680000e+01   2.8964101e-02
   1.0690000e+01   2.8783122e-02
   1.0700000e+01   2.8603493e-02
   1.0710000e+01   2.8425206e-02
   1.0720000e+01   2.8248251e-02
   1.0730000e+01   2.8072621e-02
   1.0740000e+01   2.7898307e-02
   1.0750000e+01   2.7725301e-02
   1.0760000e+01   2.7553596e-02
   1.0770000e+01   2.7383182e-02
   1.0780000e+01   2.7214052e-02
   1.0790000e+01   2.7046198e-02
   1.0800000e+01   2.6879612e-02
   1.0810000e+01   2.6714286e-02
   1.0820000e+01   2.6550213e-02
   1.0830000e+01   2.6387383e-02
   1.0840000e+01   2.6225791e-02
   1.0850000e+01   2.6065428e-02
   1.0860000e+01   2.5906286e-02
   1.0870000e+01   2.5748358e-02
   1.0880000e+01   2.5591636e-02
   1.0890000e+01   2.5436114e-02
   1.0900000e+01   2.5281783e-02
   1.0910000e+01   2.5128636e-02
   1.0920000e+01   2.4976665e-02
   1.0930000e+01   2.4825865e-02
   1.0940000e+01   2.4676226e-02
   1.0950000e+01   2.4527743e-02
   1.0960000e+01   2.4380408e-02
   1.0970000e+01   2.4234214e-02
   1.0980000e+01   2.4089154e-02
   1.0990000e+01   2.3945221e-02
   1.1000000e+01   2.3802407e-02
   1.1010000e+01   2.3660707e-02
   1.1020000e+01   2.3520113e-02
   1.1030000e+01   2.3380618e-02
   1.1040000e+01   2.3242216e-02
   1.1050000e+01   2.3104900e-02
   1.1060000e+01   2.2968663e-02
   1.1070000e+01   2.2833499e-02
   1.1080000e+01   2.2699400e-02
   1.1090000e+01   2.2566361e-02
   1.1100000e+01   2.2434375e-02
   1.1110000e+01   2.2303436e-02
   1.1120000e+01   2.2173536e-02
   1.1130000e+01   2.2044670e-02
   1.1140000e+01   2.1916831e-02
   1.1150000e+01   2.1790014e-02
   1.1160000e+01   2.1664210e-02
   1.1170000e+01   2.1539416e-02
   1.1180000e+01   2.1415623e-02
   1.1190000e+01   2.1292827e-02
   1.1200000e+01   2.1171021e-02
   1.1210000e+01   2.1050198e-02
   1.1220000e+01   2.0930353e-02
   1.1230000e+01   2.0811480e-02
   1.1240000e+01   2.0693573e-02
   1.1250000e+01   2.0576626e-02
   1.1260000e+01   2.0460633e-02
   1.1270000e+01   2.0345588e-02
   1.1280000e+01   2.0231485e-02
   1.1290000e+01   2.0118318e-02
   1.1300000e+01   2.0006082e-02
   1.1310000e+01   1.9894771e-02
   1.1320000e+01   1.9784380e-02
   1.1330000e+01   1.9674902e-02
   1.1340000e+01   1.9566332e-02
   1.1350000e+01   1.9458664e-02
   1.1360000e+01   1.9351893e-02
   1.1370000e+01   1.9246013e-02
   1.1380000e+01   1.9141018e-02
   1.1390000e+01   1.9036904e-02
   1.1400000e+01   1.8933665e-02
   1.1410000e+01   1.8831295e-02
   1.1420000e+01   1.8729789e-02
   1.1430000e+01   1.8629141e-02
   1.1440000e+01   1.8529347e-02
   1.1450000e+01   1.8430401e-02
   1.1460000e+01   1.8332297e-02
   1.1470000e+01   1.8235030e-02
   1.1480000e+01   1.8138596e-02
   1.1490000e+01   1.8042989e-02
   1.1500000e+01   1.7948203e-02
   1.1510000e+01   1.7854234e-02
   1.1520000e+01   1.7761077e-02
   1.1530000e+01   1.7668726e-02
   1.1540000e+01   1.7577176e-02
   1.1550000e+01   1.7486423e-02
   1.1560000e+01   1.7396460e-02
   1.1570000e+01   1.7307285e-02
   1.1580000e+01   1.7218890e-02
   1.1590000e+01   1.7131272e-02
   1.1600000e+01   1.7044425e-02
   1.1610000e+01   1.6958345e-02
   1.1620000e+01   1.6873026e-02
   1.1630000e+01   1.6788465e-02
   1.1640000e+01   1.6704655e-02
   1.1650000e+01   1.6621592e-02
   1.1660000e+01   1.6539272e-02
   1.1670000e+01   1.6457690e-02
   1.1680000e+01   1.6376840e-02
   1.1690000e+01   1.6296719e-02
   1.1700000e+01   1.6217321e-02
   1.1710000e+01   1.6138642e-02
   1.1720000e+01   1.6060677e-02
   1.1730000e+01   1.5983421e-02
   1.1740000e+01   1.5906870e-02
   1.1750000e+01   1.5831020e-02
   1.1760000e+01   1.5755865e-02
   1.1770000e+01   1.5681402e-02
   1.1780000e+01   1.5607625e-02
   1.1790000e+01   1.5534530e-02
   1.1800000e+01   1.5462113e-02
   1.1810000e+01   1.5390368e-02
   1.1820000e+01   1.5319293e-02
   1.1830000e+01   1.5248881e-02
   1.1840000e+01   1.5179129e-02
   1.1850000e+01   1.5110033e-02
   1.1860000e+01   1.5041588e-02
   1.1870000e+01   1.4973789e-02
   1.1880000e+01   1.4906632e-02
   1.1890000e+01   1.4840113e-02
   1.1900000e+01   1.4774228e-02
   1.1910000e+01   1.4708972e-02
   1.1920000e+01   1.4644340e-02
   1.1930000e+01   1.4580330e-02
   1.1940000e+01   1.4516935e-02
   1.1950000e+01   1.4454153e-02
   1.1960000e+01   1.4391979e-02
   1.1970000e+01   1.4330409e-02
   1.1980000e+01   1.4269438e-02
   1.1990000e+01   1.4209062e-02
   1.2000000e+01   1.4149277e-02
   1.2010000e+01   1.4090080e-02
   1.2020000e+01   1.4031465e-02
   1.2030000e+01   1.3973429e-02
   1.2040000e+01   1.3915967e-02
   1.2050000e+01   1.3859076e-02
   1.2060000e+01   1.3802752e-02
   1.2070000e+01   1.3746989e-02
   1.2080000e+01   1.3691785e-02
   1.2090000e+01   1.3637136e-02
   1.2100000e+01   1.3583037e-02
   1.2110000e+01   1.3529483e-02
   1.2120000e+01   1.3476473e-02
   1.2130000e+01   1.3424000e-02
   1.2140000e+01   1.3372062e-02
   1.2150000e+01   1.3320654e-02
   1.2160000e+01   1.3269773e-02
   1.2170000e+01   1.3219414e-02
   1.2180000e+01   1.3169574e-02
   1.2190000e+01   1.3120248e-02
   1.2200000e+01   1.3071433e-02
   1.2210000e+01   1.3023125e-02
   1.2220000e+01   1.2975321e-02
   1.2230000e+01   1.2928015e-02
   1.2240000e+01   1.2881205e-02
   1.2250000e+01   1.2834887e-02
   1.2260000e+01   1.2789056e-02
   1.2270000e+01   1.2743710e-02
   1.2280000e+01   1.2698844e-02
   1.2290000e+01   1.2654454e-02
   1.2300000e+01   1.2610537e-02
   1.2310000e+01   1.2567089e-02
   1.2320000e+01   1.2524107e-02
   1.2330000e+01   1.2481586e-02
   1.2340000e+01   1.2439523e-02
   1.2350000e+01   1.2397914e-02
   1.2360000e+01   1.2356756e-02
   1.2370000e+01   1.2316045e-02
   1.2380000e+01   1.2275777e-02
   1.2390000e+01   1.2235949e-02
   1.2400000e+01   1.2196557e-02
   1.2410000e+01   1.2157598e-02
   1.2420000e+01   1.2119067e-02
   1.2430000e+01   1.2080962e-02
   1.2440000e+01   1.2043279e-02
   1.2450000e+01   1.2006014e-02
   1.2460000e+01   1.1969164e-02
   1.2470000e+01   1.1932725e-02
   1.2480000e+01   1.1896694e-02
   1.2490000e+01   1.1861068e-02
   1.2500000e+01   1.1825842e-02
   1.2510000e+01   1.1791013e-02
   1.2520000e+01   1.1756579e-02
   1.2530000e+01   1.1722535e-02
   1.2540000e+01   1.1688878e-02
   1.2550000e+01   1.1655605e-02
   1.2560000e+01   1.1622713e-02
   1.2570000e+01   1.1590197e-02
   1.2580000e+01   1.1558056e-02
   1.2590000e+01   1.1526284e-02
   1.2600000e+01   1.1494880e-02
   1.2610000e+01   1.1463840e-02
   1.2620000e+01   1.1433160e-02
   1.2630000e+01   1.1402837e-02
   1.2640000e+01   1.1372869e-02
   1.2650000e+01   1.1343251e-02
   1.2660000e+01   1.1313980e-02
   1.2670000e+01   1.1285055e-02
   1.2680000e+01   1.1256470e-02
   1.2690000e+01   1.1228223e-02
   1.2700000e+01   1.1200311e-02
   1.2710000e+01   1.1172731e-02
   1.2720000e+01   1.1145480e-02
   1.2730000e+01   1.1118554e-02
   1.2740000e+01   1.1091950e-02
   1.2750000e+01   1.1065666e-02
   1.2760000e+01   1.1039698e-02
   1.2770000e+01   1.1014044e-02
   1.2780000e+01   1.0988699e-02
   1.2790000e+01   1.0963662e-02
   1.2800000e+01   1.0938930e-02
   1.2810000e+01   1.0914498e-02
   1.2820000e+01   1.0890365e-02
   1.2830000e+01   1.0866527e-02
   1.2840000e+01   1.0842982e-02
   1.2850000e+01   1.0819727e-02
   1.2860000e+01   1.0796758e-02
   1.2870000e+01   1.0774073e-02
   1.2880000e+01   1.0751669e-02
   1.2890000e+01   1.0729544e-02
   1.2900000e+01   1.0707693e-02
   1.2910000e+01   1.0686116e-02
   1.2920000e+01   1.0664808e-02
   1.2930000e+01   1.0643767e-02
   1.2940000e+01   1.0622991e-02
   1.2950000e+01   1.0602476e-02
   1.2960000e+01   1.0582220e-02
   1.2970000e+01   1.0562221e-02
   1.2980000e+01   1.0542475e-02
   1.2990000e+01   1.0522979e-02
   1.3000000e+01   1.0503733e-02
   1.3010000e+01   1.0484731e-02
   1.3020000e+01   1.0465973e-02
   1.3030000e+01   1.0447456e-02
   1.3040000e+01   1.0429176e-02
   1.3050000e+01   1.0411132e-02
   1.3060000e+01   1.0393321e-02
   1.3070000e+01   1.0375740e-02
   1.3080000e+01   1.0358387e-02
   1.3090000e+01   1.0341259e-02
   1.3100000e+01   1.0324354e-02
   1.3110000e+01   1.0307670e-02
   1.3120000e+01   1.0291205e-02
   1.3130000e+01   1.0274954e-02
   1.3140000e+01   1.0258918e-02
   1.3150000e+01   1.0243092e-02
   1.3160000e+01   1.0227475e-02
   1.3170000e+01   1.0212064e-02
   1.3180000e+01   1.0196858e-02
   1.3190000e+01   1.0181853e-02
   1.3200000e+01   1.0167048e-02
   1.3210000e+01   1.0152440e-02
   1.3220000e+01   1.0138027e-02
   1.3230000e+01   1.0123808e-02
   1.3240000e+01   1.0109778e-02
   1.3250000e+01   1.0095937e-02
   1.3260000e+01   1.0082283e-02
   1.3270000e+01   1.0068813e-02
   1.3280000e+01   1.0055525e-02
   1.3290000e+01   1.0042417e-02
   1.3300000e+01   1.0029486e-02
   1.3310000e+01   1.0016732e-02
   1.3320000e+01   1.0004152e-02
   1.3330000e+01   9.9917428e-03
   1.3340000e+01   9.9795038e-03
   1.3350000e+01   9.9674326e-03
   1.3360000e+01   9.9555272e-03
   1.3370000e+01   9.9437857e-03
   1.3380000e+01   9.9322061e-03
   1.3390000e+01   9.9207865e-03
   1.3400000e+01   9.9095250e-03
   1.3410000e+01   9.8984197e-03
   1.3420000e+01   9.8874687e-03
   1.3430000e+01   9.8766703e-03
   1.3440000e+01   9.8660225e-03
   1.3450000e+01   9.8555236e-03
   1.3460000e+01   9.8451717e-03
   1.3470000e+01   9.8349651e-03
   1.3480000e+01   9.8249020e-03
   1.3490000e+01   9.8149807e-03
   1.3500000e+01   9.8051995e-03
   1.3510000e+01   9.7955565e-03
   1.3520000e+01   9.7860502e-03
   1.3530000e+01   9.7766788e-03
   1.3540000e+01   9.7674407e-03
   1.3550000e+01   9.7583343e-03
   1.3560000e+01   9.7493579e-03
   1.3570000e+01   9.7405098e-03
   1.3580000e+01   9.7317886e-03
   1.3590000e+01   9.7231926e-03
   1.3600000e+01   9.7147203e-03
   1.3610000e+01   9.7063701e-03
   1.3620000e+01   9.6981404e-03
   1.3630000e+01   9.6900299e-03
   1.3640000e+01   9.6820369e-03
   1.3650000e+01   9.6741599e-03
   1.3660000e+01   9.6663976e-03
   1.3670000e+01   9.6587484e-03
   1.3680000e+01   9.6512110e-03
   1.3690000e+01   9.6437838e-03
   1.3700000e+01   9.6364656e-03
   1.3710000e+01   9.6292548e-03
   1.3720000e+01   9.6221501e-03
   1.3730000e+01   9.6151502e-03
   1.3740000e+01   9.6082537e-03
   1.3750000e+01   9.6014592e-03
   1.3760000e+01   9.5947655e-03
   1.3770000e+01   9.5881713e-03
   1.3780000e+01   9.5816752e-03
   1.3790000e+01   9.5752760e-03
   1.3800000e+01   9.5689723e-03
   1.3810000e+01   9.5627631e-03
   1.3820000e+01   9.5566470e-03
   1.3830000e+01   9.5506228e-03
   1.3840000e+01   9.5446893e-03
   1.3850000e+01   9.5388453e-03
   1.3860000e+01   9.5330897e-03
   1.3870000e+01   9.5274212e-03
   1.3880000e+01   9.5218387e-03
   1.3890000e+01   9.5163411e-03
   1.3900000e+01   9.5109272e-03
   1.3910000e+01   9.5055960e-03
   1.3920000e+01   9.5003463e-03
   1.3930000e+01   9.4951770e-03
   1.3940000e+01   9.4900871e-03
   1.3950000e+01   9.4850755e-03
   1.3960000e+01   9.4801412e-03
   1.3970000e+01   9.4752831e-03
   1.3980000e+01   9.4705001e-03
   1.3990000e+01   9.4657914e-03
   1.4000000e+01   9.4611558e-03
   1.4010000e+01   9.4565923e-03
   1.4020000e+01   9.4521001e-03
   1.4030000e+01   9.4476781e-03
   1.4040000e+01   9.4433254e-03
   1.4050000e+01   9.4390410e-03
   1.4060000e+01   9.4348240e-03
   1.4070000e+01   9.4306735e-03
   1.4080000e+01   9.4265886e-03
   1.4090000e+01   9.4225683e-03
   1.4100000e+01   9.4186118e-03
   1.4110000e+01   9.4147183e-03
   1.4120000e+01   9.4108867e-03
   1.4130000e+01   9.4071163e-03
   1.4140000e+01   9.4034063e-03
   1.4150000e+01   9.3997558e-03
   1.4160000e+01   9.3961639e-03
   1.4170000e+01   9.3926299e-03
   1.4180000e+01   9.3891529e-03
   1.4190000e+01   9.3857322e-03
   1.4200000e+01   9.3823669e-03
   1.4210000e+01   9.3790564e-03
   1.4220000e+01   9.3757998e-03
   1.4230000e+01   9.3725963e-03
   1.4240000e+01   9.3694453e-03
   1.4250000e+01   9.3663459e-03
   1.4260000e+01   9.3632976e-03
   1.4270000e+01   9.3602994e-03
   1.4280000e+01   9.3573508e-03
   1.4290000e+01   9.3544510e-03
   1.4300000e+01   9.3515994e-03
   1.4310000e+01   9.3487952e-03
   1.4320000e+01   9.3460378e-03
   1.4330000e+01   9.3433265e-03
   1.4340000e+01   9.3406606e-03
   1.4350000e+01   9.3380396e-03
   1.4360000e+01   9.3354627e-03
   1.4370000e+01   9.3329294e-03
   1.4380000e+01   9.3304389e-03
   1.4390000e+01   9.3279908e-03
   1.4400000e+01   9.3255843e-03
   1.4410000e+01   9.3232190e-03
   1.4420000e+01   9.3208941e-03
   1.4430000e+01   9.3186091e-03
   1.4440000e+01   9.3163634e-03
   1.4450000e+01   9.3141565e-03
   1.4460000e+01   9.3119878e-03
   1.4470000e+01   9.3098568e-03
   1.4480000e+01   9.3077628e-03
   1.4490000e+01   9.3057054e-03
   1.4500000e+01   9.3036840e-03
   1.4510000e+01   9.3016980e-03
   1.4520000e+01   9.2997471e-03
   1.4530000e+01   9.2978306e-03
   1.4540000e+01   9.2959481e-03
   1.4550000e+01   9.2940990e-03
   1.4560000e+01   9.2922829e-03
   1.4570000e+01   9.2904993e-03
   1.4580000e+01   9.2887476e-03
   1.4590000e+01   9.2870275e-03
   1.4600000e+01   9.2853384e-03
   1.4610000e+01   9.2836799e-03
   1.4620000e+01   9.2820516e-03
   1.4630000e+01   9.2804529e-03
   1.4640000e+01   9.2788835e-03
   1.4650000e+01   9.2773429e-03
   1.4660000e+01   9.2758307e-03
   1.4670000e+01   9.2743465e-03
   1.4680000e+01   9.2728898e-03
   1.4690000e+01   9.2714602e-03
   1.4700000e+01   9.2700573e-03
   1.4710000e+01   9.2686808e-03
   1.4720000e+01   9.2673301e-03
   1.4730000e+01   9.2660050e-03
   1.4740000e+01   9.2647050e-03
   1.4750000e+01   9.2634298e-03
   1.4760000e+01   9.2621790e-03
   1.4770000e+01   9.2609521e-03
   1.4780000e+01   9.2597490e-03
   1.4790000e+01   9.2585691e-03
   1.4800000e+01   9.2574121e-03
   1.4810000e+01   9.2562778e-03
   1.4820000e+01   9.2551656e-03
   1.4830000e+01   9.2540754e-03
   1.4840000e+01   9.2530067e-03
   1.4850000e+01   9.2519592e-03
   1.4860000e+01   9.2509327e-03
   1.4870000e+01   9.2499267e-03
   1.4880000e+01   9.2489409e-03
   1.4890000e+01   9.2479752e-03
   1.4900000e+01   9.2470290e-03
   1.4910000e+01   9.2461022e-03
   1.4920000e+01   9.2451944e-03
   1.4930000e+01   9.2443054e-03
   1.4940000e+01   9.2434347e-03
   1.4950000e+01   9.2425823e-03
   1.4960000e+01   9.2417477e-03
   1.4970000e+01   9.2409307e-03
   1.4980000e+01   9.2401310e-03
   1.4990000e+01   9.2393483e-03
   1.5000000e+01   9.2385824e-03
   1.5010000e+01   9.2378331e-03
   1.5020000e+01   9.2370999e-03
   1.5030000e+01   9.2363828e-03
   1.5040000e+01   9.2356814e-03
   1.5050000e+01   9.2349954e-03
   1.5060000e+01   9.2343247e-03
   1.5070000e+01   9.2336690e-03
   1.5080000e+01   9.2330281e-03
   1.5090000e+01   9.2324016e-03
   1.5100000e+01   9.2317895e-03
   1.5110000e+01   9.2311914e-03
   1.5120000e+01   9.2306071e-03
   1.5130000e+01   9.2300364e-03
   1.5140000e+01   9.2294791e-03
   1.5150000e+01   9.2289350e-03
   1.5160000e+01   9.2284039e-03
   1.5170000e+01   9.2278854e-03
   1.5180000e+01   9.2273796e-03
   1.5190000e+01   9.2268860e-03
   1.5200000e+01   9.2264046e-03
   1.5210000e+01   9.2259351e-03
   1.5220000e+01   9.2254773e-03
   1.5230000e+01   9.2250311e-03
   1.5240000e+01   9.2245962e-03
   1.5250000e+01   9.2241725e-03
   1.5260000e+01   9.2237598e-03
   1.5270000e+01   9.2233578e-03
   1.5280000e+01   9.2229665e-03
   1.5290000e+01   9.2225856e-03
   1.5300000e+01   9.2222150e-03
   1.5310000e+01   9.2218545e-03
   1.5320000e+01   9.2215039e-03
   1.5330000e+01   9.2211630e-03
   1.5340000e+01   9.2208318e-03
   1.5350000e+01   9.2205099e-03
   1.5360000e+01   9.2201974e-03
   1.5370000e+01   9.2198940e-03
   1.5380000e+01   9.2195995e-03
   1.5390000e+01   9.2193138e-03
   1.5400000e+01   9.2190368e-03
   1.5410000e+01   9.2187682e-03
   1.5420000e+01   9.2185081e-03
   1.5430000e+01   9.2182561e-03
   1.5440000e+01   9.2180123e-03
   1.5450000e+01   9.2177763e-03
   1.5460000e+01   9.2175482e-03
   1.5470000e+01   9.2173277e-03
   1.5480000e+01   9.2171148e-03
   1.5490000e+01   9.2169092e-03
   1.5500000e+01   9.2167110e-03
   1.5510000e+01   9.2165198e-03
   1.5520000e+01   9.2163357e-03
   1.5530000e+01   9.2161584e-03
   1.5540000e+01   9.2159880e-03
   1.5550000e+01   9.2158241e-03
   1.5560000e+01   9.2156668e-03
   1.5570000e+01   9.2155159e-03
   1.5580000e+01   9.2153713e-03
   1.5590000e+01   9.2152329e-03
   1.5600000e+01   9.2151006e-03
   1.5610000e+01   9.2149742e-03
   1.5620000e+01   9.2148537e-03
   1.5630000e+01   9.2147389e-03
   1.5640000e+01   9.2146298e-03
   1.5650000e+01   9.2145262e-03
   1.5660000e+01   9.2144280e-03
   1.5670000e+01   9.2143352e-03
   1.5680000e+01   9.2142476e-03
   1.5690000e+01   9.2141651e-03
   1.5700000e+01   9.2140877e-03
   1.5710000e+01   9.2140153e-03
   1.5720000e+01   9.2139477e-03
   1.5730000e+01   9.2138848e-03
   1.5740000e+01   9.2138267e-03
   1.5750000e+01   9.2137731e-03
   1.5760000e+01   9.2137241e-03
   1.5770000e+01   9.2136794e-03
   1.5780000e+01   9.2136391e-03
   1.5790000e+01   9.2136030e-03
   1.5800000e+01   9.2135711e-03
   1.5810000e+01   9.2135432e-03
   1.5820000e+01   9.2135194e-03
   1.5830000e+01   9.2134995e-03
   1.5840000e+01   9.2134835e-03
   1.5850000e+01   9.2134712e-03
   1.5860000e+01   9.2134626e-03
   1.5870000e+01   9.2134576e-03
   1.5880000e+01   9.2134562e-03
   1.5890000e+01   9.2134583e-03
   1.5900000e+01   9.2134638e-03
   1.5910000e+01   9.2134726e-03
   1.5920000e+01   9.2134847e-03
   1.5930000e+01   9.2135000e-03
   1.5940000e+01   9.2135184e-03
   1.5950000e+01   9.2135399e-03
   1.5960000e+01   9.2135645e-03
   1.5970000e+01   9.2135919e-03
   1.5980000e+01   9.2136223e-03
   1.5990000e+01   9.2136555e-03
   1.6000000e+01   9.2136914e-03
   1.6010000e+01   9.2137301e-03
   1.6020000e+01   9.2137714e-03
   1.6030000e+01   9.2138153e-03
   1.6040000e+01   9.2138617e-03
   1.6050000e+01   9.2139106e-03
   1.6060000e+01   9.2139620e-03
   1.6070000e+01   9.2140157e-03
   1.6080000e+01   9.2140717e-03
   1.6090000e+01   9.2141300e-03
   1.6100000e+01   9.2141906e-03
   1.6110000e+01   9.2142533e-03
   1.6120000e+01   9.2143181e-03
   1.6130000e+01   9.2143849e-03
   1.6140000e+01   9.2144538e-03
   1.6150000e+01   9.2145247e-03
   1.6160000e+01   9.2145975e-03
   1.6170000e+01   9.2146722e-03
   1.6180000e+01   9.2147487e-03
   1.6190000e+01   9.2148270e-03
   1.6200000e+01   9.2149071e-03
   1.6210000e+01   9.2149889e-03
   1.6220000e+01   9.2150723e-03
   1.6230000e+01   9.2151574e-03
   1.6240000e+01   9.2152440e-03
   1.6250000e+01   9.2153322e-03
   1.6260000e+01   9.2154219e-03
   1.6270000e+01   9.2155131e-03
   1.6280000e+01   9.2156057e-03
   1.6290000e+01   9.2156997e-03
   1.6300000e+01   9.2157951e-03
   1.6310000e+01   9.2158917e-03
   1.6320000e+01   9.2159897e-03
   1.6330000e+01   9.2160889e-03
   1.6340000e+01   9.2161893e-03
   1.6350000e+01   9.2162909e-03
   1.6360000e+01   9.2163937e-03
   1.6370000e+01   9.2164975e-03
   1.6380000e+01   9.2166025e-03
   1.6390000e+01   9.2167085e-03
   1.6400000e+01   9.2168155e-03
   1.6410000e+01   9.2169235e-03
   1.6420000e+01   9.2170325e-03
   1.6430000e+01   9.2171424e-03
   1.6440000e+01   9.2172533e-03
   1.6450000e+01   9.2173650e-03
   1.6460000e+01   9.2174775e-03
   1.6470000e+01   9.2175909e-03
   1.6480000e+01   9.2177050e-03
   1.6490000e+01   9.2178199e-03
   1.6500000e+01   9.2179356e-03
   1.6510000e+01   9.2180520e-03
   1.6520000e+01   9.2181691e-03
   1.6530000e+01   9.2182868e-03
   1.6540000e+01   9.2184052e-03
   1.6550000e+01   9.2185242e-03
   1.6560000e+01   9.2186438e-03
   1.6570000e+01   9.2187639e-03
   1.6580000e+01   9.2188846e-03
   1.6590000e+01   9.2190059e-03
   1.6600000e+01   9.2191276e-03
   1.6610000e+01   9.2192499e-03
   1.6620000e+01   9.2193726e-03
   1.6630000e+01   9.2194957e-03
   1.6640000e+01   9.2196193e-03
   1.6650000e+01   9.2197432e-03
   1.6660000e+01   9.2198676e-03
   1.6670000e+01   9.2199923e-03
   1.6680000e+01   9.2201174e-03
   1.6690000e+01   9.2202428e-03
   1.6700000e+01   9.2203685e-03
   1.6710000e+01   9.2204945e-03
   1.6720000e+01   9.2206207e-03
   1.6730000e+01   9.2207472e-03
   1.6740000e+01   9.2208740e-03
   1.6750000e+01   9.2210010e-03
   1.6760000e+01   9.2211282e-03
   1.6770000e+01   9.2212556e-03
   1.6780000e+01   9.2213832e-03
   1.6790000e+01   9.2215109e-03
   1.6800000e+01   9.2216388e-03
   1.6810000e+01   9.2217668e-03
   1.6820000e+01   9.2218949e-03
   1.6830000e+01   9.2220232e-03
   1.6840000e+01   9.2221515e-03
   1.6850000e+01   9.2222799e-03
   1.6860000e+01   9.2224083e-03
   1.6870000e+01   9.2225369e-03
   1.6880000e+01   9.2226654e-03
   1.6890000e+01   9.2227940e-03
   1.6900000e+01   9.2229226e-03
   1.6910000e+01   9.2230512e-03
   1.6920000e+01   9.2231798e-03
   1.6930000e+01   9.2233083e-03
   1.6940000e+01   9.2234369e-03
   1.6950000e+01   9.2235653e-03
   1.6960000e+01   9.2236938e-03
   1.6970000e+01   9.2238221e-03
   1.6980000e+01   9.2239504e-03
   1.6990000e+01   9.2240786e-03
   1.7000000e+01   9.2242067e-03
   1.7010000e+01   9.2243347e-03
   1.7020000e+01   9.2244626e-03
   1.7030000e+01   9.2245904e-03
   1.7040000e+01   9.2247180e-03
   1.7050000e+01   9.2248455e-03
   1.7060000e+01   9.2249728e-03
   1.7070000e+01   9.2251000e-03
   1.7080000e+01   9.2252270e-03
   1.7090000e+01   9.2253538e-03
   1.7100000e+01   9.2254804e-03
   1.7110000e+01   9.2256069e-03
   1.7120000e+01   9.2257331e-03
   1.7130000e+01   9.2258592e-03
   1.7140000e+01   9.2259850e-03
   1.7150000e+01   9.2261106e-03
   1.7160000e+01   9.2262360e-03
   1.7170000e+01   9.2263611e-03
   1.7180000e+01   9.2264860e-03
   1.7190000e+01   9.2266107e-03
   1.7200000e+01   9.2267351e-03
   1.7210000e+01   9.2268592e-03
   1.7220000e+01   9.2269831e-03
   1.7230000e+01   9.2271067e-03
   1.7240000e+01   9.2272300e-03
   1.7250000e+01   9.2273530e-03
   1.7260000e+01   9.2274757e-03
   1.7270000e+01   9.2275982e-03
   1.7280000e+01   9.2277203e-03
   1.7290000e+01   9.2278422e-03
   1.7300000e+01   9.2279637e-03
   1.7310000e+01   9.2280849e-03
   1.7320000e+01   9.2282058e-03
   1.7330000e+01   9.2283264e-03
   1.7340000e+01   9.2284466e-03
   1.7350000e+01   9.2285665e-03
   1.7360000e+01   9.2286861e-03
   1.7370000e+01   9.2288053e-03
   1.7380000e+01   9.2289242e-03
   1.7390000e+01   9.2290427e-03
   1.7400000e+01   9.2291609e-03
   1.7410000e+01   9.2292787e-03
   1.7420000e+01   9.2293962e-03
   1.7430000e+01   9.2295133e-03
   1.7440000e+01   9.2296300e-03
   1.7450000e+01   9.2297463e-03
   1.7460000e+01   9.2298623e-03
   1.7470000e+01   9.2299779e-03
   1.7480000e+01   9.2300932e-03
   1.7490000e+01   9.2302080e-03
   1.7500000e+01   9.2303225e-03
   1.7510000e+01   9.2304365e-03
   1.7520000e+01   9.2305502e-03
   1.7530000e+01   9.2306635e-03
   1.7540000e+01   9.2307764e-03
   1.7550000e+01   9.2308889e-03
   1.7560000e+01   9.2310010e-03
   1.7570000e+01   9.2311127e-03
   1.7580000e+01   9.2312240e-03
   1.7590000e+01   9.2313349e-03
   1.7600000e+01   9.2314453e-03
   1.7610000e+01   9.2315554e-03
   1.7620000e+01   9.2316651e-03
   1.7630000e+01   9.2317743e-03
   1.7640000e+01   9.2318831e-03
   1.7650000e+01   9.2319915e-03
   1.7660000e+01   9.2320995e-03
   1.7670000e+01   9.2322071e-03
   1.7680000e+01   9.2323143e-03
   1.7690000e+01   9.2324210e-03
   1.7700000e+01   9.2325273e-03
   1.7710000e+01   9.2326332e-03
   1.7720000e+01   9.2327386e-03
   1.7730000e+01   9.2328437e-03
   1.7740000e+01   9.2329483e-03
   1.7750000e+01   9.2330525e-03
   1.7760000e+01   9.2331562e-03
   1.7770000e+01   9.2332595e-03
   1.7780000e+01   9.2333624e-03
   1.7790000e+01   9.2334649e-03
   1.7800000e+01   9.2335669e-03
   1.7810000e+01   9.2336685e-03
   1.7820000e+01   9.2337696e-03
   1.7830000e+01   9.2338704e-03
   1.7840000e+01   9.2339707e-03
   1.7850000e+01   9.2340705e-03
   1.7860000e+01   9.2341699e-03
   1.7870000e+01   9.2342689e-03
   1.7880000e+01   9.2343675e-03
   1.7890000e+01   9.2344656e-03
   1.7900000e+01   9.2345633e-03
   1.7910000e+01   9.2346605e-03
   1.7920000e+01   9.2347573e-03
   1.7930000e+01   9.2348537e-03
   1.7940000e+01   9.2349496e-03
   1.7950000e+01   9.2350451e-03
   1.7960000e+01   9.2351402e-03
   1.7970000e+01   9.2352348e-03
   1.7980000e+01   9.2353290e-03
   1.7990000e+01   9.2354228e-03
   1.8000000e+01   9.2355161e-03
   1.8010000e+01   9.2356090e-03
   1.8020000e+01   9.2357014e-03
   1.8030000e+01   9.2357935e-03
   1.8040000e+01   9.2358850e-03
   1.8050000e+01   9.2359762e-03
   1.8060000e+01   9.2360669e-03
   1.8070000e+01   9.2361572e-03
   1.8080000e+01   9.2362471e-03
   1.8090000e+01   9.2363365e-03
   1.8100000e+01   9.2364255e-03
   1.8110000e+01   9.2365140e-03
   1.8120000e+01   9.2366022e-03
   1.8130000e+01   9.2366899e-03
   1.8140000e+01   9.2367772e-03
   1.8150000e+01   9.2368640e-03
   1.8160000e+01   9.2369504e-03
   1.8170000e+01   9.2370364e-03
   1.8180000e+01   9.2371220e-03
   1.8190000e+01   9.2372071e-03
   1.8200000e+01   9.2372919e-03
   1.8210000e+01   9.2373762e-03
   1.8220000e+01   9.2374600e-03
   1.8230000e+01   9.2375435e-03
   1.8240000e+01   9.2376265e-03
   1.8250000e+01   9.2377091e-03
   1.8260000e+01   9.2377913e-03
   1.8270000e+01   9.2378731e-03
   1.8280000e+01   9.2379545e-03
   1.8290000e+01   9.2380354e-03
   1.8300000e+01   9.2381160e-03
   1.8310000e+01   9.2381961e-03
   1.8320000e+01   9.2382758e-03
   1.8330000e+01   9.2383551e-03
   1.8340000e+01   9.2384340e-03
   1.8350000e+01   9.2385124e-03
   1.8360000e+01   9.2385905e-03
   1.8370000e+01   9.2386682e-03
   1.8380000e+01   9.2387454e-03
   1.8390000e+01   9.2388223e-03
   1.8400000e+01   9.2388987e-03
   1.8410000e+01   9.2389747e-03
   1.8420000e+01   9.2390504e-03
   1.8430000e+01   9.2391256e-03
   1.8440000e+01   9.2392005e-03
   1.8450000e+01   9.2392749e-03
   1.8460000e+01   9.2393490e-03
   1.8470000e+01   9.2394226e-03
   1.8480000e+01   9.2394959e-03
   1.8490000e+01   9.2395687e-03
   1.8500000e+01   9.2396412e-03
   1.8510000e+01   9.2397133e-03
   1.8520000e+01   9.2397850e-03
   1.8530000e+01   9.2398563e-03
   1.8540000e+01   9.2399272e-03
   1.8550000e+01   9.2399977e-03
   1.8560000e+01   9.2400679e-03
   1.8570000e+01   9.2401377e-03
   1.8580000e+01   9.2402071e-03
   1.8590000e+01   9.2402761e-03
   1.8600000e+01   9.2403447e-03
   1.8610000e+01   9.2404130e-03
   1.8620000e+01   9.2404808e-03
   1.8630000e+01   9.2405483e-03
   1.8640000e+01   9.2406155e-03
   1.8650000e+01   9.2406822e-03
   1.8660000e+01   9.2407486e-03
   1.8670000e+01   9.2408146e-03
   1.8680000e+01   9.2408803e-03
   1.8690000e+01   9.2409456e-03
   1.8700000e+01   9.2410105e-03
   1.8710000e+01   9.2410751e-03
   1.8720000e+01   9.2411393e-03
   1.8730000e+01   9.2412031e-03
   1.8740000e+01   9.2412666e-03
   1.8750000e+01   9.2413297e-03
   1.8760000e+01   9.2413925e-03
   1.8770000e+01   9.2414549e-03
   1.8780000e+01   9.2415170e-03
   1.8790000e+01   9.2415787e-03
   1.8800000e+01   9.2416401e-03
   1.8810000e+01   9.2417011e-03
   1.8820000e+01   9.2417618e-03
   1.8830000e+01   9.2418221e-03
   1.8840000e+01   9.2418821e-03
   1.8850000e+01   9.2419417e-03
   1.8860000e+01   9.2420010e-03
   1.8870000e+01   9.2420600e-03
   1.8880000e+01   9.2421186e-03
   1.8890000e+01   9.2421769e-03
   1.8900000e+01   9.2422348e-03
   1.8910000e+01   9.2422924e-03
   1.8920000e+01   9.2423497e-03
   1.8930000e+01   9.2424067e-03
   1.8940000e+01   9.2424633e-03
   1.8950000e+01   9.2425196e-03
   1.8960000e+01   9.2425755e-03
   1.8970000e+01   9.2426312e-03
   1.8980000e+01   9.2426865e-03
   1.8990000e+01   9.2427415e-03
   1.9000000e+01   9.2427962e-03
   1.9010000e+01   9.2428505e-03
   1.9020000e+01   9.2429046e-03
   1.9030000e+01   9.2429583e-03
   1.9040000e+01   9.2430117e-03
   1.9050000e+01   9.2430648e-03
   1.9060000e+01   9.2431176e-03
   1.9070000e+01   9.2431701e-03
   1.9080000e+01   9.2432223e-03
   1.9090000e+01   9.2432741e-03
   1.9100000e+01   9.2433257e-03
   1.9110000e+01   9.2433769e-03
   1.9120000e+01   9.2434279e-03
   1.9130000e+01   9.2434785e-03
   1.9140000e+01   9.2435289e-03
   1.9150000e+01   9.2435789e-03
   1.9160000e+01   9.2436287e-03
   1.9170000e+01   9.2436782e-03
   1.9180000e+01   9.2437273e-03
   1.9190000e+01   9.2437762e-03
   1.9200000e+01   9.2438248e-03
   1.9210000e+01   9.2438731e-03
   1.9220000e+01   9.2439211e-03
   1.9230000e+01   9.2439688e-03
   1.9240000e+01   9.2440162e-03
   1.9250000e+01   9.2440634e-03
   1.9260000e+01   9.2441102e-03
   1.9270000e+01   9.2441568e-03
   1.9280000e+01   9.2442031e-03
   1.9290000e+01   9.2442492e-03
   1.9300000e+01   9.2442949e-03
   1.9310000e+01   9.2443404e-03
   1.9320000e+01   9.2443856e-03
   1.9330000e+01   9.2444305e-03
   1.9340000e+01   9.2444752e-03
   1.9350000e+01   9.2445196e-03
   1.9360000e+01   9.2445637e-03
   1.9370000e+01   9.2446075e-03
   1.9380000e+01   9.2446511e-03
   1.9390000e+01   9.2446944e-03
   1.9400000e+01   9.2447375e-03
   1.9410000e+01   9.2447803e-03
   1.9420000e+01   9.2448228e-03
   1.9430000e+01   9.2448651e-03
   1.9440000e+01   9.2449071e-03
   1.9450000e+01   9.2449489e-03
   1.9460000e+01   9.2449904e-03
   1.9470000e+01   9.2450317e-03
   1.9480000e+01   9.2450727e-03
   1.9490000e+01   9.2451134e-03
   1.9500000e+01   9.2451539e-03
   1.9510000e+01   9.2451942e-03
   1.9520000e+01   9.2452342e-03
   1.9530000e+01   9.2452740e-03
   1.9540000e+01   9.2453135e-03
   1.9550000e+01   9.2453528e-03
   1.9560000e+01   9.2453918e-03
   1.9570000e+01   9.2454306e-03
   1.9580000e+01   9.2454692e-03
   1.9590000e+01   9.2455075e-03
   1.9600000e+01   9.2455456e-03
   1.9610000e+01   9.2455835e-03
   1.9620000e+01   9.2456211e-03
   1.9630000e+01   9.2456585e-03
   1.9640000e+01   9.2456956e-03
   1.9650000e+01   9.2457325e-03
   1.9660000e+01   9.2457692e-03
   1.9670000e+01   9.2458057e-03
   1.9680000e+01   9.2458420e-03
   1.9690000e+01   9.2458780e-03
   1.9700000e+01   9.2459138e-03
   1.9710000e+01   9.2459494e-03
   1.9720000e+01   9.2459847e-03
   1.9730000e+01   9.2460198e-03
   1.9740000e+01   9.2460548e-03
   1.9750000e+01   9.2460895e-03
   1.9760000e+01   9.2461239e-03
   1.9770000e+01   9.2461582e-03
   1.9780000e+01   9.2461923e-03
   1.9790000e+01   9.2462261e-03
   1.9800000e+01   9.2462597e-03
   1.9810000e+01   9.2462932e-03
   1.9820000e+01   9.2463264e-03
   1.9830000e+01   9.2463594e-03
   1.9840000e+01   9.2463922e-03
   1.9850000e+01   9.2464248e-03
   1.9860000e+01   9.2464572e-03
   1.9870000e+01   9.2464893e-03
   1.9880000e+01   9.2465213e-03
   1.9890000e+01   9.2465531e-03
   1.9900000e+01   9.2465847e-03
   1.9910000e+01   9.2466161e-03
   1.9920000e+01   9.2466473e-03
   1.9930000e+01   9.2466783e-03
   1.9940000e+01   9.2467091e-03
   1.9950000e+01   9.2467397e-03
   1.9960000e+01   9.2467701e-03
   1.9970000e+01   9.2468003e-03
   1.9980000e+01   9.2468303e-03
   1.9990000e+01   9.2468602e-03
   2.0000000e+01   9.2468898e-03


==> data/ddcHatData.dat <==
   0.0000000e+00   1.0000000e-02
   1.0000000e-02   1.0000000e-02
   2.0000000e-02   1.0000000e-02
   3.0000000e-02   1.0000000e-02
   4.0000000e-02   1.0000000e-02
   5.0000000e-02   1.0000000e-02
   6.0000000e-02   1.0000000e-02
   7.0000000e-02   1.0000000e-02
   8.0000000e-02   1.0000000e-02
   9.0000000e-02   1.0000000e-02
   1.0000000e-01   1.0000000e-02
   1.1000000e-01   1.0000000e-02
   1.2000000e-01   1.0000000e-02
   1.3000000e-01   1.0000000e-02
   1.4000000e-01   1.0000000e-02
   1.5000000e-01   1.0000000e-02
   1.6000000e-01   1.0000000e-02
   1.7000000e-01   1.0000000e-02
   1.8000000e-01   1.0000000e-02
   1.9000000e-01   1.0000000e-02
   2.0000000e-01   1.0000000e-02
   2.1000000e-01   1.0000000e-02
   2.2000000e-01   1.0000000e-02
   2.3000000e-01   1.0000000e-02
   2.4000000e-01   1.0000000e-02
   2.5000000e-01   1.0000000e-02
   2.6000000e-01   1.0000000e-02
   2.7000000e-01   1.0000000e-02
   2.8000000e-01   1.0000000e-02
   2.9000000e-01   1.0000000e-02
   3.0000000e-01   1.0000000e-02
   3.1000000e-01   1.0000000e-02
   3.2000000e-01   1.0000000e-02
   3.3000000e-01   1.0000000e-02
   3.4000000e-01   1.0000000e-02
   3.5000000e-01   1.0000000e-02
   3.6000000e-01   1.0000000e-02
   3.7000000e-01   1.0000000e-02
   3.8000000e-01   1.0000000e-02
   3.9000000e-01   1.0000000e-02
   4.0000000e-01   1.0000000e-02
   4.1000000e-01   1.0000000e-02
   4.2000000e-01   1.0000000e-02
   4.3000000e-01   1.0000000e-02
   4.4000000e-01   1.0000000e-02
   4.5000000e-01   1.0000000e-02
   4.6000000e-01   1.0000000e-02
   4.7000000e-01   1.0000000e-02
   4.8000000e-01   1.0000000e-02
   4.9000000e-01   1.0000000e-02
   5.0000000e-01   1.0000000e-02
   5.1000000e-01   1.4821494e-01
   5.2000000e-01   2.8527133e-01
   5.3000000e-01   4.2112602e-01
   5.4000000e-01   5.5573668e-01
   5.5000000e-01   6.8906193e-01
   5.6000000e-01   8.2106157e-01
   5.7000000e-01   9.5169664e-01
   5.8000000e-01   1.0809296e+00
   5.9000000e-01   1.2087245e+00
   6.0000000e-01   1.3350467e+00
   6.1000000e-01   1.4598636e+00
   6.2000000e-01   1.5831442e+00
   6.3000000e-01   1.7048591e+00
   6.4000000e-01   1.8249808e+00
   6.5000000e-01   1.9434839e+00
   6.6000000e-01   2.0603445e+00
   6.7000000e-01   2.1755407e+00
   6.8000000e-01   2.2890524e+00
   6.9000000e-01   2.4008614e+00
   7.0000000e-01   2.5109513e+00
   7.1000000e-01   2.6193074e+00
   7.2000000e-01   2.7259171e+00
   7.3000000e-01   2.8307690e+00
   7.4000000e-01   2.9338539e+00
   7.5000000e-01   3.0351639e+00
   7.6000000e-01   3.1347142e+00
   7.7000000e-01   3.2325001e+00
   7.8000000e-01   3.3285187e+00
   7.9000000e-01   3.4227209e+00
   8.0000000e-01   3.5151072e+00
   8.1000000e-01   3.6056794e+00
   8.2000000e-01   3.6944405e+00
   8.3000000e-01   3.7813948e+00
   8.4000000e-01   3.8665478e+00
   8.5000000e-01   3.9499062e+00
   8.6000000e-01   4.0314776e+00
   8.7000000e-01   4.1112708e+00
   8.8000000e-01   4.1892953e+00
   8.9000000e-01   4.2655619e+00
   9.0000000e-01   4.3400819e+00
   9.1000000e-01   4.4128677e+00
   9.2000000e-01   4.4839322e+00
   9.3000000e-01   4.5532893e+00
   9.4000000e-01   4.6209533e+00
   9.5000000e-01   4.6869393e+00
   9.6000000e-01   4.7512629e+00
   9.7000000e-01   4.8139402e+00
   9.8000000e-01   4.8749880e+00
   9.9000000e-01   4.9344233e+00
   1.0000000e+00   4.9922636e+00
   1.0100000e+00   5.0485270e+00
   1.0200000e+00   5.1032316e+00
   1.0300000e+00   5.1563960e+00
   1.0400000e+00   5.2080391e+00
   1.0500000e+00   5.2581800e+00
   1.0600000e+00   5.3068380e+00
   1.0700000e+00   5.3540327e+00
   1.0800000e+00   5.3997837e+00
   1.0900000e+00   5.4441108e+00
   1.1000000e+00   5.4870341e+00
   1.1100000e+00   5.5285736e+00
   1.1200000e+00   5.5687493e+00
   1.1300000e+00   5.6075814e+00
   1.1400000e+00   5.6450902e+00
   1.1500000e+00   5.6812958e+00
   1.1600000e+00   5.7162184e+00
   1.1700000e+00   5.7498782e+00
   1.1800000e+00   5.7822954e+00
   1.1900000e+00   5.8134899e+00
   1.2000000e+00   5.8434819e+00
   1.2100000e+00   5.8722912e+00
   1.2200000e+00   5.8999378e+00
   1.2300000e+00   5.9264413e+00
   1.2400000e+00   5.9518213e+00
   1.2500000e+00   5.9760974e+00
   1.2600000e+00   5.9992890e+00
   1.2700000e+00   6.0214151e+00
   1.2800000e+00   6.0424950e+00
   1.2900000e+00   6.0625474e+00
   1.3000000e+00   6.0815912e+00
   1.3100000e+00   6.0996449e+00
   1.3200000e+00   6.1167270e+00
   1.3300000e+00   6.1328555e+00
   1.3400000e+00   6.1480486e+00
   1.3500000e+00   6.1623240e+00
   1.3600000e+00   6.1756994e+00
   1.3700000e+00   6.1881922e+00
   1.3800000e+00   6.1998197e+00
   1.3900000e+00   6.2105988e+00
   1.4000000e+00   6.2205464e+00
   1.4100000e+00   6.2296790e+00
   1.4200000e+00   6.2380131e+00
   1.4300000e+00   6.2455648e+00
   1.4400000e+00   6.2523501e+00
   1.4500000e+00   6.2583847e+00
   1.4600000e+00   6.2636841e+00
   1.4700000e+00   6.2682637e+00
   1.4800000e+00   6.2721385e+00
   1.4900000e+00   6.2753234e+00
   1.5000000e+00   6.2778330e+00
   1.5100000e+00   6.2796818e+00
   1.5200000e+00   6.2808839e+00
   1.5300000e+00   6.2814535e+00
   1.5400000e+00   6.2814041e+00
   1.5500000e+00   6.2807496e+00
   1.5600000e+00   6.2795030e+00
   1.5700000e+00   6.2776777e+00
   1.5800000e+00   6.2752865e+00
   1.5900000e+00   6.2723422e+00
   1.6000000e+00   6.2688572e+00
   1.6100000e+00   6.2648438e+00
   1.6200000e+00   6.2603142e+00
   1.6300000e+00   6.2552803e+00
   1.6400000e+00   6.2497537e+00
   1.6500000e+00   6.2437459e+00
   1.6600000e+00   6.2372682e+00
   1.6700000e+00   6.2303317e+00
   1.6800000e+00   6.2229473e+00
   1.6900000e+00   6.2151258e+00
   1.7000000e+00   6.2068776e+00
   1.7100000e+00   6.1982131e+00
   1.7200000e+00   6.1891424e+00
   1.7300000e+00   6.1796754e+00
   1.7400000e+00   6.1698221e+00
   1.7500000e+00   6.1595920e+00
   1.7600000e+00   6.1489944e+00
   1.7700000e+00   6.1380388e+00
   1.7800000e+00   6.1267341e+00
   1.7900000e+00   6.1150893e+00
   1.8000000e+00   6.1031132e+00
   1.8100000e+00   6.0908142e+00
   1.8200000e+00   6.0782010e+00
   1.8300000e+00   6.0652816e+00
   1.8400000e+00   6.0520643e+00
   1.8500000e+00   6.0385570e+00
   1.8600000e+00   6.0247674e+00
   1.8700000e+00   6.0107033e+00
   1.8800000e+00   5.9963722e+00
   1.8900000e+00   5.9817814e+00
   1.9000000e+00   5.9669381e+00
   1.9100000e+00   5.9518494e+00
   1.9200000e+00   5.9365223e+00
   1.9300000e+00   5.9209636e+00
   1.9400000e+00   5.9051798e+00
   1.9500000e+00   5.8891777e+00
   1.9600000e+00   5.8729635e+00
   1.9700000e+00   5.8565436e+00
   1.9800000e+00   5.8399242e+00
   1.9900000e+00   5.8231111e+00
   2.0000000e+00   5.8061105e+00
   2.0100000e+00   5.7889280e+00
   2.0200000e+00   5.7715694e+00
   2.0300000e+00   5.7540402e+00
   2.0400000e+00   5.7363458e+00
   2.0500000e+00   5.7184917e+00
   2.0600000e+00   5.7004830e+00
   2.0700000e+00   5.6823249e+00
   2.0800000e+00   5.6640223e+00
   2.0900000e+00   5.6455803e+00
   2.1000000e+00   5.6270037e+00
   2.1100000e+00   5.6082971e+00
   2.1200000e+00   5.5894651e+00
   2.1300000e+00   5.5705124e+00
   2.1400000e+00   5.5514434e+00
   2.1500000e+00   5.5322623e+00
   2.1600000e+00   5.5129735e+00
   2.1700000e+00   5.4935811e+00
   2.1800000e+00   5.4740892e+00
   2.1900000e+00   5.4545017e+00
   2.2000000e+00   5.4348227e+00
   2.2100000e+00   5.4150559e+00
   2.2200000e+00   5.3952051e+00
   2.2300000e+00   5.3752739e+00
   2.2400000e+00   5.3552659e+00
   2.2500000e+00   5.3351847e+00
   2.2600000e+00   5.3150338e+00
   2.2700000e+00   5.2948163e+00
   2.2800000e+00   5.2745358e+00
   2.2900000e+00   5.2541953e+00
   2.3000000e+00   5.2337982e+00
   2.3100000e+00   5.2133473e+00
   2.3200000e+00   5.1928459e+00
   2.3300000e+00   5.1722968e+00
   2.3400000e+00   5.1517029e+00
   2.3500000e+00   5.1310672e+00
   2.3600000e+00   5.1103923e+00
   2.3700000e+00   5.0896809e+00
   2.3800000e+00   5.0689358e+00
   2.3900000e+00   5.0481596e+00
   2.4000000e+00   5.0273547e+00
   2.4100000e+00   5.0065237e+00
   2.4200000e+00   4.9856690e+00
   2.4300000e+00   4.9647930e+00
   2.4400000e+00   4.9438980e+00
   2.4500000e+00   4.9229864e+00
   2.4600000e+00   4.9020602e+00
   2.4700000e+00   4.8811218e+00
   2.4800000e+00   4.8601732e+00
   2.4900000e+00   4.8392166e+00
   2.5000000e+00   4.8182539e+00
   2.5100000e+00   4.7972872e+00
   2.5200000e+00   4.7763185e+00
   2.5300000e+00   4.7553496e+00
   2.5400000e+00   4.7343823e+00
   2.5500000e+00   4.7134186e+00
   2.5600000e+00   4.6924603e+00
   2.5700000e+00   4.6715089e+00
   2.5800000e+00   4.6505664e+00
   2.5900000e+00   4.6296342e+00
   2.6000000e+00   4.6087141e+00
   2.6100000e+00   4.5878077e+00
   2.6200000e+00   4.5669165e+00
   2.6300000e+00   4.5460420e+00
   2.6400000e+00   4.5251857e+00
   2.6500000e+00   4.5043490e+00
   2.6600000e+00   4.4835335e+00
   2.6700000e+00   4.4627404e+00
   2.6800000e+00   4.4419711e+00
   2.6900000e+00   4.4212270e+00
   2.7000000e+00   4.4005093e+00
   2.7100000e+00   4.3798194e+00
   2.7200000e+00   4.3591583e+00
   2.7300000e+00   4.3385274e+00
   2.7400000e+00   4.3179279e+00
   2.7500000e+00   4.2973607e+00
   2.7600000e+00   4.2768272e+00
   2.7700000e+00   4.2563283e+00
   2.7800000e+00   4.2358652e+00
   2.7900000e+00   4.2154389e+00
   2.8000000e+00   4.1950504e+00
   2.8100000e+00   4.1747006e+00
   2.8200000e+00   4.1543907e+00
   2.8300000e+00   4.1341214e+00
   2.8400000e+00   4.1138938e+00
   2.8500000e+00   4.0937087e+00
   2.8600000e+00   4.0735670e+00
   2.8700000e+00   4.0534696e+00
   2.8800000e+00   4.0334195e+00
   2.8900000e+00   4.0133994e+00
   2.9000000e+00   3.9934110e+00
   2.9100000e+00   3.9734559e+00
   2.9200000e+00   3.9535356e+00
   2.9300000e+00   3.9336516e+00
   2.9400000e+00   3.9138053e+00
   2.9500000e+00   3.8939982e+00
   2.9600000e+00   3.8742315e+00
   2.9700000e+00   3.8545067e+00
   2.9800000e+00   3.8348250e+00
   2.9900000e+00   3.8151875e+00
   3.0000000e+00   3.7955956e+00
   3.0100000e+00   3.7760505e+00
   3.0200000e+00   3.7565531e+00
   3.0300000e+00   3.7371049e+00
   3.0400000e+00   3.7177068e+00
   3.0500000e+00   3.6983599e+00
   3.0600000e+00   3.6790655e+00
   3.0700000e+00   3.6598246e+00
   3.0800000e+00   3.6406444e+00
   3.0900000e+00   3.6215186e+00
   3.1000000e+00   3.6024520e+00
   3.1100000e+00   3.5834402e+00
   3.1200000e+00   3.5644776e+00
   3.1300000e+00   3.5455840e+00
   3.1400000e+00   3.5267595e+00
   3.1500000e+00   3.5080042e+00
   3.1600000e+00   3.4893184e+00
   3.1700000e+00   3.4707020e+00
   3.1800000e+00   3.4521554e+00
   3.1900000e+00   3.4336785e+00
   3.2000000e+00   3.4152715e+00
   3.2100000e+00   3.3969346e+00
   3.2200000e+00   3.3786677e+00
   3.2300000e+00   3.3604711e+00
   3.2400000e+00   3.3423447e+00
   3.2500000e+00   3.3242887e+00
   3.2600000e+00   3.3063032e+00
   3.2700000e+00   3.2883882e+00
   3.2800000e+00   3.2705438e+00
   3.2900000e+00   3.2527701e+00
   3.3000000e+00   3.2350670e+00
   3.3100000e+00   3.2174347e+00
   3.3200000e+00   3.1998732e+00
   3.3300000e+00   3.1823825e+00
   3.3400000e+00   3.1649627e+00
   3.3500000e+00   3.1476138e+00
   3.3600000e+00   3.1303358e+00
   3.3700000e+00   3.1131288e+00
   3.3800000e+00   3.0959927e+00
   3.3900000e+00   3.0789275e+00
   3.4000000e+00   3.0619333e+00
   3.4100000e+00   3.0450101e+00
   3.4200000e+00   3.0281578e+00
   3.4300000e+00   3.0113764e+00
   3.4400000e+00   2.9946660e+00
   3.4500000e+00   2.9780264e+00
   3.4600000e+00   2.9614577e+00
   3.4700000e+00   2.9449599e+00
   3.4800000e+00   2.9285329e+00
   3.4900000e+00   2.9121767e+00
   3.5000000e+00   2.8958912e+00
   3.5100000e+00   2.8796764e+00
   3.5200000e+00   2.8635322e+00
   3.5300000e+00   2.8474586e+00
   3.5400000e+00   2.8314556e+00
   3.5500000e+00   2.8155230e+00
   3.5600000e+00   2.7996608e+00
   3.5700000e+00   2.7838690e+00
   3.5800000e+00   2.7681474e+00
   3.5900000e+00   2.7524960e+00
   3.6000000e+00   2.7369147e+00
   3.6100000e+00   2.7214034e+00
   3.6200000e+00   2.7059621e+00
   3.6300000e+00   2.6905907e+00
   3.6400000e+00   2.6752890e+00
   3.6500000e+00   2.6600569e+00
   3.6600000e+00   2.6448945e+00
   3.6700000e+00   2.6298015e+00
   3.6800000e+00   2.6147779e+00
   3.6900000e+00   2.5998235e+00
   3.7000000e+00   2.5849384e+00
   3.7100000e+00   2.5701222e+00
   3.7200000e+00   2.5553750e+00
   3.7300000e+00   2.5406967e+00
   3.7400000e+00   2.5260870e+00
   3.7500000e+00   2.5115459e+00
   3.7600000e+00   2.4970733e+00
   3.7700000e+00   2.4826691e+00
   3.7800000e+00   2.4683330e+00
   3.7900000e+00   2.4540651e+00
   3.8000000e+00   2.4398651e+00
   3.8100000e+00   2.4257330e+00
   3.8200000e+00   2.4116685e+00
   3.8300000e+00   2.3976716e+00
   3.8400000e+00   2.3837421e+00
   3.8500000e+00   2.3698799e+00
   3.8600000e+00   2.3560848e+00
   3.8700000e+00   2.3423567e+00
   3.8800000e+00   2.3286954e+00
   3.8900000e+00   2.3151008e+00
   3.9000000e+00   2.3015727e+00
   3.9100000e+00   2.2881110e+00
   3.9200000e+00   2.2747156e+00
   3.9300000e+00   2.2613862e+00
   3.9400000e+00   2.2481226e+00
   3.9500000e+00   2.2349249e+00
   3.9600000e+00   2.2217927e+00
   3.9700000e+00   2.2087258e+00
   3.9800000e+00   2.1957243e+00
   3.9900000e+00   2.1827877e+00
   4.0000000e+00   2.1699161e+00
   4.0100000e+00   2.1571092e+00
   4.0200000e+00   2.1443668e+00
   4.0300000e+00   2.1316888e+00
   4.0400000e+00   2.1190749e+00
   4.0500000e+00   2.1065251e+00
   4.0600000e+00   2.0940390e+00
   4.0700000e+00   2.0816166e+00
   4.0800000e+00   2.0692577e+00
   4.0900000e+00   2.0569620e+00
   4.1000000e+00   2.0447293e+00
   4.1100000e+00   2.0325595e+00
   4.1200000e+00   2.0204524e+00
   4.1300000e+00   2.0084079e+00
   4.1400000e+00   1.9964255e+00
   4.1500000e+00   1.9845053e+00
   4.1600000e+00   1.9726470e+00
   4.1700000e+00   1.9608505e+00
   4.1800000e+00   1.9491154e+00
   4.1900000e+00   1.9374416e+00
   4.2000000e+00   1.9258289e+00
   4.2100000e+00   1.9142771e+00
   4.2200000e+00   1.9027860e+00
   4.2300000e+00   1.8913555e+00
   4.2400000e+00   1.8799852e+00
   4.2500000e+00   1.8686749e+00
   4.2600000e+00   1.8574246e+00
   4.2700000e+00   1.8462339e+00
   4.2800000e+00   1.8351027e+00
   4.2900000e+00   1.8240307e+00
   4.3000000e+00   1.8130178e+00
   4.3100000e+00   1.8020637e+00
   4.3200000e+00   1.7911682e+00
   4.3300000e+00   1.7803311e+00
   4.3400000e+00   1.7695521e+00
   4.3500000e+00   1.7588312e+00
   4.3600000e+00   1.7481680e+00
   4.3700000e+00   1.7375624e+00
   4.3800000e+00   1.7270140e+00
   4.3900000e+00   1.7165228e+00
   4.4000000e+00   1.7060885e+00
   4.4100000e+00   1.6957108e+00
   4.4200000e+00   1.6853896e+00
   4.4300000e+00   1.6751247e+00
   4.4400000e+00   1.6649157e+00
   4.4500000e+00   1.6547626e+00
   4.4600000e+00   1.6446651e+00
   4.4700000e+00   1.6346228e+00
   4.4800000e+00   1.6246358e+00
   4.4900000e+00   1.6147036e+00
   4.5000000e+00   1.6048262e+00
   4.5100000e+00   1.5950032e+00
   4.5200000e+00   1.5852345e+00
   4.5300000e+00   1.5755198e+00
   4.5400000e+00   1.5658589e+00
   4.5500000e+00   1.5562517e+00
   4.5600000e+00   1.5466977e+00
   4.5700000e+00   1.5371970e+00
   4.5800000e+00   1.5277491e+00
   4.5900000e+00   1.5183540e+00
   4.6000000e+00   1.5090113e+00
   4.6100000e+00   1.4997208e+00
   4.6200000e+00   1.4904824e+00
   4.6300000e+00   1.4812959e+00
   4.6400000e+00   1.4721608e+00
   4.6500000e+00   1.4630772e+00
   4.6600000e+00   1.4540447e+00
   4.6700000e+00   1.4450631e+00
   4.6800000e+00   1.4361322e+00
   4.6900000e+00   1.4272517e+00
   4.7000000e+00   1.4184216e+00
   4.7100000e+00   1.4096414e+00
   4.7200000e+00   1.4009110e+00
   4.7300000e+00   1.3922302e+00
   4.7400000e+00   1.3835988e+00
   4.7500000e+00   1.3750165e+00
   4.7600000e+00   1.3664831e+00
   4.7700000e+00   1.3579984e+00
   4.7800000e+00   1.3495622e+00
   4.7900000e+00   1.3411742e+00
   4.8000000e+00   1.3328343e+00
   4.8100000e+00   1.3245421e+00
   4.8200000e+00   1.3162976e+00
   4.8300000e+00   1.3081004e+00
   4.8400000e+00   1.2999503e+00
   4.8500000e+00   1.2918472e+00
   4.8600000e+00   1.2837907e+00
   4.8700000e+00   1.2757808e+00
   4.8800000e+00   1.2678171e+00
   4.8900000e+00   1.2598995e+00
   4.9000000e+00   1.2520277e+00
   4.9100000e+00   1.2442015e+00
   4.9200000e+00   1.2364207e+00
   4.9300000e+00   1.2286851e+00
   4.9400000e+00   1.2209944e+00
   4.9500000e+00   1.2133485e+00
   4.9600000e+00   1.2057471e+00
   4.9700000e+00   1.1981900e+00
   4.9800000e+00   1.1906771e+00
   4.9900000e+00   1.1832080e+00
   5.0000000e+00   1.1757825e+00
   5.0100000e+00   1.1684005e+00
   5.0200000e+00   1.1610618e+00
   5.0300000e+00   1.1537661e+00
   5.0400000e+00   1.1465132e+00
   5.0500000e+00   1.1393029e+00
   5.0600000e+00   1.1321350e+00
   5.0700000e+00   1.1250093e+00
   5.0800000e+00   1.1179255e+00
   5.0900000e+00   1.1108835e+00
   5.1000000e+00   1.1038831e+00
   5.1100000e+00   1.0969240e+00
   5.1200000e+00   1.0900060e+00
   5.1300000e+00   1.0831290e+00
   5.1400000e+00   1.0762927e+00
   5.1500000e+00   1.0694969e+00
   5.1600000e+00   1.0627414e+00
   5.1700000e+00   1.0560260e+00
   5.1800000e+00   1.0493505e+00
   5.1900000e+00   1.0427146e+00
   5.2000000e+00   1.0361183e+00
   5.2100000e+00   1.0295613e+00
   5.2200000e+00   1.0230433e+00
   5.2300000e+00   1.0165642e+00
   5.2400000e+00   1.0101238e+00
   5.2500000e+00   1.0037219e+00
   5.2600000e+00   9.9735824e-01
   5.2700000e+00   9.9103267e-01
   5.2800000e+00   9.8474498e-01
   5.2900000e+00   9.7849497e-01
   5.3000000e+00   9.7228245e-01
   5.3100000e+00   9.6610721e-01
   5.3200000e+00   9.5996906e-01
   5.3300000e+00   9.5386781e-01
   5.3400000e+00   9.4780325e-01
   5.3500000e+00   9.4177520e-01
   5.3600000e+00   9.3578346e-01
   5.3700000e+00   9.2982784e-01
   5.3800000e+00   9.2390815e-01
   5.3900000e+00   9.1802419e-01
   5.4000000e+00   9.1217578e-01
   5.4100000e+00   9.0636272e-01
   5.4200000e+00   9.0058482e-01
   5.4300000e+00   8.9484190e-01
   5.4400000e+00   8.8913377e-01
   5.4500000e+00   8.8346023e-01
   5.4600000e+00   8.7782111e-01
   5.4700000e+00   8.7221622e-01
   5.4800000e+00   8.6664536e-01
   5.4900000e+00   8.6110836e-01
   5.5000000e+00   8.5560504e-01
   5.5100000e+00   8.5013520e-01
   5.5200000e+00   8.4469867e-01
   5.5300000e+00   8.3929526e-01
   5.5400000e+00   8.3392480e-01
   5.5500000e+00   8.2858710e-01
   5.5600000e+00   8.2328198e-01
   5.5700000e+00   8.1800927e-01
   5.5800000e+00   8.1276878e-01
   5.5900000e+00   8.0756034e-01
   5.6000000e+00   8.0238377e-01
   5.6100000e+00   7.9723890e-01
   5.6200000e+00   7.9212554e-01
   5.6300000e+00   7.8704353e-01
   5.6400000e+00   7.8199269e-01
   5.6500000e+00   7.7697285e-01
   5.6600000e+00   7.7198383e-01
   5.6700000e+00   7.6702547e-01
   5.6800000e+00   7.6209759e-01
   5.6900000e+00   7.5720002e-01
   5.7000000e+00   7.5233259e-01
   5.7100000e+00   7.4749514e-01
   5.7200000e+00   7.4268748e-01
   5.7300000e+00   7.3790947e-01
   5.7400000e+00   7.3316093e-01
   5.7500000e+00   7.2844169e-01
   5.7600000e+00   7.2375159e-01
   5.7700000e+00   7.1909047e-01
   5.7800000e+00   7.1445816e-01
   5.7900000e+00   7.0985450e-01
   5.8000000e+00   7.0527932e-01
   5.8100000e+00   7.0073246e-01
   5.8200000e+00   6.9621377e-01
   5.8300000e+00   6.9172308e-01
   5.8400000e+00   6.8726024e-01
   5.8500000e+00   6.8282508e-01
   5.8600000e+00   6.7841744e-01
   5.8700000e+00   6.7403718e-01
   5.8800000e+00   6.6968413e-01
   5.8900000e+00   6.6535814e-01
   5.9000000e+00   6.6105904e-01
   5.9100000e+00   6.5678670e-01
   5.9200000e+00   6.5254095e-01
   5.9300000e+00   6.4832164e-01
   5.9400000e+00   6.4412862e-01
   5.9500000e+00   6.3996174e-01
   5.9600000e+00   6.3582085e-01
   5.9700000e+00   6.3170579e-01
   5.9800000e+00   6.2761642e-01
   5.9900000e+00   6.2355259e-01
   6.0000000e+00   6.1951414e-01
   6.0100000e+00   6.1550095e-01
   6.0200000e+00   6.1151285e-01
   6.0300000e+00   6.0754970e-01
   6.0400000e+00   6.0361136e-01
   6.0500000e+00   5.9969768e-01
   6.0600000e+00   5.9580852e-01
   6.0700000e+00   5.9194373e-01
   6.0800000e+00   5.8810318e-01
   6.0900000e+00   5.8428672e-01
   6.1000000e+00   5.8049421e-01
   6.1100000e+00   5.7672551e-01
   6.1200000e+00   5.7298048e-01
   6.1300000e+00   5.6925899e-01
   6.1400000e+00   5.6556089e-01
   6.1500000e+00   5.6188605e-01
   6.1600000e+00   5.5823433e-01
   6.1700000e+00   5.5460559e-01
   6.1800000e+00   5.5099970e-01
   6.1900000e+00   5.4741653e-01
   6.2000000e+00   5.4385594e-01
   6.2100000e+00   5.4031780e-01
   6.2200000e+00   5.3680197e-01
   6.2300000e+00   5.3330833e-01
   6.2400000e+00   5.2983674e-01
   6.2500000e+00   5.2638707e-01
   6.2600000e+00   5.2295920e-01
   6.2700000e+00   5.1955298e-01
   6.2800000e+00   5.1616830e-01
   6.2900000e+00   5.1280503e-01
   6.3000000e+00   5.0946304e-01
   6.3100000e+00   5.0614220e-01
   6.3200000e+00   5.0284238e-01
   6.3300000e+00   4.9956347e-01
   6.3400000e+00   4.9630534e-01
   6.3500000e+00   4.9306786e-01
   6.3600000e+00   4.8985091e-01
   6.3700000e+00   4.8665437e-01
   6.3800000e+00   4.8347812e-01
   6.3900000e+00   4.8032203e-01
   6.4000000e+00   4.7718598e-01
   6.4100000e+00   4.7406986e-01
   6.4200000e+00   4.7097355e-01
   6.4300000e+00   4.6789692e-01
   6.4400000e+00   4.6483986e-01
   6.4500000e+00   4.6180225e-01
   6.4600000e+00   4.5878397e-01
   6.4700000e+00   4.5578491e-01
   6.4800000e+00   4.5280496e-01
   6.4900000e+00   4.4984399e-01
   6.5000000e+00   4.4690190e-01
   6.5100000e+00   4.4397856e-01
   6.5200000e+00   4.4107387e-01
   6.5300000e+00   4.3818772e-01
   6.5400000e+00   4.3531999e-01
   6.5500000e+00   4.3247057e-01
   6.5600000e+00   4.2963935e-01
   6.5700000e+00   4.2682622e-01
   6.5800000e+00   4.2403107e-01
   6.5900000e+00   4.2125379e-01
   6.6000000e+00   4.1849428e-01
   6.6100000e+00   4.1575243e-01
   6.6200000e+00   4.1302813e-01
   6.6300000e+00   4.1032126e-01
   6.6400000e+00   4.0763174e-01
   6.6500000e+00   4.0495945e-01
   6.6600000e+00   4.0230429e-01
   6.6700000e+00   3.9966615e-01
   6.6800000e+00   3.9704493e-01
   6.6900000e+00   3.9444053e-01
   6.7000000e+00   3.9185284e-01
   6.7100000e+00   3.8928177e-01
   6.7200000e+00   3.8672721e-01
   6.7300000e+00   3.8418906e-01
   6.7400000e+00   3.8166723e-01
   6.7500000e+00   3.7916160e-01
   6.7600000e+00   3.7667209e-01
   6.7700000e+00   3.7419859e-01
   6.7800000e+00   3.7174102e-01
   6.7900000e+00   3.6929926e-01
   6.8000000e+00   3.6687322e-01
   6.8100000e+00   3.6446281e-01
   6.8200000e+00   3.6206793e-01
   6.8300000e+00   3.5968849e-01
   6.8400000e+00   3.5732440e-01
   6.8500000e+00   3.5497555e-01
   6.8600000e+00   3.5264185e-01
   6.8700000e+00   3.5032322e-01
   6.8800000e+00   3.4801955e-01
   6.8900000e+00   3.4573077e-01
   6.9000000e+00   3.4345677e-01
   6.9100000e+00   3.4119746e-01
   6.9200000e+00   3.3895276e-01
   6.9300000e+00   3.3672258e-01
   6.9400000e+00   3.3450682e-01
   6.9500000e+00   3.3230541e-01
   6.9600000e+00   3.3011824e-01
   6.9700000e+00   3.2794523e-01
   6.9800000e+00   3.2578630e-01
   6.9900000e+00   3.2364135e-01
   7.0000000e+00   3.2151031e-01
   7.0100000e+00   3.1939309e-01
   7.0200000e+00   3.1728959e-01
   7.0300000e+00   3.1519975e-01
   7.0400000e+00   3.1312346e-01
   7.0500000e+00   3.1106065e-01
   7.0600000e+00   3.0901124e-01
   7.0700000e+00   3.0697515e-01
   7.0800000e+00   3.0495228e-01
   7.0900000e+00   3.0294256e-01
   7.1000000e+00   3.0094591e-01
   7.1100000e+00   2.9878378e-01
   7.1200000e+00   2.9663658e-01
   7.1300000e+00   2.9450420e-01
   7.1400000e+00   2.9238652e-01
   7.1500000e+00   2.9028344e-01
   7.1600000e+00   2.8819484e-01
   7.1700000e+00   2.8612061e-01
   7.1800000e+00   2.8406065e-01
   7.1900000e+00   2.8201485e-01
   7.2000000e+00   2.7998311e-01
   7.2100000e+00   2.7796531e-01
   7.2200000e+00   2.7596136e-01
   7.2300000e+00   2.7397115e-01
   7.2400000e+00   2.7199458e-01
   7.2500000e+00   2.7003155e-01
   7.2600000e+00   2.6808196e-01
   7.2700000e+00   2.6614572e-01
   7.2800000e+00   2.6422272e-01
   7.2900000e+00   2.6231287e-01
   7.3000000e+00   2.6041607e-01
   7.3100000e+00   2.5853223e-01
   7.3200000e+00   2.5666126e-01
   7.3300000e+00   2.5480305e-01
   7.3400000e+00   2.5295753e-01
   7.3500000e+00   2.5112460e-01
   7.3600000e+00   2.4930417e-01
   7.3700000e+00   2.4749614e-01
   7.3800000e+00   2.4570044e-01
   7.3900000e+00   2.4391697e-01
   7.4000000e+00   2.4214565e-01
   7.4100000e+00   2.4038638e-01
   7.4200000e+00   2.3863909e-01
   7.4300000e+00   2.3690369e-01
   7.4400000e+00   2.3518010e-01
   7.4500000e+00   2.3346823e-01
   7.4600000e+00   2.3176799e-01
   7.4700000e+00   2.3007932e-01
   7.4800000e+00   2.2840212e-01
   7.4900000e+00   2.2673631e-01
   7.5000000e+00   2.2508183e-01
   7.5100000e+00   2.2343858e-01
   7.5200000e+00   2.2180649e-01
   7.5300000e+00   2.2018548e-01
   7.5400000e+00   2.1857547e-01
   7.5500000e+00   2.1697639e-01
   7.5600000e+00   2.1538816e-01
   7.5700000e+00   2.1381071e-01
   7.5800000e+00   2.1224395e-01
   7.5900000e+00   2.1068783e-01
   7.6000000e+00   2.0914226e-01
   7.6100000e+00   2.0760716e-01
   7.6200000e+00   2.0608248e-01
   7.6300000e+00   2.0456813e-01
   7.6400000e+00   2.0306405e-01
   7.6500000e+00   2.0157016e-01
   7.6600000e+00   2.0008639e-01
   7.6700000e+00   1.9861268e-01
   7.6800000e+00   1.9714895e-01
   7.6900000e+00   1.9569514e-01
   7.7000000e+00   1.9425118e-01
   7.7100000e+00   1.9281699e-01
   7.7200000e+00   1.9139253e-01
   7.7300000e+00   1.8997770e-01
   7.7400000e+00   1.8857246e-01
   7.7500000e+00   1.8717674e-01
   7.7600000e+00   1.8579047e-01
   7.7700000e+00   1.8441358e-01
   7.7800000e+00   1.8304601e-01
   7.7900000e+00   1.8168771e-01
   7.8000000e+00   1.8033859e-01
   7.8100000e+00   1.7899862e-01
   7.8200000e+00   1.7766771e-01
   7.8300000e+00   1.7634581e-01
   7.8400000e+00   1.7503285e-01
   7.8500000e+00   1.7372878e-01
   7.8600000e+00   1.7243354e-01
   7.8700000e+00   1.7114707e-01
   7.8800000e+00   1.6986930e-01
   7.8900000e+00   1.6860018e-01
   7.9000000e+00   1.6733964e-01
   7.9100000e+00   1.6608764e-01
   7.9200000e+00   1.6484411e-01
   7.9300000e+00   1.6360899e-01
   7.9400000e+00   1.6238224e-01
   7.9500000e+00   1.6116378e-01
   7.9600000e+00   1.5995357e-01
   7.9700000e+00   1.5875155e-01
   7.9800000e+00   1.5755766e-01
   7.9900000e+00   1.5637185e-01
   8.0000000e+00   1.5519406e-01
   8.0100000e+00   1.5402425e-01
   8.0200000e+00   1.5286235e-01
   8.0300000e+00   1.5170831e-01
   8.0400000e+00   1.5056208e-01
   8.0500000e+00   1.4942361e-01
   8.0600000e+00   1.4829284e-01
   8.0700000e+00   1.4716973e-01
   8.0800000e+00   1.4605421e-01
   8.0900000e+00   1.4494625e-01
   8.1000000e+00   1.4384578e-01
   8.1100000e+00   1.4275276e-01
   8.1200000e+00   1.4166714e-01
   8.1300000e+00   1.4058886e-01
   8.1400000e+00   1.3951789e-01
   8.1500000e+00   1.3845416e-01
   8.1600000e+00   1.3739763e-01
   8.1700000e+00   1.3634826e-01
   8.1800000e+00   1.3530598e-01
   8.1900000e+00   1.3427077e-01
   8.2000000e+00   1.3324256e-01
   8.2100000e+00   1.3222131e-01
   8.2200000e+00   1.3120697e-01
   8.2300000e+00   1.3019950e-01
   8.2400000e+00   1.2919886e-01
   8.2500000e+00   1.2820499e-01
   8.2600000e+00   1.2721785e-01
   8.2700000e+00   1.2623739e-01
   8.2800000e+00   1.2526357e-01
   8.2900000e+00   1.2429635e-01
   8.3000000e+00   1.2333568e-01
   8.3100000e+00   1.2238151e-01
   8.3200000e+00   1.2143381e-01
   8.3300000e+00   1.2049252e-01
   8.3400000e+00   1.1955761e-01
   8.3500000e+00   1.1862904e-01
   8.3600000e+00   1.1770676e-01
   8.3700000e+00   1.1679072e-01
   8.3800000e+00   1.1588089e-01
   8.3900000e+00   1.1497723e-01
   8.4000000e+00   1.1407969e-01
   8.4100000e+00   1.1318823e-01
   8.4200000e+00   1.1230281e-01
   8.4300000e+00   1.1142340e-01
   8.4400000e+00   1.1054994e-01
   8.4500000e+00   1.0968241e-01
   8.4600000e+00   1.0882076e-01
   8.4700000e+00   1.0796495e-01
   8.4800000e+00   1.0711494e-01
   8.4900000e+00   1.0627069e-01
   8.5000000e+00   1.0543217e-01
   8.5100000e+00   1.0459934e-01
   8.5200000e+00   1.0377215e-01
   8.5300000e+00   1.0295058e-01
   8.5400000e+00   1.0213457e-01
   8.5500000e+00   1.0132411e-01
   8.5600000e+00   1.0051914e-01
   8.5700000e+00   9.9719628e-02
   8.5800000e+00   9.8925546e-02
   8.5900000e+00   9.8136852e-02
   8.6000000e+00   9.7353510e-02
   8.6100000e+00   9.6575485e-02
   8.6200000e+00   9.5802741e-02
   8.6300000e+00   9.5035242e-02
   8.6400000e+00   9.4272954e-02
   8.6500000e+00   9.3515842e-02
   8.6600000e+00   9.2763871e-02
   8.6700000e+00   9.2017006e-02
   8.6800000e+00   9.1275213e-02
   8.6900000e+00   9.0538459e-02
   8.7000000e+00   8.9806710e-02
   8.7100000e+00   8.9079932e-02
   8.7200000e+00   8.8358092e-02
   8.7300000e+00   8.7641157e-02
   8.7400000e+00   8.6929094e-02
   8.7500000e+00   8.6221870e-02
   8.7600000e+00   8.5519454e-02
   8.7700000e+00   8.4821812e-02
   8.7800000e+00   8.4128914e-02
   8.7900000e+00   8.3440727e-02
   8.8000000e+00   8.2757220e-02
   8.8100000e+00   8.2078362e-02
   8.8200000e+00   8.1404121e-02
   8.8300000e+00   8.0734467e-02
   8.8400000e+00   8.0069369e-02
   8.8500000e+00   7.9408797e-02
   8.8600000e+00   7.8752720e-02
   8.8700000e+00   7.8101108e-02
   8.8800000e+00   7.7453932e-02
   8.8900000e+00   7.6811162e-02
   8.9000000e+00   7.6172768e-02
   8.9100000e+00   7.5538722e-02
   8.9200000e+00   7.4908994e-02
   8.9300000e+00   7.4283555e-02
   8.9400000e+00   7.3662378e-02
   8.9500000e+00   7.3045432e-02
   8.9600000e+00   7.2432691e-02
   8.9700000e+00   7.1824126e-02
   8.9800000e+00   7.1219710e-02
   8.9900000e+00   7.0619413e-02
   9.0000000e+00   7.0023210e-02
   9.0100000e+00   6.9431073e-02
   9.0200000e+00   6.8842975e-02
   9.0300000e+00   6.8258889e-02
   9.0400000e+00   6.7678787e-02
   9.0500000e+00   6.7102644e-02
   9.0600000e+00   6.6530434e-02
   9.0700000e+00   6.5962129e-02
   9.0800000e+00   6.5397704e-02
   9.0900000e+00   6.4837134e-02
   9.1000000e+00   6.4280392e-02
   9.1100000e+00   6.3727453e-02
   9.1200000e+00   6.3178291e-02
   9.1300000e+00   6.2632883e-02
   9.1400000e+00   6.2091202e-02
   9.1500000e+00   6.1553223e-02
   9.1600000e+00   6.1018923e-02
   9.1700000e+00   6.0488276e-02
   9.1800000e+00   5.9961259e-02
   9.1900000e+00   5.9437847e-02
   9.2000000e+00   5.8918017e-02
   9.2100000e+00   5.8401744e-02
   9.2200000e+00   5.7889005e-02
   9.2300000e+00   5.7379776e-02
   9.2400000e+00   5.6874035e-02
   9.2500000e+00   5.6371757e-02
   9.2600000e+00   5.5872920e-02
   9.2700000e+00   5.5377502e-02
   9.2800000e+00   5.4885479e-02
   9.2900000e+00   5.4396829e-02
   9.3000000e+00   5.3911529e-02
   9.3100000e+00   5.3429557e-02
   9.3200000e+00   5.2950892e-02
   9.3300000e+00   5.2475511e-02
   9.3400000e+00   5.2003393e-02
   9.3500000e+00   5.1534515e-02
   9.3600000e+00   5.1068857e-02
   9.3700000e+00   5.0606398e-02
   9.3800000e+00   5.0147115e-02
   9.3900000e+00   4.9690988e-02
   9.4000000e+00   4.9237996e-02
   9.4100000e+00   4.8788118e-02
   9.4200000e+00   4.8341334e-02
   9.4300000e+00   4.7897623e-02
   9.4400000e+00   4.7456965e-02
   9.4500000e+00   4.7019339e-02
   9.4600000e+00   4.6584727e-02
   9.4700000e+00   4.6153107e-02
   9.4800000e+00   4.5724460e-02
   9.4900000e+00   4.5298766e-02
   9.5000000e+00   4.4876006e-02
   9.5100000e+00   4.4456160e-02
   9.5200000e+00   4.4039210e-02
   9.5300000e+00   4.3625136e-02
   9.5400000e+00   4.3213919e-02
   9.5500000e+00   4.2805540e-02
   9.5600000e+00   4.2399981e-02
   9.5700000e+00   4.1997223e-02
   9.5800000e+00   4.1597247e-02
   9.5900000e+00   4.1200036e-02
   9.6000000e+00   4.0805571e-02
   9.6100000e+00   4.0413833e-02
   9.6200000e+00   4.0024806e-02
   9.6300000e+00   3.9638470e-02
   9.6400000e+00   3.9254809e-02
   9.6500000e+00   3.8873805e-02
   9.6600000e+00   3.8495440e-02
   9.6700000e+00   3.8119698e-02
   9.6800000e+00   3.7746560e-02
   9.6900000e+00   3.7376009e-02
   9.7000000e+00   3.7008030e-02
   9.7100000e+00   3.6642604e-02
   9.7200000e+00   3.6279716e-02
   9.7300000e+00   3.5919348e-02
   9.7400000e+00   3.5561483e-02
   9.7500000e+00   3.5206107e-02
   9.7600000e+00   3.4853201e-02
   9.7700000e+00   3.4502751e-02
   9.7800000e+00   3.4154739e-02
   9.7900000e+00   3.3809150e-02
   9.8000000e+00   3.3465969e-02
   9.8100000e+00   3.3125179e-02
   9.8200000e+00   3.2786764e-02
   9.8300000e+00   3.2450710e-02
   9.8400000e+00   3.2117001e-02
   9.8500000e+00   3.1785621e-02
   9.8600000e+00   3.1456556e-02
   9.8700000e+00   3.1129789e-02
   9.8800000e+00   3.0805307e-02
   9.8900000e+00   3.0483094e-02
   9.9000000e+00   3.0163135e-02
   9.9100000e+00   2.9845417e-02
   9.9200000e+00   2.9529923e-02
   9.9300000e+00   2.9216641e-02
   9.9400000e+00   2.8905554e-02
   9.9500000e+00   2.8596650e-02
   9.9600000e+00   2.8289913e-02
   9.9700000e+00   2.7985331e-02
   9.9800000e+00   2.7682888e-02
   9.9900000e+00   2.7382571e-02
   1.0000000e+01   2.7084366e-02
   1.0010000e+01   2.6788259e-02
   1.0020000e+01   2.6494237e-02
   1.0030000e+01   2.6202287e-02
   1.0040000e+01   2.5912394e-02
   1.0050000e+01   2.5624546e-02
   1.0060000e+01   2.5338729e-02
   1.0070000e+01   2.5054930e-02
   1.0080000e+01   2.4773136e-02
   1.0090000e+01   2.4493335e-02
   1.0100000e+01   2.4215512e-02
   1.0110000e+01   2.3939656e-02
   1.0120000e+01   2.3665754e-02
   1.0130000e+01   2.3393793e-02
   1.0140000e+01   2.3123761e-02
   1.0150000e+01   2.2855645e-02
   1.0160000e+01   2.2589433e-02
   1.0170000e+01   2.2325112e-02
   1.0180000e+01   2.2062671e-02
   1.0190000e+01   2.1802097e-02
   1.0200000e+01   2.1543379e-02
   1.0210000e+01   2.1286504e-02
   1.0220000e+01   2.1031460e-02
   1.0230000e+01   2.0778237e-02
   1.0240000e+01   2.0526821e-02
   1.0250000e+01   2.0277202e-02
   1.0260000e+01   2.0029369e-02
   1.0270000e+01   1.9783308e-02
   1.0280000e+01   1.9539010e-02
   1.0290000e+01   1.9296463e-02
   1.0300000e+01   1.9055656e-02
   1.0310000e+01   1.8816578e-02
   1.0320000e+01   1.8579217e-02
   1.0330000e+01   1.8343563e-02
   1.0340000e+01   1.8109604e-02
   1.0350000e+01   1.7877331e-02
   1.0360000e+01   1.7646731e-02
   1.0370000e+01   1.7417796e-02
   1.0380000e+01   1.7190513e-02
   1.0390000e+01   1.6964872e-02
   1.0400000e+01   1.6740864e-02
   1.0410000e+01   1.6518477e-02
   1.0420000e+01   1.6297702e-02
   1.0430000e+01   1.6078528e-02
   1.0440000e+01   1.5860944e-02
   1.0450000e+01   1.5644942e-02
   1.0460000e+01   1.5430510e-02
   1.0470000e+01   1.5217639e-02
   1.0480000e+01   1.5006320e-02
   1.0490000e+01   1.4796541e-02
   1.0500000e+01   1.4588294e-02
   1.0510000e+01   1.4381568e-02
   1.0520000e+01   1.4176355e-02
   1.0530000e+01   1.3972645e-02
   1.0540000e+01   1.3770427e-02
   1.0550000e+01   1.3569694e-02
   1.0560000e+01   1.3370434e-02
   1.0570000e+01   1.3172640e-02
   1.0580000e+01   1.2976302e-02
   1.0590000e+01   1.2781411e-02
   1.0600000e+01   1.2587957e-02
   1.0610000e+01   1.2395931e-02
   1.0620000e+01   1.2205326e-02
   1.0630000e+01   1.2016131e-02
   1.0640000e+01   1.1828338e-02
   1.0650000e+01   1.1641938e-02
   1.0660000e+01   1.1456922e-02
   1.0670000e+01   1.1273283e-02
   1.0680000e+01   1.1091010e-02
   1.0690000e+01   1.0910096e-02
   1.0700000e+01   1.0730532e-02
   1.0710000e+01   1.0552309e-02
   1.0720000e+01   1.0375420e-02
   1.0730000e+01   1.0199856e-02
   1.0740000e+01   1.0025609e-02
   1.0750000e+01   1.0000000e-02
   1.0760000e+01   1.0000000e-02
   1.0770000e+01   1.0000000e-02
   1.0780000e+01   1.0000000e-02
   1.0790000e+01   1.0000000e-02
   1.0800000e+01   1.0000000e-02
   1.0810000e+01   1.0000000e-02
   1.0820000e+01   1.0000000e-02
   1.0830000e+01   1.0000000e-02
   1.0840000e+01   1.0000000e-02
   1.0850000e+01   1.0000000e-02
   1.0860000e+01   1.0000000e-02
   1.0870000e+01   1.0000000e-02
   1.0880000e+01   1.0000000e-02
   1.0890000e+01   1.0000000e-02
   1.0900000e+01   1.0000000e-02
   1.0910000e+01   1.0000000e-02
   1.0920000e+01   1.0000000e-02
   1.0930000e+01   1.0000000e-02
   1.0940000e+01   1.0000000e-02
   1.0950000e+01   1.0000000e-02
   1.0960000e+01   1.0000000e-02
   1.0970000e+01   1.0000000e-02
   1.0980000e+01   1.0000000e-02
   1.0990000e+01   1.0000000e-02
   1.1000000e+01   1.0000000e-02
   1.1010000e+01   1.0000000e-02
   1.1020000e+01   1.0000000e-02
   1.1030000e+01   1.0000000e-02
   1.1040000e+01   1.0000000e-02
   1.1050000e+01   1.0000000e-02
   1.1060000e+01   1.0000000e-02
   1.1070000e+01   1.0000000e-02
   1.1080000e+01   1.0000000e-02
   1.1090000e+01   1.0000000e-02
   1.1100000e+01   1.0000000e-02
   1.1110000e+01   1.0000000e-02
   1.1120000e+01   1.0000000e-02
   1.1130000e+01   1.0000000e-02
   1.1140000e+01   1.0000000e-02
   1.1150000e+01   1.0000000e-02
   1.1160000e+01   1.0000000e-02
   1.1170000e+01   1.0000000e-02
   1.1180000e+01   1.0000000e-02
   1.1190000e+01   1.0000000e-02
   1.1200000e+01   1.0000000e-02
   1.1210000e+01   1.0000000e-02
   1.1220000e+01   1.0000000e-02
   1.1230000e+01   1.0000000e-02
   1.1240000e+01   1.0000000e-02
   1.1250000e+01   1.0000000e-02
   1.1260000e+01   1.0000000e-02
   1.1270000e+01   1.0000000e-02
   1.1280000e+01   1.0000000e-02
   1.1290000e+01   1.0000000e-02
   1.1300000e+01   1.0000000e-02
   1.1310000e+01   1.0000000e-02
   1.1320000e+01   1.0000000e-02
   1.1330000e+01   1.0000000e-02
   1.1340000e+01   1.0000000e-02
   1.1350000e+01   1.0000000e-02
   1.1360000e+01   1.0000000e-02
   1.1370000e+01   1.0000000e-02
   1.1380000e+01   1.0000000e-02
   1.1390000e+01   1.0000000e-02
   1.1400000e+01   1.0000000e-02
   1.1410000e+01   1.0000000e-02
   1.1420000e+01   1.0000000e-02
   1.1430000e+01   1.0000000e-02
   1.1440000e+01   1.0000000e-02
   1.1450000e+01   1.0000000e-02
   1.1460000e+01   1.0000000e-02
   1.1470000e+01   1.0000000e-02
   1.1480000e+01   1.0000000e-02
   1.1490000e+01   1.0000000e-02
   1.1500000e+01   1.0000000e-02
   1.1510000e+01   1.0000000e-02
   1.1520000e+01   1.0000000e-02
   1.1530000e+01   1.0000000e-02
   1.1540000e+01   1.0000000e-02
   1.1550000e+01   1.0000000e-02
   1.1560000e+01   1.0000000e-02
   1.1570000e+01   1.0000000e-02
   1.1580000e+01   1.0000000e-02
   1.1590000e+01   1.0000000e-02
   1.1600000e+01   1.0000000e-02
   1.1610000e+01   1.0000000e-02
   1.1620000e+01   1.0000000e-02
   1.1630000e+01   1.0000000e-02
   1.1640000e+01   1.0000000e-02
   1.1650000e+01   1.0000000e-02
   1.1660000e+01   1.0000000e-02
   1.1670000e+01   1.0000000e-02
   1.1680000e+01   1.0000000e-02
   1.1690000e+01   1.0000000e-02
   1.1700000e+01   1.0000000e-02
   1.1710000e+01   1.0000000e-02
   1.1720000e+01   1.0000000e-02
   1.1730000e+01   1.0000000e-02
   1.1740000e+01   1.0000000e-02
   1.1750000e+01   1.0000000e-02
   1.1760000e+01   1.0000000e-02
   1.1770000e+01   1.0000000e-02
   1.1780000e+01   1.0000000e-02
   1.1790000e+01   1.0000000e-02
   1.1800000e+01   1.0000000e-02
   1.1810000e+01   1.0000000e-02
   1.1820000e+01   1.0000000e-02
   1.1830000e+01   1.0000000e-02
   1.1840000e+01   1.0000000e-02
   1.1850000e+01   1.0000000e-02
   1.1860000e+01   1.0000000e-02
   1.1870000e+01   1.0000000e-02
   1.1880000e+01   1.0000000e-02
   1.1890000e+01   1.0000000e-02
   1.1900000e+01   1.0000000e-02
   1.1910000e+01   1.0000000e-02
   1.1920000e+01   1.0000000e-02
   1.1930000e+01   1.0000000e-02
   1.1940000e+01   1.0000000e-02
   1.1950000e+01   1.0000000e-02
   1.1960000e+01   1.0000000e-02
   1.1970000e+01   1.0000000e-02
   1.1980000e+01   1.0000000e-02
   1.1990000e+01   1.0000000e-02
   1.2000000e+01   1.0000000e-02
   1.2010000e+01   1.0000000e-02
   1.2020000e+01   1.0000000e-02
   1.2030000e+01   1.0000000e-02
   1.2040000e+01   1.0000000e-02
   1.2050000e+01   1.0000000e-02
   1.2060000e+01   1.0000000e-02
   1.2070000e+01   1.0000000e-02
   1.2080000e+01   1.0000000e-02
   1.2090000e+01   1.0000000e-02
   1.2100000e+01   1.0000000e-02
   1.2110000e+01   1.0000000e-02
   1.2120000e+01   1.0000000e-02
   1.2130000e+01   1.0000000e-02
   1.2140000e+01   1.0000000e-02
   1.2150000e+01   1.0000000e-02
   1.2160000e+01   1.0000000e-02
   1.2170000e+01   1.0000000e-02
   1.2180000e+01   1.0000000e-02
   1.2190000e+01   1.0000000e-02
   1.2200000e+01   1.0000000e-02
   1.2210000e+01   1.0000000e-02
   1.2220000e+01   1.0000000e-02
   1.2230000e+01   1.0000000e-02
   1.2240000e+01   1.0000000e-02
   1.2250000e+01   1.0000000e-02
   1.2260000e+01   1.0000000e-02
   1.2270000e+01   1.0000000e-02
   1.2280000e+01   1.0000000e-02
   1.2290000e+01   1.0000000e-02
   1.2300000e+01   1.0000000e-02
   1.2310000e+01   1.0000000e-02
   1.2320000e+01   1.0000000e-02
   1.2330000e+01   1.0000000e-02
   1.2340000e+01   1.0000000e-02
   1.2350000e+01   1.0000000e-02
   1.2360000e+01   1.0000000e-02
   1.2370000e+01   1.0000000e-02
   1.2380000e+01   1.0000000e-02
   1.2390000e+01   1.0000000e-02
   1.2400000e+01   1.0000000e-02
   1.2410000e+01   1.0000000e-02
   1.2420000e+01   1.0000000e-02
   1.2430000e+01   1.0000000e-02
   1.2440000e+01   1.0000000e-02
   1.2450000e+01   1.0000000e-02
   1.2460000e+01   1.0000000e-02
   1.2470000e+01   1.0000000e-02
   1.2480000e+01   1.0000000e-02
   1.2490000e+01   1.0000000e-02
   1.2500000e+01   1.0000000e-02
   1.2510000e+01   1.0000000e-02
   1.2520000e+01   1.0000000e-02
   1.2530000e+01   1.0000000e-02
   1.2540000e+01   1.0000000e-02
   1.2550000e+01   1.0000000e-02
   1.2560000e+01   1.0000000e-02
   1.2570000e+01   1.0000000e-02
   1.2580000e+01   1.0000000e-02
   1.2590000e+01   1.0000000e-02
   1.2600000e+01   1.0000000e-02
   1.2610000e+01   1.0000000e-02
   1.2620000e+01   1.0000000e-02
   1.2630000e+01   1.0000000e-02
   1.2640000e+01   1.0000000e-02
   1.2650000e+01   1.0000000e-02
   1.2660000e+01   1.0000000e-02
   1.2670000e+01   1.0000000e-02
   1.2680000e+01   1.0000000e-02
   1.2690000e+01   1.0000000e-02
   1.2700000e+01   1.0000000e-02
   1.2710000e+01   1.0000000e-02
   1.2720000e+01   1.0000000e-02
   1.2730000e+01   1.0000000e-02
   1.2740000e+01   1.0000000e-02
   1.2750000e+01   1.0000000e-02
   1.2760000e+01   1.0000000e-02
   1.2770000e+01   1.0000000e-02
   1.2780000e+01   1.0000000e-02
   1.2790000e+01   1.0000000e-02
   1.2800000e+01   1.0000000e-02
   1.2810000e+01   1.0000000e-02
   1.2820000e+01   1.0000000e-02
   1.2830000e+01   1.0000000e-02
   1.2840000e+01   1.0000000e-02
   1.2850000e+01   1.0000000e-02
   1.2860000e+01   1.0000000e-02
   1.2870000e+01   1.0000000e-02
   1.2880000e+01   1.0000000e-02
   1.2890000e+01   1.0000000e-02
   1.2900000e+01   1.0000000e-02
   1.2910000e+01   1.0000000e-02
   1.2920000e+01   1.0000000e-02
   1.2930000e+01   1.0000000e-02
   1.2940000e+01   1.0000000e-02
   1.2950000e+01   1.0000000e-02
   1.2960000e+01   1.0000000e-02
   1.2970000e+01   1.0000000e-02
   1.2980000e+01   1.0000000e-02
   1.2990000e+01   1.0000000e-02
   1.3000000e+01   1.0000000e-02
   1.3010000e+01   1.0000000e-02
   1.3020000e+01   1.0000000e-02
   1.3030000e+01   1.0000000e-02
   1.3040000e+01   1.0000000e-02
   1.3050000e+01   1.0000000e-02
   1.3060000e+01   1.0000000e-02
   1.3070000e+01   1.0000000e-02
   1.3080000e+01   1.0000000e-02
   1.3090000e+01   1.0000000e-02
   1.3100000e+01   1.0000000e-02
   1.3110000e+01   1.0000000e-02
   1.3120000e+01   1.0000000e-02
   1.3130000e+01   1.0000000e-02
   1.3140000e+01   1.0000000e-02
   1.3150000e+01   1.0000000e-02
   1.3160000e+01   1.0000000e-02
   1.3170000e+01   1.0000000e-02
   1.3180000e+01   1.0000000e-02
   1.3190000e+01   1.0000000e-02
   1.3200000e+01   1.0000000e-02
   1.3210000e+01   1.0000000e-02
   1.3220000e+01   1.0000000e-02
   1.3230000e+01   1.0000000e-02
   1.3240000e+01   1.0000000e-02
   1.3250000e+01   1.0000000e-02
   1.3260000e+01   1.0000000e-02
   1.3270000e+01   1.0000000e-02
   1.3280000e+01   1.0000000e-02
   1.3290000e+01   1.0000000e-02
   1.3300000e+01   1.0000000e-02
   1.3310000e+01   1.0000000e-02
   1.3320000e+01   1.0000000e-02
   1.3330000e+01   1.0000000e-02
   1.3340000e+01   1.0000000e-02
   1.3350000e+01   1.0000000e-02
   1.3360000e+01   1.0000000e-02
   1.3370000e+01   1.0000000e-02
   1.3380000e+01   1.0000000e-02
   1.3390000e+01   1.0000000e-02
   1.3400000e+01   1.0000000e-02
   1.3410000e+01   1.0000000e-02
   1.3420000e+01   1.0000000e-02
   1.3430000e+01   1.0000000e-02
   1.3440000e+01   1.0000000e-02
   1.3450000e+01   1.0000000e-02
   1.3460000e+01   1.0000000e-02
   1.3470000e+01   1.0000000e-02
   1.3480000e+01   1.0000000e-02
   1.3490000e+01   1.0000000e-02
   1.3500000e+01   1.0000000e-02
   1.3510000e+01   1.0000000e-02
   1.3520000e+01   1.0000000e-02
   1.3530000e+01   1.0000000e-02
   1.3540000e+01   1.0000000e-02
   1.3550000e+01   1.0000000e-02
   1.3560000e+01   1.0000000e-02
   1.3570000e+01   1.0000000e-02
   1.3580000e+01   1.0000000e-02
   1.3590000e+01   1.0000000e-02
   1.3600000e+01   1.0000000e-02
   1.3610000e+01   1.0000000e-02
   1.3620000e+01   1.0000000e-02
   1.3630000e+01   1.0000000e-02
   1.3640000e+01   1.0000000e-02
   1.3650000e+01   1.0000000e-02
   1.3660000e+01   1.0000000e-02
   1.3670000e+01   1.0000000e-02
   1.3680000e+01   1.0000000e-02
   1.3690000e+01   1.0000000e-02
   1.3700000e+01   1.0000000e-02
   1.3710000e+01   1.0000000e-02
   1.3720000e+01   1.0000000e-02
   1.3730000e+01   1.0000000e-02
   1.3740000e+01   1.0000000e-02
   1.3750000e+01   1.0000000e-02
   1.3760000e+01   1.0000000e-02
   1.3770000e+01   1.0000000e-02
   1.3780000e+01   1.0000000e-02
   1.3790000e+01   1.0000000e-02
   1.3800000e+01   1.0000000e-02
   1.3810000e+01   1.0000000e-02
   1.3820000e+01   1.0000000e-02
   1.3830000e+01   1.0000000e-02
   1.3840000e+01   1.0000000e-02
   1.3850000e+01   1.0000000e-02
   1.3860000e+01   1.0000000e-02
   1.3870000e+01   1.0000000e-02
   1.3880000e+01   1.0000000e-02
   1.3890000e+01   1.0000000e-02
   1.3900000e+01   1.0000000e-02
   1.3910000e+01   1.0000000e-02
   1.3920000e+01   1.0000000e-02
   1.3930000e+01   1.0000000e-02
   1.3940000e+01   1.0000000e-02
   1.3950000e+01   1.0000000e-02
   1.3960000e+01   1.0000000e-02
   1.3970000e+01   1.0000000e-02
   1.3980000e+01   1.0000000e-02
   1.3990000e+01   1.0000000e-02
   1.4000000e+01   1.0000000e-02
   1.4010000e+01   1.0000000e-02
   1.4020000e+01   1.0000000e-02
   1.4030000e+01   1.0000000e-02
   1.4040000e+01   1.0000000e-02
   1.4050000e+01   1.0000000e-02
   1.4060000e+01   1.0000000e-02
   1.4070000e+01   1.0000000e-02
   1.4080000e+01   1.0000000e-02
   1.4090000e+01   1.0000000e-02
   1.4100000e+01   1.0000000e-02
   1.4110000e+01   1.0000000e-02
   1.4120000e+01   1.0000000e-02
   1.4130000e+01   1.0000000e-02
   1.4140000e+01   1.0000000e-02
   1.4150000e+01   1.0000000e-02
   1.4160000e+01   1.0000000e-02
   1.4170000e+01   1.0000000e-02
   1.4180000e+01   1.0000000e-02
   1.4190000e+01   1.0000000e-02
   1.4200000e+01   1.0000000e-02
   1.4210000e+01   1.0000000e-02
   1.4220000e+01   1.0000000e-02
   1.4230000e+01   1.0000000e-02
   1.4240000e+01   1.0000000e-02
   1.4250000e+01   1.0000000e-02
   1.4260000e+01   1.0000000e-02
   1.4270000e+01   1.0000000e-02
   1.4280000e+01   1.0000000e-02
   1.4290000e+01   1.0000000e-02
   1.4300000e+01   1.0000000e-02
   1.4310000e+01   1.0000000e-02
   1.4320000e+01   1.0000000e-02
   1.4330000e+01   1.0000000e-02
   1.4340000e+01   1.0000000e-02
   1.4350000e+01   1.0000000e-02
   1.4360000e+01   1.0000000e-02
   1.4370000e+01   1.0000000e-02
   1.4380000e+01   1.0000000e-02
   1.4390000e+01   1.0000000e-02
   1.4400000e+01   1.0000000e-02
   1.4410000e+01   1.0000000e-02
   1.4420000e+01   1.0000000e-02
   1.4430000e+01   1.0000000e-02
   1.4440000e+01   1.0000000e-02
   1.4450000e+01   1.0000000e-02
   1.4460000e+01   1.0000000e-02
   1.4470000e+01   1.0000000e-02
   1.4480000e+01   1.0000000e-02
   1.4490000e+01   1.0000000e-02
   1.4500000e+01   1.0000000e-02
   1.4510000e+01   1.0000000e-02
   1.4520000e+01   1.0000000e-02
   1.4530000e+01   1.0000000e-02
   1.4540000e+01   1.0000000e-02
   1.4550000e+01   1.0000000e-02
   1.4560000e+01   1.0000000e-02
   1.4570000e+01   1.0000000e-02
   1.4580000e+01   1.0000000e-02
   1.4590000e+01   1.0000000e-02
   1.4600000e+01   1.0000000e-02
   1.4610000e+01   1.0000000e-02
   1.4620000e+01   1.0000000e-02
   1.4630000e+01   1.0000000e-02
   1.4640000e+01   1.0000000e-02
   1.4650000e+01   1.0000000e-02
   1.4660000e+01   1.0000000e-02
   1.4670000e+01   1.0000000e-02
   1.4680000e+01   1.0000000e-02
   1.4690000e+01   1.0000000e-02
   1.4700000e+01   1.0000000e-02
   1.4710000e+01   1.0000000e-02
   1.4720000e+01   1.0000000e-02
   1.4730000e+01   1.0000000e-02
   1.4740000e+01   1.0000000e-02
   1.4750000e+01   1.0000000e-02
   1.4760000e+01   1.0000000e-02
   1.4770000e+01   1.0000000e-02
   1.4780000e+01   1.0000000e-02
   1.4790000e+01   1.0000000e-02
   1.4800000e+01   1.0000000e-02
   1.4810000e+01   1.0000000e-02
   1.4820000e+01   1.0000000e-02
   1.4830000e+01   1.0000000e-02
   1.4840000e+01   1.0000000e-02
   1.4850000e+01   1.0000000e-02
   1.4860000e+01   1.0000000e-02
   1.4870000e+01   1.0000000e-02
   1.4880000e+01   1.0000000e-02
   1.4890000e+01   1.0000000e-02
   1.4900000e+01   1.0000000e-02
   1.4910000e+01   1.0000000e-02
   1.4920000e+01   1.0000000e-02
   1.4930000e+01   1.0000000e-02
   1.4940000e+01   1.0000000e-02
   1.4950000e+01   1.0000000e-02
   1.4960000e+01   1.0000000e-02
   1.4970000e+01   1.0000000e-02
   1.4980000e+01   1.0000000e-02
   1.4990000e+01   1.0000000e-02
   1.5000000e+01   1.0000000e-02
   1.5010000e+01   1.0000000e-02
   1.5020000e+01   1.0000000e-02
   1.5030000e+01   1.0000000e-02
   1.5040000e+01   1.0000000e-02
   1.5050000e+01   1.0000000e-02
   1.5060000e+01   1.0000000e-02
   1.5070000e+01   1.0000000e-02
   1.5080000e+01   1.0000000e-02
   1.5090000e+01   1.0000000e-02
   1.5100000e+01   1.0000000e-02
   1.5110000e+01   1.0000000e-02
   1.5120000e+01   1.0000000e-02
   1.5130000e+01   1.0000000e-02
   1.5140000e+01   1.0000000e-02
   1.5150000e+01   1.0000000e-02
   1.5160000e+01   1.0000000e-02
   1.5170000e+01   1.0000000e-02
   1.5180000e+01   1.0000000e-02
   1.5190000e+01   1.0000000e-02
   1.5200000e+01   1.0000000e-02
   1.5210000e+01   1.0000000e-02
   1.5220000e+01   1.0000000e-02
   1.5230000e+01   1.0000000e-02
   1.5240000e+01   1.0000000e-02
   1.5250000e+01   1.0000000e-02
   1.5260000e+01   1.0000000e-02
   1.5270000e+01   1.0000000e-02
   1.5280000e+01   1.0000000e-02
   1.5290000e+01   1.0000000e-02
   1.5300000e+01   1.0000000e-02
   1.5310000e+01   1.0000000e-02
   1.5320000e+01   1.0000000e-02
   1.5330000e+01   1.0000000e-02
   1.5340000e+01   1.0000000e-02
   1.5350000e+01   1.0000000e-02
   1.5360000e+01   1.0000000e-02
   1.5370000e+01   1.0000000e-02
   1.5380000e+01   1.0000000e-02
   1.5390000e+01   1.0000000e-02
   1.5400000e+01   1.0000000e-02
   1.5410000e+01   1.0000000e-02
   1.5420000e+01   1.0000000e-02
   1.5430000e+01   1.0000000e-02
   1.5440000e+01   1.0000000e-02
   1.5450000e+01   1.0000000e-02
   1.5460000e+01   1.0000000e-02
   1.5470000e+01   1.0000000e-02
   1.5480000e+01   1.0000000e-02
   1.5490000e+01   1.0000000e-02
   1.5500000e+01   1.0000000e-02
   1.5510000e+01   1.0000000e-02
   1.5520000e+01   1.0000000e-02
   1.5530000e+01   1.0000000e-02
   1.5540000e+01   1.0000000e-02
   1.5550000e+01   1.0000000e-02
   1.5560000e+01   1.0000000e-02
   1.5570000e+01   1.0000000e-02
   1.5580000e+01   1.0000000e-02
   1.5590000e+01   1.0000000e-02
   1.5600000e+01   1.0000000e-02
   1.5610000e+01   1.0000000e-02
   1.5620000e+01   1.0000000e-02
   1.5630000e+01   1.0000000e-02
   1.5640000e+01   1.0000000e-02
   1.5650000e+01   1.0000000e-02
   1.5660000e+01   1.0000000e-02
   1.5670000e+01   1.0000000e-02
   1.5680000e+01   1.0000000e-02
   1.5690000e+01   1.0000000e-02
   1.5700000e+01   1.0000000e-02
   1.5710000e+01   1.0000000e-02
   1.5720000e+01   1.0000000e-02
   1.5730000e+01   1.0000000e-02
   1.5740000e+01   1.0000000e-02
   1.5750000e+01   1.0000000e-02
   1.5760000e+01   1.0000000e-02
   1.5770000e+01   1.0000000e-02
   1.5780000e+01   1.0000000e-02
   1.5790000e+01   1.0000000e-02
   1.5800000e+01   1.0000000e-02
   1.5810000e+01   1.0000000e-02
   1.5820000e+01   1.0000000e-02
   1.5830000e+01   1.0000000e-02
   1.5840000e+01   1.0000000e-02
   1.5850000e+01   1.0000000e-02
   1.5860000e+01   1.0000000e-02
   1.5870000e+01   1.0000000e-02
   1.5880000e+01   1.0000000e-02
   1.5890000e+01   1.0000004e-02
   1.5900000e+01   1.0000011e-02
   1.5910000e+01   1.0000022e-02
   1.5920000e+01   1.0000036e-02
   1.5930000e+01   1.0000053e-02
   1.5940000e+01   1.0000073e-02
   1.5950000e+01   1.0000096e-02
   1.5960000e+01   1.0000122e-02
   1.5970000e+01   1.0000151e-02
   1.5980000e+01   1.0000183e-02
   1.5990000e+01   1.0000217e-02
   1.6000000e+01   1.0000255e-02
   1.6010000e+01   1.0000295e-02
   1.6020000e+01   1.0000338e-02
   1.6030000e+01   1.0000383e-02
   1.6040000e+01   1.0000431e-02
   1.6050000e+01   1.0000481e-02
   1.6060000e+01   1.0000534e-02
   1.6070000e+01   1.0000589e-02
   1.6080000e+01   1.0000646e-02
   1.6090000e+01   1.0000706e-02
   1.6100000e+01   1.0000768e-02
   1.6110000e+01   1.0000832e-02
   1.6120000e+01   1.0000898e-02
   1.6130000e+01   1.0000966e-02
   1.6140000e+01   1.0001036e-02
   1.6150000e+01   1.0001108e-02
   1.6160000e+01   1.0001182e-02
   1.6170000e+01   1.0001258e-02
   1.6180000e+01   1.0001336e-02
   1.6190000e+01   1.0001415e-02
   1.6200000e+01   1.0001496e-02
   1.6210000e+01   1.0001579e-02
   1.6220000e+01   1.0001664e-02
   1.6230000e+01   1.0001750e-02
   1.6240000e+01   1.0001838e-02
   1.6250000e+01   1.0001927e-02
   1.6260000e+01   1.0002018e-02
   1.6270000e+01   1.0002110e-02
   1.6280000e+01   1.0002204e-02
   1.6290000e+01   1.0002299e-02
   1.6300000e+01   1.0002395e-02
   1.6310000e+01   1.0002493e-02
   1.6320000e+01   1.0002592e-02
   1.6330000e+01   1.0002692e-02
   1.6340000e+01   1.0002793e-02
   1.6350000e+01   1.0002896e-02
   1.6360000e+01   1.0002999e-02
   1.6370000e+01   1.0003104e-02
   1.6380000e+01   1.0003210e-02
   1.6390000e+01   1.0003317e-02
   1.6400000e+01   1.0003425e-02
   1.6410000e+01   1.0003533e-02
   1.6420000e+01   1.0003643e-02
   1.6430000e+01   1.0003754e-02
   1.6440000e+01   1.0003866e-02
   1.6450000e+01   1.0003978e-02
   1.6460000e+01   1.0004092e-02
   1.6470000e+01   1.0004206e-02
   1.6480000e+01   1.0004321e-02
   1.6490000e+01   1.0004436e-02
   1.6500000e+01   1.0004553e-02
   1.6510000e+01   1.0004670e-02
   1.6520000e+01   1.0004788e-02
   1.6530000e+01   1.0004906e-02
   1.6540000e+01   1.0005025e-02
   1.6550000e+01   1.0005145e-02
   1.6560000e+01   1.0005265e-02
   1.6570000e+01   1.0005386e-02
   1.6580000e+01   1.0005507e-02
   1.6590000e+01   1.0005629e-02
   1.6600000e+01   1.0005752e-02
   1.6610000e+01   1.0005875e-02
   1.6620000e+01   1.0005998e-02
   1.6630000e+01   1.0006122e-02
   1.6640000e+01   1.0006246e-02
   1.6650000e+01   1.0006371e-02
   1.6660000e+01   1.0006496e-02
   1.6670000e+01   1.0006621e-02
   1.6680000e+01   1.0006746e-02
   1.6690000e+01   1.0006872e-02
   1.6700000e+01   1.0006999e-02
   1.6710000e+01   1.0007125e-02
   1.6720000e+01   1.0007252e-02
   1.6730000e+01   1.0007379e-02
   1.6740000e+01   1.0007507e-02
   1.6750000e+01   1.0007634e-02
   1.6760000e+01   1.0007762e-02
   1.6770000e+01   1.0007890e-02
   1.6780000e+01   1.0008018e-02
   1.6790000e+01   1.0008146e-02
   1.6800000e+01   1.0008274e-02
   1.6810000e+01   1.0008403e-02
   1.6820000e+01   1.0008532e-02
   1.6830000e+01   1.0008660e-02
   1.6840000e+01   1.0008789e-02
   1.6850000e+01   1.0008918e-02
   1.6860000e+01   1.0009047e-02
   1.6870000e+01   1.0009176e-02
   1.6880000e+01   1.0009305e-02
   1.6890000e+01   1.0009434e-02
   1.6900000e+01   1.0009563e-02
   1.6910000e+01   1.0009692e-02
   1.6920000e+01   1.0009821e-02
   1.6930000e+01   1.0009950e-02
   1.6940000e+01   1.0010079e-02
   1.6950000e+01   1.0010208e-02
   1.6960000e+01   1.0010337e-02
   1.6970000e+01   1.0010465e-02
   1.6980000e+01   1.0010594e-02
   1.6990000e+01   1.0010723e-02
   1.7000000e+01   1.0010851e-02
   1.7010000e+01   1.0010979e-02
   1.7020000e+01   1.0011108e-02
   1.7030000e+01   1.0011236e-02
   1.7040000e+01   1.0011364e-02
   1.7050000e+01   1.0011492e-02
   1.7060000e+01   1.0011619e-02
   1.7070000e+01   1.0011747e-02
   1.7080000e+01   1.0011874e-02
   1.7090000e+01   1.0012001e-02
   1.7100000e+01   1.0012128e-02
   1.7110000e+01   1.0012255e-02
   1.7120000e+01   1.0012382e-02
   1.7130000e+01   1.0012508e-02
   1.7140000e+01   1.0012634e-02
   1.7150000e+01   1.0012760e-02
   1.7160000e+01   1.0012886e-02
   1.7170000e+01   1.0013011e-02
   1.7180000e+01   1.0013136e-02
   1.7190000e+01   1.0013261e-02
   1.7200000e+01   1.0013386e-02
   1.7210000e+01   1.0013511e-02
   1.7220000e+01   1.0013635e-02
   1.7230000e+01   1.0013759e-02
   1.7240000e+01   1.0013882e-02
   1.7250000e+01   1.0014005e-02
   1.7260000e+01   1.0014128e-02
   1.7270000e+01   1.0014251e-02
   1.7280000e+01   1.0014374e-02
   1.7290000e+01   1.0014496e-02
   1.7300000e+01   1.0014617e-02
   1.7310000e+01   1.0014739e-02
   1.7320000e+01   1.0014860e-02
   1.7330000e+01   1.0014981e-02
   1.7340000e+01   1.0015101e-02
   1.7350000e+01   1.0015221e-02
   1.7360000e+01   1.0015341e-02
   1.7370000e+01   1.0015461e-02
   1.7380000e+01   1.0015580e-02
   1.7390000e+01   1.0015699e-02
   1.7400000e+01   1.0015817e-02
   1.7410000e+01   1.0015935e-02
   1.7420000e+01   1.0016053e-02
   1.7430000e+01   1.0016170e-02
   1.7440000e+01   1.0016287e-02
   1.7450000e+01   1.0016404e-02
   1.7460000e+01   1.0016520e-02
   1.7470000e+01   1.0016636e-02
   1.7480000e+01   1.0016751e-02
   1.7490000e+01   1.0016866e-02
   1.7500000e+01   1.0016981e-02
   1.7510000e+01   1.0017095e-02
   1.7520000e+01   1.0017209e-02
   1.7530000e+01   1.0017322e-02
   1.7540000e+01   1.0017435e-02
   1.7550000e+01   1.0017548e-02
   1.7560000e+01   1.0017660e-02
   1.7570000e+01   1.0017772e-02
   1.7580000e+01   1.0017884e-02
   1.7590000e+01   1.0017995e-02
   1.7600000e+01   1.0018105e-02
   1.7610000e+01   1.0018216e-02
   1.7620000e+01   1.0018325e-02
   1.7630000e+01   1.0018435e-02
   1.7640000e+01   1.0018544e-02
   1.7650000e+01   1.0018652e-02
   1.7660000e+01   1.0018761e-02
   1.7670000e+01   1.0018868e-02
   1.7680000e+01   1.0018976e-02
   1.7690000e+01   1.0019082e-02
   1.7700000e+01   1.0019189e-02
   1.7710000e+01   1.0019295e-02
   1.7720000e+01   1.0019401e-02
   1.7730000e+01   1.0019506e-02
   1.7740000e+01   1.0019610e-02
   1.7750000e+01   1.0019715e-02
   1.7760000e+01   1.0019819e-02
   1.7770000e+01   1.0019922e-02
   1.7780000e+01   1.0020025e-02
   1.7790000e+01   1.0020128e-02
   1.7800000e+01   1.0020230e-02
   1.7810000e+01   1.0020332e-02
   1.7820000e+01   1.0020433e-02
   1.7830000e+01   1.0020534e-02
   1.7840000e+01   1.0020634e-02
   1.7850000e+01   1.0020734e-02
   1.7860000e+01   1.0020834e-02
   1.7870000e+01   1.0020933e-02
   1.7880000e+01   1.0021031e-02
   1.7890000e+01   1.0021130e-02
   1.7900000e+01   1.0021227e-02
   1.7910000e+01   1.0021325e-02
   1.7920000e+01   1.0021422e-02
   1.7930000e+01   1.0021518e-02
   1.7940000e+01   1.0021614e-02
   1.7950000e+01   1.0021710e-02
   1.7960000e+01   1.0021805e-02
   1.7970000e+01   1.0021900e-02
   1.7980000e+01   1.0021994e-02
   1.7990000e+01   1.0022088e-02
   1.8000000e+01   1.0022181e-02
   1.8010000e+01   1.0022274e-02
   1.8020000e+01   1.0022367e-02
   1.8030000e+01   1.0022459e-02
   1.8040000e+01   1.0022551e-02
   1.8050000e+01   1.0022642e-02
   1.8060000e+01   1.0022733e-02
   1.8070000e+01   1.0022823e-02
   1.8080000e+01   1.0022913e-02
   1.8090000e+01   1.0023003e-02
   1.8100000e+01   1.0023092e-02
   1.8110000e+01   1.0023180e-02
   1.8120000e+01   1.0023268e-02
   1.8130000e+01   1.0023356e-02
   1.8140000e+01   1.0023444e-02
   1.8150000e+01   1.0023531e-02
   1.8160000e+01   1.0023617e-02
   1.8170000e+01   1.0023703e-02
   1.8180000e+01   1.0023789e-02
   1.8190000e+01   1.0023874e-02
   1.8200000e+01   1.0023959e-02
   1.8210000e+01   1.0024043e-02
   1.8220000e+01   1.0024127e-02
   1.8230000e+01   1.0024211e-02
   1.8240000e+01   1.0024294e-02
   1.8250000e+01   1.0024376e-02
   1.8260000e+01   1.0024459e-02
   1.8270000e+01   1.0024541e-02
   1.8280000e+01   1.0024622e-02
   1.8290000e+01   1.0024703e-02
   1.8300000e+01   1.0024784e-02
   1.8310000e+01   1.0024864e-02
   1.8320000e+01   1.0024944e-02
   1.8330000e+01   1.0025023e-02
   1.8340000e+01   1.0025102e-02
   1.8350000e+01   1.0025180e-02
   1.8360000e+01   1.0025258e-02
   1.8370000e+01   1.0025336e-02
   1.8380000e+01   1.0025414e-02
   1.8390000e+01   1.0025490e-02
   1.8400000e+01   1.0025567e-02
   1.8410000e+01   1.0025643e-02
   1.8420000e+01   1.0025719e-02
   1.8430000e+01   1.0025794e-02
   1.8440000e+01   1.0025869e-02
   1.8450000e+01   1.0025943e-02
   1.8460000e+01   1.0026018e-02
   1.8470000e+01   1.0026091e-02
   1.8480000e+01   1.0026165e-02
   1.8490000e+01   1.0026237e-02
   1.8500000e+01   1.0026310e-02
   1.8510000e+01   1.0026382e-02
   1.8520000e+01   1.0026454e-02
   1.8530000e+01   1.0026525e-02
   1.8540000e+01   1.0026596e-02
   1.8550000e+01   1.0026667e-02
   1.8560000e+01   1.0026737e-02
   1.8570000e+01   1.0026807e-02
   1.8580000e+01   1.0026876e-02
   1.8590000e+01   1.0026945e-02
   1.8600000e+01   1.0027014e-02
   1.8610000e+01   1.0027082e-02
   1.8620000e+01   1.0027150e-02
   1.8630000e+01   1.0027218e-02
   1.8640000e+01   1.0027285e-02
   1.8650000e+01   1.0027352e-02
   1.8660000e+01   1.0027418e-02
   1.8670000e+01   1.0027484e-02
   1.8680000e+01   1.0027550e-02
   1.8690000e+01   1.0027615e-02
   1.8700000e+01   1.0027680e-02
   1.8710000e+01   1.0027745e-02
   1.8720000e+01   1.0027809e-02
   1.8730000e+01   1.0027873e-02
   1.8740000e+01   1.0027936e-02
   1.8750000e+01   1.0028000e-02
   1.8760000e+01   1.0028062e-02
   1.8770000e+01   1.0028125e-02
   1.8780000e+01   1.0028187e-02
   1.8790000e+01   1.0028249e-02
   1.8800000e+01   1.0028310e-02
   1.8810000e+01   1.0028371e-02
   1.8820000e+01   1.0028432e-02
   1.8830000e+01   1.0028492e-02
   1.8840000e+01   1.0028552e-02
   1.8850000e+01   1.0028612e-02
   1.8860000e+01   1.0028671e-02
   1.8870000e+01   1.0028730e-02
   1.8880000e+01   1.0028789e-02
   1.8890000e+01   1.0028847e-02
   1.8900000e+01   1.0028905e-02
   1.8910000e+01   1.0028963e-02
   1.8920000e+01   1.0029020e-02
   1.8930000e+01   1.0029077e-02
   1.8940000e+01   1.0029134e-02
   1.8950000e+01   1.0029190e-02
   1.8960000e+01   1.0029246e-02
   1.8970000e+01   1.0029302e-02
   1.8980000e+01   1.0029357e-02
   1.8990000e+01   1.0029412e-02
   1.9000000e+01   1.0029467e-02
   1.9010000e+01   1.0029521e-02
   1.9020000e+01   1.0029575e-02
   1.9030000e+01   1.0029629e-02
   1.9040000e+01   1.0029682e-02
   1.9050000e+01   1.0029736e-02
   1.9060000e+01   1.0029788e-02
   1.9070000e+01   1.0029841e-02
   1.9080000e+01   1.0029893e-02
   1.9090000e+01   1.0029945e-02
   1.9100000e+01   1.0029996e-02
   1.9110000e+01   1.0030048e-02
   1.9120000e+01   1.0030099e-02
   1.9130000e+01   1.0030149e-02
   1.9140000e+01   1.0030200e-02
   1.9150000e+01   1.0030250e-02
   1.9160000e+01   1.0030300e-02
   1.9170000e+01   1.0030349e-02
   1.9180000e+01   1.0030398e-02
   1.9190000e+01   1.0030447e-02
   1.9200000e+01   1.0030496e-02
   1.9210000e+01   1.0030544e-02
   1.9220000e+01   1.0030592e-02
   1.9230000e+01   1.0030640e-02
   1.9240000e+01   1.0030687e-02
   1.9250000e+01   1.0030734e-02
   1.9260000e+01   1.0030781e-02
   1.9270000e+01   1.0030828e-02
   1.9280000e+01   1.0030874e-02
   1.9290000e+01   1.0030920e-02
   1.9300000e+01   1.0030966e-02
   1.9310000e+01   1.0031012e-02
   1.9320000e+01   1.0031057e-02
   1.9330000e+01   1.0031102e-02
   1.9340000e+01   1.0031146e-02
   1.9350000e+01   1.0031191e-02
   1.9360000e+01   1.0031235e-02
   1.9370000e+01   1.0031279e-02
   1.9380000e+01   1.0031322e-02
   1.9390000e+01   1.0031366e-02
   1.9400000e+01   1.0031409e-02
   1.9410000e+01   1.0031452e-02
   1.9420000e+01   1.0031494e-02
   1.9430000e+01   1.0031536e-02
   1.9440000e+01   1.0031579e-02
   1.9450000e+01   1.0031620e-02
   1.9460000e+01   1.0031662e-02
   1.9470000e+01   1.0031703e-02
   1.9480000e+01   1.0031744e-02
   1.9490000e+01   1.0031785e-02
   1.9500000e+01   1.0031825e-02
   1.9510000e+01   1.0031866e-02
   1.9520000e+01   1.0031906e-02
   1.9530000e+01   1.0031945e-02
   1.9540000e+01   1.0031985e-02
   1.9550000e+01   1.0032024e-02
   1.9560000e+01   1.0032063e-02
   1.9570000e+01   1.0032102e-02
   1.9580000e+01   1.0032141e-02
   1.9590000e+01   1.0032179e-02
   1.9600000e+01   1.0032217e-02
   1.9610000e+01   1.0032255e-02
   1.9620000e+01   1.0032293e-02
   1.9630000e+01   1.0032330e-02
   1.9640000e+01   1.0032367e-02
   1.9650000e+01   1.0032404e-02
   1.9660000e+01   1.0032441e-02
   1.9670000e+01   1.0032477e-02
   1.9680000e+01   1.0032514e-02
   1.9690000e+01   1.0032550e-02
   1.9700000e+01   1.0032585e-02
   1.9710000e+01   1.0032621e-02
   1.9720000e+01   1.0032656e-02
   1.9730000e+01   1.0032692e-02
   1.9740000e+01   1.0032726e-02
   1.9750000e+01   1.0032761e-02
   1.9760000e+01   1.0032796e-02
   1.9770000e+01   1.0032830e-02
   1.9780000e+01   1.0032864e-02
   1.9790000e+01   1.0032898e-02
   1.9800000e+01   1.0032932e-02
   1.9810000e+01   1.0032965e-02
   1.9820000e+01   1.0032998e-02
   1.9830000e+01   1.0033031e-02
   1.9840000e+01   1.0033064e-02
   1.9850000e+01   1.0033097e-02
   1.9860000e+01   1.0033129e-02
   1.9870000e+01   1.0033161e-02
   1.9880000e+01   1.0033193e-02
   1.9890000e+01   1.0033225e-02
   1.9900000e+01   1.0033257e-02
   1.9910000e+01   1.0033288e-02
   1.9920000e+01   1.0033319e-02
   1.9930000e+01   1.0033350e-02
   1.9940000e+01   1.0033381e-02
   1.9950000e+01   1.0033412e-02
   1.9960000e+01   1.0033442e-02
   1.9970000e+01   1.0033472e-02
   1.9980000e+01   1.0033502e-02
   1.9990000e+01   1.0033532e-02
   2.0000000e+01   1.0033562e-02


==> data/ddcTildeData.dat <==
   0.0000000e+00   1.5801388e+01
   1.0000000e-02   1.5728050e+01
   2.0000000e-02   1.5651267e+01
   3.0000000e-02   1.5575943e+01
   4.0000000e-02   1.5502093e+01
   5.0000000e-02   1.5429735e+01
   6.0000000e-02   1.5358885e+01
   7.0000000e-02   1.5289560e+01
   8.0000000e-02   1.5221774e+01
   9.0000000e-02   1.5155545e+01
   1.0000000e-01   1.5090886e+01
   1.1000000e-01   1.5027815e+01
   1.2000000e-01   1.4966344e+01
   1.3000000e-01   1.4906488e+01
   1.4000000e-01   1.4848259e+01
   1.5000000e-01   1.4791667e+01
   1.6000000e-01   1.4736720e+01
   1.7000000e-01   1.4683426e+01
   1.8000000e-01   1.4631793e+01
   1.9000000e-01   1.4581828e+01
   2.0000000e-01   1.4533535e+01
   2.1000000e-01   1.4486919e+01
   2.2000000e-01   1.4441983e+01
   2.3000000e-01   1.4398730e+01
   2.4000000e-01   1.4357160e+01
   2.5000000e-01   1.4317272e+01
   2.6000000e-01   1.4279065e+01
   2.7000000e-01   1.4242536e+01
   2.8000000e-01   1.4207681e+01
   2.9000000e-01   1.4174492e+01
   3.0000000e-01   1.4142964e+01
   3.1000000e-01   1.4113087e+01
   3.2000000e-01   1.4084852e+01
   3.3000000e-01   1.4058246e+01
   3.4000000e-01   1.4033256e+01
   3.5000000e-01   1.4009870e+01
   3.6000000e-01   1.3988069e+01
   3.7000000e-01   1.3967838e+01
   3.8000000e-01   1.3949158e+01
   3.9000000e-01   1.3932009e+01
   4.0000000e-01   1.3916370e+01
   4.1000000e-01   1.3902218e+01
   4.2000000e-01   1.3889531e+01
   4.3000000e-01   1.3878285e+01
   4.4000000e-01   1.3868452e+01
   4.5000000e-01   1.3860007e+01
   4.6000000e-01   1.3852922e+01
   4.7000000e-01   1.3847170e+01
   4.8000000e-01   1.3842720e+01
   4.9000000e-01   1.3839542e+01
   5.0000000e-01   1.3837607e+01
   5.1000000e-01   1.3698668e+01
   5.2000000e-01   1.3561112e+01
   5.3000000e-01   1.3424925e+01
   5.4000000e-01   1.3290094e+01
   5.5000000e-01   1.3156605e+01
   5.6000000e-01   1.3024444e+01
   5.7000000e-01   1.2893598e+01
   5.8000000e-01   1.2764053e+01
   5.9000000e-01   1.2635796e+01
   6.0000000e-01   1.2508814e+01
   6.1000000e-01   1.2383094e+01
   6.2000000e-01   1.2258623e+01
   6.3000000e-01   1.2135388e+01
   6.4000000e-01   1.2013376e+01
   6.5000000e-01   1.1892575e+01
   6.6000000e-01   1.1772973e+01
   6.7000000e-01   1.1654557e+01
   6.8000000e-01   1.1537315e+01
   6.9000000e-01   1.1421234e+01
   7.0000000e-01   1.1306304e+01
   7.1000000e-01   1.1192512e+01
   7.2000000e-01   1.1079846e+01
   7.3000000e-01   1.0968295e+01
   7.4000000e-01   1.0857848e+01
   7.5000000e-01   1.0748493e+01
   7.6000000e-01   1.0640198e+01
   7.7000000e-01   1.0532951e+01
   7.8000000e-01   1.0426741e+01
   7.9000000e-01   1.0321605e+01
   8.0000000e-01   1.0217530e+01
   8.1000000e-01   1.0114507e+01
   8.2000000e-01   1.0012525e+01
   8.3000000e-01   9.9115725e+00
   8.4000000e-01   9.8116391e+00
   8.5000000e-01   9.7127144e+00
   8.6000000e-01   9.6147880e+00
   8.7000000e-01   9.5178497e+00
   8.8000000e-01   9.4218892e+00
   8.9000000e-01   9.3268967e+00
   9.0000000e-01   9.2328621e+00
   9.1000000e-01   9.1397756e+00
   9.2000000e-01   9.0476276e+00
   9.3000000e-01   8.9564084e+00
   9.4000000e-01   8.8661085e+00
   9.5000000e-01   8.7767185e+00
   9.6000000e-01   8.6882291e+00
   9.7000000e-01   8.6006312e+00
   9.8000000e-01   8.5139156e+00
   9.9000000e-01   8.4280733e+00
   1.0000000e+00   8.3430954e+00
   1.0100000e+00   8.2589732e+00
   1.0200000e+00   8.1756978e+00
   1.0300000e+00   8.0932608e+00
   1.0400000e+00   8.0116535e+00
   1.0500000e+00   7.9308675e+00
   1.0600000e+00   7.8508946e+00
   1.0700000e+00   7.7717263e+00
   1.0800000e+00   7.6933547e+00
   1.0900000e+00   7.6157715e+00
   1.1000000e+00   7.5389688e+00
   1.1100000e+00   7.4629386e+00
   1.1200000e+00   7.3876732e+00
   1.1300000e+00   7.3131648e+00
   1.1400000e+00   7.2394058e+00
   1.1500000e+00   7.1663885e+00
   1.1600000e+00   7.0941054e+00
   1.1700000e+00   7.0225492e+00
   1.1800000e+00   6.9517125e+00
   1.1900000e+00   6.8815879e+00
   1.2000000e+00   6.8121684e+00
   1.2100000e+00   6.7434468e+00
   1.2200000e+00   6.6754160e+00
   1.2300000e+00   6.6080691e+00
   1.2400000e+00   6.5413992e+00
   1.2500000e+00   6.4753994e+00
   1.2600000e+00   6.4100631e+00
   1.2700000e+00   6.3453834e+00
   1.2800000e+00   6.2813538e+00
   1.2900000e+00   6.2179678e+00
   1.3000000e+00   6.1552188e+00
   1.3100000e+00   6.0931004e+00
   1.3200000e+00   6.0316063e+00
   1.3300000e+00   5.9707302e+00
   1.3400000e+00   5.9104659e+00
   1.3500000e+00   5.8508073e+00
   1.3600000e+00   5.7917481e+00
   1.3700000e+00   5.7332825e+00
   1.3800000e+00   5.6754044e+00
   1.3900000e+00   5.6181079e+00
   1.4000000e+00   5.5613872e+00
   1.4100000e+00   5.5052365e+00
   1.4200000e+00   5.4496500e+00
   1.4300000e+00   5.3946221e+00
   1.4400000e+00   5.3401472e+00
   1.4500000e+00   5.2862198e+00
   1.4600000e+00   5.2328342e+00
   1.4700000e+00   5.1799851e+00
   1.4800000e+00   5.1276671e+00
   1.4900000e+00   5.0758748e+00
   1.5000000e+00   5.0246031e+00
   1.5100000e+00   4.9738465e+00
   1.5200000e+00   4.9236001e+00
   1.5300000e+00   4.8738586e+00
   1.5400000e+00   4.8246170e+00
   1.5500000e+00   4.7758702e+00
   1.5600000e+00   4.7276134e+00
   1.5700000e+00   4.6798415e+00
   1.5800000e+00   4.6325498e+00
   1.5900000e+00   4.5857333e+00
   1.6000000e+00   4.5393874e+00
   1.6100000e+00   4.4935074e+00
   1.6200000e+00   4.4480884e+00
   1.6300000e+00   4.4031260e+00
   1.6400000e+00   4.3586155e+00
   1.6500000e+00   4.3145524e+00
   1.6600000e+00   4.2709322e+00
   1.6700000e+00   4.2277505e+00
   1.6800000e+00   4.1850028e+00
   1.6900000e+00   4.1426849e+00
   1.7000000e+00   4.1007924e+00
   1.7100000e+00   4.0593211e+00
   1.7200000e+00   4.0182666e+00
   1.7300000e+00   3.9776249e+00
   1.7400000e+00   3.9373919e+00
   1.7500000e+00   3.8975633e+00
   1.7600000e+00   3.8581352e+00
   1.7700000e+00   3.8191035e+00
   1.7800000e+00   3.7804643e+00
   1.7900000e+00   3.7422136e+00
   1.8000000e+00   3.7043476e+00
   1.8100000e+00   3.6668623e+00
   1.8200000e+00   3.6297540e+00
   1.8300000e+00   3.5930189e+00
   1.8400000e+00   3.5566532e+00
   1.8500000e+00   3.5206533e+00
   1.8600000e+00   3.4850155e+00
   1.8700000e+00   3.4497361e+00
   1.8800000e+00   3.4148115e+00
   1.8900000e+00   3.3802382e+00
   1.9000000e+00   3.3460128e+00
   1.9100000e+00   3.3121316e+00
   1.9200000e+00   3.2785912e+00
   1.9300000e+00   3.2453883e+00
   1.9400000e+00   3.2125194e+00
   1.9500000e+00   3.1799812e+00
   1.9600000e+00   3.1477703e+00
   1.9700000e+00   3.1158836e+00
   1.9800000e+00   3.0843177e+00
   1.9900000e+00   3.0530695e+00
   2.0000000e+00   3.0221357e+00
   2.0100000e+00   2.9915132e+00
   2.0200000e+00   2.9611988e+00
   2.0300000e+00   2.9311896e+00
   2.0400000e+00   2.9014824e+00
   2.0500000e+00   2.8720742e+00
   2.0600000e+00   2.8429619e+00
   2.0700000e+00   2.8141428e+00
   2.0800000e+00   2.7856137e+00
   2.0900000e+00   2.7573718e+00
   2.1000000e+00   2.7294143e+00
   2.1100000e+00   2.7017382e+00
   2.1200000e+00   2.6743407e+00
   2.1300000e+00   2.6472191e+00
   2.1400000e+00   2.6203706e+00
   2.1500000e+00   2.5937924e+00
   2.1600000e+00   2.5674819e+00
   2.1700000e+00   2.5414363e+00
   2.1800000e+00   2.5156530e+00
   2.1900000e+00   2.4901294e+00
   2.2000000e+00   2.4648629e+00
   2.2100000e+00   2.4398508e+00
   2.2200000e+00   2.4150907e+00
   2.2300000e+00   2.3905800e+00
   2.2400000e+00   2.3663162e+00
   2.2500000e+00   2.3422968e+00
   2.2600000e+00   2.3185194e+00
   2.2700000e+00   2.2949816e+00
   2.2800000e+00   2.2716809e+00
   2.2900000e+00   2.2486151e+00
   2.3000000e+00   2.2257816e+00
   2.3100000e+00   2.2031782e+00
   2.3200000e+00   2.1808026e+00
   2.3300000e+00   2.1586525e+00
   2.3400000e+00   2.1367257e+00
   2.3500000e+00   2.1150198e+00
   2.3600000e+00   2.0935328e+00
   2.3700000e+00   2.0722623e+00
   2.3800000e+00   2.0512062e+00
   2.3900000e+00   2.0303625e+00
   2.4000000e+00   2.0097288e+00
   2.4100000e+00   1.9893032e+00
   2.4200000e+00   1.9690835e+00
   2.4300000e+00   1.9490677e+00
   2.4400000e+00   1.9292538e+00
   2.4500000e+00   1.9096396e+00
   2.4600000e+00   1.8902233e+00
   2.4700000e+00   1.8710027e+00
   2.4800000e+00   1.8519761e+00
   2.4900000e+00   1.8331413e+00
   2.5000000e+00   1.8144965e+00
   2.5100000e+00   1.7960399e+00
   2.5200000e+00   1.7777694e+00
   2.5300000e+00   1.7596832e+00
   2.5400000e+00   1.7417795e+00
   2.5500000e+00   1.7240564e+00
   2.5600000e+00   1.7065122e+00
   2.5700000e+00   1.6891450e+00
   2.5800000e+00   1.6719531e+00
   2.5900000e+00   1.6549346e+00
   2.6000000e+00   1.6380880e+00
   2.6100000e+00   1.6214113e+00
   2.6200000e+00   1.6049030e+00
   2.6300000e+00   1.5885614e+00
   2.6400000e+00   1.5723847e+00
   2.6500000e+00   1.5563713e+00
   2.6600000e+00   1.5405196e+00
   2.6700000e+00   1.5248279e+00
   2.6800000e+00   1.5092947e+00
   2.6900000e+00   1.4939183e+00
   2.7000000e+00   1.4786972e+00
   2.7100000e+00   1.4636299e+00
   2.7200000e+00   1.4487147e+00
   2.7300000e+00   1.4339501e+00
   2.7400000e+00   1.4193347e+00
   2.7500000e+00   1.4048669e+00
   2.7600000e+00   1.3905453e+00
   2.7700000e+00   1.3763684e+00
   2.7800000e+00   1.3623347e+00
   2.7900000e+00   1.3484428e+00
   2.8000000e+00   1.3346912e+00
   2.8100000e+00   1.3210786e+00
   2.8200000e+00   1.3076036e+00
   2.8300000e+00   1.2942648e+00
   2.8400000e+00   1.2810608e+00
   2.8500000e+00   1.2679902e+00
   2.8600000e+00   1.2550518e+00
   2.8700000e+00   1.2422442e+00
   2.8800000e+00   1.2295638e+00
   2.8900000e+00   1.2170273e+00
   2.9000000e+00   1.2046331e+00
   2.9100000e+00   1.1923793e+00
   2.9200000e+00   1.1802642e+00
   2.9300000e+00   1.1682859e+00
   2.9400000e+00   1.1564428e+00
   2.9500000e+00   1.1447332e+00
   2.9600000e+00   1.1331555e+00
   2.9700000e+00   1.1217079e+00
   2.9800000e+00   1.1103890e+00
   2.9900000e+00   1.0991971e+00
   3.0000000e+00   1.0881306e+00
   3.0100000e+00   1.0771880e+00
   3.0200000e+00   1.0663676e+00
   3.0300000e+00   1.0556679e+00
   3.0400000e+00   1.0450873e+00
   3.0500000e+00   1.0346243e+00
   3.0600000e+00   1.0242772e+00
   3.0700000e+00   1.0140444e+00
   3.0800000e+00   1.0039184e+00
   3.0900000e+00   9.9390456e-01
   3.1000000e+00   9.8399779e-01
   3.1100000e+00   9.7420179e-01
   3.1200000e+00   9.6452170e-01
   3.1300000e+00   9.5493735e-01
   3.1400000e+00   9.4544781e-01
   3.1500000e+00   9.3605213e-01
   3.1600000e+00   9.2674939e-01
   3.1700000e+00   9.1753869e-01
   3.1800000e+00   9.0841910e-01
   3.1900000e+00   8.9938973e-01
   3.2000000e+00   8.9044969e-01
   3.2100000e+00   8.8159811e-01
   3.2200000e+00   8.7283412e-01
   3.2300000e+00   8.6415684e-01
   3.2400000e+00   8.5556544e-01
   3.2500000e+00   8.4705905e-01
   3.2600000e+00   8.3863686e-01
   3.2700000e+00   8.3029802e-01
   3.2800000e+00   8.2204172e-01
   3.2900000e+00   8.1386715e-01
   3.3000000e+00   8.0577351e-01
   3.3100000e+00   7.9775999e-01
   3.3200000e+00   7.8982581e-01
   3.3300000e+00   7.8197020e-01
   3.3400000e+00   7.7419237e-01
   3.3500000e+00   7.6649157e-01
   3.3600000e+00   7.5886704e-01
   3.3700000e+00   7.5131803e-01
   3.3800000e+00   7.4384379e-01
   3.3900000e+00   7.3644360e-01
   3.4000000e+00   7.2911672e-01
   3.4100000e+00   7.2186244e-01
   3.4200000e+00   7.1468005e-01
   3.4300000e+00   7.0756883e-01
   3.4400000e+00   7.0052809e-01
   3.4500000e+00   6.9355714e-01
   3.4600000e+00   6.8665530e-01
   3.4700000e+00   6.7982189e-01
   3.4800000e+00   6.7305623e-01
   3.4900000e+00   6.6635766e-01
   3.5000000e+00   6.5972553e-01
   3.5100000e+00   6.5315918e-01
   3.5200000e+00   6.4665798e-01
   3.5300000e+00   6.4022127e-01
   3.5400000e+00   6.3384844e-01
   3.5500000e+00   6.2753885e-01
   3.5600000e+00   6.2129189e-01
   3.5700000e+00   6.1510694e-01
   3.5800000e+00   6.0898340e-01
   3.5900000e+00   6.0292066e-01
   3.6000000e+00   5.9691813e-01
   3.6100000e+00   5.9097523e-01
   3.6200000e+00   5.8509136e-01
   3.6300000e+00   5.7926595e-01
   3.6400000e+00   5.7349843e-01
   3.6500000e+00   5.6778823e-01
   3.6600000e+00   5.6213480e-01
   3.6700000e+00   5.5653756e-01
   3.6800000e+00   5.5099597e-01
   3.6900000e+00   5.4550949e-01
   3.7000000e+00   5.4007756e-01
   3.7100000e+00   5.3469966e-01
   3.7200000e+00   5.2937525e-01
   3.7300000e+00   5.2410380e-01
   3.7400000e+00   5.1888480e-01
   3.7500000e+00   5.1371772e-01
   3.7600000e+00   5.0860204e-01
   3.7700000e+00   5.0353727e-01
   3.7800000e+00   4.9852289e-01
   3.7900000e+00   4.9355842e-01
   3.8000000e+00   4.8864335e-01
   3.8100000e+00   4.8377719e-01
   3.8200000e+00   4.7895946e-01
   3.8300000e+00   4.7418967e-01
   3.8400000e+00   4.6946736e-01
   3.8500000e+00   4.6479205e-01
   3.8600000e+00   4.6016327e-01
   3.8700000e+00   4.5558056e-01
   3.8800000e+00   4.5104346e-01
   3.8900000e+00   4.4655151e-01
   3.9000000e+00   4.4210428e-01
   3.9100000e+00   4.3770130e-01
   3.9200000e+00   4.3334215e-01
   3.9300000e+00   4.2902638e-01
   3.9400000e+00   4.2475357e-01
   3.9500000e+00   4.2052328e-01
   3.9600000e+00   4.1633509e-01
   3.9700000e+00   4.1218859e-01
   3.9800000e+00   4.0808336e-01
   3.9900000e+00   4.0401898e-01
   4.0000000e+00   3.9999506e-01
   4.0100000e+00   3.9601118e-01
   4.0200000e+00   3.9206696e-01
   4.0300000e+00   3.8816199e-01
   4.0400000e+00   3.8429588e-01
   4.0500000e+00   3.8046825e-01
   4.0600000e+00   3.7667872e-01
   4.0700000e+00   3.7292690e-01
   4.0800000e+00   3.6921243e-01
   4.0900000e+00   3.6553492e-01
   4.1000000e+00   3.6189401e-01
   4.1100000e+00   3.5828934e-01
   4.1200000e+00   3.5472055e-01
   4.1300000e+00   3.5118727e-01
   4.1400000e+00   3.4768916e-01
   4.1500000e+00   3.4422587e-01
   4.1600000e+00   3.4079704e-01
   4.1700000e+00   3.3740234e-01
   4.1800000e+00   3.3404143e-01
   4.1900000e+00   3.3071397e-01
   4.2000000e+00   3.2741962e-01
   4.2100000e+00   3.2415806e-01
   4.2200000e+00   3.2092897e-01
   4.2300000e+00   3.1773201e-01
   4.2400000e+00   3.1456687e-01
   4.2500000e+00   3.1143324e-01
   4.2600000e+00   3.0833079e-01
   4.2700000e+00   3.0525922e-01
   4.2800000e+00   3.0221822e-01
   4.2900000e+00   2.9920749e-01
   4.3000000e+00   2.9622672e-01
   4.3100000e+00   2.9327563e-01
   4.3200000e+00   2.9035390e-01
   4.3300000e+00   2.8746126e-01
   4.3400000e+00   2.8459741e-01
   4.3500000e+00   2.8176206e-01
   4.3600000e+00   2.7895493e-01
   4.3700000e+00   2.7617575e-01
   4.3800000e+00   2.7342422e-01
   4.3900000e+00   2.7070009e-01
   4.4000000e+00   2.6800306e-01
   4.4100000e+00   2.6533289e-01
   4.4200000e+00   2.6268929e-01
   4.4300000e+00   2.6007200e-01
   4.4400000e+00   2.5748077e-01
   4.4500000e+00   2.5491533e-01
   4.4600000e+00   2.5237543e-01
   4.4700000e+00   2.4986081e-01
   4.4800000e+00   2.4737122e-01
   4.4900000e+00   2.4490641e-01
   4.5000000e+00   2.4246613e-01
   4.5100000e+00   2.4005015e-01
   4.5200000e+00   2.3765822e-01
   4.5300000e+00   2.3529010e-01
   4.5400000e+00   2.3294555e-01
   4.5500000e+00   2.3062434e-01
   4.5600000e+00   2.2832623e-01
   4.5700000e+00   2.2605101e-01
   4.5800000e+00   2.2379843e-01
   4.5900000e+00   2.2156828e-01
   4.6000000e+00   2.1936033e-01
   4.6100000e+00   2.1717436e-01
   4.6200000e+00   2.1501015e-01
   4.6300000e+00   2.1286748e-01
   4.6400000e+00   2.1074615e-01
   4.6500000e+00   2.0864593e-01
   4.6600000e+00   2.0656663e-01
   4.6700000e+00   2.0450802e-01
   4.6800000e+00   2.0246991e-01
   4.6900000e+00   2.0045209e-01
   4.7000000e+00   1.9845436e-01
   4.7100000e+00   1.9647652e-01
   4.7200000e+00   1.9451837e-01
   4.7300000e+00   1.9257971e-01
   4.7400000e+00   1.9066036e-01
   4.7500000e+00   1.8876011e-01
   4.7600000e+00   1.8687879e-01
   4.7700000e+00   1.8501619e-01
   4.7800000e+00   1.8317214e-01
   4.7900000e+00   1.8134646e-01
   4.8000000e+00   1.7953895e-01
   4.8100000e+00   1.7774943e-01
   4.8200000e+00   1.7597774e-01
   4.8300000e+00   1.7422368e-01
   4.8400000e+00   1.7248709e-01
   4.8500000e+00   1.7076779e-01
   4.8600000e+00   1.6906562e-01
   4.8700000e+00   1.6738039e-01
   4.8800000e+00   1.6571194e-01
   4.8900000e+00   1.6406010e-01
   4.9000000e+00   1.6242472e-01
   4.9100000e+00   1.6080561e-01
   4.9200000e+00   1.5920263e-01
   4.9300000e+00   1.5761562e-01
   4.9400000e+00   1.5604440e-01
   4.9500000e+00   1.5448884e-01
   4.9600000e+00   1.5294876e-01
   4.9700000e+00   1.5142402e-01
   4.9800000e+00   1.4991447e-01
   4.9900000e+00   1.4841995e-01
   5.0000000e+00   1.4694031e-01
   5.0100000e+00   1.4547541e-01
   5.0200000e+00   1.4402509e-01
   5.0300000e+00   1.4258922e-01
   5.0400000e+00   1.4116765e-01
   5.0500000e+00   1.3976024e-01
   5.0600000e+00   1.3836684e-01
   5.0700000e+00   1.3698733e-01
   5.0800000e+00   1.3562155e-01
   5.0900000e+00   1.3426937e-01
   5.1000000e+00   1.3293066e-01
   5.1100000e+00   1.3160529e-01
   5.1200000e+00   1.3029311e-01
   5.1300000e+00   1.2899401e-01
   5.1400000e+00   1.2770785e-01
   5.1500000e+00   1.2643449e-01
   5.1600000e+00   1.2517382e-01
   5.1700000e+00   1.2392571e-01
   5.1800000e+00   1.2269003e-01
   5.1900000e+00   1.2146665e-01
   5.2000000e+00   1.2025547e-01
   5.2100000e+00   1.1905635e-01
   5.2200000e+00   1.1786917e-01
   5.2300000e+00   1.1669382e-01
   5.2400000e+00   1.1553018e-01
   5.2500000e+00   1.1437812e-01
   5.2600000e+00   1.1323755e-01
   5.2700000e+00   1.1210834e-01
   5.2800000e+00   1.1099038e-01
   5.2900000e+00   1.0988355e-01
   5.3000000e+00   1.0878775e-01
   5.3100000e+00   1.0770287e-01
   5.3200000e+00   1.0662880e-01
   5.3300000e+00   1.0556542e-01
   5.3400000e+00   1.0451264e-01
   5.3500000e+00   1.0347035e-01
   5.3600000e+00   1.0243845e-01
   5.3700000e+00   1.0141682e-01
   5.3800000e+00   1.0040538e-01
   5.3900000e+00   9.9404010e-02
   5.4000000e+00   9.8412619e-02
   5.4100000e+00   9.7431106e-02
   5.4200000e+00   9.6459373e-02
   5.4300000e+00   9.5497321e-02
   5.4400000e+00   9.4544856e-02
   5.4500000e+00   9.3601882e-02
   5.4600000e+00   9.2668304e-02
   5.4700000e+00   9.1744028e-02
   5.4800000e+00   9.0828963e-02
   5.4900000e+00   8.9923016e-02
   5.5000000e+00   8.9026096e-02
   5.5100000e+00   8.8138115e-02
   5.5200000e+00   8.7258982e-02
   5.5300000e+00   8.6388610e-02
   5.5400000e+00   8.5526912e-02
   5.5500000e+00   8.4673801e-02
   5.5600000e+00   8.3829192e-02
   5.5700000e+00   8.2993000e-02
   5.5800000e+00   8.2165142e-02
   5.5900000e+00   8.1345534e-02
   5.6000000e+00   8.0534095e-02
   5.6100000e+00   7.9730743e-02
   5.6200000e+00   7.8935397e-02
   5.6300000e+00   7.8147978e-02
   5.6400000e+00   7.7368408e-02
   5.6500000e+00   7.6596607e-02
   5.6600000e+00   7.5832499e-02
   5.6700000e+00   7.5076007e-02
   5.6800000e+00   7.4327054e-02
   5.6900000e+00   7.3585568e-02
   5.7000000e+00   7.2851471e-02
   5.7100000e+00   7.2124693e-02
   5.7200000e+00   7.1405158e-02
   5.7300000e+00   7.0692796e-02
   5.7400000e+00   6.9987535e-02
   5.7500000e+00   6.9289304e-02
   5.7600000e+00   6.8598033e-02
   5.7700000e+00   6.7913653e-02
   5.7800000e+00   6.7236095e-02
   5.7900000e+00   6.6565292e-02
   5.8000000e+00   6.5901176e-02
   5.8100000e+00   6.5243680e-02
   5.8200000e+00   6.4592739e-02
   5.8300000e+00   6.3948288e-02
   5.8400000e+00   6.3310261e-02
   5.8500000e+00   6.2678595e-02
   5.8600000e+00   6.2053226e-02
   5.8700000e+00   6.1434092e-02
   5.8800000e+00   6.0821131e-02
   5.8900000e+00   6.0214281e-02
   5.9000000e+00   5.9613482e-02
   5.9100000e+00   5.9018673e-02
   5.9200000e+00   5.8429794e-02
   5.9300000e+00   5.7846786e-02
   5.9400000e+00   5.7269591e-02
   5.9500000e+00   5.6698152e-02
   5.9600000e+00   5.6132410e-02
   5.9700000e+00   5.5572309e-02
   5.9800000e+00   5.5017793e-02
   5.9900000e+00   5.4468806e-02
   6.0000000e+00   5.3925293e-02
   6.0100000e+00   5.3387200e-02
   6.0200000e+00   5.2854473e-02
   6.0300000e+00   5.2327057e-02
   6.0400000e+00   5.1804901e-02
   6.0500000e+00   5.1287952e-02
   6.0600000e+00   5.0776158e-02
   6.0700000e+00   5.0269467e-02
   6.0800000e+00   4.9767830e-02
   6.0900000e+00   4.9271195e-02
   6.1000000e+00   4.8779512e-02
   6.1100000e+00   4.8292733e-02
   6.1200000e+00   4.7810808e-02
   6.1300000e+00   4.7333690e-02
   6.1400000e+00   4.6861329e-02
   6.1500000e+00   4.6393680e-02
   6.1600000e+00   4.5930694e-02
   6.1700000e+00   4.5472326e-02
   6.1800000e+00   4.5018530e-02
   6.1900000e+00   4.4569259e-02
   6.2000000e+00   4.4124469e-02
   6.2100000e+00   4.3684115e-02
   6.2200000e+00   4.3248153e-02
   6.2300000e+00   4.2816540e-02
   6.2400000e+00   4.2389231e-02
   6.2500000e+00   4.1966184e-02
   6.2600000e+00   4.1547357e-02
   6.2700000e+00   4.1132707e-02
   6.2800000e+00   4.0722193e-02
   6.2900000e+00   4.0315774e-02
   6.3000000e+00   3.9913408e-02
   6.3100000e+00   3.9515056e-02
   6.3200000e+00   3.9120678e-02
   6.3300000e+00   3.8730233e-02
   6.3400000e+00   3.8343682e-02
   6.3500000e+00   3.7960988e-02
   6.3600000e+00   3.7582111e-02
   6.3700000e+00   3.7207013e-02
   6.3800000e+00   3.6835657e-02
   6.3900000e+00   3.6468006e-02
   6.4000000e+00   3.6104022e-02
   6.4100000e+00   3.5743668e-02
   6.4200000e+00   3.5386910e-02
   6.4300000e+00   3.5033710e-02
   6.4400000e+00   3.4684034e-02
   6.4500000e+00   3.4337846e-02
   6.4600000e+00   3.3995111e-02
   6.4700000e+00   3.3655796e-02
   6.4800000e+00   3.3319865e-02
   6.4900000e+00   3.2987286e-02
   6.5000000e+00   3.2658025e-02
   6.5100000e+00   3.2332048e-02
   6.5200000e+00   3.2009323e-02
   6.5300000e+00   3.1689818e-02
   6.5400000e+00   3.1373501e-02
   6.5500000e+00   3.1060339e-02
   6.5600000e+00   3.0750302e-02
   6.5700000e+00   3.0443357e-02
   6.5800000e+00   3.0139475e-02
   6.5900000e+00   2.9838625e-02
   6.6000000e+00   2.9540776e-02
   6.6100000e+00   2.9245899e-02
   6.6200000e+00   2.8953963e-02
   6.6300000e+00   2.8664940e-02
   6.6400000e+00   2.8378801e-02
   6.6500000e+00   2.8095517e-02
   6.6600000e+00   2.7815059e-02
   6.6700000e+00   2.7537399e-02
   6.6800000e+00   2.7262509e-02
   6.6900000e+00   2.6990362e-02
   6.7000000e+00   2.6720930e-02
   6.7100000e+00   2.6454187e-02
   6.7200000e+00   2.6190104e-02
   6.7300000e+00   2.5928657e-02
   6.7400000e+00   2.5669818e-02
   6.7500000e+00   2.5413562e-02
   6.7600000e+00   2.5159862e-02
   6.7700000e+00   2.4908694e-02
   6.7800000e+00   2.4660032e-02
   6.7900000e+00   2.4413851e-02
   6.8000000e+00   2.4170126e-02
   6.8100000e+00   2.3928833e-02
   6.8200000e+00   2.3689947e-02
   6.8300000e+00   2.3453445e-02
   6.8400000e+00   2.3219303e-02
   6.8500000e+00   2.2987497e-02
   6.8600000e+00   2.2758003e-02
   6.8700000e+00   2.2530800e-02
   6.8800000e+00   2.2305863e-02
   6.8900000e+00   2.2083171e-02
   6.9000000e+00   2.1862701e-02
   6.9100000e+00   2.1644431e-02
   6.9200000e+00   2.1428338e-02
   6.9300000e+00   2.1214402e-02
   6.9400000e+00   2.1002600e-02
   6.9500000e+00   2.0792911e-02
   6.9600000e+00   2.0585315e-02
   6.9700000e+00   2.0379790e-02
   6.9800000e+00   2.0176316e-02
   6.9900000e+00   1.9974872e-02
   7.0000000e+00   1.9775437e-02
   7.0100000e+00   1.9577993e-02
   7.0200000e+00   1.9382519e-02
   7.0300000e+00   1.9188995e-02
   7.0400000e+00   1.8997402e-02
   7.0500000e+00   1.8807721e-02
   7.0600000e+00   1.8619932e-02
   7.0700000e+00   1.8434017e-02
   7.0800000e+00   1.8249957e-02
   7.0900000e+00   1.8067733e-02
   7.1000000e+00   1.7887328e-02
   7.1100000e+00   1.7887194e-02
   7.1200000e+00   1.7887065e-02
   7.1300000e+00   1.7886939e-02
   7.1400000e+00   1.7886816e-02
   7.1500000e+00   1.7886697e-02
   7.1600000e+00   1.7886581e-02
   7.1700000e+00   1.7886469e-02
   7.1800000e+00   1.7886359e-02
   7.1900000e+00   1.7886253e-02
   7.2000000e+00   1.7886149e-02
   7.2100000e+00   1.7886048e-02
   7.2200000e+00   1.7885950e-02
   7.2300000e+00   1.7885854e-02
   7.2400000e+00   1.7885761e-02
   7.2500000e+00   1.7885670e-02
   7.2600000e+00   1.7885581e-02
   7.2700000e+00   1.7885495e-02
   7.2800000e+00   1.7885411e-02
   7.2900000e+00   1.7885329e-02
   7.3000000e+00   1.7885249e-02
   7.3100000e+00   1.7885171e-02
   7.3200000e+00   1.7885095e-02
   7.3300000e+00   1.7885021e-02
   7.3400000e+00   1.7884948e-02
   7.3500000e+00   1.7884877e-02
   7.3600000e+00   1.7884808e-02
   7.3700000e+00   1.7884741e-02
   7.3800000e+00   1.7884675e-02
   7.3900000e+00   1.7884611e-02
   7.4000000e+00   1.7884548e-02
   7.4100000e+00   1.7884486e-02
   7.4200000e+00   1.7884426e-02
   7.4300000e+00   1.7884367e-02
   7.4400000e+00   1.7884310e-02
   7.4500000e+00   1.7884253e-02
   7.4600000e+00   1.7884198e-02
   7.4700000e+00   1.7884144e-02
   7.4800000e+00   1.7884091e-02
   7.4900000e+00   1.7884040e-02
   7.5000000e+00   1.7883989e-02
   7.5100000e+00   1.7883939e-02
   7.5200000e+00   1.7883891e-02
   7.5300000e+00   1.7883843e-02
   7.5400000e+00   1.7883796e-02
   7.5500000e+00   1.7883750e-02
   7.5600000e+00   1.7883705e-02
   7.5700000e+00   1.7883661e-02
   7.5800000e+00   1.7883617e-02
   7.5900000e+00   1.7883575e-02
   7.6000000e+00   1.7883533e-02
   7.6100000e+00   1.7883492e-02
   7.6200000e+00   1.7883452e-02
   7.6300000e+00   1.7883412e-02
   7.6400000e+00   1.7883373e-02
   7.6500000e+00   1.7883334e-02
   7.6600000e+00   1.7883297e-02
   7.6700000e+00   1.7883260e-02
   7.6800000e+00   1.7883223e-02
   7.6900000e+00   1.7883187e-02
   7.7000000e+00   1.7883152e-02
   7.7100000e+00   1.7883117e-02
   7.7200000e+00   1.7883082e-02
   7.7300000e+00   1.7883048e-02
   7.7400000e+00   1.7883015e-02
   7.7500000e+00   1.7882982e-02
   7.7600000e+00   1.7882950e-02
   7.7700000e+00   1.7882918e-02
   7.7800000e+00   1.7882886e-02
   7.7900000e+00   1.7882855e-02
   7.8000000e+00   1.7882824e-02
   7.8100000e+00   1.7882794e-02
   7.8200000e+00   1.7882764e-02
   7.8300000e+00   1.7882734e-02
   7.8400000e+00   1.7882705e-02
   7.8500000e+00   1.7882676e-02
   7.8600000e+00   1.7882647e-02
   7.8700000e+00   1.7882619e-02
   7.8800000e+00   1.7882591e-02
   7.8900000e+00   1.7882563e-02
   7.9000000e+00   1.7882536e-02
   7.9100000e+00   1.7882509e-02
   7.9200000e+00   1.7882482e-02
   7.9300000e+00   1.7882455e-02
   7.9400000e+00   1.7882429e-02
   7.9500000e+00   1.7882403e-02
   7.9600000e+00   1.7882377e-02
   7.9700000e+00   1.7882351e-02
   7.9800000e+00   1.7882326e-02
   7.9900000e+00   1.7882301e-02
   8.0000000e+00   1.7882275e-02
   8.0100000e+00   1.7882251e-02
   8.0200000e+00   1.7882226e-02
   8.0300000e+00   1.7882202e-02
   8.0400000e+00   1.7882177e-02
   8.0500000e+00   1.7882153e-02
   8.0600000e+00   1.7882129e-02
   8.0700000e+00   1.7882106e-02
   8.0800000e+00   1.7882082e-02
   8.0900000e+00   1.7882058e-02
   8.1000000e+00   1.7882035e-02
   8.1100000e+00   1.7882012e-02
   8.1200000e+00   1.7881989e-02
   8.1300000e+00   1.7881966e-02
   8.1400000e+00   1.7881943e-02
   8.1500000e+00   1.7881920e-02
   8.1600000e+00   1.7881898e-02
   8.1700000e+00   1.7881875e-02
   8.1800000e+00   1.7881853e-02
   8.1900000e+00   1.7881830e-02
   8.2000000e+00   1.7881808e-02
   8.2100000e+00   1.7881786e-02
   8.2200000e+00   1.7881764e-02
   8.2300000e+00   1.7881742e-02
   8.2400000e+00   1.7881720e-02
   8.2500000e+00   1.7881698e-02
   8.2600000e+00   1.7881676e-02
   8.2700000e+00   1.7881655e-02
   8.2800000e+00   1.7881633e-02
   8.2900000e+00   1.7881611e-02
   8.3000000e+00   1.7881590e-02
   8.3100000e+00   1.7881568e-02
   8.3200000e+00   1.7881547e-02
   8.3300000e+00   1.7881525e-02
   8.3400000e+00   1.7881504e-02
   8.3500000e+00   1.7881482e-02
   8.3600000e+00   1.7881461e-02
   8.3700000e+00   1.7881440e-02
   8.3800000e+00   1.7881418e-02
   8.3900000e+00   1.7881397e-02
   8.4000000e+00   1.7881376e-02
   8.4100000e+00   1.7881354e-02
   8.4200000e+00   1.7881333e-02
   8.4300000e+00   1.7881312e-02
   8.4400000e+00   1.7881291e-02
   8.4500000e+00   1.7881269e-02
   8.4600000e+00   1.7881248e-02
   8.4700000e+00   1.7881227e-02
   8.4800000e+00   1.7881206e-02
   8.4900000e+00   1.7881184e-02
   8.5000000e+00   1.7881163e-02
   8.5100000e+00   1.7881142e-02
   8.5200000e+00   1.7881120e-02
   8.5300000e+00   1.7881099e-02
   8.5400000e+00   1.7881078e-02
   8.5500000e+00   1.7881056e-02
   8.5600000e+00   1.7881035e-02
   8.5700000e+00   1.7881013e-02
   8.5800000e+00   1.7880992e-02
   8.5900000e+00   1.7880970e-02
   8.6000000e+00   1.7880949e-02
   8.6100000e+00   1.7880927e-02
   8.6200000e+00   1.7880906e-02
   8.6300000e+00   1.7880884e-02
   8.6400000e+00   1.7880862e-02
   8.6500000e+00   1.7880840e-02
   8.6600000e+00   1.7880819e-02
   8.6700000e+00   1.7880797e-02
   8.6800000e+00   1.7880775e-02
   8.6900000e+00   1.7880753e-02
   8.7000000e+00   1.7880731e-02
   8.7100000e+00   1.7880709e-02
   8.7200000e+00   1.7880686e-02
   8.7300000e+00   1.7880664e-02
   8.7400000e+00   1.7880642e-02
   8.7500000e+00   1.7880620e-02
   8.7600000e+00   1.7880597e-02
   8.7700000e+00   1.7880575e-02
   8.7800000e+00   1.7880552e-02
   8.7900000e+00   1.7880529e-02
   8.8000000e+00   1.7880507e-02
   8.8100000e+00   1.7880484e-02
   8.8200000e+00   1.7880461e-02
   8.8300000e+00   1.7880438e-02
   8.8400000e+00   1.7880415e-02
   8.8500000e+00   1.7880392e-02
   8.8600000e+00   1.7880369e-02
   8.8700000e+00   1.7880345e-02
   8.8800000e+00   1.7880322e-02
   8.8900000e+00   1.7880298e-02
   8.9000000e+00   1.7880275e-02
   8.9100000e+00   1.7880251e-02
   8.9200000e+00   1.7880227e-02
   8.9300000e+00   1.7880203e-02
   8.9400000e+00   1.7880179e-02
   8.9500000e+00   1.7880155e-02
   8.9600000e+00   1.7880131e-02
   8.9700000e+00   1.7880107e-02
   8.9800000e+00   1.7880082e-02
   8.9900000e+00   1.7880058e-02
   9.0000000e+00   1.7880033e-02
   9.0100000e+00   1.7880008e-02
   9.0200000e+00   1.7879983e-02
   9.0300000e+00   1.7879958e-02
   9.0400000e+00   1.7879933e-02
   9.0500000e+00   1.7879908e-02
   9.0600000e+00   1.7879883e-02
   9.0700000e+00   1.7879857e-02
   9.0800000e+00   1.7879832e-02
   9.0900000e+00   1.7879806e-02
   9.1000000e+00   1.7879780e-02
   9.1100000e+00   1.7879754e-02
   9.1200000e+00   1.7879728e-02
   9.1300000e+00   1.7879702e-02
   9.1400000e+00   1.7879675e-02
   9.1500000e+00   1.7879649e-02
   9.1600000e+00   1.7879622e-02
   9.1700000e+00   1.7879595e-02
   9.1800000e+00   1.7879569e-02
   9.1900000e+00   1.7879541e-02
   9.2000000e+00   1.7879514e-02
   9.2100000e+00   1.7879487e-02
   9.2200000e+00   1.7879459e-02
   9.2300000e+00   1.7879432e-02
   9.2400000e+00   1.7879404e-02
   9.2500000e+00   1.7879376e-02
   9.2600000e+00   1.7879348e-02
   9.2700000e+00   1.7879320e-02
   9.2800000e+00   1.7879291e-02
   9.2900000e+00   1.7879263e-02
   9.3000000e+00   1.7879234e-02
   9.3100000e+00   1.7879205e-02
   9.3200000e+00   1.7879176e-02
   9.3300000e+00   1.7879147e-02
   9.3400000e+00   1.7879117e-02
   9.3500000e+00   1.7879088e-02
   9.3600000e+00   1.7879058e-02
   9.3700000e+00   1.7879028e-02
   9.3800000e+00   1.7878998e-02
   9.3900000e+00   1.7878968e-02
   9.4000000e+00   1.7878938e-02
   9.4100000e+00   1.7878907e-02
   9.4200000e+00   1.7878876e-02
   9.4300000e+00   1.7878845e-02
   9.4400000e+00   1.7878814e-02
   9.4500000e+00   1.7878783e-02
   9.4600000e+00   1.7878752e-02
   9.4700000e+00   1.7878720e-02
   9.4800000e+00   1.7878688e-02
   9.4900000e+00   1.7878656e-02
   9.5000000e+00   1.7878624e-02
   9.5100000e+00   1.7878592e-02
   9.5200000e+00   1.7878559e-02
   9.5300000e+00   1.7878526e-02
   9.5400000e+00   1.7878493e-02
   9.5500000e+00   1.7878460e-02
   9.5600000e+00   1.7878427e-02
   9.5700000e+00   1.7878393e-02
   9.5800000e+00   1.7878359e-02
   9.5900000e+00   1.7878325e-02
   9.6000000e+00   1.7878291e-02
   9.6100000e+00   1.7878257e-02
   9.6200000e+00   1.7878222e-02
   9.6300000e+00   1.7878187e-02
   9.6400000e+00   1.7878152e-02
   9.6500000e+00   1.7878117e-02
   9.6600000e+00   1.7878082e-02
   9.6700000e+00   1.7878046e-02
   9.6800000e+00   1.7878010e-02
   9.6900000e+00   1.7877974e-02
   9.7000000e+00   1.7877938e-02
   9.7100000e+00   1.7877901e-02
   9.7200000e+00   1.7877865e-02
   9.7300000e+00   1.7877828e-02
   9.7400000e+00   1.7877790e-02
   9.7500000e+00   1.7877753e-02
   9.7600000e+00   1.7877715e-02
   9.7700000e+00   1.7877678e-02
   9.7800000e+00   1.7877639e-02
   9.7900000e+00   1.7877601e-02
   9.8000000e+00   1.7877563e-02
   9.8100000e+00   1.7877524e-02
   9.8200000e+00   1.7877485e-02
   9.8300000e+00   1.7877445e-02
   9.8400000e+00   1.7877406e-02
   9.8500000e+00   1.7877366e-02
   9.8600000e+00   1.7877326e-02
   9.8700000e+00   1.7877286e-02
   9.8800000e+00   1.7877246e-02
   9.8900000e+00   1.7877205e-02
   9.9000000e+00   1.7877164e-02
   9.9100000e+00   1.7877123e-02
   9.9200000e+00   1.7877081e-02
   9.9300000e+00   1.7877039e-02
   9.9400000e+00   1.7876997e-02
   9.9500000e+00   1.7876955e-02
   9.9600000e+00   1.7876913e-02
   9.9700000e+00   1.7876870e-02
   9.9800000e+00   1.7876827e-02
   9.9900000e+00   1.7876784e-02
   1.0000000e+01   1.7876740e-02
   1.0010000e+01   1.7876696e-02
   1.0020000e+01   1.7876652e-02
   1.0030000e+01   1.7876608e-02
   1.0040000e+01   1.7876563e-02
   1.0050000e+01   1.7876518e-02
   1.0060000e+01   1.7876473e-02
   1.0070000e+01   1.7876428e-02
   1.0080000e+01   1.7876382e-02
   1.0090000e+01   1.7876336e-02
   1.0100000e+01   1.7876290e-02
   1.0110000e+01   1.7876243e-02
   1.0120000e+01   1.7876197e-02
   1.0130000e+01   1.7876150e-02
   1.0140000e+01   1.7876102e-02
   1.0150000e+01   1.7876055e-02
   1.0160000e+01   1.7876007e-02
   1.0170000e+01   1.7875958e-02
   1.0180000e+01   1.7875910e-02
   1.0190000e+01   1.7875861e-02
   1.0200000e+01   1.7875812e-02
   1.0210000e+01   1.7875763e-02
   1.0220000e+01   1.7875713e-02
   1.0230000e+01   1.7875663e-02
   1.0240000e+01   1.7875613e-02
   1.0250000e+01   1.7875562e-02
   1.0260000e+01   1.7875511e-02
   1.0270000e+01   1.7875460e-02
   1.0280000e+01   1.7875409e-02
   1.0290000e+01   1.7875357e-02
   1.0300000e+01   1.7875305e-02
   1.0310000e+01   1.7875252e-02
   1.0320000e+01   1.7875200e-02
   1.0330000e+01   1.7875147e-02
   1.0340000e+01   1.7875094e-02
   1.0350000e+01   1.7875040e-02
   1.0360000e+01   1.7874986e-02
   1.0370000e+01   1.7874932e-02
   1.0380000e+01   1.7874877e-02
   1.0390000e+01   1.7874822e-02
   1.0400000e+01   1.7874767e-02
   1.0410000e+01   1.7874712e-02
   1.0420000e+01   1.7874656e-02
   1.0430000e+01   1.7874600e-02
   1.0440000e+01   1.7874543e-02
   1.0450000e+01   1.7874487e-02
   1.0460000e+01   1.7874430e-02
   1.0470000e+01   1.7874372e-02
   1.0480000e+01   1.7874314e-02
   1.0490000e+01   1.7874256e-02
   1.0500000e+01   1.7874198e-02
   1.0510000e+01   1.7874139e-02
   1.0520000e+01   1.7874080e-02
   1.0530000e+01   1.7874021e-02
   1.0540000e+01   1.7873961e-02
   1.0550000e+01   1.7873901e-02
   1.0560000e+01   1.7873841e-02
   1.0570000e+01   1.7873780e-02
   1.0580000e+01   1.7873719e-02
   1.0590000e+01   1.7873658e-02
   1.0600000e+01   1.7873596e-02
   1.0610000e+01   1.7873534e-02
   1.0620000e+01   1.7873472e-02
   1.0630000e+01   1.7873409e-02
   1.0640000e+01   1.7873347e-02
   1.0650000e+01   1.7873283e-02
   1.0660000e+01   1.7873220e-02
   1.0670000e+01   1.7873156e-02
   1.0680000e+01   1.7873091e-02
   1.0690000e+01   1.7873027e-02
   1.0700000e+01   1.7872962e-02
   1.0710000e+01   1.7872896e-02
   1.0720000e+01   1.7872831e-02
   1.0730000e+01   1.7872765e-02
   1.0740000e+01   1.7872698e-02
   1.0750000e+01   1.7725301e-02
   1.0760000e+01   1.7553596e-02
   1.0770000e+01   1.7383182e-02
   1.0780000e+01   1.7214052e-02
   1.0790000e+01   1.7046198e-02
   1.0800000e+01   1.6879612e-02
   1.0810000e+01   1.6714286e-02
   1.0820000e+01   1.6550213e-02
   1.0830000e+01   1.6387383e-02
   1.0840000e+01   1.6225791e-02
   1.0850000e+01   1.6065428e-02
   1.0860000e+01   1.5906286e-02
   1.0870000e+01   1.5748358e-02
   1.0880000e+01   1.5591636e-02
   1.0890000e+01   1.5436114e-02
   1.0900000e+01   1.5281783e-02
   1.0910000e+01   1.5128636e-02
   1.0920000e+01   1.4976665e-02
   1.0930000e+01   1.4825865e-02
   1.0940000e+01   1.4676226e-02
   1.0950000e+01   1.4527743e-02
   1.0960000e+01   1.4380408e-02
   1.0970000e+01   1.4234214e-02
   1.0980000e+01   1.4089154e-02
   1.0990000e+01   1.3945221e-02
   1.1000000e+01   1.3802407e-02
   1.1010000e+01   1.3660707e-02
   1.1020000e+01   1.3520113e-02
   1.1030000e+01   1.3380618e-02
   1.1040000e+01   1.3242216e-02
   1.1050000e+01   1.3104900e-02
   1.1060000e+01   1.2968663e-02
   1.1070000e+01   1.2833499e-02
   1.1080000e+01   1.2699400e-02
   1.1090000e+01   1.2566361e-02
   1.1100000e+01   1.2434375e-02
   1.1110000e+01   1.2303436e-02
   1.1120000e+01   1.2173536e-02
   1.1130000e+01   1.2044670e-02
   1.1140000e+01   1.1916831e-02
   1.1150000e+01   1.1790014e-02
   1.1160000e+01   1.1664210e-02
   1.1170000e+01   1.1539416e-02
   1.1180000e+01   1.1415623e-02
   1.1190000e+01   1.1292827e-02
   1.1200000e+01   1.1171021e-02
   1.1210000e+01   1.1050198e-02
   1.1220000e+01   1.0930353e-02
   1.1230000e+01   1.0811480e-02
   1.1240000e+01   1.0693573e-02
   1.1250000e+01   1.0576626e-02
   1.1260000e+01   1.0460633e-02
   1.1270000e+01   1.0345588e-02
   1.1280000e+01   1.0231485e-02
   1.1290000e+01   1.0118318e-02
   1.1300000e+01   1.0006082e-02
   1.1310000e+01   9.8947714e-03
   1.1320000e+01   9.7843798e-03
   1.1330000e+01   9.6749017e-03
   1.1340000e+01   9.5663315e-03
   1.1350000e+01   9.4586637e-03
   1.1360000e+01   9.3518926e-03
   1.1370000e+01   9.2460127e-03
   1.1380000e+01   9.1410184e-03
   1.1390000e+01   9.0369044e-03
   1.1400000e+01   8.9336651e-03
   1.1410000e+01   8.8312951e-03
   1.1420000e+01   8.7297890e-03
   1.1430000e+01   8.6291415e-03
   1.1440000e+01   8.5293471e-03
   1.1450000e+01   8.4304007e-03
   1.1460000e+01   8.3322969e-03
   1.1470000e+01   8.2350305e-03
   1.1480000e+01   8.1385962e-03
   1.1490000e+01   8.0429888e-03
   1.1500000e+01   7.9482032e-03
   1.1510000e+01   7.8542342e-03
   1.1520000e+01   7.7610768e-03
   1.1530000e+01   7.6687257e-03
   1.1540000e+01   7.5771760e-03
   1.1550000e+01   7.4864226e-03
   1.1560000e+01   7.3964604e-03
   1.1570000e+01   7.3072845e-03
   1.1580000e+01   7.2188900e-03
   1.1590000e+01   7.1312718e-03
   1.1600000e+01   7.0444251e-03
   1.1610000e+01   6.9583449e-03
   1.1620000e+01   6.8730264e-03
   1.1630000e+01   6.7884647e-03
   1.1640000e+01   6.7046550e-03
   1.1650000e+01   6.6215925e-03
   1.1660000e+01   6.5392723e-03
   1.1670000e+01   6.4576898e-03
   1.1680000e+01   6.3768402e-03
   1.1690000e+01   6.2967188e-03
   1.1700000e+01   6.2173208e-03
   1.1710000e+01   6.1386417e-03
   1.1720000e+01   6.0606766e-03
   1.1730000e+01   5.9834211e-03
   1.1740000e+01   5.9068704e-03
   1.1750000e+01   5.8310200e-03
   1.1760000e+01   5.7558653e-03
   1.1770000e+01   5.6814017e-03
   1.1780000e+01   5.6076247e-03
   1.1790000e+01   5.5345298e-03
   1.1800000e+01   5.4621125e-03
   1.1810000e+01   5.3903683e-03
   1.1820000e+01   5.3192926e-03
   1.1830000e+01   5.2488812e-03
   1.1840000e+01   5.1791294e-03
   1.1850000e+01   5.1100331e-03
   1.1860000e+01   5.0415876e-03
   1.1870000e+01   4.9737887e-03
   1.1880000e+01   4.9066319e-03
   1.1890000e+01   4.8401131e-03
   1.1900000e+01   4.7742277e-03
   1.1910000e+01   4.7089716e-03
   1.1920000e+01   4.6443403e-03
   1.1930000e+01   4.5803297e-03
   1.1940000e+01   4.5169355e-03
   1.1950000e+01   4.4541534e-03
   1.1960000e+01   4.3919791e-03
   1.1970000e+01   4.3304086e-03
   1.1980000e+01   4.2694375e-03
   1.1990000e+01   4.2090618e-03
   1.2000000e+01   4.1492772e-03
   1.2010000e+01   4.0900795e-03
   1.2020000e+01   4.0314647e-03
   1.2030000e+01   3.9734286e-03
   1.2040000e+01   3.9159671e-03
   1.2050000e+01   3.8590761e-03
   1.2060000e+01   3.8027515e-03
   1.2070000e+01   3.7469893e-03
   1.2080000e+01   3.6917855e-03
   1.2090000e+01   3.6371359e-03
   1.2100000e+01   3.5830366e-03
   1.2110000e+01   3.5294835e-03
   1.2120000e+01   3.4764727e-03
   1.2130000e+01   3.4240001e-03
   1.2140000e+01   3.3720619e-03
   1.2150000e+01   3.3206541e-03
   1.2160000e+01   3.2697727e-03
   1.2170000e+01   3.2194138e-03
   1.2180000e+01   3.1695735e-03
   1.2190000e+01   3.1202479e-03
   1.2200000e+01   3.0714332e-03
   1.2210000e+01   3.0231254e-03
   1.2220000e+01   2.9753207e-03
   1.2230000e+01   2.9280152e-03
   1.2240000e+01   2.8812053e-03
   1.2250000e+01   2.8348869e-03
   1.2260000e+01   2.7890564e-03
   1.2270000e+01   2.7437099e-03
   1.2280000e+01   2.6988437e-03
   1.2290000e+01   2.6544540e-03
   1.2300000e+01   2.6105371e-03
   1.2310000e+01   2.5670893e-03
   1.2320000e+01   2.5241068e-03
   1.2330000e+01   2.4815859e-03
   1.2340000e+01   2.4395229e-03
   1.2350000e+01   2.3979143e-03
   1.2360000e+01   2.3567562e-03
   1.2370000e+01   2.3160451e-03
   1.2380000e+01   2.2757773e-03
   1.2390000e+01   2.2359493e-03
   1.2400000e+01   2.1965574e-03
   1.2410000e+01   2.1575980e-03
   1.2420000e+01   2.1190675e-03
   1.2430000e+01   2.0809624e-03
   1.2440000e+01   2.0432792e-03
   1.2450000e+01   2.0060143e-03
   1.2460000e+01   1.9691641e-03
   1.2470000e+01   1.9327253e-03
   1.2480000e+01   1.8966942e-03
   1.2490000e+01   1.8610675e-03
   1.2500000e+01   1.8258417e-03
   1.2510000e+01   1.7910132e-03
   1.2520000e+01   1.7565788e-03
   1.2530000e+01   1.7225349e-03
   1.2540000e+01   1.6888782e-03
   1.2550000e+01   1.6556053e-03
   1.2560000e+01   1.6227128e-03
   1.2570000e+01   1.5901974e-03
   1.2580000e+01   1.5580557e-03
   1.2590000e+01   1.5262843e-03
   1.2600000e+01   1.4948801e-03
   1.2610000e+01   1.4638397e-03
   1.2620000e+01   1.4331598e-03
   1.2630000e+01   1.4028372e-03
   1.2640000e+01   1.3728686e-03
   1.2650000e+01   1.3432507e-03
   1.2660000e+01   1.3139804e-03
   1.2670000e+01   1.2850545e-03
   1.2680000e+01   1.2564698e-03
   1.2690000e+01   1.2282231e-03
   1.2700000e+01   1.2003113e-03
   1.2710000e+01   1.1727312e-03
   1.2720000e+01   1.1454797e-03
   1.2730000e+01   1.1185538e-03
   1.2740000e+01   1.0919502e-03
   1.2750000e+01   1.0656661e-03
   1.2760000e+01   1.0396982e-03
   1.2770000e+01   1.0140437e-03
   1.2780000e+01   9.8869936e-04
   1.2790000e+01   9.6366232e-04
   1.2800000e+01   9.3892957e-04
   1.2810000e+01   9.1449812e-04
   1.2820000e+01   8.9036504e-04
   1.2830000e+01   8.6652740e-04
   1.2840000e+01   8.4298227e-04
   1.2850000e+01   8.1972676e-04
   1.2860000e+01   7.9675800e-04
   1.2870000e+01   7.7407311e-04
   1.2880000e+01   7.5166926e-04
   1.2890000e+01   7.2954362e-04
   1.2900000e+01   7.0769338e-04
   1.2910000e+01   6.8611574e-04
   1.2920000e+01   6.6480793e-04
   1.2930000e+01   6.4376720e-04
   1.2940000e+01   6.2299081e-04
   1.2950000e+01   6.0247604e-04
   1.2960000e+01   5.8222019e-04
   1.2970000e+01   5.6222057e-04
   1.2980000e+01   5.4247451e-04
   1.2990000e+01   5.2297938e-04
   1.3000000e+01   5.0373253e-04
   1.3010000e+01   4.8473136e-04
   1.3020000e+01   4.6597327e-04
   1.3030000e+01   4.4745569e-04
   1.3040000e+01   4.2917606e-04
   1.3050000e+01   4.1113185e-04
   1.3060000e+01   3.9332053e-04
   1.3070000e+01   3.7573960e-04
   1.3080000e+01   3.5838657e-04
   1.3090000e+01   3.4125899e-04
   1.3100000e+01   3.2435440e-04
   1.3110000e+01   3.0767038e-04
   1.3120000e+01   2.9120452e-04
   1.3130000e+01   2.7495442e-04
   1.3140000e+01   2.5891771e-04
   1.3150000e+01   2.4309204e-04
   1.3160000e+01   2.2747508e-04
   1.3170000e+01   2.1206449e-04
   1.3180000e+01   1.9685799e-04
   1.3190000e+01   1.8185328e-04
   1.3200000e+01   1.6704812e-04
   1.3210000e+01   1.5244025e-04
   1.3220000e+01   1.3802745e-04
   1.3230000e+01   1.2380751e-04
   1.3240000e+01   1.0977824e-04
   1.3250000e+01   9.5937475e-05
   1.3260000e+01   8.2283052e-05
   1.3270000e+01   6.8812842e-05
   1.3280000e+01   5.5524726e-05
   1.3290000e+01   4.2416607e-05
   1.3300000e+01   2.9486404e-05
   1.3310000e+01   1.6732056e-05
   1.3320000e+01   4.1515168e-06
   1.3330000e+01  -8.2572387e-06
   1.3340000e+01  -2.0496219e-05
   1.3350000e+01  -3.2567415e-05
   1.3360000e+01  -4.4472798e-05
   1.3370000e+01  -5.6214324e-05
   1.3380000e+01  -6.7793930e-05
   1.3390000e+01  -7.9213535e-05
   1.3400000e+01  -9.0475040e-05
   1.3410000e+01  -1.0158033e-04
   1.3420000e+01  -1.1253127e-04
   1.3430000e+01  -1.2332972e-04
   1.3440000e+01  -1.3397749e-04
   1.3450000e+01  -1.4447642e-04
   1.3460000e+01  -1.5482828e-04
   1.3470000e+01  -1.6503488e-04
   1.3480000e+01  -1.7509796e-04
   1.3490000e+01  -1.8501927e-04
   1.3500000e+01  -1.9480055e-04
   1.3510000e+01  -2.0444350e-04
   1.3520000e+01  -2.1394982e-04
   1.3530000e+01  -2.2332119e-04
   1.3540000e+01  -2.3255927e-04
   1.3550000e+01  -2.4166571e-04
   1.3560000e+01  -2.5064214e-04
   1.3570000e+01  -2.5949016e-04
   1.3580000e+01  -2.6821138e-04
   1.3590000e+01  -2.7680737e-04
   1.3600000e+01  -2.8527970e-04
   1.3610000e+01  -2.9362992e-04
   1.3620000e+01  -3.0185956e-04
   1.3630000e+01  -3.0997014e-04
   1.3640000e+01  -3.1796315e-04
   1.3650000e+01  -3.2584008e-04
   1.3660000e+01  -3.3360240e-04
   1.3670000e+01  -3.4125157e-04
   1.3680000e+01  -3.4878902e-04
   1.3690000e+01  -3.5621618e-04
   1.3700000e+01  -3.6353445e-04
   1.3710000e+01  -3.7074523e-04
   1.3720000e+01  -3.7784990e-04
   1.3730000e+01  -3.8484981e-04
   1.3740000e+01  -3.9174633e-04
   1.3750000e+01  -3.9854077e-04
   1.3760000e+01  -4.0523447e-04
   1.3770000e+01  -4.1182872e-04
   1.3780000e+01  -4.1832482e-04
   1.3790000e+01  -4.2472405e-04
   1.3800000e+01  -4.3102765e-04
   1.3810000e+01  -4.3723690e-04
   1.3820000e+01  -4.4335301e-04
   1.3830000e+01  -4.4937721e-04
   1.3840000e+01  -4.5531071e-04
   1.3850000e+01  -4.6115469e-04
   1.3860000e+01  -4.6691034e-04
   1.3870000e+01  -4.7257883e-04
   1.3880000e+01  -4.7816131e-04
   1.3890000e+01  -4.8365892e-04
   1.3900000e+01  -4.8907278e-04
   1.3910000e+01  -4.9440401e-04
   1.3920000e+01  -4.9965371e-04
   1.3930000e+01  -5.0482297e-04
   1.3940000e+01  -5.0991286e-04
   1.3950000e+01  -5.1492445e-04
   1.3960000e+01  -5.1985880e-04
   1.3970000e+01  -5.2471692e-04
   1.3980000e+01  -5.2949987e-04
   1.3990000e+01  -5.3420864e-04
   1.4000000e+01  -5.3884424e-04
   1.4010000e+01  -5.4340766e-04
   1.4020000e+01  -5.4789989e-04
   1.4030000e+01  -5.5232188e-04
   1.4040000e+01  -5.5667459e-04
   1.4050000e+01  -5.6095898e-04
   1.4060000e+01  -5.6517596e-04
   1.4070000e+01  -5.6932646e-04
   1.4080000e+01  -5.7341140e-04
   1.4090000e+01  -5.7743166e-04
   1.4100000e+01  -5.8138815e-04
   1.4110000e+01  -5.8528174e-04
   1.4120000e+01  -5.8911329e-04
   1.4130000e+01  -5.9288366e-04
   1.4140000e+01  -5.9659370e-04
   1.4150000e+01  -6.0024425e-04
   1.4160000e+01  -6.0383612e-04
   1.4170000e+01  -6.0737014e-04
   1.4180000e+01  -6.1084711e-04
   1.4190000e+01  -6.1426783e-04
   1.4200000e+01  -6.1763307e-04
   1.4210000e+01  -6.2094362e-04
   1.4220000e+01  -6.2420025e-04
   1.4230000e+01  -6.2740370e-04
   1.4240000e+01  -6.3055473e-04
   1.4250000e+01  -6.3365406e-04
   1.4260000e+01  -6.3670244e-04
   1.4270000e+01  -6.3970059e-04
   1.4280000e+01  -6.4264920e-04
   1.4290000e+01  -6.4554898e-04
   1.4300000e+01  -6.4840062e-04
   1.4310000e+01  -6.5120481e-04
   1.4320000e+01  -6.5396223e-04
   1.4330000e+01  -6.5667353e-04
   1.4340000e+01  -6.5933937e-04
   1.4350000e+01  -6.6196041e-04
   1.4360000e+01  -6.6453729e-04
   1.4370000e+01  -6.6707063e-04
   1.4380000e+01  -6.6956107e-04
   1.4390000e+01  -6.7200921e-04
   1.4400000e+01  -6.7441567e-04
   1.4410000e+01  -6.7678105e-04
   1.4420000e+01  -6.7910593e-04
   1.4430000e+01  -6.8139092e-04
   1.4440000e+01  -6.8363657e-04
   1.4450000e+01  -6.8584347e-04
   1.4460000e+01  -6.8801218e-04
   1.4470000e+01  -6.9014324e-04
   1.4480000e+01  -6.9223721e-04
   1.4490000e+01  -6.9429463e-04
   1.4500000e+01  -6.9631604e-04
   1.4510000e+01  -6.9830195e-04
   1.4520000e+01  -7.0025289e-04
   1.4530000e+01  -7.0216938e-04
   1.4540000e+01  -7.0405191e-04
   1.4550000e+01  -7.0590099e-04
   1.4560000e+01  -7.0771711e-04
   1.4570000e+01  -7.0950075e-04
   1.4580000e+01  -7.1125240e-04
   1.4590000e+01  -7.1297252e-04
   1.4600000e+01  -7.1466160e-04
   1.4610000e+01  -7.1632008e-04
   1.4620000e+01  -7.1794842e-04
   1.4630000e+01  -7.1954707e-04
   1.4640000e+01  -7.2111647e-04
   1.4650000e+01  -7.2265705e-04
   1.4660000e+01  -7.2416926e-04
   1.4670000e+01  -7.2565351e-04
   1.4680000e+01  -7.2711023e-04
   1.4690000e+01  -7.2853981e-04
   1.4700000e+01  -7.2994269e-04
   1.4710000e+01  -7.3131925e-04
   1.4720000e+01  -7.3266989e-04
   1.4730000e+01  -7.3399500e-04
   1.4740000e+01  -7.3529498e-04
   1.4750000e+01  -7.3657020e-04
   1.4760000e+01  -7.3782103e-04
   1.4770000e+01  -7.3904785e-04
   1.4780000e+01  -7.4025103e-04
   1.4790000e+01  -7.4143092e-04
   1.4800000e+01  -7.4258787e-04
   1.4810000e+01  -7.4372225e-04
   1.4820000e+01  -7.4483439e-04
   1.4830000e+01  -7.4592463e-04
   1.4840000e+01  -7.4699332e-04
   1.4850000e+01  -7.4804078e-04
   1.4860000e+01  -7.4906734e-04
   1.4870000e+01  -7.5007333e-04
   1.4880000e+01  -7.5105906e-04
   1.4890000e+01  -7.5202484e-04
   1.4900000e+01  -7.5297099e-04
   1.4910000e+01  -7.5389781e-04
   1.4920000e+01  -7.5480559e-04
   1.4930000e+01  -7.5569465e-04
   1.4940000e+01  -7.5656526e-04
   1.4950000e+01  -7.5741772e-04
   1.4960000e+01  -7.5825232e-04
   1.4970000e+01  -7.5906932e-04
   1.4980000e+01  -7.5986902e-04
   1.4990000e+01  -7.6065167e-04
   1.5000000e+01  -7.6141756e-04
   1.5010000e+01  -7.6216694e-04
   1.5020000e+01  -7.6290007e-04
   1.5030000e+01  -7.6361722e-04
   1.5040000e+01  -7.6431864e-04
   1.5050000e+01  -7.6500458e-04
   1.5060000e+01  -7.6567527e-04
   1.5070000e+01  -7.6633098e-04
   1.5080000e+01  -7.6697193e-04
   1.5090000e+01  -7.6759837e-04
   1.5100000e+01  -7.6821053e-04
   1.5110000e+01  -7.6880863e-04
   1.5120000e+01  -7.6939290e-04
   1.5130000e+01  -7.6996357e-04
   1.5140000e+01  -7.7052085e-04
   1.5150000e+01  -7.7106497e-04
   1.5160000e+01  -7.7159614e-04
   1.5170000e+01  -7.7211456e-04
   1.5180000e+01  -7.7262045e-04
   1.5190000e+01  -7.7311400e-04
   1.5200000e+01  -7.7359543e-04
   1.5210000e+01  -7.7406493e-04
   1.5220000e+01  -7.7452269e-04
   1.5230000e+01  -7.7496892e-04
   1.5240000e+01  -7.7540379e-04
   1.5250000e+01  -7.7582750e-04
   1.5260000e+01  -7.7624024e-04
   1.5270000e+01  -7.7664218e-04
   1.5280000e+01  -7.7703350e-04
   1.5290000e+01  -7.7741438e-04
   1.5300000e+01  -7.7778500e-04
   1.5310000e+01  -7.7814553e-04
   1.5320000e+01  -7.7849613e-04
   1.5330000e+01  -7.7883697e-04
   1.5340000e+01  -7.7916823e-04
   1.5350000e+01  -7.7949005e-04
   1.5360000e+01  -7.7980261e-04
   1.5370000e+01  -7.8010605e-04
   1.5380000e+01  -7.8040053e-04
   1.5390000e+01  -7.8068621e-04
   1.5400000e+01  -7.8096324e-04
   1.5410000e+01  -7.8123175e-04
   1.5420000e+01  -7.8149191e-04
   1.5430000e+01  -7.8174385e-04
   1.5440000e+01  -7.8198772e-04
   1.5450000e+01  -7.8222365e-04
   1.5460000e+01  -7.8245179e-04
   1.5470000e+01  -7.8267226e-04
   1.5480000e+01  -7.8288521e-04
   1.5490000e+01  -7.8309076e-04
   1.5500000e+01  -7.8328904e-04
   1.5510000e+01  -7.8348019e-04
   1.5520000e+01  -7.8366432e-04
   1.5530000e+01  -7.8384156e-04
   1.5540000e+01  -7.8401204e-04
   1.5550000e+01  -7.8417587e-04
   1.5560000e+01  -7.8433317e-04
   1.5570000e+01  -7.8448406e-04
   1.5580000e+01  -7.8462866e-04
   1.5590000e+01  -7.8476707e-04
   1.5600000e+01  -7.8489941e-04
   1.5610000e+01  -7.8502579e-04
   1.5620000e+01  -7.8514632e-04
   1.5630000e+01  -7.8526110e-04
   1.5640000e+01  -7.8537024e-04
   1.5650000e+01  -7.8547384e-04
   1.5660000e+01  -7.8557200e-04
   1.5670000e+01  -7.8566483e-04
   1.5680000e+01  -7.8575242e-04
   1.5690000e+01  -7.8583487e-04
   1.5700000e+01  -7.8591227e-04
   1.5710000e+01  -7.8598472e-04
   1.5720000e+01  -7.8605232e-04
   1.5730000e+01  -7.8611515e-04
   1.5740000e+01  -7.8617331e-04
   1.5750000e+01  -7.8622688e-04
   1.5760000e+01  -7.8627594e-04
   1.5770000e+01  -7.8632060e-04
   1.5780000e+01  -7.8636092e-04
   1.5790000e+01  -7.8639700e-04
   1.5800000e+01  -7.8642892e-04
   1.5810000e+01  -7.8645675e-04
   1.5820000e+01  -7.8648058e-04
   1.5830000e+01  -7.8650048e-04
   1.5840000e+01  -7.8651654e-04
   1.5850000e+01  -7.8652882e-04
   1.5860000e+01  -7.8653741e-04
   1.5870000e+01  -7.8654237e-04
   1.5880000e+01  -7.8654413e-04
   1.5890000e+01  -7.8654586e-04
   1.5900000e+01  -7.8654756e-04
   1.5910000e+01  -7.8654924e-04
   1.5920000e+01  -7.8655091e-04
   1.5930000e+01  -7.8655254e-04
   1.5940000e+01  -7.8655416e-04
   1.5950000e+01  -7.8655575e-04
   1.5960000e+01  -7.8655733e-04
   1.5970000e+01  -7.8655888e-04
   1.5980000e+01  -7.8656041e-04
   1.5990000e+01  -7.8656192e-04
   1.6000000e+01  -7.8656341e-04
   1.6010000e+01  -7.8656488e-04
   1.6020000e+01  -7.8656633e-04
   1.6030000e+01  -7.8656776e-04
   1.6040000e+01  -7.8656917e-04
   1.6050000e+01  -7.8657056e-04
   1.6060000e+01  -7.8657194e-04
   1.6070000e+01  -7.8657329e-04
   1.6080000e+01  -7.8657463e-04
   1.6090000e+01  -7.8657595e-04
   1.6100000e+01  -7.8657725e-04
   1.6110000e+01  -7.8657853e-04
   1.6120000e+01  -7.8657980e-04
   1.6130000e+01  -7.8658105e-04
   1.6140000e+01  -7.8658228e-04
   1.6150000e+01  -7.8658350e-04
   1.6160000e+01  -7.8658470e-04
   1.6170000e+01  -7.8658588e-04
   1.6180000e+01  -7.8658705e-04
   1.6190000e+01  -7.8658820e-04
   1.6200000e+01  -7.8658933e-04
   1.6210000e+01  -7.8659045e-04
   1.6220000e+01  -7.8659156e-04
   1.6230000e+01  -7.8659265e-04
   1.6240000e+01  -7.8659373e-04
   1.6250000e+01  -7.8659479e-04
   1.6260000e+01  -7.8659583e-04
   1.6270000e+01  -7.8659687e-04
   1.6280000e+01  -7.8659789e-04
   1.6290000e+01  -7.8659889e-04
   1.6300000e+01  -7.8659988e-04
   1.6310000e+01  -7.8660086e-04
   1.6320000e+01  -7.8660183e-04
   1.6330000e+01  -7.8660278e-04
   1.6340000e+01  -7.8660372e-04
   1.6350000e+01  -7.8660465e-04
   1.6360000e+01  -7.8660556e-04
   1.6370000e+01  -7.8660646e-04
   1.6380000e+01  -7.8660735e-04
   1.6390000e+01  -7.8660823e-04
   1.6400000e+01  -7.8660910e-04
   1.6410000e+01  -7.8660995e-04
   1.6420000e+01  -7.8661079e-04
   1.6430000e+01  -7.8661162e-04
   1.6440000e+01  -7.8661244e-04
   1.6450000e+01  -7.8661325e-04
   1.6460000e+01  -7.8661405e-04
   1.6470000e+01  -7.8661484e-04
   1.6480000e+01  -7.8661561e-04
   1.6490000e+01  -7.8661638e-04
   1.6500000e+01  -7.8661714e-04
   1.6510000e+01  -7.8661788e-04
   1.6520000e+01  -7.8661862e-04
   1.6530000e+01  -7.8661934e-04
   1.6540000e+01  -7.8662006e-04
   1.6550000e+01  -7.8662077e-04
   1.6560000e+01  -7.8662146e-04
   1.6570000e+01  -7.8662215e-04
   1.6580000e+01  -7.8662283e-04
   1.6590000e+01  -7.8662350e-04
   1.6600000e+01  -7.8662416e-04
   1.6610000e+01  -7.8662481e-04
   1.6620000e+01  -7.8662545e-04
   1.6630000e+01  -7.8662608e-04
   1.6640000e+01  -7.8662671e-04
   1.6650000e+01  -7.8662733e-04
   1.6660000e+01  -7.8662793e-04
   1.6670000e+01  -7.8662853e-04
   1.6680000e+01  -7.8662913e-04
   1.6690000e+01  -7.8662971e-04
   1.6700000e+01  -7.8663029e-04
   1.6710000e+01  -7.8663085e-04
   1.6720000e+01  -7.8663141e-04
   1.6730000e+01  -7.8663197e-04
   1.6740000e+01  -7.8663251e-04
   1.6750000e+01  -7.8663305e-04
   1.6760000e+01  -7.8663358e-04
   1.6770000e+01  -7.8663411e-04
   1.6780000e+01  -7.8663462e-04
   1.6790000e+01  -7.8663513e-04
   1.6800000e+01  -7.8663564e-04
   1.6810000e+01  -7.8663613e-04
   1.6820000e+01  -7.8663662e-04
   1.6830000e+01  -7.8663710e-04
   1.6840000e+01  -7.8663758e-04
   1.6850000e+01  -7.8663805e-04
   1.6860000e+01  -7.8663851e-04
   1.6870000e+01  -7.8663897e-04
   1.6880000e+01  -7.8663942e-04
   1.6890000e+01  -7.8663987e-04
   1.6900000e+01  -7.8664031e-04
   1.6910000e+01  -7.8664074e-04
   1.6920000e+01  -7.8664117e-04
   1.6930000e+01  -7.8664159e-04
   1.6940000e+01  -7.8664200e-04
   1.6950000e+01  -7.8664241e-04
   1.6960000e+01  -7.8664282e-04
   1.6970000e+01  -7.8664322e-04
   1.6980000e+01  -7.8664361e-04
   1.6990000e+01  -7.8664400e-04
   1.7000000e+01  -7.8664438e-04
   1.7010000e+01  -7.8664476e-04
   1.7020000e+01  -7.8664514e-04
   1.7030000e+01  -7.8664550e-04
   1.7040000e+01  -7.8664587e-04
   1.7050000e+01  -7.8664622e-04
   1.7060000e+01  -7.8664658e-04
   1.7070000e+01  -7.8664693e-04
   1.7080000e+01  -7.8664727e-04
   1.7090000e+01  -7.8664761e-04
   1.7100000e+01  -7.8664794e-04
   1.7110000e+01  -7.8664827e-04
   1.7120000e+01  -7.8664860e-04
   1.7130000e+01  -7.8664892e-04
   1.7140000e+01  -7.8664924e-04
   1.7150000e+01  -7.8664955e-04
   1.7160000e+01  -7.8664986e-04
   1.7170000e+01  -7.8665016e-04
   1.7180000e+01  -7.8665046e-04
   1.7190000e+01  -7.8665076e-04
   1.7200000e+01  -7.8665105e-04
   1.7210000e+01  -7.8665134e-04
   1.7220000e+01  -7.8665162e-04
   1.7230000e+01  -7.8665190e-04
   1.7240000e+01  -7.8665218e-04
   1.7250000e+01  -7.8665245e-04
   1.7260000e+01  -7.8665272e-04
   1.7270000e+01  -7.8665299e-04
   1.7280000e+01  -7.8665325e-04
   1.7290000e+01  -7.8665351e-04
   1.7300000e+01  -7.8665376e-04
   1.7310000e+01  -7.8665401e-04
   1.7320000e+01  -7.8665426e-04
   1.7330000e+01  -7.8665451e-04
   1.7340000e+01  -7.8665475e-04
   1.7350000e+01  -7.8665499e-04
   1.7360000e+01  -7.8665522e-04
   1.7370000e+01  -7.8665545e-04
   1.7380000e+01  -7.8665568e-04
   1.7390000e+01  -7.8665591e-04
   1.7400000e+01  -7.8665613e-04
   1.7410000e+01  -7.8665635e-04
   1.7420000e+01  -7.8665657e-04
   1.7430000e+01  -7.8665678e-04
   1.7440000e+01  -7.8665699e-04
   1.7450000e+01  -7.8665720e-04
   1.7460000e+01  -7.8665740e-04
   1.7470000e+01  -7.8665761e-04
   1.7480000e+01  -7.8665781e-04
   1.7490000e+01  -7.8665800e-04
   1.7500000e+01  -7.8665820e-04
   1.7510000e+01  -7.8665839e-04
   1.7520000e+01  -7.8665858e-04
   1.7530000e+01  -7.8665877e-04
   1.7540000e+01  -7.8665895e-04
   1.7550000e+01  -7.8665913e-04
   1.7560000e+01  -7.8665931e-04
   1.7570000e+01  -7.8665949e-04
   1.7580000e+01  -7.8665966e-04
   1.7590000e+01  -7.8665983e-04
   1.7600000e+01  -7.8666000e-04
   1.7610000e+01  -7.8666017e-04
   1.7620000e+01  -7.8666034e-04
   1.7630000e+01  -7.8666050e-04
   1.7640000e+01  -7.8666066e-04
   1.7650000e+01  -7.8666082e-04
   1.7660000e+01  -7.8666097e-04
   1.7670000e+01  -7.8666113e-04
   1.7680000e+01  -7.8666128e-04
   1.7690000e+01  -7.8666143e-04
   1.7700000e+01  -7.8666158e-04
   1.7710000e+01  -7.8666172e-04
   1.7720000e+01  -7.8666187e-04
   1.7730000e+01  -7.8666201e-04
   1.7740000e+01  -7.8666215e-04
   1.7750000e+01  -7.8666229e-04
   1.7760000e+01  -7.8666243e-04
   1.7770000e+01  -7.8666256e-04
   1.7780000e+01  -7.8666269e-04
   1.7790000e+01  -7.8666282e-04
   1.7800000e+01  -7.8666295e-04
   1.7810000e+01  -7.8666308e-04
   1.7820000e+01  -7.8666321e-04
   1.7830000e+01  -7.8666333e-04
   1.7840000e+01  -7.8666345e-04
   1.7850000e+01  -7.8666358e-04
   1.7860000e+01  -7.8666369e-04
   1.7870000e+01  -7.8666381e-04
   1.7880000e+01  -7.8666393e-04
   1.7890000e+01  -7.8666404e-04
   1.7900000e+01  -7.8666416e-04
   1.7910000e+01  -7.8666427e-04
   1.7920000e+01  -7.8666438e-04
   1.7930000e+01  -7.8666448e-04
   1.7940000e+01  -7.8666459e-04
   1.7950000e+01  -7.8666470e-04
   1.7960000e+01  -7.8666480e-04
   1.7970000e+01  -7.8666490e-04
   1.7980000e+01  -7.8666501e-04
   1.7990000e+01  -7.8666510e-04
   1.8000000e+01  -7.8666520e-04
   1.8010000e+01  -7.8666530e-04
   1.8020000e+01  -7.8666540e-04
   1.8030000e+01  -7.8666549e-04
   1.8040000e+01  -7.8666558e-04
   1.8050000e+01  -7.8666568e-04
   1.8060000e+01  -7.8666577e-04
   1.8070000e+01  -7.8666586e-04
   1.8080000e+01  -7.8666595e-04
   1.8090000e+01  -7.8666603e-04
   1.8100000e+01  -7.8666612e-04
   1.8110000e+01  -7.8666620e-04
   1.8120000e+01  -7.8666629e-04
   1.8130000e+01  -7.8666637e-04
   1.8140000e+01  -7.8666645e-04
   1.8150000e+01  -7.8666653e-04
   1.8160000e+01  -7.8666661e-04
   1.8170000e+01  -7.8666669e-04
   1.8180000e+01  -7.8666677e-04
   1.8190000e+01  -7.8666684e-04
   1.8200000e+01  -7.8666692e-04
   1.8210000e+01  -7.8666699e-04
   1.8220000e+01  -7.8666707e-04
   1.8230000e+01  -7.8666714e-04
   1.8240000e+01  -7.8666721e-04
   1.8250000e+01  -7.8666728e-04
   1.8260000e+01  -7.8666735e-04
   1.8270000e+01  -7.8666742e-04
   1.8280000e+01  -7.8666748e-04
   1.8290000e+01  -7.8666755e-04
   1.8300000e+01  -7.8666762e-04
   1.8310000e+01  -7.8666768e-04
   1.8320000e+01  -7.8666774e-04
   1.8330000e+01  -7.8666781e-04
   1.8340000e+01  -7.8666787e-04
   1.8350000e+01  -7.8666793e-04
   1.8360000e+01  -7.8666799e-04
   1.8370000e+01  -7.8666805e-04
   1.8380000e+01  -7.8666811e-04
   1.8390000e+01  -7.8666817e-04
   1.8400000e+01  -7.8666823e-04
   1.8410000e+01  -7.8666828e-04
   1.8420000e+01  -7.8666834e-04
   1.8430000e+01  -7.8666839e-04
   1.8440000e+01  -7.8666845e-04
   1.8450000e+01  -7.8666850e-04
   1.8460000e+01  -7.8666855e-04
   1.8470000e+01  -7.8666860e-04
   1.8480000e+01  -7.8666866e-04
   1.8490000e+01  -7.8666871e-04
   1.8500000e+01  -7.8666876e-04
   1.8510000e+01  -7.8666881e-04
   1.8520000e+01  -7.8666886e-04
   1.8530000e+01  -7.8666890e-04
   1.8540000e+01  -7.8666895e-04
   1.8550000e+01  -7.8666900e-04
   1.8560000e+01  -7.8666904e-04
   1.8570000e+01  -7.8666909e-04
   1.8580000e+01  -7.8666913e-04
   1.8590000e+01  -7.8666918e-04
   1.8600000e+01  -7.8666922e-04
   1.8610000e+01  -7.8666926e-04
   1.8620000e+01  -7.8666931e-04
   1.8630000e+01  -7.8666935e-04
   1.8640000e+01  -7.8666939e-04
   1.8650000e+01  -7.8666943e-04
   1.8660000e+01  -7.8666947e-04
   1.8670000e+01  -7.8666951e-04
   1.8680000e+01  -7.8666955e-04
   1.8690000e+01  -7.8666959e-04
   1.8700000e+01  -7.8666963e-04
   1.8710000e+01  -7.8666966e-04
   1.8720000e+01  -7.8666970e-04
   1.8730000e+01  -7.8666974e-04
   1.8740000e+01  -7.8666977e-04
   1.8750000e+01  -7.8666981e-04
   1.8760000e+01  -7.8666985e-04
   1.8770000e+01  -7.8666988e-04
   1.8780000e+01  -7.8666991e-04
   1.8790000e+01  -7.8666995e-04
   1.8800000e+01  -7.8666998e-04
   1.8810000e+01  -7.8667001e-04
   1.8820000e+01  -7.8667005e-04
   1.8830000e+01  -7.8667008e-04
   1.8840000e+01  -7.8667011e-04
   1.8850000e+01  -7.8667014e-04
   1.8860000e+01  -7.8667017e-04
   1.8870000e+01  -7.8667020e-04
   1.8880000e+01  -7.8667023e-04
   1.8890000e+01  -7.8667026e-04
   1.8900000e+01  -7.8667029e-04
   1.8910000e+01  -7.8667032e-04
   1.8920000e+01  -7.8667035e-04
   1.8930000e+01  -7.8667038e-04
   1.8940000e+01  -7.8667040e-04
   1.8950000e+01  -7.8667043e-04
   1.8960000e+01  -7.8667046e-04
   1.8970000e+01  -7.8667048e-04
   1.8980000e+01  -7.8667051e-04
   1.8990000e+01  -7.8667053e-04
   1.9000000e+01  -7.8667056e-04
   1.9010000e+01  -7.8667059e-04
   1.9020000e+01  -7.8667061e-04
   1.9030000e+01  -7.8667063e-04
   1.9040000e+01  -7.8667066e-04
   1.9050000e+01  -7.8667068e-04
   1.9060000e+01  -7.8667071e-04
   1.9070000e+01  -7.8667073e-04
   1.9080000e+01  -7.8667075e-04
   1.9090000e+01  -7.8667077e-04
   1.9100000e+01  -7.8667080e-04
   1.9110000e+01  -7.8667082e-04
   1.9120000e+01  -7.8667084e-04
   1.9130000e+01  -7.8667086e-04
   1.9140000e+01  -7.8667088e-04
   1.9150000e+01  -7.8667090e-04
   1.9160000e+01  -7.8667092e-04
   1.9170000e+01  -7.8667094e-04
   1.9180000e+01  -7.8667096e-04
   1.9190000e+01  -7.8667098e-04
   1.9200000e+01  -7.8667100e-04
   1.9210000e+01  -7.8667102e-04
   1.9220000e+01  -7.8667104e-04
   1.9230000e+01  -7.8667106e-04
   1.9240000e+01  -7.8667108e-04
   1.9250000e+01  -7.8667109e-04
   1.9260000e+01  -7.8667111e-04
   1.9270000e+01  -7.8667113e-04
   1.9280000e+01  -7.8667115e-04
   1.9290000e+01  -7.8667116e-04
   1.9300000e+01  -7.8667118e-04
   1.9310000e+01  -7.8667120e-04
   1.9320000e+01  -7.8667121e-04
   1.9330000e+01  -7.8667123e-04
   1.9340000e+01  -7.8667125e-04
   1.9350000e+01  -7.8667126e-04
   1.9360000e+01  -7.8667128e-04
   1.9370000e+01  -7.8667129e-04
   1.9380000e+01  -7.8667131e-04
   1.9390000e+01  -7.8667132e-04
   1.9400000e+01  -7.8667134e-04
   1.9410000e+01  -7.8667135e-04
   1.9420000e+01  -7.8667137e-04
   1.9430000e+01  -7.8667138e-04
   1.9440000e+01  -7.8667140e-04
   1.9450000e+01  -7.8667141e-04
   1.9460000e+01  -7.8667142e-04
   1.9470000e+01  -7.8667144e-04
   1.9480000e+01  -7.8667145e-04
   1.9490000e+01  -7.8667146e-04
   1.9500000e+01  -7.8667148e-04
   1.9510000e+01  -7.8667149e-04
   1.9520000e+01  -7.8667150e-04
   1.9530000e+01  -7.8667151e-04
   1.9540000e+01  -7.8667153e-04
   1.9550000e+01  -7.8667154e-04
   1.9560000e+01  -7.8667155e-04
   1.9570000e+01  -7.8667156e-04
   1.9580000e+01  -7.8667157e-04
   1.9590000e+01  -7.8667158e-04
   1.9600000e+01  -7.8667160e-04
   1.9610000e+01  -7.8667161e-04
   1.9620000e+01  -7.8667162e-04
   1.9630000e+01  -7.8667163e-04
   1.9640000e+01  -7.8667164e-04
   1.9650000e+01  -7.8667165e-04
   1.9660000e+01  -7.8667166e-04
   1.9670000e+01  -7.8667167e-04
   1.9680000e+01  -7.8667168e-04
   1.9690000e+01  -7.8667169e-04
   1.9700000e+01  -7.8667170e-04
   1.9710000e+01  -7.8667171e-04
   1.9720000e+01  -7.8667172e-04
   1.9730000e+01  -7.8667173e-04
   1.9740000e+01  -7.8667174e-04
   1.9750000e+01  -7.8667175e-04
   1.9760000e+01  -7.8667176e-04
   1.9770000e+01  -7.8667176e-04
   1.9780000e+01  -7.8667177e-04
   1.9790000e+01  -7.8667178e-04
   1.9800000e+01  -7.8667179e-04
   1.9810000e+01  -7.8667180e-04
   1.9820000e+01  -7.8667181e-04
   1.9830000e+01  -7.8667182e-04
   1.9840000e+01  -7.8667182e-04
   1.9850000e+01  -7.8667183e-04
   1.9860000e+01  -7.8667184e-04
   1.9870000e+01  -7.8667185e-04
   1.9880000e+01  -7.8667186e-04
   1.9890000e+01  -7.8667186e-04
   1.9900000e+01  -7.8667187e-04
   1.9910000e+01  -7.8667188e-04
   1.9920000e+01  -7.8667189e-04
   1.9930000e+01  -7.8667189e-04
   1.9940000e+01  -7.8667190e-04
   1.9950000e+01  -7.8667191e-04
   1.9960000e+01  -7.8667191e-04
   1.9970000e+01  -7.8667192e-04
   1.9980000e+01  -7.8667193e-04
   1.9990000e+01  -7.8667193e-04
   2.0000000e+01  -7.8667194e-04


==> data/dicData.dat <==
   0.0000000e+00   1.4796743e+01   1.4899139e+01   1.4856686e+01   1.4689002e+01
   1.0000000e-02   1.4803518e+01   1.4877799e+01   1.4869272e+01   1.4704112e+01
   2.0000000e-02   1.4812306e+01   1.4857048e+01   1.4892412e+01   1.4727023e+01
   3.0000000e-02   1.4822998e+01   1.4838182e+01   1.4917407e+01   1.4751811e+01
   4.0000000e-02   1.4835579e+01   1.4821197e+01   1.4944234e+01   1.4778456e+01
   5.0000000e-02   1.4850035e+01   1.4806092e+01   1.4972872e+01   1.4806935e+01
   6.0000000e-02   1.4866347e+01   1.4792862e+01   1.5003299e+01   1.4837225e+01
   7.0000000e-02   1.4884497e+01   1.4781503e+01   1.5035489e+01   1.4869301e+01
   8.0000000e-02   1.4904466e+01   1.4772009e+01   1.5069419e+01   1.4903139e+01
   9.0000000e-02   1.4926234e+01   1.4764372e+01   1.5105061e+01   1.4938711e+01
   1.0000000e-01   1.4949780e+01   1.4758585e+01   1.5142390e+01   1.4975992e+01
   1.1000000e-01   1.4975080e+01   1.4754638e+01   1.5181378e+01   1.5014952e+01
   1.2000000e-01   1.5002110e+01   1.4752520e+01   1.5221996e+01   1.5055562e+01
   1.3000000e-01   1.5030847e+01   1.4752219e+01   1.5264213e+01   1.5097793e+01
   1.4000000e-01   1.5061263e+01   1.4753722e+01   1.5307999e+01   1.5141611e+01
   1.5000000e-01   1.5093328e+01   1.4757010e+01   1.5353319e+01   1.5186983e+01
   1.6000000e-01   1.5127011e+01   1.4762065e+01   1.5400138e+01   1.5233873e+01
   1.7000000e-01   1.5162280e+01   1.4768867e+01   1.5448421e+01   1.5282243e+01
   1.8000000e-01   1.5199102e+01   1.4777395e+01   1.5498130e+01   1.5332058e+01
   1.9000000e-01   1.5237443e+01   1.4787626e+01   1.5549229e+01   1.5383278e+01
   2.0000000e-01   1.5277268e+01   1.4799537e+01   1.5601679e+01   1.5435866e+01
   2.1000000e-01   1.5318542e+01   1.4813103e+01   1.5655442e+01   1.5489781e+01
   2.2000000e-01   1.5361228e+01   1.4828297e+01   1.5710477e+01   1.5544984e+01
   2.3000000e-01   1.5405289e+01   1.4845093e+01   1.5766746e+01   1.5601434e+01
   2.4000000e-01   1.5450686e+01   1.4863462e+01   1.5824208e+01   1.5659089e+01
   2.5000000e-01   1.5497381e+01   1.4883374e+01   1.5882821e+01   1.5717909e+01
   2.6000000e-01   1.5545335e+01   1.4904799e+01   1.5942545e+01   1.5777851e+01
   2.7000000e-01   1.5594508e+01   1.4927704e+01   1.6003337e+01   1.5838873e+01
   2.8000000e-01   1.5644858e+01   1.4952059e+01   1.6065155e+01   1.5900931e+01
   2.9000000e-01   1.5696346e+01   1.4977828e+01   1.6127958e+01   1.5963984e+01
   3.0000000e-01   1.5748929e+01   1.5004977e+01   1.6191702e+01   1.6027987e+01
   3.1000000e-01   1.5802567e+01   1.5033470e+01   1.6256344e+01   1.6092897e+01
   3.2000000e-01   1.5857217e+01   1.5063273e+01   1.6321843e+01   1.6158672e+01
   3.3000000e-01   1.5912836e+01   1.5094347e+01   1.6388154e+01   1.6225267e+01
   3.4000000e-01   1.5969383e+01   1.5126656e+01   1.6455236e+01   1.6292639e+01
   3.5000000e-01   1.6026815e+01   1.5160161e+01   1.6523046e+01   1.6360745e+01
   3.6000000e-01   1.6085089e+01   1.5194823e+01   1.6591540e+01   1.6429541e+01
   3.7000000e-01   1.6144164e+01   1.5230604e+01   1.6660677e+01   1.6498985e+01
   3.8000000e-01   1.6203996e+01   1.5267464e+01   1.6730414e+01   1.6569035e+01
   3.9000000e-01   1.6264544e+01   1.5305363e+01   1.6800710e+01   1.6639646e+01
   4.0000000e-01   1.6325765e+01   1.5344262e+01   1.6871522e+01   1.6710779e+01
   4.1000000e-01   1.6387618e+01   1.5384120e+01   1.6942811e+01   1.6782391e+01
   4.2000000e-01   1.6450061e+01   1.5424897e+01   1.7014535e+01   1.6854440e+01
   4.3000000e-01   1.6513054e+01   1.5466553e+01   1.7086654e+01   1.6926888e+01
   4.4000000e-01   1.6576555e+01   1.5509046e+01   1.7159129e+01   1.6999692e+01
   4.5000000e-01   1.6640524e+01   1.5552338e+01   1.7231920e+01   1.7072814e+01
   4.6000000e-01   1.6704922e+01   1.5596388e+01   1.7304989e+01   1.7146216e+01
   4.7000000e-01   1.6769709e+01   1.5641156e+01   1.7378299e+01   1.7219858e+01
   4.8000000e-01   1.6834847e+01   1.5686602e+01   1.7451811e+01   1.7293704e+01
   4.9000000e-01   1.6900298e+01   1.5732688e+01   1.7525490e+01   1.7367716e+01
   5.0000000e-01   1.6966025e+01   1.5779374e+01   1.7599300e+01   1.7441859e+01
   5.1000000e-01   1.7031991e+01   1.5826621e+01   1.7673207e+01   1.7516097e+01
   5.2000000e-01   1.7096609e+01   1.5872984e+01   1.7745582e+01   1.7588787e+01
   5.3000000e-01   1.7159838e+01   1.5918414e+01   1.7816389e+01   1.7659892e+01
   5.4000000e-01   1.7221642e+01   1.5962866e+01   1.7885594e+01   1.7729379e+01
   5.5000000e-01   1.7281986e+01   1.6006297e+01   1.7953168e+01   1.7797216e+01
   5.6000000e-01   1.7340838e+01   1.6048664e+01   1.8019081e+01   1.7863377e+01
   5.7000000e-01   1.7398169e+01   1.6089931e+01   1.8083307e+01   1.7927835e+01
   5.8000000e-01   1.7453952e+01   1.6130062e+01   1.8145824e+01   1.7990568e+01
   5.9000000e-01   1.7508162e+01   1.6169022e+01   1.8206612e+01   1.8051555e+01
   6.0000000e-01   1.7560778e+01   1.6206781e+01   1.8265652e+01   1.8110779e+01
   6.1000000e-01   1.7611780e+01   1.6243310e+01   1.8322928e+01   1.8168223e+01
   6.2000000e-01   1.7661152e+01   1.6278583e+01   1.8378427e+01   1.8223875e+01
   6.3000000e-01   1.7708878e+01   1.6312577e+01   1.8432138e+01   1.8277725e+01
   6.4000000e-01   1.7754946e+01   1.6345269e+01   1.8484052e+01   1.8329762e+01
   6.5000000e-01   1.7799346e+01   1.6376640e+01   1.8534162e+01   1.8379981e+01
   6.6000000e-01   1.7842069e+01   1.6406673e+01   1.8582464e+01   1.8428377e+01
   6.7000000e-01   1.7883110e+01   1.6435353e+01   1.8628954e+01   1.8474947e+01
   6.8000000e-01   1.7922463e+01   1.6462667e+01   1.8673632e+01   1.8519691e+01
   6.9000000e-01   1.7960126e+01   1.6488603e+01   1.8716499e+01   1.8562610e+01
   7.0000000e-01   1.7996099e+01   1.6513153e+01   1.8757556e+01   1.8603707e+01
   7.1000000e-01   1.8030383e+01   1.6536309e+01   1.8796809e+01   1.8642985e+01
   7.2000000e-01   1.8062979e+01   1.6558066e+01   1.8834263e+01   1.8680452e+01
   7.3000000e-01   1.8093893e+01   1.6578420e+01   1.8869925e+01   1.8716114e+01
   7.4000000e-01   1.8123130e+01   1.6597368e+01   1.8903803e+01   1.8749980e+01
   7.5000000e-01   1.8150696e+01   1.6614910e+01   1.8935909e+01   1.8782060e+01
   7.6000000e-01   1.8176600e+01   1.6631048e+01   1.8966252e+01   1.8812367e+01
   7.7000000e-01   1.8200852e+01   1.6645782e+01   1.8994846e+01   1.8840911e+01
   7.8000000e-01   1.8223462e+01   1.6659116e+01   1.9021702e+01   1.8867707e+01
   7.9000000e-01   1.8244441e+01   1.6671054e+01   1.9046836e+01   1.8892769e+01
   8.0000000e-01   1.8263802e+01   1.6681604e+01   1.9070263e+01   1.8916112e+01
   8.1000000e-01   1.8281561e+01   1.6690773e+01   1.9091999e+01   1.8937755e+01
   8.2000000e-01   1.8297731e+01   1.6698569e+01   1.9112064e+01   1.8957714e+01
   8.3000000e-01   1.8312329e+01   1.6705002e+01   1.9130475e+01   1.8976009e+01
   8.4000000e-01   1.8325373e+01   1.6710083e+01   1.9147251e+01   1.8992659e+01
   8.5000000e-01   1.8336879e+01   1.6713824e+01   1.9162412e+01   1.9007684e+01
   8.6000000e-01   1.8346866e+01   1.6716236e+01   1.9175979e+01   1.9021104e+01
   8.7000000e-01   1.8355353e+01   1.6717334e+01   1.9187973e+01   1.9032942e+01
   8.8000000e-01   1.8362359e+01   1.6717131e+01   1.9198416e+01   1.9043218e+01
   8.9000000e-01   1.8367904e+01   1.6715642e+01   1.9207328e+01   1.9051955e+01
   9.0000000e-01   1.8372008e+01   1.6712882e+01   1.9214733e+01   1.9059176e+01
   9.1000000e-01   1.8374694e+01   1.6708866e+01   1.9220654e+01   1.9064903e+01
   9.2000000e-01   1.8375980e+01   1.6703612e+01   1.9225114e+01   1.9069160e+01
   9.3000000e-01   1.8375891e+01   1.6697135e+01   1.9228136e+01   1.9071970e+01
   9.4000000e-01   1.8374446e+01   1.6689454e+01   1.9229743e+01   1.9073357e+01
   9.5000000e-01   1.8371669e+01   1.6680585e+01   1.9229961e+01   1.9073346e+01
   9.6000000e-01   1.8367582e+01   1.6670548e+01   1.9228812e+01   1.9071960e+01
   9.7000000e-01   1.8362207e+01   1.6659360e+01   1.9226321e+01   1.9069225e+01
   9.8000000e-01   1.8355567e+01   1.6647040e+01   1.9222512e+01   1.9065163e+01
   9.9000000e-01   1.8347686e+01   1.6633606e+01   1.9217410e+01   1.9059800e+01
   1.0000000e+00   1.8338585e+01   1.6619078e+01   1.9211040e+01   1.9053161e+01
   1.0100000e+00   1.8328289e+01   1.6603476e+01   1.9203425e+01   1.9045270e+01
   1.0200000e+00   1.8316819e+01   1.6586818e+01   1.9194590e+01   1.9036152e+01
   1.0300000e+00   1.8304201e+01   1.6569124e+01   1.9184560e+01   1.9025832e+01
   1.0400000e+00   1.8290455e+01   1.6550415e+01   1.9173359e+01   1.9014333e+01
   1.0500000e+00   1.8275607e+01   1.6530709e+01   1.9161012e+01   1.9001682e+01
   1.0600000e+00   1.8259678e+01   1.6510026e+01   1.9147542e+01   1.8987901e+01
   1.0700000e+00   1.8242692e+01   1.6488387e+01   1.9132975e+01   1.8973016e+01
   1.0800000e+00   1.8224671e+01   1.6465811e+01   1.9117334e+01   1.8957050e+01
   1.0900000e+00   1.8205639e+01   1.6442317e+01   1.9100643e+01   1.8940028e+01
   1.1000000e+00   1.8185619e+01   1.6417927e+01   1.9082927e+01   1.8921974e+01
   1.1100000e+00   1.8164632e+01   1.6392660e+01   1.9064208e+01   1.8902911e+01
   1.1200000e+00   1.8142701e+01   1.6366534e+01   1.9044510e+01   1.8882864e+01
   1.1300000e+00   1.8119849e+01   1.6339571e+01   1.9023857e+01   1.8861855e+01
   1.1400000e+00   1.8096098e+01   1.6311789e+01   1.9002271e+01   1.8839908e+01
   1.1500000e+00   1.8071469e+01   1.6283209e+01   1.8979776e+01   1.8817045e+01
   1.1600000e+00   1.8045985e+01   1.6253848e+01   1.8956394e+01   1.8793290e+01
   1.1700000e+00   1.8019667e+01   1.6223727e+01   1.8932148e+01   1.8768665e+01
   1.1800000e+00   1.7992536e+01   1.6192865e+01   1.8907060e+01   1.8743193e+01
   1.1900000e+00   1.7964613e+01   1.6161280e+01   1.8881152e+01   1.8716895e+01
   1.2000000e+00   1.7935920e+01   1.6128992e+01   1.8854445e+01   1.8689794e+01
   1.2100000e+00   1.7906477e+01   1.6096018e+01   1.8826962e+01   1.8661910e+01
   1.2200000e+00   1.7876304e+01   1.6062377e+01   1.8798723e+01   1.8633266e+01
   1.2300000e+00   1.7845422e+01   1.6028088e+01   1.8769749e+01   1.8603882e+01
   1.2400000e+00   1.7813850e+01   1.5993168e+01   1.8740061e+01   1.8573780e+01
   1.2500000e+00   1.7781609e+01   1.5957635e+01   1.8709680e+01   1.8542979e+01
   1.2600000e+00   1.7748718e+01   1.5921507e+01   1.8678626e+01   1.8511499e+01
   1.2700000e+00   1.7715196e+01   1.5884801e+01   1.8646917e+01   1.8479362e+01
   1.2800000e+00   1.7681061e+01   1.5847535e+01   1.8614575e+01   1.8446586e+01
   1.2900000e+00   1.7646333e+01   1.5809725e+01   1.8581618e+01   1.8413191e+01
   1.3000000e+00   1.7611030e+01   1.5771388e+01   1.8548065e+01   1.8379195e+01
   1.3100000e+00   1.7575170e+01   1.5732541e+01   1.8513936e+01   1.8344619e+01
   1.3200000e+00   1.7538770e+01   1.5693200e+01   1.8479248e+01   1.8309479e+01
   1.3300000e+00   1.7501849e+01   1.5653380e+01   1.8444019e+01   1.8273796e+01
   1.3400000e+00   1.7464424e+01   1.5613099e+01   1.8408268e+01   1.8237585e+01
   1.3500000e+00   1.7426511e+01   1.5572370e+01   1.8372012e+01   1.8200866e+01
   1.3600000e+00   1.7388128e+01   1.5531211e+01   1.8335269e+01   1.8163655e+01
   1.3700000e+00   1.7349291e+01   1.5489635e+01   1.8298055e+01   1.8125969e+01
   1.3800000e+00   1.7310016e+01   1.5447659e+01   1.8260386e+01   1.8087825e+01
   1.3900000e+00   1.7270319e+01   1.5405295e+01   1.8222280e+01   1.8049241e+01
   1.4000000e+00   1.7230215e+01   1.5362559e+01   1.8183753e+01   1.8010231e+01
   1.4100000e+00   1.7189721e+01   1.5319466e+01   1.8144820e+01   1.7970811e+01
   1.4200000e+00   1.7148851e+01   1.5276028e+01   1.8105497e+01   1.7930999e+01
   1.4300000e+00   1.7107619e+01   1.5232260e+01   1.8065800e+01   1.7890808e+01
   1.4400000e+00   1.7066042e+01   1.5188175e+01   1.8025742e+01   1.7850254e+01
   1.4500000e+00   1.7024132e+01   1.5143786e+01   1.7985340e+01   1.7809351e+01
   1.4600000e+00   1.6981904e+01   1.5099106e+01   1.7944606e+01   1.7768114e+01
   1.4700000e+00   1.6939372e+01   1.5054148e+01   1.7903557e+01   1.7726558e+01
   1.4800000e+00   1.6896549e+01   1.5008924e+01   1.7862205e+01   1.7684696e+01
   1.4900000e+00   1.6853449e+01   1.4963448e+01   1.7820564e+01   1.7642542e+01
   1.5000000e+00   1.6810084e+01   1.4917730e+01   1.7778647e+01   1.7600110e+01
   1.5100000e+00   1.6766467e+01   1.4871783e+01   1.7736468e+01   1.7557412e+01
   1.5200000e+00   1.6722611e+01   1.4825618e+01   1.7694039e+01   1.7514461e+01
   1.5300000e+00   1.6678528e+01   1.4779246e+01   1.7651373e+01   1.7471270e+01
   1.5400000e+00   1.6634229e+01   1.4732679e+01   1.7608483e+01   1.7427852e+01
   1.5500000e+00   1.6589728e+01   1.4685928e+01   1.7565380e+01   1.7384219e+01
   1.5600000e+00   1.6545034e+01   1.4639003e+01   1.7522076e+01   1.7340382e+01
   1.5700000e+00   1.6500161e+01   1.4591915e+01   1.7478583e+01   1.7296353e+01
   1.5800000e+00   1.6455117e+01   1.4544673e+01   1.7434912e+01   1.7252143e+01
   1.5900000e+00   1.6409915e+01   1.4497289e+01   1.7391074e+01   1.7207764e+01
   1.6000000e+00   1.6364565e+01   1.4449772e+01   1.7347080e+01   1.7163227e+01
   1.6100000e+00   1.6319077e+01   1.4402132e+01   1.7302941e+01   1.7118542e+01
   1.6200000e+00   1.6273462e+01   1.4354377e+01   1.7258667e+01   1.7073719e+01
   1.6300000e+00   1.6227729e+01   1.4306518e+01   1.7214268e+01   1.7028769e+01
   1.6400000e+00   1.6181888e+01   1.4258563e+01   1.7169755e+01   1.6983703e+01
   1.6500000e+00   1.6135948e+01   1.4210522e+01   1.7125136e+01   1.6938528e+01
   1.6600000e+00   1.6089919e+01   1.4162402e+01   1.7080421e+01   1.6893256e+01
   1.6700000e+00   1.6043810e+01   1.4114212e+01   1.7035621e+01   1.6847895e+01
   1.6800000e+00   1.5997630e+01   1.4065961e+01   1.6990743e+01   1.6802455e+01
   1.6900000e+00   1.5951387e+01   1.4017656e+01   1.6945796e+01   1.6756944e+01
   1.7000000e+00   1.5905089e+01   1.3969306e+01   1.6900790e+01   1.6711372e+01
   1.7100000e+00   1.5858746e+01   1.3920918e+01   1.6855732e+01   1.6665746e+01
   1.7200000e+00   1.5812365e+01   1.3872499e+01   1.6810632e+01   1.6620075e+01
   1.7300000e+00   1.5765953e+01   1.3824058e+01   1.6765496e+01   1.6574368e+01
   1.7400000e+00   1.5719519e+01   1.3775601e+01   1.6720334e+01   1.6528631e+01
   1.7500000e+00   1.5673071e+01   1.3727135e+01   1.6675152e+01   1.6482873e+01
   1.7600000e+00   1.5626615e+01   1.3678668e+01   1.6629958e+01   1.6437102e+01
   1.7700000e+00   1.5580158e+01   1.3630205e+01   1.6584759e+01   1.6391324e+01
   1.7800000e+00   1.5533708e+01   1.3581753e+01   1.6539563e+01   1.6345547e+01
   1.7900000e+00   1.5487271e+01   1.3533319e+01   1.6494376e+01   1.6299777e+01
   1.8000000e+00   1.5440854e+01   1.3484909e+01   1.6449206e+01   1.6254023e+01
   1.8100000e+00   1.5394464e+01   1.3436529e+01   1.6404058e+01   1.6208289e+01
   1.8200000e+00   1.5348107e+01   1.3388185e+01   1.6358940e+01   1.6162584e+01
   1.8300000e+00   1.5301788e+01   1.3339882e+01   1.6313858e+01   1.6116912e+01
   1.8400000e+00   1.5255514e+01   1.3291627e+01   1.6268817e+01   1.6071281e+01
   1.8500000e+00   1.5209291e+01   1.3243424e+01   1.6223823e+01   1.6025696e+01
   1.8600000e+00   1.5163124e+01   1.3195279e+01   1.6178884e+01   1.5980163e+01
   1.8700000e+00   1.5117019e+01   1.3147198e+01   1.6134003e+01   1.5934687e+01
   1.8800000e+00   1.5070982e+01   1.3099184e+01   1.6089187e+01   1.5889275e+01
   1.8900000e+00   1.5025017e+01   1.3051244e+01   1.6044440e+01   1.5843932e+01
   1.9000000e+00   1.4979129e+01   1.3003382e+01   1.5999769e+01   1.5798663e+01
   1.9100000e+00   1.4933324e+01   1.2955602e+01   1.5955179e+01   1.5753472e+01
   1.9200000e+00   1.4887607e+01   1.2907910e+01   1.5910673e+01   1.5708366e+01
   1.9300000e+00   1.4841981e+01   1.2860308e+01   1.5866257e+01   1.5663348e+01
   1.9400000e+00   1.4796452e+01   1.2812803e+01   1.5821936e+01   1.5618424e+01
   1.9500000e+00   1.4751025e+01   1.2765398e+01   1.5777713e+01   1.5573598e+01
   1.9600000e+00   1.4705702e+01   1.2718097e+01   1.5733595e+01   1.5528875e+01
   1.9700000e+00   1.4660489e+01   1.2670903e+01   1.5689584e+01   1.5484258e+01
   1.9800000e+00   1.4615390e+01   1.2623822e+01   1.5645685e+01   1.5439752e+01
   1.9900000e+00   1.4570408e+01   1.2576856e+01   1.5601901e+01   1.5395362e+01
   2.0000000e+00   1.4525548e+01   1.2530009e+01   1.5558238e+01   1.5351090e+01
   2.0100000e+00   1.4480812e+01   1.2483285e+01   1.5514698e+01   1.5306941e+01
   2.0200000e+00   1.4436206e+01   1.2436687e+01   1.5471285e+01   1.5262918e+01
   2.0300000e+00   1.4391731e+01   1.2390218e+01   1.5428003e+01   1.5219026e+01
   2.0400000e+00   1.4347392e+01   1.2343882e+01   1.5384856e+01   1.5175267e+01
   2.0500000e+00   1.4303192e+01   1.2297681e+01   1.5341846e+01   1.5131644e+01
   2.0600000e+00   1.4259134e+01   1.2251619e+01   1.5298976e+01   1.5088163e+01
   2.0700000e+00   1.4215221e+01   1.2205698e+01   1.5256251e+01   1.5044824e+01
   2.0800000e+00   1.4171456e+01   1.2159922e+01   1.5213672e+01   1.5001632e+01
   2.0900000e+00   1.4127842e+01   1.2114293e+01   1.5171244e+01   1.4958589e+01
   2.1000000e+00   1.4084382e+01   1.2068814e+01   1.5128968e+01   1.4915698e+01
   2.1100000e+00   1.4041078e+01   1.2023487e+01   1.5086847e+01   1.4872962e+01
   2.1200000e+00   1.3997933e+01   1.1978315e+01   1.5044885e+01   1.4830384e+01
   2.1300000e+00   1.3954949e+01   1.1933300e+01   1.5003083e+01   1.4787966e+01
   2.1400000e+00   1.3912130e+01   1.1888444e+01   1.4961444e+01   1.4745711e+01
   2.1500000e+00   1.3869477e+01   1.1843750e+01   1.4919971e+01   1.4703621e+01
   2.1600000e+00   1.3826992e+01   1.1799220e+01   1.4878665e+01   1.4661699e+01
   2.1700000e+00   1.3784678e+01   1.1754857e+01   1.4837529e+01   1.4619946e+01
   2.1800000e+00   1.3742537e+01   1.1710661e+01   1.4796566e+01   1.4578365e+01
   2.1900000e+00   1.3700571e+01   1.1666635e+01   1.4755776e+01   1.4536958e+01
   2.2000000e+00   1.3658782e+01   1.1622780e+01   1.4715163e+01   1.4495726e+01
   2.2100000e+00   1.3617171e+01   1.1579100e+01   1.4674727e+01   1.4454673e+01
   2.2200000e+00   1.3575741e+01   1.1535594e+01   1.4634471e+01   1.4413799e+01
   2.2300000e+00   1.3534493e+01   1.1492266e+01   1.4594397e+01   1.4373107e+01
   2.2400000e+00   1.3493428e+01   1.1449116e+01   1.4554505e+01   1.4332597e+01
   2.2500000e+00   1.3452549e+01   1.1406147e+01   1.4514799e+01   1.4292273e+01
   2.2600000e+00   1.3411857e+01   1.1363359e+01   1.4475278e+01   1.4252134e+01
   2.2700000e+00   1.3371354e+01   1.1320754e+01   1.4435946e+01   1.4212184e+01
   2.2800000e+00   1.3331040e+01   1.1278333e+01   1.4396802e+01   1.4172423e+01
   2.2900000e+00   1.3290917e+01   1.1236098e+01   1.4357849e+01   1.4132852e+01
   2.3000000e+00   1.3250986e+01   1.1194050e+01   1.4319087e+01   1.4093473e+01
   2.3100000e+00   1.3211249e+01   1.1152190e+01   1.4280519e+01   1.4054287e+01
   2.3200000e+00   1.3171707e+01   1.1110519e+01   1.4242144e+01   1.4015296e+01
   2.3300000e+00   1.3132361e+01   1.1069039e+01   1.4203965e+01   1.3976499e+01
   2.3400000e+00   1.3093211e+01   1.1027750e+01   1.4165981e+01   1.3937899e+01
   2.3500000e+00   1.3054259e+01   1.0986653e+01   1.4128195e+01   1.3899497e+01
   2.3600000e+00   1.3015506e+01   1.0945749e+01   1.4090606e+01   1.3861293e+01
   2.3700000e+00   1.2976952e+01   1.0905040e+01   1.4053217e+01   1.3823288e+01
   2.3800000e+00   1.2938599e+01   1.0864526e+01   1.4016027e+01   1.3785483e+01
   2.3900000e+00   1.2900447e+01   1.0824207e+01   1.3979038e+01   1.3747880e+01
   2.4000000e+00   1.2862497e+01   1.0784085e+01   1.3942249e+01   1.3710477e+01
   2.4100000e+00   1.2824750e+01   1.0744160e+01   1.3905663e+01   1.3673277e+01
   2.4200000e+00   1.2787205e+01   1.0704433e+01   1.3869279e+01   1.3636280e+01
   2.4300000e+00   1.2749865e+01   1.0664904e+01   1.3833097e+01   1.3599487e+01
   2.4400000e+00   1.2712728e+01   1.0625575e+01   1.3797120e+01   1.3562897e+01
   2.4500000e+00   1.2675797e+01   1.0586445e+01   1.3761346e+01   1.3526512e+01
   2.4600000e+00   1.2639071e+01   1.0547515e+01   1.3725776e+01   1.3490333e+01
   2.4700000e+00   1.2602550e+01   1.0508786e+01   1.3690412e+01   1.3454358e+01
   2.4800000e+00   1.2566236e+01   1.0470257e+01   1.3655252e+01   1.3418589e+01
   2.4900000e+00   1.2530128e+01   1.0431931e+01   1.3620298e+01   1.3383027e+01
   2.5000000e+00   1.2494226e+01   1.0393805e+01   1.3585550e+01   1.3347671e+01
   2.5100000e+00   1.2458532e+01   1.0355882e+01   1.3551007e+01   1.3312522e+01
   2.5200000e+00   1.2423044e+01   1.0318162e+01   1.3516670e+01   1.3277579e+01
   2.5300000e+00   1.2387764e+01   1.0280643e+01   1.3482540e+01   1.3242844e+01
   2.5400000e+00   1.2352692e+01   1.0243328e+01   1.3448616e+01   1.3208316e+01
   2.5500000e+00   1.2317827e+01   1.0206216e+01   1.3414899e+01   1.3173995e+01
   2.5600000e+00   1.2283170e+01   1.0169307e+01   1.3381388e+01   1.3139882e+01
   2.5700000e+00   1.2248720e+01   1.0132601e+01   1.3348084e+01   1.3105976e+01
   2.5800000e+00   1.2214478e+01   1.0096098e+01   1.3314986e+01   1.3072277e+01
   2.5900000e+00   1.2180444e+01   1.0059799e+01   1.3282094e+01   1.3038787e+01
   2.6000000e+00   1.2146618e+01   1.0023704e+01   1.3249409e+01   1.3005503e+01
   2.6100000e+00   1.2112999e+01   9.9878119e+00   1.3216931e+01   1.2972427e+01
   2.6200000e+00   1.2079588e+01   9.9521235e+00   1.3184658e+01   1.2939558e+01
   2.6300000e+00   1.2046385e+01   9.9166387e+00   1.3152591e+01   1.2906896e+01
   2.6400000e+00   1.2013388e+01   9.8813573e+00   1.3120731e+01   1.2874441e+01
   2.6500000e+00   1.1980599e+01   9.8462792e+00   1.3089075e+01   1.2842193e+01
   2.6600000e+00   1.1948016e+01   9.8114044e+00   1.3057625e+01   1.2810151e+01
   2.6700000e+00   1.1915640e+01   9.7767328e+00   1.3026380e+01   1.2778316e+01
   2.6800000e+00   1.1883470e+01   9.7422641e+00   1.2995340e+01   1.2746686e+01
   2.6900000e+00   1.1851507e+01   9.7079983e+00   1.2964505e+01   1.2715262e+01
   2.7000000e+00   1.1819749e+01   9.6739351e+00   1.2933873e+01   1.2684044e+01
   2.7100000e+00   1.1788197e+01   9.6400743e+00   1.2903445e+01   1.2653031e+01
   2.7200000e+00   1.1756850e+01   9.6064157e+00   1.2873221e+01   1.2622222e+01
   2.7300000e+00   1.1725708e+01   9.5729590e+00   1.2843199e+01   1.2591618e+01
   2.7400000e+00   1.1694770e+01   9.5397040e+00   1.2813380e+01   1.2561217e+01
   2.7500000e+00   1.1664036e+01   9.5066503e+00   1.2783763e+01   1.2531020e+01
   2.7600000e+00   1.1633505e+01   9.4737977e+00   1.2754348e+01   1.2501026e+01
   2.7700000e+00   1.1603178e+01   9.4411458e+00   1.2725134e+01   1.2471234e+01
   2.7800000e+00   1.1573053e+01   9.4086944e+00   1.2696120e+01   1.2441645e+01
   2.7900000e+00   1.1543130e+01   9.3764429e+00   1.2667306e+01   1.2412257e+01
   2.8000000e+00   1.1513409e+01   9.3443911e+00   1.2638692e+01   1.2383070e+01
   2.8100000e+00   1.1483890e+01   9.3125386e+00   1.2610277e+01   1.2354083e+01
   2.8200000e+00   1.1454570e+01   9.2808849e+00   1.2582061e+01   1.2325297e+01
   2.8300000e+00   1.1425451e+01   9.2494297e+00   1.2554042e+01   1.2296710e+01
   2.8400000e+00   1.1396531e+01   9.2181724e+00   1.2526220e+01   1.2268321e+01
   2.8500000e+00   1.1367810e+01   9.1871127e+00   1.2498595e+01   1.2240131e+01
   2.8600000e+00   1.1339288e+01   9.1562501e+00   1.2471166e+01   1.2212139e+01
   2.8700000e+00   1.1310963e+01   9.1255841e+00   1.2443932e+01   1.2184343e+01
   2.8800000e+00   1.1282835e+01   9.0951141e+00   1.2416893e+01   1.2156743e+01
   2.8900000e+00   1.1254904e+01   9.0648397e+00   1.2390048e+01   1.2129340e+01
   2.9000000e+00   1.1227168e+01   9.0347609e+00   1.2363396e+01   1.2102131e+01
   2.9100000e+00   1.1199629e+01   9.0048777e+00   1.2336939e+01   1.2075118e+01
   2.9200000e+00   1.1172287e+01   8.9751900e+00   1.2310674e+01   1.2048300e+01
   2.9300000e+00   1.1145140e+01   8.9456978e+00   1.2284603e+01   1.2021678e+01
   2.9400000e+00   1.1118188e+01   8.9164010e+00   1.2258725e+01   1.1995250e+01
   2.9500000e+00   1.1091433e+01   8.8872995e+00   1.2233040e+01   1.1969017e+01
   2.9600000e+00   1.1064872e+01   8.8583931e+00   1.2207548e+01   1.1942978e+01
   2.9700000e+00   1.1038506e+01   8.8296817e+00   1.2182247e+01   1.1917133e+01
   2.9800000e+00   1.1012335e+01   8.8011650e+00   1.2157138e+01   1.1891482e+01
   2.9900000e+00   1.0986359e+01   8.7728428e+00   1.2132221e+01   1.1866024e+01
   3.0000000e+00   1.0960576e+01   8.7447149e+00   1.2107495e+01   1.1840760e+01
   3.0100000e+00   1.0934986e+01   8.7167809e+00   1.2082959e+01   1.1815687e+01
   3.0200000e+00   1.0909590e+01   8.6890405e+00   1.2058614e+01   1.1790807e+01
   3.0300000e+00   1.0884386e+01   8.6614934e+00   1.2034458e+01   1.1766119e+01
   3.0400000e+00   1.0859374e+01   8.6341392e+00   1.2010491e+01   1.1741621e+01
   3.0500000e+00   1.0834554e+01   8.6069775e+00   1.1986712e+01   1.1717314e+01
   3.0600000e+00   1.0809924e+01   8.5800080e+00   1.1963122e+01   1.1693198e+01
   3.0700000e+00   1.0785485e+01   8.5532300e+00   1.1939718e+01   1.1669270e+01
   3.0800000e+00   1.0761236e+01   8.5266432e+00   1.1916502e+01   1.1645531e+01
   3.0900000e+00   1.0737176e+01   8.5002468e+00   1.1893471e+01   1.1621980e+01
   3.1000000e+00   1.0713304e+01   8.4740404e+00   1.1870625e+01   1.1598617e+01
   3.1100000e+00   1.0689619e+01   8.4480232e+00   1.1847963e+01   1.1575439e+01
   3.1200000e+00   1.0666122e+01   8.4221948e+00   1.1825485e+01   1.1552448e+01
   3.1300000e+00   1.0642810e+01   8.3965549e+00   1.1803190e+01   1.1529642e+01
   3.1400000e+00   1.0619685e+01   8.3711025e+00   1.1781076e+01   1.1507020e+01
   3.1500000e+00   1.0596743e+01   8.3458367e+00   1.1759144e+01   1.1484580e+01
   3.1600000e+00   1.0573984e+01   8.3207563e+00   1.1737391e+01   1.1462323e+01
   3.1700000e+00   1.0551407e+01   8.2958603e+00   1.1715816e+01   1.1440246e+01
   3.1800000e+00   1.0529011e+01   8.2711479e+00   1.1694418e+01   1.1418349e+01
   3.1900000e+00   1.0506795e+01   8.2466180e+00   1.1673196e+01   1.1396629e+01
   3.2000000e+00   1.0484757e+01   8.2222695e+00   1.1652149e+01   1.1375087e+01
   3.2100000e+00   1.0462896e+01   8.1981015e+00   1.1631275e+01   1.1353721e+01
   3.2200000e+00   1.0441211e+01   8.1741131e+00   1.1610574e+01   1.1332529e+01
   3.2300000e+00   1.0419701e+01   8.1503031e+00   1.1590044e+01   1.1311510e+01
   3.2400000e+00   1.0398365e+01   8.1266706e+00   1.1569684e+01   1.1290665e+01
   3.2500000e+00   1.0377202e+01   8.1032146e+00   1.1549493e+01   1.1269990e+01
   3.2600000e+00   1.0356210e+01   8.0799342e+00   1.1529470e+01   1.1249485e+01
   3.2700000e+00   1.0335389e+01   8.0568283e+00   1.1509613e+01   1.1229149e+01
   3.2800000e+00   1.0314737e+01   8.0338959e+00   1.1489921e+01   1.1208981e+01
   3.2900000e+00   1.0294253e+01   8.0111361e+00   1.1470394e+01   1.1188979e+01
   3.3000000e+00   1.0273936e+01   7.9885479e+00   1.1451030e+01   1.1169143e+01
   3.3100000e+00   1.0253785e+01   7.9661303e+00   1.1431828e+01   1.1149471e+01
   3.3200000e+00   1.0233800e+01   7.9438823e+00   1.1412786e+01   1.1129963e+01
   3.3300000e+00   1.0213978e+01   7.9218029e+00   1.1393905e+01   1.1110616e+01
   3.3400000e+00   1.0194318e+01   7.8998912e+00   1.1375182e+01   1.1091430e+01
   3.3500000e+00   1.0174820e+01   7.8781462e+00   1.1356616e+01   1.1072404e+01
   3.3600000e+00   1.0155483e+01   7.8565670e+00   1.1338207e+01   1.1053537e+01
   3.3700000e+00   1.0136305e+01   7.8351525e+00   1.1319953e+01   1.1034827e+01
   3.3800000e+00   1.0117285e+01   7.8139018e+00   1.1301853e+01   1.1016274e+01
   3.3900000e+00   1.0098423e+01   7.7928139e+00   1.1283906e+01   1.0997876e+01
   3.4000000e+00   1.0079716e+01   7.7718879e+00   1.1266111e+01   1.0979633e+01
   3.4100000e+00   1.0061165e+01   7.7511229e+00   1.1248467e+01   1.0961542e+01
   3.4200000e+00   1.0042768e+01   7.7305177e+00   1.1230972e+01   1.0943604e+01
   3.4300000e+00   1.0024523e+01   7.7100716e+00   1.1213626e+01   1.0925817e+01
   3.4400000e+00   1.0006431e+01   7.6897835e+00   1.1196428e+01   1.0908180e+01
   3.4500000e+00   9.9884891e+00   7.6696526e+00   1.1179377e+01   1.0890691e+01
   3.4600000e+00   9.9706972e+00   7.6496778e+00   1.1162470e+01   1.0873350e+01
   3.4700000e+00   9.9530539e+00   7.6298581e+00   1.1145708e+01   1.0856156e+01
   3.4800000e+00   9.9355584e+00   7.6101928e+00   1.1129090e+01   1.0839108e+01
   3.4900000e+00   9.9182095e+00   7.5906808e+00   1.1112613e+01   1.0822204e+01
   3.5000000e+00   9.9010061e+00   7.5713212e+00   1.1096278e+01   1.0805444e+01
   3.5100000e+00   9.8839473e+00   7.5521130e+00   1.1080083e+01   1.0788827e+01
   3.5200000e+00   9.8670321e+00   7.5330554e+00   1.1064027e+01   1.0772350e+01
   3.5300000e+00   9.8502594e+00   7.5141474e+00   1.1048110e+01   1.0756015e+01
   3.5400000e+00   9.8336282e+00   7.4953880e+00   1.1032329e+01   1.0739818e+01
   3.5500000e+00   9.8171374e+00   7.4767765e+00   1.1016684e+01   1.0723760e+01
   3.5600000e+00   9.8007862e+00   7.4583117e+00   1.1001175e+01   1.0707840e+01
   3.5700000e+00   9.7845734e+00   7.4399929e+00   1.0985799e+01   1.0692056e+01
   3.5800000e+00   9.7684981e+00   7.4218190e+00   1.0970556e+01   1.0676407e+01
   3.5900000e+00   9.7525593e+00   7.4037893e+00   1.0955446e+01   1.0660892e+01
   3.6000000e+00   9.7367559e+00   7.3859027e+00   1.0940466e+01   1.0645511e+01
   3.6100000e+00   9.7210871e+00   7.3681585e+00   1.0925616e+01   1.0630262e+01
   3.6200000e+00   9.7055519e+00   7.3505556e+00   1.0910896e+01   1.0615145e+01
   3.6300000e+00   9.6901491e+00   7.3330931e+00   1.0896303e+01   1.0600158e+01
   3.6400000e+00   9.6748780e+00   7.3157703e+00   1.0881838e+01   1.0585300e+01
   3.6500000e+00   9.6597375e+00   7.2985862e+00   1.0867498e+01   1.0570571e+01
   3.6600000e+00   9.6447266e+00   7.2815398e+00   1.0853284e+01   1.0555969e+01
   3.6700000e+00   9.6298445e+00   7.2646304e+00   1.0839194e+01   1.0541494e+01
   3.6800000e+00   9.6150901e+00   7.2478570e+00   1.0825227e+01   1.0527144e+01
   3.6900000e+00   9.6004625e+00   7.2312187e+00   1.0811383e+01   1.0512919e+01
   3.7000000e+00   9.5859608e+00   7.2147148e+00   1.0797659e+01   1.0498817e+01
   3.7100000e+00   9.5715841e+00   7.1983442e+00   1.0784057e+01   1.0484838e+01
   3.7200000e+00   9.5573313e+00   7.1821061e+00   1.0770573e+01   1.0470981e+01
   3.7300000e+00   9.5432016e+00   7.1659997e+00   1.0757208e+01   1.0457245e+01
   3.7400000e+00   9.5291941e+00   7.1500241e+00   1.0743961e+01   1.0443628e+01
   3.7500000e+00   9.5153078e+00   7.1341784e+00   1.0730831e+01   1.0430131e+01
   3.7600000e+00   9.5015418e+00   7.1184618e+00   1.0717816e+01   1.0416752e+01
   3.7700000e+00   9.4878952e+00   7.1028734e+00   1.0704916e+01   1.0403490e+01
   3.7800000e+00   9.4743672e+00   7.0874124e+00   1.0692130e+01   1.0390344e+01
   3.7900000e+00   9.4609568e+00   7.0720778e+00   1.0679457e+01   1.0377313e+01
   3.8000000e+00   9.4476630e+00   7.0568689e+00   1.0666897e+01   1.0364397e+01
   3.8100000e+00   9.4344851e+00   7.0417849e+00   1.0654447e+01   1.0351594e+01
   3.8200000e+00   9.4214222e+00   7.0268248e+00   1.0642108e+01   1.0338904e+01
   3.8300000e+00   9.4084733e+00   7.0119878e+00   1.0629879e+01   1.0326326e+01
   3.8400000e+00   9.3956376e+00   6.9972732e+00   1.0617758e+01   1.0313859e+01
   3.8500000e+00   9.3829143e+00   6.9826800e+00   1.0605746e+01   1.0301502e+01
   3.8600000e+00   9.3703023e+00   6.9682075e+00   1.0593840e+01   1.0289254e+01
   3.8700000e+00   9.3578010e+00   6.9538547e+00   1.0582040e+01   1.0277114e+01
   3.8800000e+00   9.3454094e+00   6.9396210e+00   1.0570345e+01   1.0265082e+01
   3.8900000e+00   9.3331267e+00   6.9255054e+00   1.0558755e+01   1.0253157e+01
   3.9000000e+00   9.3209520e+00   6.9115072e+00   1.0547269e+01   1.0241337e+01
   3.9100000e+00   9.3088845e+00   6.8976255e+00   1.0535885e+01   1.0229622e+01
   3.9200000e+00   9.2969234e+00   6.8838596e+00   1.0524603e+01   1.0218011e+01
   3.9300000e+00   9.2850678e+00   6.8702085e+00   1.0513422e+01   1.0206504e+01
   3.9400000e+00   9.2733169e+00   6.8566716e+00   1.0502341e+01   1.0195098e+01
   3.9500000e+00   9.2616698e+00   6.8432480e+00   1.0491360e+01   1.0183795e+01
   3.9600000e+00   9.2501258e+00   6.8299369e+00   1.0480477e+01   1.0172592e+01
   3.9700000e+00   9.2386840e+00   6.8167376e+00   1.0469692e+01   1.0161489e+01
   3.9800000e+00   9.2273436e+00   6.8036491e+00   1.0459005e+01   1.0150486e+01
   3.9900000e+00   9.2161038e+00   6.7906709e+00   1.0448413e+01   1.0139580e+01
   4.0000000e+00   9.2049639e+00   6.7778019e+00   1.0437917e+01   1.0128773e+01
   4.0100000e+00   9.1939230e+00   6.7650416e+00   1.0427516e+01   1.0118062e+01
   4.0200000e+00   9.1829802e+00   6.7523891e+00   1.0417208e+01   1.0107447e+01
   4.0300000e+00   9.1721350e+00   6.7398436e+00   1.0406993e+01   1.0096927e+01
   4.0400000e+00   9.1613863e+00   6.7274043e+00   1.0396871e+01   1.0086502e+01
   4.0500000e+00   9.1507336e+00   6.7150705e+00   1.0386841e+01   1.0076170e+01
   4.0600000e+00   9.1401760e+00   6.7028415e+00   1.0376901e+01   1.0065931e+01
   4.0700000e+00   9.1297127e+00   6.6907164e+00   1.0367051e+01   1.0055785e+01
   4.0800000e+00   9.1193429e+00   6.6786945e+00   1.0357291e+01   1.0045729e+01
   4.0900000e+00   9.1090660e+00   6.6667751e+00   1.0347619e+01   1.0035765e+01
   4.1000000e+00   9.0988811e+00   6.6549573e+00   1.0338034e+01   1.0025890e+01
   4.1100000e+00   9.0887876e+00   6.6432406e+00   1.0328537e+01   1.0016104e+01
   4.1200000e+00   9.0787846e+00   6.6316240e+00   1.0319127e+01   1.0006407e+01
   4.1300000e+00   9.0688714e+00   6.6201069e+00   1.0309802e+01   9.9967971e+00
   4.1400000e+00   9.0590473e+00   6.6086885e+00   1.0300561e+01   9.9872743e+00
   4.1500000e+00   9.0493116e+00   6.5973681e+00   1.0291405e+01   9.9778377e+00
   4.1600000e+00   9.0396635e+00   6.5861450e+00   1.0282333e+01   9.9684866e+00
   4.1700000e+00   9.0301023e+00   6.5750184e+00   1.0273343e+01   9.9592202e+00
   4.1800000e+00   9.0206273e+00   6.5639877e+00   1.0264435e+01   9.9500379e+00
   4.1900000e+00   9.0112378e+00   6.5530520e+00   1.0255609e+01   9.9409389e+00
   4.2000000e+00   9.0019330e+00   6.5422108e+00   1.0246863e+01   9.9319225e+00
   4.2100000e+00   8.9927123e+00   6.5314632e+00   1.0238197e+01   9.9229881e+00
   4.2200000e+00   8.9835750e+00   6.5208086e+00   1.0229611e+01   9.9141350e+00
   4.2300000e+00   8.9745203e+00   6.5102462e+00   1.0221103e+01   9.9053624e+00
   4.2400000e+00   8.9655477e+00   6.4997754e+00   1.0212673e+01   9.8966697e+00
   4.2500000e+00   8.9566563e+00   6.4893955e+00   1.0204321e+01   9.8880562e+00
   4.2600000e+00   8.9478456e+00   6.4791057e+00   1.0196045e+01   9.8795212e+00
   4.2700000e+00   8.9391148e+00   6.4689054e+00   1.0187845e+01   9.8710641e+00
   4.2800000e+00   8.9304633e+00   6.4587939e+00   1.0179720e+01   9.8626843e+00
   4.2900000e+00   8.9218903e+00   6.4487705e+00   1.0171670e+01   9.8543809e+00
   4.3000000e+00   8.9133954e+00   6.4388345e+00   1.0163694e+01   9.8461535e+00
   4.3100000e+00   8.9049777e+00   6.4289853e+00   1.0155792e+01   9.8380013e+00
   4.3200000e+00   8.8966366e+00   6.4192222e+00   1.0147962e+01   9.8299237e+00
   4.3300000e+00   8.8883715e+00   6.4095445e+00   1.0140204e+01   9.8219201e+00
   4.3400000e+00   8.8801818e+00   6.3999515e+00   1.0132518e+01   9.8139898e+00
   4.3500000e+00   8.8720668e+00   6.3904426e+00   1.0124903e+01   9.8061322e+00
   4.3600000e+00   8.8640258e+00   6.3810172e+00   1.0117358e+01   9.7983467e+00
   4.3700000e+00   8.8560583e+00   6.3716745e+00   1.0109882e+01   9.7906327e+00
   4.3800000e+00   8.8481636e+00   6.3624139e+00   1.0102476e+01   9.7829895e+00
   4.3900000e+00   8.8403410e+00   6.3532348e+00   1.0095138e+01   9.7754165e+00
   4.4000000e+00   8.8325900e+00   6.3441366e+00   1.0087868e+01   9.7679131e+00
   4.4100000e+00   8.8249100e+00   6.3351186e+00   1.0080665e+01   9.7604787e+00
   4.4200000e+00   8.8173004e+00   6.3261801e+00   1.0073529e+01   9.7531128e+00
   4.4300000e+00   8.8097604e+00   6.3173205e+00   1.0066458e+01   9.7458146e+00
   4.4400000e+00   8.8022897e+00   6.3085393e+00   1.0059454e+01   9.7385837e+00
   4.4500000e+00   8.7948874e+00   6.2998357e+00   1.0052514e+01   9.7314195e+00
   4.4600000e+00   8.7875532e+00   6.2912092e+00   1.0045639e+01   9.7243213e+00
   4.4700000e+00   8.7802862e+00   6.2826591e+00   1.0038827e+01   9.7172886e+00
   4.4800000e+00   8.7730861e+00   6.2741849e+00   1.0032078e+01   9.7103208e+00
   4.4900000e+00   8.7659522e+00   6.2657858e+00   1.0025393e+01   9.7034173e+00
   4.5000000e+00   8.7588839e+00   6.2574614e+00   1.0018769e+01   9.6965777e+00
   4.5100000e+00   8.7518807e+00   6.2492110e+00   1.0012207e+01   9.6898012e+00
   4.5200000e+00   8.7449420e+00   6.2410340e+00   1.0005706e+01   9.6830874e+00
   4.5300000e+00   8.7380672e+00   6.2329298e+00   9.9992650e+00   9.6764358e+00
   4.5400000e+00   8.7312557e+00   6.2248979e+00   9.9928843e+00   9.6698457e+00
   4.5500000e+00   8.7245071e+00   6.2169376e+00   9.9865629e+00   9.6633166e+00
   4.5600000e+00   8.7178208e+00   6.2090483e+00   9.9803004e+00   9.6568480e+00
   4.5700000e+00   8.7111962e+00   6.2012295e+00   9.9740962e+00   9.6504394e+00
   4.5800000e+00   8.7046328e+00   6.1934806e+00   9.9679499e+00   9.6440902e+00
   4.5900000e+00   8.6981301e+00   6.1858010e+00   9.9618608e+00   9.6377999e+00
   4.6000000e+00   8.6916874e+00   6.1781902e+00   9.9558285e+00   9.6315680e+00
   4.6100000e+00   8.6853044e+00   6.1706475e+00   9.9498526e+00   9.6253939e+00
   4.6200000e+00   8.6789804e+00   6.1631725e+00   9.9439323e+00   9.6192772e+00
   4.6300000e+00   8.6727150e+00   6.1557645e+00   9.9380674e+00   9.6132173e+00
   4.6400000e+00   8.6665075e+00   6.1484231e+00   9.9322572e+00   9.6072137e+00
   4.6500000e+00   8.6603576e+00   6.1411476e+00   9.9265013e+00   9.6012660e+00
   4.6600000e+00   8.6542647e+00   6.1339375e+00   9.9207993e+00   9.5953735e+00
   4.6700000e+00   8.6482283e+00   6.1267923e+00   9.9151505e+00   9.5895360e+00
   4.6800000e+00   8.6422479e+00   6.1197115e+00   9.9095545e+00   9.5837527e+00
   4.6900000e+00   8.6363230e+00   6.1126944e+00   9.9040110e+00   9.5780233e+00
   4.7000000e+00   8.6304531e+00   6.1057405e+00   9.8985193e+00   9.5723473e+00
   4.7100000e+00   8.6246378e+00   6.0988494e+00   9.8930790e+00   9.5667242e+00
   4.7200000e+00   8.6188764e+00   6.0920205e+00   9.8876896e+00   9.5611535e+00
   4.7300000e+00   8.6131686e+00   6.0852533e+00   9.8823508e+00   9.5556347e+00
   4.7400000e+00   8.6075139e+00   6.0785472e+00   9.8770619e+00   9.5501675e+00
   4.7500000e+00   8.6019118e+00   6.0719018e+00   9.8718227e+00   9.5447512e+00
   4.7600000e+00   8.5963618e+00   6.0653165e+00   9.8666325e+00   9.5393855e+00
   4.7700000e+00   8.5908635e+00   6.0587908e+00   9.8614911e+00   9.5340699e+00
   4.7800000e+00   8.5854163e+00   6.0523242e+00   9.8563979e+00   9.5288040e+00
   4.7900000e+00   8.5800199e+00   6.0459163e+00   9.8513525e+00   9.5235873e+00
   4.8000000e+00   8.5746738e+00   6.0395664e+00   9.8463544e+00   9.5184193e+00
   4.8100000e+00   8.5693775e+00   6.0332742e+00   9.8414033e+00   9.5132996e+00
   4.8200000e+00   8.5641306e+00   6.0270391e+00   9.8364986e+00   9.5082279e+00
   4.8300000e+00   8.5589327e+00   6.0208607e+00   9.8316401e+00   9.5032035e+00
   4.8400000e+00   8.5537832e+00   6.0147384e+00   9.8268272e+00   9.4982262e+00
   4.8500000e+00   8.5486818e+00   6.0086717e+00   9.8220595e+00   9.4932955e+00
   4.8600000e+00   8.5436280e+00   6.0026603e+00   9.8173367e+00   9.4884109e+00
   4.8700000e+00   8.5386214e+00   5.9967036e+00   9.8126582e+00   9.4835721e+00
   4.8800000e+00   8.5336616e+00   5.9908012e+00   9.8080238e+00   9.4787786e+00
   4.8900000e+00   8.5287481e+00   5.9849525e+00   9.8034330e+00   9.4740300e+00
   4.9000000e+00   8.5238805e+00   5.9791572e+00   9.7988854e+00   9.4693259e+00
   4.9100000e+00   8.5190585e+00   5.9734147e+00   9.7943805e+00   9.4646660e+00
   4.9200000e+00   8.5142815e+00   5.9677246e+00   9.7899181e+00   9.4600497e+00
   4.9300000e+00   8.5095492e+00   5.9620865e+00   9.7854977e+00   9.4554767e+00
   4.9400000e+00   8.5048612e+00   5.9564999e+00   9.7811190e+00   9.4509466e+00
   4.9500000e+00   8.5002171e+00   5.9509643e+00   9.7767815e+00   9.4464590e+00
   4.9600000e+00   8.4956164e+00   5.9454793e+00   9.7724848e+00   9.4420136e+00
   4.9700000e+00   8.4910588e+00   5.9400445e+00   9.7682287e+00   9.4376099e+00
   4.9800000e+00   8.4865439e+00   5.9346595e+00   9.7640126e+00   9.4332475e+00
   4.9900000e+00   8.4820713e+00   5.9293237e+00   9.7598363e+00   9.4289261e+00
   5.0000000e+00   8.4776406e+00   5.9240367e+00   9.7556994e+00   9.4246453e+00
   5.0100000e+00   8.4732514e+00   5.9187983e+00   9.7516015e+00   9.4204047e+00
   5.0200000e+00   8.4689034e+00   5.9136078e+00   9.7475422e+00   9.4162039e+00
   5.0300000e+00   8.4645961e+00   5.9084649e+00   9.7435213e+00   9.4120427e+00
   5.0400000e+00   8.4603292e+00   5.9033692e+00   9.7395383e+00   9.4079206e+00
   5.0500000e+00   8.4561024e+00   5.8983202e+00   9.7355928e+00   9.4038372e+00
   5.0600000e+00   8.4519152e+00   5.8933176e+00   9.7316846e+00   9.3997922e+00
   5.0700000e+00   8.4477673e+00   5.8883609e+00   9.7278133e+00   9.3957853e+00
   5.0800000e+00   8.4436583e+00   5.8834497e+00   9.7239786e+00   9.3918161e+00
   5.0900000e+00   8.4395879e+00   5.8785837e+00   9.7201800e+00   9.3878842e+00
   5.1000000e+00   8.4355557e+00   5.8737624e+00   9.7164174e+00   9.3839893e+00
   5.1100000e+00   8.4315613e+00   5.8689854e+00   9.7126902e+00   9.3801311e+00
   5.1200000e+00   8.4276045e+00   5.8642524e+00   9.7089983e+00   9.3763092e+00
   5.1300000e+00   8.4236848e+00   5.8595629e+00   9.7053412e+00   9.3725232e+00
   5.1400000e+00   8.4198020e+00   5.8549166e+00   9.7017187e+00   9.3687730e+00
   5.1500000e+00   8.4159556e+00   5.8503130e+00   9.6981305e+00   9.3650580e+00
   5.1600000e+00   8.4121454e+00   5.8457518e+00   9.6945761e+00   9.3613781e+00
   5.1700000e+00   8.4083710e+00   5.8412327e+00   9.6910553e+00   9.3577328e+00
   5.1800000e+00   8.4046321e+00   5.8367552e+00   9.6875679e+00   9.3541218e+00
   5.1900000e+00   8.4009283e+00   5.8323189e+00   9.6841133e+00   9.3505449e+00
   5.2000000e+00   8.3972594e+00   5.8279236e+00   9.6806915e+00   9.3470017e+00
   5.2100000e+00   8.3936250e+00   5.8235688e+00   9.6773020e+00   9.3434919e+00
   5.2200000e+00   8.3900247e+00   5.8192541e+00   9.6739445e+00   9.3400151e+00
   5.2300000e+00   8.3864583e+00   5.8149793e+00   9.6706188e+00   9.3365712e+00
   5.2400000e+00   8.3829255e+00   5.8107439e+00   9.6673246e+00   9.3331597e+00
   5.2500000e+00   8.3794258e+00   5.8065476e+00   9.6640615e+00   9.3297804e+00
   5.2600000e+00   8.3759592e+00   5.8023901e+00   9.6608293e+00   9.3264329e+00
   5.2700000e+00   8.3725251e+00   5.7982710e+00   9.6576276e+00   9.3231170e+00
   5.2800000e+00   8.3691234e+00   5.7941899e+00   9.6544562e+00   9.3198324e+00
   5.2900000e+00   8.3657536e+00   5.7901465e+00   9.6513149e+00   9.3165788e+00
   5.3000000e+00   8.3624156e+00   5.7861404e+00   9.6482032e+00   9.3133558e+00
   5.3100000e+00   8.3591090e+00   5.7821714e+00   9.6451210e+00   9.3101633e+00
   5.3200000e+00   8.3558336e+00   5.7782391e+00   9.6420680e+00   9.3070008e+00
   5.3300000e+00   8.3525890e+00   5.7743432e+00   9.6390438e+00   9.3038683e+00
   5.3400000e+00   8.3493749e+00   5.7704833e+00   9.6360483e+00   9.3007652e+00
   5.3500000e+00   8.3461911e+00   5.7666591e+00   9.6330811e+00   9.2976915e+00
   5.3600000e+00   8.3430373e+00   5.7628702e+00   9.6301420e+00   9.2946468e+00
   5.3700000e+00   8.3399131e+00   5.7591164e+00   9.6272307e+00   9.2916308e+00
   5.3800000e+00   8.3368184e+00   5.7553974e+00   9.6243470e+00   9.2886432e+00
   5.3900000e+00   8.3337529e+00   5.7517128e+00   9.6214906e+00   9.2856839e+00
   5.4000000e+00   8.3307162e+00   5.7480623e+00   9.6186612e+00   9.2827525e+00
   5.4100000e+00   8.3277081e+00   5.7444455e+00   9.6158585e+00   9.2798487e+00
   5.4200000e+00   8.3247284e+00   5.7408623e+00   9.6130824e+00   9.2769724e+00
   5.4300000e+00   8.3217767e+00   5.7373123e+00   9.6103326e+00   9.2741232e+00
   5.4400000e+00   8.3188528e+00   5.7337951e+00   9.6076088e+00   9.2713009e+00
   5.4500000e+00   8.3159565e+00   5.7303105e+00   9.6049108e+00   9.2685053e+00
   5.4600000e+00   8.3130874e+00   5.7268582e+00   9.6022383e+00   9.2657360e+00
   5.4700000e+00   8.3102454e+00   5.7234379e+00   9.5995912e+00   9.2629929e+00
   5.4800000e+00   8.3074302e+00   5.7200493e+00   9.5969690e+00   9.2602757e+00
   5.4900000e+00   8.3046415e+00   5.7166920e+00   9.5943717e+00   9.2575842e+00
   5.5000000e+00   8.3018790e+00   5.7133659e+00   9.5917990e+00   9.2549180e+00
   5.5100000e+00   8.2991426e+00   5.7100706e+00   9.5892506e+00   9.2522770e+00
   5.5200000e+00   8.2964320e+00   5.7068059e+00   9.5867264e+00   9.2496610e+00
   5.5300000e+00   8.2937469e+00   5.7035714e+00   9.5842260e+00   9.2470697e+00
   5.5400000e+00   8.2910871e+00   5.7003669e+00   9.5817493e+00   9.2445028e+00
   5.5500000e+00   8.2884523e+00   5.6971921e+00   9.5792960e+00   9.2419601e+00
   5.5600000e+00   8.2858424e+00   5.6940468e+00   9.5768660e+00   9.2394415e+00
   5.5700000e+00   8.2832571e+00   5.6909306e+00   9.5744589e+00   9.2369466e+00
   5.5800000e+00   8.2806961e+00   5.6878433e+00   9.5720747e+00   9.2344753e+00
   5.5900000e+00   8.2781592e+00   5.6847846e+00   9.5697129e+00   9.2320273e+00
   5.6000000e+00   8.2756463e+00   5.6817543e+00   9.5673736e+00   9.2296025e+00
   5.6100000e+00   8.2731570e+00   5.6787521e+00   9.5650563e+00   9.2272005e+00
   5.6200000e+00   8.2706911e+00   5.6757777e+00   9.5627610e+00   9.2248212e+00
   5.6300000e+00   8.2682485e+00   5.6728310e+00   9.5604874e+00   9.2224643e+00
   5.6400000e+00   8.2658289e+00   5.6699115e+00   9.5582354e+00   9.2201297e+00
   5.6500000e+00   8.2634321e+00   5.6670191e+00   9.5560046e+00   9.2178172e+00
   5.6600000e+00   8.2610579e+00   5.6641536e+00   9.5537949e+00   9.2155264e+00
   5.6700000e+00   8.2587060e+00   5.6613146e+00   9.5516061e+00   9.2132573e+00
   5.6800000e+00   8.2563763e+00   5.6585019e+00   9.5494380e+00   9.2110096e+00
   5.6900000e+00   8.2540685e+00   5.6557154e+00   9.5472905e+00   9.2087831e+00
   5.7000000e+00   8.2517824e+00   5.6529547e+00   9.5451632e+00   9.2065776e+00
   5.7100000e+00   8.2495178e+00   5.6502195e+00   9.5430560e+00   9.2043930e+00
   5.7200000e+00   8.2472746e+00   5.6475098e+00   9.5409688e+00   9.2022289e+00
   5.7300000e+00   8.2450525e+00   5.6448251e+00   9.5389013e+00   9.2000853e+00
   5.7400000e+00   8.2428513e+00   5.6421654e+00   9.5368534e+00   9.1979618e+00
   5.7500000e+00   8.2406709e+00   5.6395303e+00   9.5348248e+00   9.1958585e+00
   5.7600000e+00   8.2385109e+00   5.6369197e+00   9.5328154e+00   9.1937749e+00
   5.7700000e+00   8.2363713e+00   5.6343333e+00   9.5308249e+00   9.1917110e+00
   5.7800000e+00   8.2342518e+00   5.6317708e+00   9.5288533e+00   9.1896666e+00
   5.7900000e+00   8.2321523e+00   5.6292321e+00   9.5269003e+00   9.1876414e+00
   5.8000000e+00   8.2300725e+00   5.6267170e+00   9.5249658e+00   9.1856354e+00
   5.8100000e+00   8.2280123e+00   5.6242251e+00   9.5230495e+00   9.1836482e+00
   5.8200000e+00   8.2259715e+00   5.6217564e+00   9.5211513e+00   9.1816798e+00
   5.8300000e+00   8.2239498e+00   5.6193105e+00   9.5192711e+00   9.1797300e+00
   5.8400000e+00   8.2219472e+00   5.6168873e+00   9.5174086e+00   9.1777985e+00
   5.8500000e+00   8.2199634e+00   5.6144865e+00   9.5155638e+00   9.1758853e+00
   5.8600000e+00   8.2179983e+00   5.6121080e+00   9.5137363e+00   9.1739900e+00
   5.8700000e+00   8.2160516e+00   5.6097516e+00   9.5119261e+00   9.1721127e+00
   5.8800000e+00   8.2141233e+00   5.6074169e+00   9.5101329e+00   9.1702530e+00
   5.8900000e+00   8.2122130e+00   5.6051039e+00   9.5083567e+00   9.1684108e+00
   5.9000000e+00   8.2103208e+00   5.6028124e+00   9.5065973e+00   9.1665860e+00
   5.9100000e+00   8.2084463e+00   5.6005420e+00   9.5048544e+00   9.1647784e+00
   5.9200000e+00   8.2065894e+00   5.5982927e+00   9.5031281e+00   9.1629878e+00
   5.9300000e+00   8.2047500e+00   5.5960642e+00   9.5014179e+00   9.1612141e+00
   5.9400000e+00   8.2029278e+00   5.5938563e+00   9.4997240e+00   9.1594571e+00
   5.9500000e+00   8.2011228e+00   5.5916689e+00   9.4980460e+00   9.1577166e+00
   5.9600000e+00   8.1993347e+00   5.5895017e+00   9.4963838e+00   9.1559925e+00
   5.9700000e+00   8.1975634e+00   5.5873546e+00   9.4947373e+00   9.1542847e+00
   5.9800000e+00   8.1958088e+00   5.5852273e+00   9.4931063e+00   9.1525929e+00
   5.9900000e+00   8.1940706e+00   5.5831198e+00   9.4914907e+00   9.1509170e+00
   6.0000000e+00   8.1923487e+00   5.5810317e+00   9.4898903e+00   9.1492569e+00
   6.0100000e+00   8.1906430e+00   5.5789629e+00   9.4883050e+00   9.1476125e+00
   6.0200000e+00   8.1889533e+00   5.5769133e+00   9.4867346e+00   9.1459835e+00
   6.0300000e+00   8.1872795e+00   5.5748827e+00   9.4851790e+00   9.1443698e+00
   6.0400000e+00   8.1856213e+00   5.5728708e+00   9.4836381e+00   9.1427713e+00
   6.0500000e+00   8.1839787e+00   5.5708775e+00   9.4821117e+00   9.1411878e+00
   6.0600000e+00   8.1823516e+00   5.5689026e+00   9.4805996e+00   9.1396192e+00
   6.0700000e+00   8.1807396e+00   5.5669460e+00   9.4791018e+00   9.1380653e+00
   6.0800000e+00   8.1791428e+00   5.5650075e+00   9.4776181e+00   9.1365261e+00
   6.0900000e+00   8.1775610e+00   5.5630868e+00   9.4761484e+00   9.1350013e+00
   6.1000000e+00   8.1759940e+00   5.5611840e+00   9.4746924e+00   9.1334909e+00
   6.1100000e+00   8.1744416e+00   5.5592986e+00   9.4732502e+00   9.1319946e+00
   6.1200000e+00   8.1729038e+00   5.5574307e+00   9.4718216e+00   9.1305124e+00
   6.1300000e+00   8.1713805e+00   5.5555801e+00   9.4704063e+00   9.1290441e+00
   6.1400000e+00   8.1698714e+00   5.5537465e+00   9.4690044e+00   9.1275896e+00
   6.1500000e+00   8.1683764e+00   5.5519298e+00   9.4676157e+00   9.1261488e+00
   6.1600000e+00   8.1668954e+00   5.5501300e+00   9.4662400e+00   9.1247215e+00
   6.1700000e+00   8.1654283e+00   5.5483467e+00   9.4648773e+00   9.1233076e+00
   6.1800000e+00   8.1639749e+00   5.5465798e+00   9.4635273e+00   9.1219069e+00
   6.1900000e+00   8.1625351e+00   5.5448293e+00   9.4621900e+00   9.1205194e+00
   6.2000000e+00   8.1611088e+00   5.5430949e+00   9.4608653e+00   9.1191449e+00
   6.2100000e+00   8.1596958e+00   5.5413764e+00   9.4595531e+00   9.1177833e+00
   6.2200000e+00   8.1582960e+00   5.5396739e+00   9.4582531e+00   9.1164345e+00
   6.2300000e+00   8.1569093e+00   5.5379870e+00   9.4569654e+00   9.1150983e+00
   6.2400000e+00   8.1555356e+00   5.5363156e+00   9.4556897e+00   9.1137747e+00
   6.2500000e+00   8.1541748e+00   5.5346596e+00   9.4544260e+00   9.1124634e+00
   6.2600000e+00   8.1528266e+00   5.5330189e+00   9.4531742e+00   9.1111644e+00
   6.2700000e+00   8.1514910e+00   5.5313933e+00   9.4519341e+00   9.1098776e+00
   6.2800000e+00   8.1501680e+00   5.5297826e+00   9.4507056e+00   9.1086029e+00
   6.2900000e+00   8.1488572e+00   5.5281868e+00   9.4494886e+00   9.1073401e+00
   6.3000000e+00   8.1475588e+00   5.5266057e+00   9.4482831e+00   9.1060891e+00
   6.3100000e+00   8.1462724e+00   5.5250390e+00   9.4470888e+00   9.1048498e+00
   6.3200000e+00   8.1449980e+00   5.5234868e+00   9.4459058e+00   9.1036222e+00
   6.3300000e+00   8.1437356e+00   5.5219489e+00   9.4447338e+00   9.1024060e+00
   6.3400000e+00   8.1424849e+00   5.5204251e+00   9.4435728e+00   9.1012012e+00
   6.3500000e+00   8.1412458e+00   5.5189153e+00   9.4424227e+00   9.1000076e+00
   6.3600000e+00   8.1400184e+00   5.5174193e+00   9.4412833e+00   9.0988253e+00
   6.3700000e+00   8.1388024e+00   5.5159371e+00   9.4401546e+00   9.0976540e+00
   6.3800000e+00   8.1375977e+00   5.5144685e+00   9.4390365e+00   9.0964936e+00
   6.3900000e+00   8.1364042e+00   5.5130134e+00   9.4379288e+00   9.0953441e+00
   6.4000000e+00   8.1352219e+00   5.5115717e+00   9.4368315e+00   9.0942053e+00
   6.4100000e+00   8.1340505e+00   5.5101431e+00   9.4357444e+00   9.0930772e+00
   6.4200000e+00   8.1328901e+00   5.5087277e+00   9.4346675e+00   9.0919595e+00
   6.4300000e+00   8.1317405e+00   5.5073252e+00   9.4336007e+00   9.0908524e+00
   6.4400000e+00   8.1306016e+00   5.5059356e+00   9.4325438e+00   9.0897556e+00
   6.4500000e+00   8.1294733e+00   5.5045588e+00   9.4314968e+00   9.0886690e+00
   6.4600000e+00   8.1283554e+00   5.5031945e+00   9.4304596e+00   9.0875925e+00
   6.4700000e+00   8.1272480e+00   5.5018428e+00   9.4294321e+00   9.0865261e+00
   6.4800000e+00   8.1261509e+00   5.5005034e+00   9.4284141e+00   9.0854696e+00
   6.4900000e+00   8.1250640e+00   5.4991763e+00   9.4274057e+00   9.0844230e+00
   6.5000000e+00   8.1239872e+00   5.4978613e+00   9.4264067e+00   9.0833862e+00
   6.5100000e+00   8.1229203e+00   5.4965584e+00   9.4254170e+00   9.0823590e+00
   6.5200000e+00   8.1218634e+00   5.4952673e+00   9.4244365e+00   9.0813414e+00
   6.5300000e+00   8.1208164e+00   5.4939881e+00   9.4234652e+00   9.0803333e+00
   6.5400000e+00   8.1197790e+00   5.4927206e+00   9.4225029e+00   9.0793345e+00
   6.5500000e+00   8.1187513e+00   5.4914646e+00   9.4215496e+00   9.0783451e+00
   6.5600000e+00   8.1177331e+00   5.4902201e+00   9.4206051e+00   9.0773649e+00
   6.5700000e+00   8.1167243e+00   5.4889870e+00   9.4196695e+00   9.0763938e+00
   6.5800000e+00   8.1157250e+00   5.4877652e+00   9.4187426e+00   9.0754317e+00
   6.5900000e+00   8.1147348e+00   5.4865545e+00   9.4178243e+00   9.0744786e+00
   6.6000000e+00   8.1137539e+00   5.4853548e+00   9.4169145e+00   9.0735344e+00
   6.6100000e+00   8.1127821e+00   5.4841661e+00   9.4160133e+00   9.0725989e+00
   6.6200000e+00   8.1118192e+00   5.4829882e+00   9.4151204e+00   9.0716721e+00
   6.6300000e+00   8.1108653e+00   5.4818211e+00   9.4142358e+00   9.0707540e+00
   6.6400000e+00   8.1099202e+00   5.4806646e+00   9.4133594e+00   9.0698444e+00
   6.6500000e+00   8.1089839e+00   5.4795186e+00   9.4124912e+00   9.0689432e+00
   6.6600000e+00   8.1080563e+00   5.4783831e+00   9.4116310e+00   9.0680504e+00
   6.6700000e+00   8.1071372e+00   5.4772579e+00   9.4107788e+00   9.0671659e+00
   6.6800000e+00   8.1062266e+00   5.4761429e+00   9.4099346e+00   9.0662896e+00
   6.6900000e+00   8.1053245e+00   5.4750381e+00   9.4090982e+00   9.0654214e+00
   6.7000000e+00   8.1044307e+00   5.4739433e+00   9.4082695e+00   9.0645613e+00
   6.7100000e+00   8.1035451e+00   5.4728585e+00   9.4074485e+00   9.0637092e+00
   6.7200000e+00   8.1026678e+00   5.4717836e+00   9.4066352e+00   9.0628649e+00
   6.7300000e+00   8.1017985e+00   5.4707184e+00   9.4058294e+00   9.0620285e+00
   6.7400000e+00   8.1009373e+00   5.4696629e+00   9.4050311e+00   9.0611999e+00
   6.7500000e+00   8.1000840e+00   5.4686169e+00   9.4042401e+00   9.0603789e+00
   6.7600000e+00   8.0992386e+00   5.4675805e+00   9.4034565e+00   9.0595656e+00
   6.7700000e+00   8.0984010e+00   5.4665535e+00   9.4026802e+00   9.0587597e+00
   6.7800000e+00   8.0975712e+00   5.4655358e+00   9.4019110e+00   9.0579614e+00
   6.7900000e+00   8.0967490e+00   5.4645273e+00   9.4011490e+00   9.0571704e+00
   6.8000000e+00   8.0959344e+00   5.4635279e+00   9.4003940e+00   9.0563867e+00
   6.8100000e+00   8.0951273e+00   5.4625376e+00   9.3996460e+00   9.0556103e+00
   6.8200000e+00   8.0943276e+00   5.4615563e+00   9.3989050e+00   9.0548411e+00
   6.8300000e+00   8.0935353e+00   5.4605839e+00   9.3981707e+00   9.0540790e+00
   6.8400000e+00   8.0927503e+00   5.4596203e+00   9.3974433e+00   9.0533239e+00
   6.8500000e+00   8.0919725e+00   5.4586653e+00   9.3967226e+00   9.0525758e+00
   6.8600000e+00   8.0912019e+00   5.4577191e+00   9.3960085e+00   9.0518346e+00
   6.8700000e+00   8.0904384e+00   5.4567814e+00   9.3953011e+00   9.0511003e+00
   6.8800000e+00   8.0896819e+00   5.4558521e+00   9.3946002e+00   9.0503727e+00
   6.8900000e+00   8.0889323e+00   5.4549313e+00   9.3939057e+00   9.0496519e+00
   6.9000000e+00   8.0881897e+00   5.4540187e+00   9.3932177e+00   9.0489377e+00
   6.9100000e+00   8.0874538e+00   5.4531144e+00   9.3925360e+00   9.0482301e+00
   6.9200000e+00   8.0867248e+00   5.4522183e+00   9.3918606e+00   9.0475290e+00
   6.9300000e+00   8.0860024e+00   5.4513303e+00   9.3911914e+00   9.0468344e+00
   6.9400000e+00   8.0852867e+00   5.4504502e+00   9.3905284e+00   9.0461462e+00
   6.9500000e+00   8.0845775e+00   5.4495781e+00   9.3898714e+00   9.0454643e+00
   6.9600000e+00   8.0838749e+00   5.4487139e+00   9.3892206e+00   9.0447887e+00
   6.9700000e+00   8.0831787e+00   5.4478575e+00   9.3885757e+00   9.0441194e+00
   6.9800000e+00   8.0824889e+00   5.4470087e+00   9.3879368e+00   9.0434562e+00
   6.9900000e+00   8.0818054e+00   5.4461676e+00   9.3873038e+00   9.0427991e+00
   7.0000000e+00   8.0811282e+00   5.4453341e+00   9.3866765e+00   9.0421480e+00
   7.0100000e+00   8.0804572e+00   5.4445081e+00   9.3860551e+00   9.0415030e+00
   7.0200000e+00   8.0797923e+00   5.4436895e+00   9.3854394e+00   9.0408638e+00
   7.0300000e+00   8.0791335e+00   5.4428782e+00   9.3848293e+00   9.0402306e+00
   7.0400000e+00   8.0784808e+00   5.4420743e+00   9.3842248e+00   9.0396031e+00
   7.0500000e+00   8.0778340e+00   5.4412775e+00   9.3836259e+00   9.0389815e+00
   7.0600000e+00   8.0771932e+00   5.4404879e+00   9.3830325e+00   9.0383655e+00
   7.0700000e+00   8.0765582e+00   5.4397054e+00   9.3824445e+00   9.0377552e+00
   7.0800000e+00   8.0759290e+00   5.4389300e+00   9.3818619e+00   9.0371505e+00
   7.0900000e+00   8.0753056e+00   5.4381615e+00   9.3812847e+00   9.0365514e+00
   7.1000000e+00   8.0746878e+00   5.4373998e+00   9.3807127e+00   9.0359577e+00
   7.1100000e+00   8.0740757e+00   5.4366450e+00   9.3801460e+00   9.0353695e+00
   7.1200000e+00   8.0734732e+00   5.4359010e+00   9.3795885e+00   9.0347908e+00
   7.1300000e+00   8.0728801e+00   5.4351674e+00   9.3790399e+00   9.0342213e+00
   7.1400000e+00   8.0722962e+00   5.4344443e+00   9.3785000e+00   9.0336610e+00
   7.1500000e+00   8.0717213e+00   5.4337313e+00   9.3779689e+00   9.0331096e+00
   7.1600000e+00   8.0711553e+00   5.4330284e+00   9.3774461e+00   9.0325670e+00
   7.1700000e+00   8.0705981e+00   5.4323352e+00   9.3769317e+00   9.0320330e+00
   7.1800000e+00   8.0700493e+00   5.4316517e+00   9.3764253e+00   9.0315075e+00
   7.1900000e+00   8.0695090e+00   5.4309777e+00   9.3759270e+00   9.0309902e+00
   7.2000000e+00   8.0689768e+00   5.4303130e+00   9.3754365e+00   9.0304810e+00
   7.2100000e+00   8.0684528e+00   5.4296575e+00   9.3749537e+00   9.0299799e+00
   7.2200000e+00   8.0679366e+00   5.4290110e+00   9.3744784e+00   9.0294865e+00
   7.2300000e+00   8.0674283e+00   5.4283733e+00   9.3740105e+00   9.0290008e+00
   7.2400000e+00   8.0669276e+00   5.4277442e+00   9.3735498e+00   9.0285226e+00
   7.2500000e+00   8.0664343e+00   5.4271238e+00   9.3730963e+00   9.0280518e+00
   7.2600000e+00   8.0659485e+00   5.4265117e+00   9.3726497e+00   9.0275883e+00
   7.2700000e+00   8.0654698e+00   5.4259079e+00   9.3722100e+00   9.0271318e+00
   7.2800000e+00   8.0649982e+00   5.4253121e+00   9.3717770e+00   9.0266824e+00
   7.2900000e+00   8.0645336e+00   5.4247244e+00   9.3713506e+00   9.0262398e+00
   7.3000000e+00   8.0640758e+00   5.4241445e+00   9.3709307e+00   9.0258039e+00
   7.3100000e+00   8.0636248e+00   5.4235722e+00   9.3705171e+00   9.0253746e+00
   7.3200000e+00   8.0631803e+00   5.4230076e+00   9.3701098e+00   9.0249517e+00
   7.3300000e+00   8.0627422e+00   5.4224504e+00   9.3697086e+00   9.0245352e+00
   7.3400000e+00   8.0623105e+00   5.4219005e+00   9.3693134e+00   9.0241250e+00
   7.3500000e+00   8.0618851e+00   5.4213578e+00   9.3689241e+00   9.0237209e+00
   7.3600000e+00   8.0614658e+00   5.4208221e+00   9.3685406e+00   9.0233227e+00
   7.3700000e+00   8.0610524e+00   5.4202935e+00   9.3681627e+00   9.0229305e+00
   7.3800000e+00   8.0606450e+00   5.4197716e+00   9.3677905e+00   9.0225441e+00
   7.3900000e+00   8.0602434e+00   5.4192565e+00   9.3674237e+00   9.0221633e+00
   7.4000000e+00   8.0598475e+00   5.4187480e+00   9.3670623e+00   9.0217881e+00
   7.4100000e+00   8.0594571e+00   5.4182460e+00   9.3667061e+00   9.0214184e+00
   7.4200000e+00   8.0590723e+00   5.4177504e+00   9.3663552e+00   9.0210541e+00
   7.4300000e+00   8.0586928e+00   5.4172611e+00   9.3660093e+00   9.0206950e+00
   7.4400000e+00   8.0583187e+00   5.4167780e+00   9.3656684e+00   9.0203411e+00
   7.4500000e+00   8.0579497e+00   5.4163009e+00   9.3653324e+00   9.0199923e+00
   7.4600000e+00   8.0575859e+00   5.4158299e+00   9.3650013e+00   9.0196485e+00
   7.4700000e+00   8.0572271e+00   5.4153647e+00   9.3646748e+00   9.0193097e+00
   7.4800000e+00   8.0568732e+00   5.4149054e+00   9.3643531e+00   9.0189756e+00
   7.4900000e+00   8.0565242e+00   5.4144517e+00   9.3640358e+00   9.0186463e+00
   7.5000000e+00   8.0561799e+00   5.4140036e+00   9.3637231e+00   9.0183216e+00
   7.5100000e+00   8.0558403e+00   5.4135611e+00   9.3634147e+00   9.0180015e+00
   7.5200000e+00   8.0555053e+00   5.4131240e+00   9.3631107e+00   9.0176859e+00
   7.5300000e+00   8.0551749e+00   5.4126923e+00   9.3628109e+00   9.0173746e+00
   7.5400000e+00   8.0548488e+00   5.4122658e+00   9.3625153e+00   9.0170677e+00
   7.5500000e+00   8.0545272e+00   5.4118444e+00   9.3622238e+00   9.0167651e+00
   7.5600000e+00   8.0542098e+00   5.4114282e+00   9.3619363e+00   9.0164666e+00
   7.5700000e+00   8.0538967e+00   5.4110170e+00   9.3616527e+00   9.0161723e+00
   7.5800000e+00   8.0535877e+00   5.4106107e+00   9.3613731e+00   9.0158819e+00
   7.5900000e+00   8.0532828e+00   5.4102093e+00   9.3610972e+00   9.0155956e+00
   7.6000000e+00   8.0529819e+00   5.4098127e+00   9.3608251e+00   9.0153131e+00
   7.6100000e+00   8.0526849e+00   5.4094207e+00   9.3605567e+00   9.0150344e+00
   7.6200000e+00   8.0523918e+00   5.4090334e+00   9.3602919e+00   9.0147595e+00
   7.6300000e+00   8.0521025e+00   5.4086507e+00   9.3600307e+00   9.0144883e+00
   7.6400000e+00   8.0518169e+00   5.4082724e+00   9.3597730e+00   9.0142207e+00
   7.6500000e+00   8.0515351e+00   5.4078986e+00   9.3595187e+00   9.0139567e+00
   7.6600000e+00   8.0512568e+00   5.4075292e+00   9.3592678e+00   9.0136962e+00
   7.6700000e+00   8.0509821e+00   5.4071640e+00   9.3590202e+00   9.0134392e+00
   7.6800000e+00   8.0507109e+00   5.4068030e+00   9.3587758e+00   9.0131855e+00
   7.6900000e+00   8.0504431e+00   5.4064462e+00   9.3585347e+00   9.0129351e+00
   7.7000000e+00   8.0501788e+00   5.4060935e+00   9.3582967e+00   9.0126881e+00
   7.7100000e+00   8.0499177e+00   5.4057448e+00   9.3580618e+00   9.0124442e+00
   7.7200000e+00   8.0496600e+00   5.4054001e+00   9.3578300e+00   9.0122035e+00
   7.7300000e+00   8.0494054e+00   5.4050594e+00   9.3576012e+00   9.0119660e+00
   7.7400000e+00   8.0491540e+00   5.4047224e+00   9.3573753e+00   9.0117314e+00
   7.7500000e+00   8.0489058e+00   5.4043893e+00   9.3571523e+00   9.0114999e+00
   7.7600000e+00   8.0486606e+00   5.4040599e+00   9.3569322e+00   9.0112714e+00
   7.7700000e+00   8.0484184e+00   5.4037342e+00   9.3567148e+00   9.0110457e+00
   7.7800000e+00   8.0481792e+00   5.4034121e+00   9.3565002e+00   9.0108229e+00
   7.7900000e+00   8.0479429e+00   5.4030936e+00   9.3562884e+00   9.0106030e+00
   7.8000000e+00   8.0477094e+00   5.4027786e+00   9.3560791e+00   9.0103857e+00
   7.8100000e+00   8.0474788e+00   5.4024671e+00   9.3558725e+00   9.0101712e+00
   7.8200000e+00   8.0472510e+00   5.4021591e+00   9.3556685e+00   9.0099594e+00
   7.8300000e+00   8.0470260e+00   5.4018544e+00   9.3554671e+00   9.0097502e+00
   7.8400000e+00   8.0468036e+00   5.4015530e+00   9.3552681e+00   9.0095436e+00
   7.8500000e+00   8.0465838e+00   5.4012549e+00   9.3550715e+00   9.0093396e+00
   7.8600000e+00   8.0463667e+00   5.4009600e+00   9.3548774e+00   9.0091381e+00
   7.8700000e+00   8.0461522e+00   5.4006683e+00   9.3546857e+00   9.0089390e+00
   7.8800000e+00   8.0459401e+00   5.4003798e+00   9.3544963e+00   9.0087423e+00
   7.8900000e+00   8.0457306e+00   5.4000943e+00   9.3543092e+00   9.0085481e+00
   7.9000000e+00   8.0455235e+00   5.3998119e+00   9.3541243e+00   9.0083561e+00
   7.9100000e+00   8.0453189e+00   5.3995325e+00   9.3539417e+00   9.0081665e+00
   7.9200000e+00   8.0451166e+00   5.3992561e+00   9.3537613e+00   9.0079792e+00
   7.9300000e+00   8.0449166e+00   5.3989826e+00   9.3535830e+00   9.0077941e+00
   7.9400000e+00   8.0447190e+00   5.3987120e+00   9.3534069e+00   9.0076112e+00
   7.9500000e+00   8.0445236e+00   5.3984442e+00   9.3532328e+00   9.0074305e+00
   7.9600000e+00   8.0443305e+00   5.3981792e+00   9.3530608e+00   9.0072519e+00
   7.9700000e+00   8.0441395e+00   5.3979170e+00   9.3528908e+00   9.0070754e+00
   7.9800000e+00   8.0439507e+00   5.3976575e+00   9.3527228e+00   9.0069010e+00
   7.9900000e+00   8.0437641e+00   5.3974007e+00   9.3525568e+00   9.0067286e+00
   8.0000000e+00   8.0435796e+00   5.3971466e+00   9.3523927e+00   9.0065583e+00
   8.0100000e+00   8.0433971e+00   5.3968950e+00   9.3522305e+00   9.0063898e+00
   8.0200000e+00   8.0432167e+00   5.3966461e+00   9.3520702e+00   9.0062234e+00
   8.0300000e+00   8.0430382e+00   5.3963997e+00   9.3519117e+00   9.0060588e+00
   8.0400000e+00   8.0428618e+00   5.3961558e+00   9.3517551e+00   9.0058962e+00
   8.0500000e+00   8.0426873e+00   5.3959144e+00   9.3516002e+00   9.0057354e+00
   8.0600000e+00   8.0425147e+00   5.3956754e+00   9.3514471e+00   9.0055764e+00
   8.0700000e+00   8.0423441e+00   5.3954388e+00   9.3512957e+00   9.0054192e+00
   8.0800000e+00   8.0421752e+00   5.3952046e+00   9.3511460e+00   9.0052638e+00
   8.0900000e+00   8.0420083e+00   5.3949728e+00   9.3509980e+00   9.0051101e+00
   8.1000000e+00   8.0418431e+00   5.3947433e+00   9.3508517e+00   9.0049582e+00
   8.1100000e+00   8.0416797e+00   5.3945161e+00   9.3507070e+00   9.0048080e+00
   8.1200000e+00   8.0415181e+00   5.3942911e+00   9.3505639e+00   9.0046594e+00
   8.1300000e+00   8.0413583e+00   5.3940683e+00   9.3504224e+00   9.0045125e+00
   8.1400000e+00   8.0412001e+00   5.3938478e+00   9.3502824e+00   9.0043671e+00
   8.1500000e+00   8.0410436e+00   5.3936294e+00   9.3501440e+00   9.0042234e+00
   8.1600000e+00   8.0408888e+00   5.3934132e+00   9.3500071e+00   9.0040813e+00
   8.1700000e+00   8.0407356e+00   5.3931991e+00   9.3498717e+00   9.0039407e+00
   8.1800000e+00   8.0405841e+00   5.3929870e+00   9.3497378e+00   9.0038016e+00
   8.1900000e+00   8.0404341e+00   5.3927771e+00   9.3496053e+00   9.0036641e+00
   8.2000000e+00   8.0402857e+00   5.3925691e+00   9.3494742e+00   9.0035280e+00
   8.2100000e+00   8.0401388e+00   5.3923632e+00   9.3493446e+00   9.0033934e+00
   8.2200000e+00   8.0399935e+00   5.3921592e+00   9.3492163e+00   9.0032602e+00
   8.2300000e+00   8.0398497e+00   5.3919573e+00   9.3490895e+00   9.0031284e+00
   8.2400000e+00   8.0397073e+00   5.3917572e+00   9.3489639e+00   9.0029981e+00
   8.2500000e+00   8.0395665e+00   5.3915591e+00   9.3488397e+00   9.0028691e+00
   8.2600000e+00   8.0394271e+00   5.3913628e+00   9.3487168e+00   9.0027415e+00
   8.2700000e+00   8.0392891e+00   5.3911684e+00   9.3485952e+00   9.0026152e+00
   8.2800000e+00   8.0391525e+00   5.3909759e+00   9.3484749e+00   9.0024903e+00
   8.2900000e+00   8.0390173e+00   5.3907851e+00   9.3483558e+00   9.0023666e+00
   8.3000000e+00   8.0388834e+00   5.3905962e+00   9.3482380e+00   9.0022443e+00
   8.3100000e+00   8.0387509e+00   5.3904090e+00   9.3481213e+00   9.0021232e+00
   8.3200000e+00   8.0386198e+00   5.3902236e+00   9.3480059e+00   9.0020034e+00
   8.3300000e+00   8.0384899e+00   5.3900399e+00   9.3478917e+00   9.0018848e+00
   8.3400000e+00   8.0383614e+00   5.3898579e+00   9.3477787e+00   9.0017674e+00
   8.3500000e+00   8.0382341e+00   5.3896776e+00   9.3476668e+00   9.0016512e+00
   8.3600000e+00   8.0381081e+00   5.3894990e+00   9.3475560e+00   9.0015362e+00
   8.3700000e+00   8.0379833e+00   5.3893220e+00   9.3474464e+00   9.0014224e+00
   8.3800000e+00   8.0378598e+00   5.3891467e+00   9.3473379e+00   9.0013097e+00
   8.3900000e+00   8.0377375e+00   5.3889730e+00   9.3472304e+00   9.0011981e+00
   8.4000000e+00   8.0376164e+00   5.3888008e+00   9.3471241e+00   9.0010877e+00
   8.4100000e+00   8.0374964e+00   5.3886302e+00   9.3470188e+00   9.0009784e+00
   8.4200000e+00   8.0373777e+00   5.3884612e+00   9.3469146e+00   9.0008702e+00
   8.4300000e+00   8.0372600e+00   5.3882937e+00   9.3468114e+00   9.0007630e+00
   8.4400000e+00   8.0371436e+00   5.3881278e+00   9.3467092e+00   9.0006569e+00
   8.4500000e+00   8.0370282e+00   5.3879633e+00   9.3466081e+00   9.0005519e+00
   8.4600000e+00   8.0369140e+00   5.3878003e+00   9.3465079e+00   9.0004479e+00
   8.4700000e+00   8.0368008e+00   5.3876388e+00   9.3464087e+00   9.0003449e+00
   8.4800000e+00   8.0366887e+00   5.3874787e+00   9.3463105e+00   9.0002429e+00
   8.4900000e+00   8.0365777e+00   5.3873201e+00   9.3462133e+00   9.0001419e+00
   8.5000000e+00   8.0364678e+00   5.3871629e+00   9.3461170e+00   9.0000419e+00
   8.5100000e+00   8.0363588e+00   5.3870070e+00   9.3460216e+00   8.9999429e+00
   8.5200000e+00   8.0362510e+00   5.3868526e+00   9.3459272e+00   8.9998449e+00
   8.5300000e+00   8.0361441e+00   5.3866995e+00   9.3458336e+00   8.9997477e+00
   8.5400000e+00   8.0360382e+00   5.3865478e+00   9.3457410e+00   8.9996515e+00
   8.5500000e+00   8.0359333e+00   5.3863974e+00   9.3456492e+00   8.9995563e+00
   8.5600000e+00   8.0358294e+00   5.3862484e+00   9.3455584e+00   8.9994619e+00
   8.5700000e+00   8.0357265e+00   5.3861006e+00   9.3454684e+00   8.9993684e+00
   8.5800000e+00   8.0356245e+00   5.3859541e+00   9.3453792e+00   8.9992759e+00
   8.5900000e+00   8.0355235e+00   5.3858090e+00   9.3452909e+00   8.9991842e+00
   8.6000000e+00   8.0354234e+00   5.3856650e+00   9.3452034e+00   8.9990933e+00
   8.6100000e+00   8.0353242e+00   5.3855224e+00   9.3451168e+00   8.9990033e+00
   8.6200000e+00   8.0352259e+00   5.3853809e+00   9.3450309e+00   8.9989142e+00
   8.6300000e+00   8.0351285e+00   5.3852407e+00   9.3449459e+00   8.9988259e+00
   8.6400000e+00   8.0350320e+00   5.3851017e+00   9.3448616e+00   8.9987384e+00
   8.6500000e+00   8.0349364e+00   5.3849639e+00   9.3447782e+00   8.9986517e+00
   8.6600000e+00   8.0348417e+00   5.3848273e+00   9.3446955e+00   8.9985659e+00
   8.6700000e+00   8.0347478e+00   5.3846919e+00   9.3446135e+00   8.9984808e+00
   8.6800000e+00   8.0346548e+00   5.3845576e+00   9.3445324e+00   8.9983965e+00
   8.6900000e+00   8.0345626e+00   5.3844245e+00   9.3444519e+00   8.9983130e+00
   8.7000000e+00   8.0344712e+00   5.3842925e+00   9.3443723e+00   8.9982302e+00
   8.7100000e+00   8.0343806e+00   5.3841616e+00   9.3442933e+00   8.9981482e+00
   8.7200000e+00   8.0342909e+00   5.3840318e+00   9.3442151e+00   8.9980670e+00
   8.7300000e+00   8.0342019e+00   5.3839031e+00   9.3441375e+00   8.9979865e+00
   8.7400000e+00   8.0341138e+00   5.3837756e+00   9.3440607e+00   8.9979067e+00
   8.7500000e+00   8.0340264e+00   5.3836491e+00   9.3439846e+00   8.9978276e+00
   8.7600000e+00   8.0339398e+00   5.3835236e+00   9.3439091e+00   8.9977493e+00
   8.7700000e+00   8.0338539e+00   5.3833992e+00   9.3438343e+00   8.9976717e+00
   8.7800000e+00   8.0337688e+00   5.3832759e+00   9.3437602e+00   8.9975947e+00
   8.7900000e+00   8.0336845e+00   5.3831536e+00   9.3436868e+00   8.9975185e+00
   8.8000000e+00   8.0336009e+00   5.3830323e+00   9.3436140e+00   8.9974429e+00
   8.8100000e+00   8.0335180e+00   5.3829120e+00   9.3435419e+00   8.9973680e+00
   8.8200000e+00   8.0334358e+00   5.3827927e+00   9.3434704e+00   8.9972937e+00
   8.8300000e+00   8.0333544e+00   5.3826744e+00   9.3433995e+00   8.9972201e+00
   8.8400000e+00   8.0332737e+00   5.3825571e+00   9.3433293e+00   8.9971472e+00
   8.8500000e+00   8.0331936e+00   5.3824408e+00   9.3432597e+00   8.9970749e+00
   8.8600000e+00   8.0331143e+00   5.3823254e+00   9.3431907e+00   8.9970032e+00
   8.8700000e+00   8.0330356e+00   5.3822109e+00   9.3431222e+00   8.9969322e+00
   8.8800000e+00   8.0329576e+00   5.3820974e+00   9.3430544e+00   8.9968618e+00
   8.8900000e+00   8.0328803e+00   5.3819849e+00   9.3429872e+00   8.9967920e+00
   8.9000000e+00   8.0328036e+00   5.3818733e+00   9.3429206e+00   8.9967228e+00
   8.9100000e+00   8.0327276e+00   5.3817625e+00   9.3428545e+00   8.9966542e+00
   8.9200000e+00   8.0326523e+00   5.3816527e+00   9.3427891e+00   8.9965862e+00
   8.9300000e+00   8.0325775e+00   5.3815438e+00   9.3427241e+00   8.9965188e+00
   8.9400000e+00   8.0325035e+00   5.3814358e+00   9.3426598e+00   8.9964520e+00
   8.9500000e+00   8.0324300e+00   5.3813286e+00   9.3425960e+00   8.9963857e+00
   8.9600000e+00   8.0323572e+00   5.3812223e+00   9.3425327e+00   8.9963200e+00
   8.9700000e+00   8.0322849e+00   5.3811169e+00   9.3424700e+00   8.9962549e+00
   8.9800000e+00   8.0322133e+00   5.3810123e+00   9.3424078e+00   8.9961903e+00
   8.9900000e+00   8.0321423e+00   5.3809086e+00   9.3423462e+00   8.9961263e+00
   9.0000000e+00   8.0320718e+00   5.3808057e+00   9.3422850e+00   8.9960628e+00
   9.0100000e+00   8.0320020e+00   5.3807036e+00   9.3422244e+00   8.9959999e+00
   9.0200000e+00   8.0319328e+00   5.3806023e+00   9.3421643e+00   8.9959375e+00
   9.0300000e+00   8.0318641e+00   5.3805019e+00   9.3421048e+00   8.9958756e+00
   9.0400000e+00   8.0317960e+00   5.3804023e+00   9.3420457e+00   8.9958143e+00
   9.0500000e+00   8.0317284e+00   5.3803034e+00   9.3419871e+00   8.9957534e+00
   9.0600000e+00   8.0316614e+00   5.3802054e+00   9.3419290e+00   8.9956931e+00
   9.0700000e+00   8.0315950e+00   5.3801081e+00   9.3418714e+00   8.9956333e+00
   9.0800000e+00   8.0315291e+00   5.3800116e+00   9.3418142e+00   8.9955739e+00
   9.0900000e+00   8.0314637e+00   5.3799159e+00   9.3417576e+00   8.9955151e+00
   9.1000000e+00   8.0313989e+00   5.3798209e+00   9.3417014e+00   8.9954567e+00
   9.1100000e+00   8.0313346e+00   5.3797267e+00   9.3416457e+00   8.9953989e+00
   9.1200000e+00   8.0312709e+00   5.3796332e+00   9.3415904e+00   8.9953415e+00
   9.1300000e+00   8.0312077e+00   5.3795405e+00   9.3415356e+00   8.9952846e+00
   9.1400000e+00   8.0311449e+00   5.3794485e+00   9.3414813e+00   8.9952282e+00
   9.1500000e+00   8.0310827e+00   5.3793572e+00   9.3414274e+00   8.9951722e+00
   9.1600000e+00   8.0310210e+00   5.3792666e+00   9.3413739e+00   8.9951167e+00
   9.1700000e+00   8.0309598e+00   5.3791768e+00   9.3413209e+00   8.9950616e+00
   9.1800000e+00   8.0308991e+00   5.3790876e+00   9.3412683e+00   8.9950070e+00
   9.1900000e+00   8.0308389e+00   5.3789992e+00   9.3412162e+00   8.9949529e+00
   9.2000000e+00   8.0307791e+00   5.3789114e+00   9.3411644e+00   8.9948991e+00
   9.2100000e+00   8.0307199e+00   5.3788244e+00   9.3411131e+00   8.9948459e+00
   9.2200000e+00   8.0306611e+00   5.3787380e+00   9.3410622e+00   8.9947930e+00
   9.2300000e+00   8.0306028e+00   5.3786522e+00   9.3410118e+00   8.9947406e+00
   9.2400000e+00   8.0305449e+00   5.3785672e+00   9.3409617e+00   8.9946886e+00
   9.2500000e+00   8.0304875e+00   5.3784828e+00   9.3409120e+00   8.9946370e+00
   9.2600000e+00   8.0304306e+00   5.3783991e+00   9.3408628e+00   8.9945859e+00
   9.2700000e+00   8.0303742e+00   5.3783160e+00   9.3408139e+00   8.9945351e+00
   9.2800000e+00   8.0303181e+00   5.3782335e+00   9.3407654e+00   8.9944848e+00
   9.2900000e+00   8.0302626e+00   5.3781517e+00   9.3407173e+00   8.9944348e+00
   9.3000000e+00   8.0302074e+00   5.3780705e+00   9.3406696e+00   8.9943853e+00
   9.3100000e+00   8.0301527e+00   5.3779900e+00   9.3406223e+00   8.9943362e+00
   9.3200000e+00   8.0300984e+00   5.3779100e+00   9.3405754e+00   8.9942874e+00
   9.3300000e+00   8.0300446e+00   5.3778307e+00   9.3405288e+00   8.9942391e+00
   9.3400000e+00   8.0299912e+00   5.3777520e+00   9.3404826e+00   8.9941911e+00
   9.3500000e+00   8.0299382e+00   5.3776739e+00   9.3404368e+00   8.9941435e+00
   9.3600000e+00   8.0298856e+00   5.3775964e+00   9.3403913e+00   8.9940963e+00
   9.3700000e+00   8.0298334e+00   5.3775195e+00   9.3403462e+00   8.9940495e+00
   9.3800000e+00   8.0297817e+00   5.3774432e+00   9.3403015e+00   8.9940030e+00
   9.3900000e+00   8.0297303e+00   5.3773674e+00   9.3402571e+00   8.9939569e+00
   9.4000000e+00   8.0296794e+00   5.3772923e+00   9.3402130e+00   8.9939112e+00
   9.4100000e+00   8.0296288e+00   5.3772177e+00   9.3401693e+00   8.9938658e+00
   9.4200000e+00   8.0295787e+00   5.3771437e+00   9.3401260e+00   8.9938208e+00
   9.4300000e+00   8.0295289e+00   5.3770702e+00   9.3400830e+00   8.9937761e+00
   9.4400000e+00   8.0294795e+00   5.3769973e+00   9.3400403e+00   8.9937318e+00
   9.4500000e+00   8.0294305e+00   5.3769249e+00   9.3399980e+00   8.9936878e+00
   9.4600000e+00   8.0293819e+00   5.3768531e+00   9.3399559e+00   8.9936442e+00
   9.4700000e+00   8.0293336e+00   5.3767819e+00   9.3399143e+00   8.9936009e+00
   9.4800000e+00   8.0292858e+00   5.3767112e+00   9.3398729e+00   8.9935579e+00
   9.4900000e+00   8.0292383e+00   5.3766410e+00   9.3398319e+00   8.9935153e+00
   9.5000000e+00   8.0291911e+00   5.3765713e+00   9.3397911e+00   8.9934730e+00
   9.5100000e+00   8.0291443e+00   5.3765022e+00   9.3397507e+00   8.9934311e+00
   9.5200000e+00   8.0290979e+00   5.3764336e+00   9.3397107e+00   8.9933895e+00
   9.5300000e+00   8.0290519e+00   5.3763655e+00   9.3396709e+00   8.9933481e+00
   9.5400000e+00   8.0290062e+00   5.3762979e+00   9.3396314e+00   8.9933072e+00
   9.5500000e+00   8.0289608e+00   5.3762308e+00   9.3395922e+00   8.9932665e+00
   9.5600000e+00   8.0289158e+00   5.3761643e+00   9.3395534e+00   8.9932261e+00
   9.5700000e+00   8.0288711e+00   5.3760982e+00   9.3395148e+00   8.9931861e+00
   9.5800000e+00   8.0288268e+00   5.3760326e+00   9.3394766e+00   8.9931463e+00
   9.5900000e+00   8.0287828e+00   5.3759675e+00   9.3394386e+00   8.9931069e+00
   9.6000000e+00   8.0287392e+00   5.3759029e+00   9.3394009e+00   8.9930678e+00
   9.6100000e+00   8.0286958e+00   5.3758388e+00   9.3393635e+00   8.9930289e+00
   9.6200000e+00   8.0286528e+00   5.3757752e+00   9.3393264e+00   8.9929904e+00
   9.6300000e+00   8.0286102e+00   5.3757120e+00   9.3392896e+00   8.9929522e+00
   9.6400000e+00   8.0285678e+00   5.3756493e+00   9.3392530e+00   8.9929142e+00
   9.6500000e+00   8.0285258e+00   5.3755871e+00   9.3392168e+00   8.9928766e+00
   9.6600000e+00   8.0284841e+00   5.3755253e+00   9.3391808e+00   8.9928392e+00
   9.6700000e+00   8.0284427e+00   5.3754640e+00   9.3391451e+00   8.9928021e+00
   9.6800000e+00   8.0284016e+00   5.3754032e+00   9.3391096e+00   8.9927653e+00
   9.6900000e+00   8.0283609e+00   5.3753428e+00   9.3390744e+00   8.9927288e+00
   9.7000000e+00   8.0283204e+00   5.3752828e+00   9.3390395e+00   8.9926925e+00
   9.7100000e+00   8.0282802e+00   5.3752233e+00   9.3390049e+00   8.9926565e+00
   9.7200000e+00   8.0282404e+00   5.3751643e+00   9.3389705e+00   8.9926208e+00
   9.7300000e+00   8.0282008e+00   5.3751056e+00   9.3389364e+00   8.9925854e+00
   9.7400000e+00   8.0281616e+00   5.3750474e+00   9.3389025e+00   8.9925502e+00
   9.7500000e+00   8.0281226e+00   5.3749897e+00   9.3388689e+00   8.9925153e+00
   9.7600000e+00   8.0280839e+00   5.3749323e+00   9.3388356e+00   8.9924807e+00
   9.7700000e+00   8.0280456e+00   5.3748754e+00   9.3388025e+00   8.9924463e+00
   9.7800000e+00   8.0280075e+00   5.3748189e+00   9.3387696e+00   8.9924122e+00
   9.7900000e+00   8.0279696e+00   5.3747628e+00   9.3387370e+00   8.9923783e+00
   9.8000000e+00   8.0279321e+00   5.3747071e+00   9.3387046e+00   8.9923447e+00
   9.8100000e+00   8.0278949e+00   5.3746519e+00   9.3386725e+00   8.9923113e+00
   9.8200000e+00   8.0278579e+00   5.3745970e+00   9.3386406e+00   8.9922782e+00
   9.8300000e+00   8.0278212e+00   5.3745426e+00   9.3386090e+00   8.9922454e+00
   9.8400000e+00   8.0277848e+00   5.3744885e+00   9.3385776e+00   8.9922128e+00
   9.8500000e+00   8.0277486e+00   5.3744348e+00   9.3385464e+00   8.9921804e+00
   9.8600000e+00   8.0277127e+00   5.3743816e+00   9.3385154e+00   8.9921483e+00
   9.8700000e+00   8.0276771e+00   5.3743287e+00   9.3384847e+00   8.9921164e+00
   9.8800000e+00   8.0276417e+00   5.3742762e+00   9.3384543e+00   8.9920847e+00
   9.8900000e+00   8.0276066e+00   5.3742241e+00   9.3384240e+00   8.9920533e+00
   9.9000000e+00   8.0275718e+00   5.3741724e+00   9.3383940e+00   8.9920221e+00
   9.9100000e+00   8.0275372e+00   5.3741210e+00   9.3383642e+00   8.9919911e+00
   9.9200000e+00   8.0275029e+00   5.3740700e+00   9.3383346e+00   8.9919604e+00
   9.9300000e+00   8.0274688e+00   5.3740194e+00   9.3383052e+00   8.9919299e+00
   9.9400000e+00   8.0274350e+00   5.3739692e+00   9.3382761e+00   8.9918996e+00
   9.9500000e+00   8.0274014e+00   5.3739193e+00   9.3382471e+00   8.9918696e+00
   9.9600000e+00   8.0273681e+00   5.3738698e+00   9.3382184e+00   8.9918398e+00
   9.9700000e+00   8.0273350e+00   5.3738207e+00   9.3381899e+00   8.9918102e+00
   9.9800000e+00   8.0273022e+00   5.3737719e+00   9.3381616e+00   8.9917808e+00
   9.9900000e+00   8.0272696e+00   5.3737234e+00   9.3381335e+00   8.9917516e+00
   1.0000000e+01   8.0272372e+00   5.3736754e+00   9.3381056e+00   8.9917226e+00
   1.0010000e+01   8.0272051e+00   5.3736276e+00   9.3380779e+00   8.9916939e+00
   1.0020000e+01   8.0271732e+00   5.3735802e+00   9.3380505e+00   8.9916654e+00
   1.0030000e+01   8.0271415e+00   5.3735332e+00   9.3380232e+00   8.9916370e+00
   1.0040000e+01   8.0271101e+00   5.3734865e+00   9.3379961e+00   8.9916089e+00
   1.0050000e+01   8.0270789e+00   5.3734401e+00   9.3379692e+00   8.9915810e+00
   1.0060000e+01   8.0270479e+00   5.3733941e+00   9.3379426e+00   8.9915533e+00
   1.0070000e+01   8.0270172e+00   5.3733483e+00   9.3379161e+00   8.9915258e+00
   1.0080000e+01   8.0269867e+00   5.3733030e+00   9.3378898e+00   8.9914985e+00
   1.0090000e+01   8.0269564e+00   5.3732579e+00   9.3378637e+00   8.9914714e+00
   1.0100000e+01   8.0269263e+00   5.3732132e+00   9.3378378e+00   8.9914445e+00
   1.0110000e+01   8.0268965e+00   5.3731688e+00   9.3378121e+00   8.9914178e+00
   1.0120000e+01   8.0268668e+00   5.3731247e+00   9.3377865e+00   8.9913913e+00
   1.0130000e+01   8.0268374e+00   5.3730810e+00   9.3377612e+00   8.9913650e+00
   1.0140000e+01   8.0268082e+00   5.3730375e+00   9.3377360e+00   8.9913388e+00
   1.0150000e+01   8.0267792e+00   5.3729944e+00   9.3377111e+00   8.9913129e+00
   1.0160000e+01   8.0267504e+00   5.3729515e+00   9.3376863e+00   8.9912872e+00
   1.0170000e+01   8.0267218e+00   5.3729090e+00   9.3376616e+00   8.9912616e+00
   1.0180000e+01   8.0266935e+00   5.3728668e+00   9.3376372e+00   8.9912362e+00
   1.0190000e+01   8.0266653e+00   5.3728249e+00   9.3376130e+00   8.9912110e+00
   1.0200000e+01   8.0266373e+00   5.3727833e+00   9.3375889e+00   8.9911860e+00
   1.0210000e+01   8.0266096e+00   5.3727420e+00   9.3375650e+00   8.9911612e+00
   1.0220000e+01   8.0265820e+00   5.3727010e+00   9.3375412e+00   8.9911365e+00
   1.0230000e+01   8.0265546e+00   5.3726602e+00   9.3375177e+00   8.9911121e+00
   1.0240000e+01   8.0265275e+00   5.3726198e+00   9.3374943e+00   8.9910878e+00
   1.0250000e+01   8.0265005e+00   5.3725797e+00   9.3374711e+00   8.9910637e+00
   1.0260000e+01   8.0264737e+00   5.3725398e+00   9.3374480e+00   8.9910397e+00
   1.0270000e+01   8.0264471e+00   5.3725002e+00   9.3374251e+00   8.9910159e+00
   1.0280000e+01   8.0264208e+00   5.3724610e+00   9.3374024e+00   8.9909923e+00
   1.0290000e+01   8.0263946e+00   5.3724219e+00   9.3373798e+00   8.9909689e+00
   1.0300000e+01   8.0263685e+00   5.3723832e+00   9.3373574e+00   8.9909457e+00
   1.0310000e+01   8.0263427e+00   5.3723448e+00   9.3373352e+00   8.9909226e+00
   1.0320000e+01   8.0263171e+00   5.3723066e+00   9.3373131e+00   8.9908996e+00
   1.0330000e+01   8.0262916e+00   5.3722687e+00   9.3372912e+00   8.9908769e+00
   1.0340000e+01   8.0262663e+00   5.3722310e+00   9.3372694e+00   8.9908543e+00
   1.0350000e+01   8.0262412e+00   5.3721937e+00   9.3372478e+00   8.9908318e+00
   1.0360000e+01   8.0262163e+00   5.3721566e+00   9.3372264e+00   8.9908096e+00
   1.0370000e+01   8.0261916e+00   5.3721197e+00   9.3372051e+00   8.9907875e+00
   1.0380000e+01   8.0261670e+00   5.3720832e+00   9.3371840e+00   8.9907655e+00
   1.0390000e+01   8.0261427e+00   5.3720468e+00   9.3371630e+00   8.9907437e+00
   1.0400000e+01   8.0261184e+00   5.3720108e+00   9.3371421e+00   8.9907221e+00
   1.0410000e+01   8.0260944e+00   5.3719750e+00   9.3371214e+00   8.9907006e+00
   1.0420000e+01   8.0260705e+00   5.3719394e+00   9.3371009e+00   8.9906792e+00
   1.0430000e+01   8.0260468e+00   5.3719041e+00   9.3370805e+00   8.9906581e+00
   1.0440000e+01   8.0260233e+00   5.3718691e+00   9.3370602e+00   8.9906370e+00
   1.0450000e+01   8.0260000e+00   5.3718343e+00   9.3370401e+00   8.9906162e+00
   1.0460000e+01   8.0259768e+00   5.3717997e+00   9.3370202e+00   8.9905954e+00
   1.0470000e+01   8.0259537e+00   5.3717654e+00   9.3370004e+00   8.9905748e+00
   1.0480000e+01   8.0259309e+00   5.3717314e+00   9.3369807e+00   8.9905544e+00
   1.0490000e+01   8.0259082e+00   5.3716975e+00   9.3369612e+00   8.9905341e+00
   1.0500000e+01   8.0258857e+00   5.3716640e+00   9.3369418e+00   8.9905140e+00
   1.0510000e+01   8.0258633e+00   5.3716306e+00   9.3369225e+00   8.9904940e+00
   1.0520000e+01   8.0258411e+00   5.3715975e+00   9.3369034e+00   8.9904741e+00
   1.0530000e+01   8.0258190e+00   5.3715646e+00   9.3368844e+00   8.9904544e+00
   1.0540000e+01   8.0257971e+00   5.3715320e+00   9.3368655e+00   8.9904348e+00
   1.0550000e+01   8.0257753e+00   5.3714996e+00   9.3368468e+00   8.9904154e+00
   1.0560000e+01   8.0257537e+00   5.3714674e+00   9.3368282e+00   8.9903961e+00
   1.0570000e+01   8.0257323e+00   5.3714354e+00   9.3368098e+00   8.9903769e+00
   1.0580000e+01   8.0257110e+00   5.3714037e+00   9.3367915e+00   8.9903579e+00
   1.0590000e+01   8.0256899e+00   5.3713722e+00   9.3367733e+00   8.9903390e+00
   1.0600000e+01   8.0256689e+00   5.3713409e+00   9.3367552e+00   8.9903202e+00
   1.0610000e+01   8.0256481e+00   5.3713098e+00   9.3367373e+00   8.9903016e+00
   1.0620000e+01   8.0256274e+00   5.3712790e+00   9.3367195e+00   8.9902831e+00
   1.0630000e+01   8.0256068e+00   5.3712484e+00   9.3367018e+00   8.9902648e+00
   1.0640000e+01   8.0255864e+00   5.3712179e+00   9.3366842e+00   8.9902465e+00
   1.0650000e+01   8.0255662e+00   5.3711877e+00   9.3366668e+00   8.9902284e+00
   1.0660000e+01   8.0255460e+00   5.3711578e+00   9.3366495e+00   8.9902105e+00
   1.0670000e+01   8.0255261e+00   5.3711280e+00   9.3366323e+00   8.9901926e+00
   1.0680000e+01   8.0255062e+00   5.3710984e+00   9.3366152e+00   8.9901749e+00
   1.0690000e+01   8.0254865e+00   5.3710691e+00   9.3365983e+00   8.9901573e+00
   1.0700000e+01   8.0254670e+00   5.3710399e+00   9.3365815e+00   8.9901398e+00
   1.0710000e+01   8.0254476e+00   5.3710110e+00   9.3365648e+00   8.9901225e+00
   1.0720000e+01   8.0254283e+00   5.3709822e+00   9.3365482e+00   8.9901053e+00
   1.0730000e+01   8.0254092e+00   5.3709537e+00   9.3365317e+00   8.9900882e+00
   1.0740000e+01   8.0253902e+00   5.3709253e+00   9.3365154e+00   8.9900712e+00
   1.0750000e+01   8.0253713e+00   5.3708972e+00   9.3364991e+00   8.9900543e+00
   1.0760000e+01   8.0253525e+00   5.3708692e+00   9.3364830e+00   8.9900376e+00
   1.0770000e+01   8.0253339e+00   5.3708415e+00   9.3364670e+00   8.9900209e+00
   1.0780000e+01   8.0253155e+00   5.3708139e+00   9.3364511e+00   8.9900044e+00
   1.0790000e+01   8.0252971e+00   5.3707866e+00   9.3364353e+00   8.9899880e+00
   1.0800000e+01   8.0252789e+00   5.3707594e+00   9.3364196e+00   8.9899718e+00
   1.0810000e+01   8.0252608e+00   5.3707324e+00   9.3364041e+00   8.9899556e+00
   1.0820000e+01   8.0252428e+00   5.3707056e+00   9.3363886e+00   8.9899395e+00
   1.0830000e+01   8.0252250e+00   5.3706790e+00   9.3363733e+00   8.9899236e+00
   1.0840000e+01   8.0252073e+00   5.3706526e+00   9.3363580e+00   8.9899078e+00
   1.0850000e+01   8.0251897e+00   5.3706263e+00   9.3363429e+00   8.9898921e+00
   1.0860000e+01   8.0251722e+00   5.3706003e+00   9.3363279e+00   8.9898765e+00
   1.0870000e+01   8.0251549e+00   5.3705744e+00   9.3363130e+00   8.9898610e+00
   1.0880000e+01   8.0251377e+00   5.3705487e+00   9.3362982e+00   8.9898456e+00
   1.0890000e+01   8.0251206e+00   5.3705232e+00   9.3362834e+00   8.9898303e+00
   1.0900000e+01   8.0251036e+00   5.3704979e+00   9.3362688e+00   8.9898151e+00
   1.0910000e+01   8.0250867e+00   5.3704727e+00   9.3362543e+00   8.9898001e+00
   1.0920000e+01   8.0250700e+00   5.3704478e+00   9.3362399e+00   8.9897851e+00
   1.0930000e+01   8.0250534e+00   5.3704230e+00   9.3362256e+00   8.9897703e+00
   1.0940000e+01   8.0250369e+00   5.3703983e+00   9.3362114e+00   8.9897555e+00
   1.0950000e+01   8.0250205e+00   5.3703739e+00   9.3361973e+00   8.9897409e+00
   1.0960000e+01   8.0250042e+00   5.3703496e+00   9.3361833e+00   8.9897263e+00
   1.0970000e+01   8.0249880e+00   5.3703255e+00   9.3361694e+00   8.9897119e+00
   1.0980000e+01   8.0249720e+00   5.3703015e+00   9.3361556e+00   8.9896976e+00
   1.0990000e+01   8.0249560e+00   5.3702777e+00   9.3361419e+00   8.9896833e+00
   1.1000000e+01   8.0249402e+00   5.3702541e+00   9.3361283e+00   8.9896692e+00
   1.1010000e+01   8.0249245e+00   5.3702307e+00   9.3361148e+00   8.9896551e+00
   1.1020000e+01   8.0249089e+00   5.3702074e+00   9.3361013e+00   8.9896412e+00
   1.1030000e+01   8.0248934e+00   5.3701842e+00   9.3360880e+00   8.9896273e+00
   1.1040000e+01   8.0248780e+00   5.3701613e+00   9.3360748e+00   8.9896136e+00
   1.1050000e+01   8.0248627e+00   5.3701385e+00   9.3360616e+00   8.9895999e+00
   1.1060000e+01   8.0248475e+00   5.3701158e+00   9.3360486e+00   8.9895864e+00
   1.1070000e+01   8.0248324e+00   5.3700933e+00   9.3360356e+00   8.9895729e+00
   1.1080000e+01   8.0248175e+00   5.3700710e+00   9.3360227e+00   8.9895596e+00
   1.1090000e+01   8.0248026e+00   5.3700488e+00   9.3360099e+00   8.9895463e+00
   1.1100000e+01   8.0247879e+00   5.3700268e+00   9.3359972e+00   8.9895331e+00
   1.1110000e+01   8.0247732e+00   5.3700049e+00   9.3359846e+00   8.9895200e+00
   1.1120000e+01   8.0247586e+00   5.3699832e+00   9.3359721e+00   8.9895070e+00
   1.1130000e+01   8.0247442e+00   5.3699616e+00   9.3359597e+00   8.9894941e+00
   1.1140000e+01   8.0247298e+00   5.3699402e+00   9.3359473e+00   8.9894813e+00
   1.1150000e+01   8.0247156e+00   5.3699189e+00   9.3359351e+00   8.9894685e+00
   1.1160000e+01   8.0247014e+00   5.3698978e+00   9.3359229e+00   8.9894559e+00
   1.1170000e+01   8.0246874e+00   5.3698768e+00   9.3359108e+00   8.9894433e+00
   1.1180000e+01   8.0246734e+00   5.3698560e+00   9.3358988e+00   8.9894309e+00
   1.1190000e+01   8.0246596e+00   5.3698353e+00   9.3358869e+00   8.9894185e+00
   1.1200000e+01   8.0246458e+00   5.3698148e+00   9.3358751e+00   8.9894062e+00
   1.1210000e+01   8.0246321e+00   5.3697944e+00   9.3358633e+00   8.9893940e+00
   1.1220000e+01   8.0246186e+00   5.3697741e+00   9.3358516e+00   8.9893819e+00
   1.1230000e+01   8.0246051e+00   5.3697540e+00   9.3358400e+00   8.9893698e+00
   1.1240000e+01   8.0245917e+00   5.3697340e+00   9.3358285e+00   8.9893579e+00
   1.1250000e+01   8.0245784e+00   5.3697142e+00   9.3358171e+00   8.9893460e+00
   1.1260000e+01   8.0245652e+00   5.3696945e+00   9.3358057e+00   8.9893342e+00
   1.1270000e+01   8.0245521e+00   5.3696749e+00   9.3357945e+00   8.9893225e+00
   1.1280000e+01   8.0245391e+00   5.3696555e+00   9.3357833e+00   8.9893109e+00
   1.1290000e+01   8.0245261e+00   5.3696362e+00   9.3357722e+00   8.9892993e+00
   1.1300000e+01   8.0245133e+00   5.3696170e+00   9.3357611e+00   8.9892879e+00
   1.1310000e+01   8.0245006e+00   5.3695980e+00   9.3357501e+00   8.9892765e+00
   1.1320000e+01   8.0244879e+00   5.3695791e+00   9.3357393e+00   8.9892652e+00
   1.1330000e+01   8.0244753e+00   5.3695603e+00   9.3357284e+00   8.9892539e+00
   1.1340000e+01   8.0244628e+00   5.3695416e+00   9.3357177e+00   8.9892428e+00
   1.1350000e+01   8.0244504e+00   5.3695231e+00   9.3357070e+00   8.9892317e+00
   1.1360000e+01   8.0244381e+00   5.3695048e+00   9.3356965e+00   8.9892207e+00
   1.1370000e+01   8.0244259e+00   5.3694865e+00   9.3356859e+00   8.9892098e+00
   1.1380000e+01   8.0244138e+00   5.3694684e+00   9.3356755e+00   8.9891990e+00
   1.1390000e+01   8.0244017e+00   5.3694504e+00   9.3356651e+00   8.9891882e+00
   1.1400000e+01   8.0243897e+00   5.3694325e+00   9.3356548e+00   8.9891775e+00
   1.1410000e+01   8.0243778e+00   5.3694147e+00   9.3356446e+00   8.9891669e+00
   1.1420000e+01   8.0243660e+00   5.3693971e+00   9.3356344e+00   8.9891563e+00
   1.1430000e+01   8.0243543e+00   5.3693796e+00   9.3356244e+00   8.9891458e+00
   1.1440000e+01   8.0243426e+00   5.3693622e+00   9.3356143e+00   8.9891354e+00
   1.1450000e+01   8.0243311e+00   5.3693449e+00   9.3356044e+00   8.9891251e+00
   1.1460000e+01   8.0243196e+00   5.3693278e+00   9.3355945e+00   8.9891149e+00
   1.1470000e+01   8.0243082e+00   5.3693107e+00   9.3355847e+00   8.9891047e+00
   1.1480000e+01   8.0242968e+00   5.3692938e+00   9.3355750e+00   8.9890945e+00
   1.1490000e+01   8.0242856e+00   5.3692770e+00   9.3355653e+00   8.9890845e+00
   1.1500000e+01   8.0242744e+00   5.3692603e+00   9.3355557e+00   8.9890745e+00
   1.1510000e+01   8.0242633e+00   5.3692438e+00   9.3355461e+00   8.9890646e+00
   1.1520000e+01   8.0242523e+00   5.3692273e+00   9.3355367e+00   8.9890548e+00
   1.1530000e+01   8.0242414e+00   5.3692110e+00   9.3355272e+00   8.9890450e+00
   1.1540000e+01   8.0242305e+00   5.3691947e+00   9.3355179e+00   8.9890353e+00
   1.1550000e+01   8.0242197e+00   5.3691786e+00   9.3355086e+00   8.9890256e+00
   1.1560000e+01   8.0242090e+00   5.3691626e+00   9.3354994e+00   8.9890161e+00
   1.1570000e+01   8.0241983e+00   5.3691467e+00   9.3354902e+00   8.9890066e+00
   1.1580000e+01   8.0241878e+00   5.3691309e+00   9.3354812e+00   8.9889971e+00
   1.1590000e+01   8.0241773e+00   5.3691153e+00   9.3354721e+00   8.9889878e+00
   1.1600000e+01   8.0241668e+00   5.3690997e+00   9.3354632e+00   8.9889784e+00
   1.1610000e+01   8.0241565e+00   5.3690842e+00   9.3354543e+00   8.9889692e+00
   1.1620000e+01   8.0241462e+00   5.3690689e+00   9.3354454e+00   8.9889600e+00
   1.1630000e+01   8.0241360e+00   5.3690536e+00   9.3354366e+00   8.9889509e+00
   1.1640000e+01   8.0241259e+00   5.3690385e+00   9.3354279e+00   8.9889418e+00
   1.1650000e+01   8.0241158e+00   5.3690235e+00   9.3354193e+00   8.9889328e+00
   1.1660000e+01   8.0241058e+00   5.3690085e+00   9.3354107e+00   8.9889239e+00
   1.1670000e+01   8.0240958e+00   5.3689937e+00   9.3354021e+00   8.9889150e+00
   1.1680000e+01   8.0240860e+00   5.3689790e+00   9.3353936e+00   8.9889062e+00
   1.1690000e+01   8.0240762e+00   5.3689643e+00   9.3353852e+00   8.9888975e+00
   1.1700000e+01   8.0240665e+00   5.3689498e+00   9.3353768e+00   8.9888888e+00
   1.1710000e+01   8.0240568e+00   5.3689354e+00   9.3353685e+00   8.9888802e+00
   1.1720000e+01   8.0240472e+00   5.3689210e+00   9.3353603e+00   8.9888716e+00
   1.1730000e+01   8.0240377e+00   5.3689068e+00   9.3353521e+00   8.9888631e+00
   1.1740000e+01   8.0240282e+00   5.3688927e+00   9.3353439e+00   8.9888546e+00
   1.1750000e+01   8.0240188e+00   5.3688786e+00   9.3353359e+00   8.9888462e+00
   1.1760000e+01   8.0240095e+00   5.3688647e+00   9.3353278e+00   8.9888379e+00
   1.1770000e+01   8.0240002e+00   5.3688508e+00   9.3353199e+00   8.9888296e+00
   1.1780000e+01   8.0239910e+00   5.3688371e+00   9.3353119e+00   8.9888214e+00
   1.1790000e+01   8.0239818e+00   5.3688234e+00   9.3353041e+00   8.9888132e+00
   1.1800000e+01   8.0239728e+00   5.3688099e+00   9.3352963e+00   8.9888051e+00
   1.1810000e+01   8.0239637e+00   5.3687964e+00   9.3352885e+00   8.9887971e+00
   1.1820000e+01   8.0239548e+00   5.3687830e+00   9.3352808e+00   8.9887891e+00
   1.1830000e+01   8.0239459e+00   5.3687697e+00   9.3352732e+00   8.9887811e+00
   1.1840000e+01   8.0239371e+00   5.3687565e+00   9.3352656e+00   8.9887732e+00
   1.1850000e+01   8.0239283e+00   5.3687434e+00   9.3352580e+00   8.9887654e+00
   1.1860000e+01   8.0239196e+00   5.3687304e+00   9.3352505e+00   8.9887576e+00
   1.1870000e+01   8.0239109e+00   5.3687175e+00   9.3352431e+00   8.9887499e+00
   1.1880000e+01   8.0239023e+00   5.3687047e+00   9.3352357e+00   8.9887422e+00
   1.1890000e+01   8.0238938e+00   5.3686919e+00   9.3352284e+00   8.9887346e+00
   1.1900000e+01   8.0238853e+00   5.3686793e+00   9.3352211e+00   8.9887270e+00
   1.1910000e+01   8.0238769e+00   5.3686667e+00   9.3352138e+00   8.9887195e+00
   1.1920000e+01   8.0238685e+00   5.3686542e+00   9.3352067e+00   8.9887121e+00
   1.1930000e+01   8.0238602e+00   5.3686418e+00   9.3351995e+00   8.9887046e+00
   1.1940000e+01   8.0238520e+00   5.3686295e+00   9.3351924e+00   8.9886973e+00
   1.1950000e+01   8.0238438e+00   5.3686173e+00   9.3351854e+00   8.9886900e+00
   1.1960000e+01   8.0238357e+00   5.3686051e+00   9.3351784e+00   8.9886827e+00
   1.1970000e+01   8.0238276e+00   5.3685931e+00   9.3351714e+00   8.9886755e+00
   1.1980000e+01   8.0238196e+00   5.3685811e+00   9.3351645e+00   8.9886683e+00
   1.1990000e+01   8.0238116e+00   5.3685692e+00   9.3351577e+00   8.9886612e+00
   1.2000000e+01   8.0238037e+00   5.3685574e+00   9.3351509e+00   8.9886541e+00
   1.2010000e+01   8.0237958e+00   5.3685456e+00   9.3351441e+00   8.9886471e+00
   1.2020000e+01   8.0237880e+00   5.3685340e+00   9.3351374e+00   8.9886402e+00
   1.2030000e+01   8.0237803e+00   5.3685224e+00   9.3351308e+00   8.9886332e+00
   1.2040000e+01   8.0237726e+00   5.3685109e+00   9.3351241e+00   8.9886264e+00
   1.2050000e+01   8.0237649e+00   5.3684995e+00   9.3351176e+00   8.9886195e+00
   1.2060000e+01   8.0237573e+00   5.3684881e+00   9.3351110e+00   8.9886128e+00
   1.2070000e+01   8.0237498e+00   5.3684769e+00   9.3351046e+00   8.9886060e+00
   1.2080000e+01   8.0237423e+00   5.3684657e+00   9.3350981e+00   8.9885993e+00
   1.2090000e+01   8.0237349e+00   5.3684546e+00   9.3350917e+00   8.9885927e+00
   1.2100000e+01   8.0237275e+00   5.3684435e+00   9.3350854e+00   8.9885861e+00
   1.2110000e+01   8.0237201e+00   5.3684326e+00   9.3350791e+00   8.9885795e+00
   1.2120000e+01   8.0237129e+00   5.3684217e+00   9.3350728e+00   8.9885730e+00
   1.2130000e+01   8.0237056e+00   5.3684109e+00   9.3350666e+00   8.9885666e+00
   1.2140000e+01   8.0236984e+00   5.3684002e+00   9.3350604e+00   8.9885602e+00
   1.2150000e+01   8.0236913e+00   5.3683895e+00   9.3350543e+00   8.9885538e+00
   1.2160000e+01   8.0236842e+00   5.3683789e+00   9.3350482e+00   8.9885475e+00
   1.2170000e+01   8.0236772e+00   5.3683684e+00   9.3350421e+00   8.9885412e+00
   1.2180000e+01   8.0236702e+00   5.3683579e+00   9.3350361e+00   8.9885349e+00
   1.2190000e+01   8.0236632e+00   5.3683476e+00   9.3350301e+00   8.9885287e+00
   1.2200000e+01   8.0236563e+00   5.3683373e+00   9.3350242e+00   8.9885226e+00
   1.2210000e+01   8.0236495e+00   5.3683270e+00   9.3350183e+00   8.9885165e+00
   1.2220000e+01   8.0236427e+00   5.3683169e+00   9.3350125e+00   8.9885104e+00
   1.2230000e+01   8.0236359e+00   5.3683068e+00   9.3350067e+00   8.9885044e+00
   1.2240000e+01   8.0236292e+00   5.3682968e+00   9.3350009e+00   8.9884984e+00
   1.2250000e+01   8.0236226e+00   5.3682868e+00   9.3349952e+00   8.9884924e+00
   1.2260000e+01   8.0236159e+00   5.3682769e+00   9.3349895e+00   8.9884865e+00
   1.2270000e+01   8.0236094e+00   5.3682671e+00   9.3349838e+00   8.9884806e+00
   1.2280000e+01   8.0236028e+00   5.3682574e+00   9.3349782e+00   8.9884748e+00
   1.2290000e+01   8.0235964e+00   5.3682477e+00   9.3349726e+00   8.9884690e+00
   1.2300000e+01   8.0235899e+00   5.3682381e+00   9.3349671e+00   8.9884633e+00
   1.2310000e+01   8.0235835e+00   5.3682285e+00   9.3349616e+00   8.9884576e+00
   1.2320000e+01   8.0235772e+00   5.3682190e+00   9.3349561e+00   8.9884519e+00
   1.2330000e+01   8.0235709e+00   5.3682096e+00   9.3349507e+00   8.9884463e+00
   1.2340000e+01   8.0235646e+00   5.3682002e+00   9.3349453e+00   8.9884407e+00
   1.2350000e+01   8.0235584e+00   5.3681909e+00   9.3349400e+00   8.9884351e+00
   1.2360000e+01   8.0235522e+00   5.3681817e+00   9.3349347e+00   8.9884296e+00
   1.2370000e+01   8.0235461e+00   5.3681725e+00   9.3349294e+00   8.9884241e+00
   1.2380000e+01   8.0235400e+00   5.3681634e+00   9.3349241e+00   8.9884187e+00
   1.2390000e+01   8.0235339e+00   5.3681544e+00   9.3349189e+00   8.9884133e+00
   1.2400000e+01   8.0235279e+00   5.3681454e+00   9.3349138e+00   8.9884079e+00
   1.2410000e+01   8.0235219e+00   5.3681365e+00   9.3349086e+00   8.9884026e+00
   1.2420000e+01   8.0235160e+00   5.3681276e+00   9.3349035e+00   8.9883973e+00
   1.2430000e+01   8.0235101e+00   5.3681188e+00   9.3348985e+00   8.9883920e+00
   1.2440000e+01   8.0235043e+00   5.3681101e+00   9.3348934e+00   8.9883868e+00
   1.2450000e+01   8.0234985e+00   5.3681014e+00   9.3348884e+00   8.9883816e+00
   1.2460000e+01   8.0234927e+00   5.3680928e+00   9.3348835e+00   8.9883764e+00
   1.2470000e+01   8.0234870e+00   5.3680842e+00   9.3348786e+00   8.9883713e+00
   1.2480000e+01   8.0234813e+00   5.3680757e+00   9.3348737e+00   8.9883662e+00
   1.2490000e+01   8.0234756e+00   5.3680673e+00   9.3348688e+00   8.9883612e+00
   1.2500000e+01   8.0234700e+00   5.3680589e+00   9.3348640e+00   8.9883562e+00
   1.2510000e+01   8.0234644e+00   5.3680506e+00   9.3348592e+00   8.9883512e+00
   1.2520000e+01   8.0234589e+00   5.3680423e+00   9.3348544e+00   8.9883463e+00
   1.2530000e+01   8.0234534e+00   5.3680341e+00   9.3348497e+00   8.9883413e+00
   1.2540000e+01   8.0234479e+00   5.3680259e+00   9.3348450e+00   8.9883365e+00
   1.2550000e+01   8.0234425e+00   5.3680178e+00   9.3348403e+00   8.9883316e+00
   1.2560000e+01   8.0234371e+00   5.3680098e+00   9.3348357e+00   8.9883268e+00
   1.2570000e+01   8.0234317e+00   5.3680018e+00   9.3348311e+00   8.9883220e+00
   1.2580000e+01   8.0234264e+00   5.3679938e+00   9.3348265e+00   8.9883173e+00
   1.2590000e+01   8.0234212e+00   5.3679859e+00   9.3348220e+00   8.9883126e+00
   1.2600000e+01   8.0234159e+00   5.3679781e+00   9.3348175e+00   8.9883079e+00
   1.2610000e+01   8.0234107e+00   5.3679703e+00   9.3348130e+00   8.9883032e+00
   1.2620000e+01   8.0234055e+00   5.3679626e+00   9.3348086e+00   8.9882986e+00
   1.2630000e+01   8.0234004e+00   5.3679549e+00   9.3348041e+00   8.9882940e+00
   1.2640000e+01   8.0233953e+00   5.3679473e+00   9.3347998e+00   8.9882895e+00
   1.2650000e+01   8.0233902e+00   5.3679397e+00   9.3347954e+00   8.9882850e+00
   1.2660000e+01   8.0233852e+00   5.3679322e+00   9.3347911e+00   8.9882805e+00
   1.2670000e+01   8.0233802e+00   5.3679248e+00   9.3347868e+00   8.9882760e+00
   1.2680000e+01   8.0233752e+00   5.3679173e+00   9.3347825e+00   8.9882716e+00
   1.2690000e+01   8.0233703e+00   5.3679100e+00   9.3347783e+00   8.9882672e+00
   1.2700000e+01   8.0233654e+00   5.3679027e+00   9.3347741e+00   8.9882628e+00
   1.2710000e+01   8.0233605e+00   5.3678954e+00   9.3347699e+00   8.9882585e+00
   1.2720000e+01   8.0233557e+00   5.3678882e+00   9.3347657e+00   8.9882541e+00
   1.2730000e+01   8.0233509e+00   5.3678810e+00   9.3347616e+00   8.9882499e+00
   1.2740000e+01   8.0233462e+00   5.3678739e+00   9.3347575e+00   8.9882456e+00
   1.2750000e+01   8.0233414e+00   5.3678668e+00   9.3347534e+00   8.9882414e+00
   1.2760000e+01   8.0233367e+00   5.3678598e+00   9.3347494e+00   8.9882372e+00
   1.2770000e+01   8.0233321e+00   5.3678528e+00   9.3347454e+00   8.9882330e+00
   1.2780000e+01   8.0233274e+00   5.3678459e+00   9.3347414e+00   8.9882289e+00
   1.2790000e+01   8.0233228e+00   5.3678390e+00   9.3347374e+00   8.9882248e+00
   1.2800000e+01   8.0233182e+00   5.3678322e+00   9.3347335e+00   8.9882207e+00
   1.2810000e+01   8.0233137e+00   5.3678254e+00   9.3347296e+00   8.9882166e+00
   1.2820000e+01   8.0233092e+00   5.3678187e+00   9.3347257e+00   8.9882126e+00
   1.2830000e+01   8.0233047e+00   5.3678120e+00   9.3347219e+00   8.9882086e+00
   1.2840000e+01   8.0233003e+00   5.3678053e+00   9.3347180e+00   8.9882046e+00
   1.2850000e+01   8.0232958e+00   5.3677987e+00   9.3347142e+00   8.9882007e+00
   1.2860000e+01   8.0232914e+00   5.3677922e+00   9.3347105e+00   8.9881968e+00
   1.2870000e+01   8.0232871e+00   5.3677857e+00   9.3347067e+00   8.9881929e+00
   1.2880000e+01   8.0232828e+00   5.3677792e+00   9.3347030e+00   8.9881890e+00
   1.2890000e+01   8.0232785e+00   5.3677728e+00   9.3346993e+00   8.9881852e+00
   1.2900000e+01   8.0232742e+00   5.3677664e+00   9.3346956e+00   8.9881813e+00
   1.2910000e+01   8.0232699e+00   5.3677600e+00   9.3346920e+00   8.9881776e+00
   1.2920000e+01   8.0232657e+00   5.3677537e+00   9.3346884e+00   8.9881738e+00
   1.2930000e+01   8.0232615e+00   5.3677475e+00   9.3346848e+00   8.9881701e+00
   1.2940000e+01   8.0232574e+00   5.3677413e+00   9.3346812e+00   8.9881664e+00
   1.2950000e+01   8.0232533e+00   5.3677351e+00   9.3346776e+00   8.9881627e+00
   1.2960000e+01   8.0232492e+00   5.3677290e+00   9.3346741e+00   8.9881590e+00
   1.2970000e+01   8.0232451e+00   5.3677229e+00   9.3346706e+00   8.9881554e+00
   1.2980000e+01   8.0232410e+00   5.3677169e+00   9.3346671e+00   8.9881518e+00
   1.2990000e+01   8.0232370e+00   5.3677109e+00   9.3346637e+00   8.9881482e+00
   1.3000000e+01   8.0232330e+00   5.3677049e+00   9.3346603e+00   8.9881446e+00
   1.3010000e+01   8.0232291e+00   5.3676990e+00   9.3346569e+00   8.9881411e+00
   1.3020000e+01   8.0232251e+00   5.3676931e+00   9.3346535e+00   8.9881376e+00
   1.3030000e+01   8.0232212e+00   5.3676873e+00   9.3346501e+00   8.9881341e+00
   1.3040000e+01   8.0232174e+00   5.3676815e+00   9.3346468e+00   8.9881306e+00
   1.3050000e+01   8.0232135e+00   5.3676757e+00   9.3346435e+00   8.9881272e+00
   1.3060000e+01   8.0232097e+00   5.3676700e+00   9.3346402e+00   8.9881237e+00
   1.3070000e+01   8.0232059e+00   5.3676643e+00   9.3346369e+00   8.9881203e+00
   1.3080000e+01   8.0232021e+00   5.3676587e+00   9.3346336e+00   8.9881170e+00
   1.3090000e+01   8.0231983e+00   5.3676531e+00   9.3346304e+00   8.9881136e+00
   1.3100000e+01   8.0231946e+00   5.3676475e+00   9.3346272e+00   8.9881103e+00
   1.3110000e+01   8.0231909e+00   5.3676420e+00   9.3346240e+00   8.9881070e+00
   1.3120000e+01   8.0231872e+00   5.3676365e+00   9.3346209e+00   8.9881037e+00
   1.3130000e+01   8.0231836e+00   5.3676310e+00   9.3346177e+00   8.9881004e+00
   1.3140000e+01   8.0231800e+00   5.3676256e+00   9.3346146e+00   8.9880972e+00
   1.3150000e+01   8.0231764e+00   5.3676202e+00   9.3346115e+00   8.9880940e+00
   1.3160000e+01   8.0231728e+00   5.3676149e+00   9.3346084e+00   8.9880908e+00
   1.3170000e+01   8.0231692e+00   5.3676096e+00   9.3346054e+00   8.9880876e+00
   1.3180000e+01   8.0231657e+00   5.3676043e+00   9.3346024e+00   8.9880845e+00
   1.3190000e+01   8.0231622e+00   5.3675991e+00   9.3345993e+00   8.9880814e+00
   1.3200000e+01   8.0231587e+00   5.3675939e+00   9.3345964e+00   8.9880782e+00
   1.3210000e+01   8.0231553e+00   5.3675887e+00   9.3345934e+00   8.9880752e+00
   1.3220000e+01   8.0231518e+00   5.3675836e+00   9.3345904e+00   8.9880721e+00
   1.3230000e+01   8.0231484e+00   5.3675785e+00   9.3345875e+00   8.9880690e+00
   1.3240000e+01   8.0231450e+00   5.3675734e+00   9.3345846e+00   8.9880660e+00
   1.3250000e+01   8.0231417e+00   5.3675684e+00   9.3345817e+00   8.9880630e+00
   1.3260000e+01   8.0231383e+00   5.3675634e+00   9.3345788e+00   8.9880600e+00
   1.3270000e+01   8.0231350e+00   5.3675584e+00   9.3345760e+00   8.9880571e+00
   1.3280000e+01   8.0231317e+00   5.3675535e+00   9.3345731e+00   8.9880541e+00
   1.3290000e+01   8.0231284e+00   5.3675486e+00   9.3345703e+00   8.9880512e+00
   1.3300000e+01   8.0231252e+00   5.3675438e+00   9.3345675e+00   8.9880483e+00
   1.3310000e+01   8.0231220e+00   5.3675389e+00   9.3345648e+00   8.9880454e+00
   1.3320000e+01   8.0231187e+00   5.3675341e+00   9.3345620e+00   8.9880426e+00
   1.3330000e+01   8.0231156e+00   5.3675294e+00   9.3345593e+00   8.9880397e+00
   1.3340000e+01   8.0231124e+00   5.3675247e+00   9.3345565e+00   8.9880369e+00
   1.3350000e+01   8.0231093e+00   5.3675200e+00   9.3345538e+00   8.9880341e+00
   1.3360000e+01   8.0231061e+00   5.3675153e+00   9.3345512e+00   8.9880313e+00
   1.3370000e+01   8.0231030e+00   5.3675107e+00   9.3345485e+00   8.9880285e+00
   1.3380000e+01   8.0231000e+00   5.3675061e+00   9.3345458e+00   8.9880258e+00
   1.3390000e+01   8.0230969e+00   5.3675015e+00   9.3345432e+00   8.9880230e+00
   1.3400000e+01   8.0230939e+00   5.3674970e+00   9.3345406e+00   8.9880203e+00
   1.3410000e+01   8.0230908e+00   5.3674925e+00   9.3345380e+00   8.9880176e+00
   1.3420000e+01   8.0230878e+00   5.3674880e+00   9.3345354e+00   8.9880150e+00
   1.3430000e+01   8.0230849e+00   5.3674835e+00   9.3345329e+00   8.9880123e+00
   1.3440000e+01   8.0230819e+00   5.3674791e+00   9.3345303e+00   8.9880097e+00
   1.3450000e+01   8.0230790e+00   5.3674747e+00   9.3345278e+00   8.9880071e+00
   1.3460000e+01   8.0230761e+00   5.3674704e+00   9.3345253e+00   8.9880044e+00
   1.3470000e+01   8.0230732e+00   5.3674660e+00   9.3345228e+00   8.9880019e+00
   1.3480000e+01   8.0230703e+00   5.3674617e+00   9.3345203e+00   8.9879993e+00
   1.3490000e+01   8.0230674e+00   5.3674575e+00   9.3345179e+00   8.9879967e+00
   1.3500000e+01   8.0230646e+00   5.3674532e+00   9.3345154e+00   8.9879942e+00
   1.3510000e+01   8.0230618e+00   5.3674490e+00   9.3345130e+00   8.9879917e+00
   1.3520000e+01   8.0230590e+00   5.3674448e+00   9.3345106e+00   8.9879892e+00
   1.3530000e+01   8.0230562e+00   5.3674407e+00   9.3345082e+00   8.9879867e+00
   1.3540000e+01   8.0230534e+00   5.3674366e+00   9.3345058e+00   8.9879842e+00
   1.3550000e+01   8.0230507e+00   5.3674325e+00   9.3345035e+00   8.9879818e+00
   1.3560000e+01   8.0230480e+00   5.3674284e+00   9.3345011e+00   8.9879794e+00
   1.3570000e+01   8.0230453e+00   5.3674244e+00   9.3344988e+00   8.9879770e+00
   1.3580000e+01   8.0230426e+00   5.3674203e+00   9.3344965e+00   8.9879746e+00
   1.3590000e+01   8.0230399e+00   5.3674164e+00   9.3344942e+00   8.9879722e+00
   1.3600000e+01   8.0230373e+00   5.3674124e+00   9.3344919e+00   8.9879698e+00
   1.3610000e+01   8.0230346e+00   5.3674085e+00   9.3344897e+00   8.9879675e+00
   1.3620000e+01   8.0230320e+00   5.3674046e+00   9.3344874e+00   8.9879651e+00
   1.3630000e+01   8.0230294e+00   5.3674007e+00   9.3344852e+00   8.9879628e+00
   1.3640000e+01   8.0230268e+00   5.3673968e+00   9.3344830e+00   8.9879605e+00
   1.3650000e+01   8.0230243e+00   5.3673930e+00   9.3344808e+00   8.9879582e+00
   1.3660000e+01   8.0230217e+00   5.3673892e+00   9.3344786e+00   8.9879559e+00
   1.3670000e+01   8.0230192e+00   5.3673854e+00   9.3344764e+00   8.9879537e+00
   1.3680000e+01   8.0230167e+00   5.3673817e+00   9.3344743e+00   8.9879514e+00
   1.3690000e+01   8.0230142e+00   5.3673779e+00   9.3344721e+00   8.9879492e+00
   1.3700000e+01   8.0230117e+00   5.3673742e+00   9.3344700e+00   8.9879470e+00
   1.3710000e+01   8.0230093e+00   5.3673706e+00   9.3344679e+00   8.9879448e+00
   1.3720000e+01   8.0230068e+00   5.3673669e+00   9.3344658e+00   8.9879426e+00
   1.3730000e+01   8.0230044e+00   5.3673633e+00   9.3344637e+00   8.9879405e+00
   1.3740000e+01   8.0230020e+00   5.3673597e+00   9.3344616e+00   8.9879383e+00
   1.3750000e+01   8.0229996e+00   5.3673561e+00   9.3344596e+00   8.9879362e+00
   1.3760000e+01   8.0229972e+00   5.3673526e+00   9.3344575e+00   8.9879341e+00
   1.3770000e+01   8.0229949e+00   5.3673490e+00   9.3344555e+00   8.9879319e+00
   1.3780000e+01   8.0229925e+00   5.3673455e+00   9.3344535e+00   8.9879298e+00
   1.3790000e+01   8.0229902e+00   5.3673421e+00   9.3344515e+00   8.9879278e+00
   1.3800000e+01   8.0229879e+00   5.3673386e+00   9.3344495e+00   8.9879257e+00
   1.3810000e+01   8.0229856e+00   5.3673352e+00   9.3344475e+00   8.9879237e+00
   1.3820000e+01   8.0229833e+00   5.3673318e+00   9.3344455e+00   8.9879216e+00
   1.3830000e+01   8.0229810e+00   5.3673284e+00   9.3344436e+00   8.9879196e+00
   1.3840000e+01   8.0229788e+00   5.3673250e+00   9.3344417e+00   8.9879176e+00
   1.3850000e+01   8.0229765e+00   5.3673217e+00   9.3344397e+00   8.9879156e+00
   1.3860000e+01   8.0229743e+00   5.3673183e+00   9.3344378e+00   8.9879136e+00
   1.3870000e+01   8.0229721e+00   5.3673151e+00   9.3344359e+00   8.9879116e+00
   1.3880000e+01   8.0229699e+00   5.3673118e+00   9.3344340e+00   8.9879097e+00
   1.3890000e+01   8.0229677e+00   5.3673085e+00   9.3344322e+00   8.9879077e+00
   1.3900000e+01   8.0229656e+00   5.3673053e+00   9.3344303e+00   8.9879058e+00
   1.3910000e+01   8.0229634e+00   5.3673021e+00   9.3344285e+00   8.9879039e+00
   1.3920000e+01   8.0229613e+00   5.3672989e+00   9.3344266e+00   8.9879020e+00
   1.3930000e+01   8.0229592e+00   5.3672957e+00   9.3344248e+00   8.9879001e+00
   1.3940000e+01   8.0229571e+00   5.3672926e+00   9.3344230e+00   8.9878982e+00
   1.3950000e+01   8.0229550e+00   5.3672895e+00   9.3344212e+00   8.9878964e+00
   1.3960000e+01   8.0229529e+00   5.3672864e+00   9.3344194e+00   8.9878945e+00
   1.3970000e+01   8.0229509e+00   5.3672833e+00   9.3344177e+00   8.9878927e+00
   1.3980000e+01   8.0229488e+00   5.3672802e+00   9.3344159e+00   8.9878908e+00
   1.3990000e+01   8.0229468e+00   5.3672772e+00   9.3344141e+00   8.9878890e+00
   1.4000000e+01   8.0229448e+00   5.3672742e+00   9.3344124e+00   8.9878872e+00
   1.4010000e+01   8.0229428e+00   5.3672712e+00   9.3344107e+00   8.9878854e+00
   1.4020000e+01   8.0229408e+00   5.3672682e+00   9.3344090e+00   8.9878836e+00
   1.4030000e+01   8.0229388e+00   5.3672653e+00   9.3344073e+00   8.9878819e+00
   1.4040000e+01   8.0229368e+00   5.3672623e+00   9.3344056e+00   8.9878801e+00
   1.4050000e+01   8.0229349e+00   5.3672594e+00   9.3344039e+00   8.9878784e+00
   1.4060000e+01   8.0229329e+00   5.3672565e+00   9.3344022e+00   8.9878767e+00
   1.4070000e+01   8.0229310e+00   5.3672536e+00   9.3344006e+00   8.9878749e+00
   1.4080000e+01   8.0229291e+00   5.3672508e+00   9.3343989e+00   8.9878732e+00
   1.4090000e+01   8.0229272e+00   5.3672479e+00   9.3343973e+00   8.9878715e+00
   1.4100000e+01   8.0229253e+00   5.3672451e+00   9.3343957e+00   8.9878698e+00
   1.4110000e+01   8.0229234e+00   5.3672423e+00   9.3343941e+00   8.9878682e+00
   1.4120000e+01   8.0229216e+00   5.3672395e+00   9.3343925e+00   8.9878665e+00
   1.4130000e+01   8.0229197e+00   5.3672368e+00   9.3343909e+00   8.9878649e+00
   1.4140000e+01   8.0229179e+00   5.3672340e+00   9.3343893e+00   8.9878632e+00
   1.4150000e+01   8.0229161e+00   5.3672313e+00   9.3343877e+00   8.9878616e+00
   1.4160000e+01   8.0229143e+00   5.3672286e+00   9.3343862e+00   8.9878600e+00
   1.4170000e+01   8.0229125e+00   5.3672259e+00   9.3343846e+00   8.9878584e+00
   1.4180000e+01   8.0229107e+00   5.3672232e+00   9.3343831e+00   8.9878568e+00
   1.4190000e+01   8.0229089e+00   5.3672206e+00   9.3343816e+00   8.9878552e+00
   1.4200000e+01   8.0229071e+00   5.3672180e+00   9.3343801e+00   8.9878536e+00
   1.4210000e+01   8.0229054e+00   5.3672153e+00   9.3343786e+00   8.9878521e+00
   1.4220000e+01   8.0229036e+00   5.3672127e+00   9.3343771e+00   8.9878505e+00
   1.4230000e+01   8.0229019e+00   5.3672102e+00   9.3343756e+00   8.9878490e+00
   1.4240000e+01   8.0229002e+00   5.3672076e+00   9.3343741e+00   8.9878474e+00
   1.4250000e+01   8.0228985e+00   5.3672051e+00   9.3343726e+00   8.9878459e+00
   1.4260000e+01   8.0228968e+00   5.3672025e+00   9.3343712e+00   8.9878444e+00
   1.4270000e+01   8.0228951e+00   5.3672000e+00   9.3343697e+00   8.9878429e+00
   1.4280000e+01   8.0228935e+00   5.3671975e+00   9.3343683e+00   8.9878414e+00
   1.4290000e+01   8.0228918e+00   5.3671950e+00   9.3343669e+00   8.9878399e+00
   1.4300000e+01   8.0228901e+00   5.3671926e+00   9.3343655e+00   8.9878385e+00
   1.4310000e+01   8.0228885e+00   5.3671901e+00   9.3343641e+00   8.9878370e+00
   1.4320000e+01   8.0228869e+00   5.3671877e+00   9.3343627e+00   8.9878355e+00
   1.4330000e+01   8.0228853e+00   5.3671853e+00   9.3343613e+00   8.9878341e+00
   1.4340000e+01   8.0228837e+00   5.3671829e+00   9.3343599e+00   8.9878327e+00
   1.4350000e+01   8.0228821e+00   5.3671805e+00   9.3343585e+00   8.9878312e+00
   1.4360000e+01   8.0228805e+00   5.3671782e+00   9.3343572e+00   8.9878298e+00
   1.4370000e+01   8.0228789e+00   5.3671758e+00   9.3343558e+00   8.9878284e+00
   1.4380000e+01   8.0228774e+00   5.3671735e+00   9.3343545e+00   8.9878270e+00
   1.4390000e+01   8.0228758e+00   5.3671712e+00   9.3343531e+00   8.9878257e+00
   1.4400000e+01   8.0228743e+00   5.3671689e+00   9.3343518e+00   8.9878243e+00
   1.4410000e+01   8.0228728e+00   5.3671666e+00   9.3343505e+00   8.9878229e+00
   1.4420000e+01   8.0228712e+00   5.3671643e+00   9.3343492e+00   8.9878216e+00
   1.4430000e+01   8.0228697e+00   5.3671621e+00   9.3343479e+00   8.9878202e+00
   1.4440000e+01   8.0228682e+00   5.3671598e+00   9.3343466e+00   8.9878189e+00
   1.4450000e+01   8.0228667e+00   5.3671576e+00   9.3343453e+00   8.9878176e+00
   1.4460000e+01   8.0228653e+00   5.3671554e+00   9.3343441e+00   8.9878162e+00
   1.4470000e+01   8.0228638e+00   5.3671532e+00   9.3343428e+00   8.9878149e+00
   1.4480000e+01   8.0228623e+00   5.3671510e+00   9.3343416e+00   8.9878136e+00
   1.4490000e+01   8.0228609e+00   5.3671489e+00   9.3343403e+00   8.9878123e+00
   1.4500000e+01   8.0228595e+00   5.3671467e+00   9.3343391e+00   8.9878110e+00
   1.4510000e+01   8.0228580e+00   5.3671446e+00   9.3343378e+00   8.9878098e+00
   1.4520000e+01   8.0228566e+00   5.3671425e+00   9.3343366e+00   8.9878085e+00
   1.4530000e+01   8.0228552e+00   5.3671404e+00   9.3343354e+00   8.9878072e+00
   1.4540000e+01   8.0228538e+00   5.3671383e+00   9.3343342e+00   8.9878060e+00
   1.4550000e+01   8.0228524e+00   5.3671362e+00   9.3343330e+00   8.9878048e+00
   1.4560000e+01   8.0228510e+00   5.3671341e+00   9.3343318e+00   8.9878035e+00
   1.4570000e+01   8.0228497e+00   5.3671321e+00   9.3343307e+00   8.9878023e+00
   1.4580000e+01   8.0228483e+00   5.3671301e+00   9.3343295e+00   8.9878011e+00
   1.4590000e+01   8.0228469e+00   5.3671280e+00   9.3343283e+00   8.9877999e+00
   1.4600000e+01   8.0228456e+00   5.3671260e+00   9.3343272e+00   8.9877987e+00
   1.4610000e+01   8.0228443e+00   5.3671240e+00   9.3343260e+00   8.9877975e+00
   1.4620000e+01   8.0228429e+00   5.3671221e+00   9.3343249e+00   8.9877963e+00
   1.4630000e+01   8.0228416e+00   5.3671201e+00   9.3343237e+00   8.9877951e+00
   1.4640000e+01   8.0228403e+00   5.3671181e+00   9.3343226e+00   8.9877940e+00
   1.4650000e+01   8.0228390e+00   5.3671162e+00   9.3343215e+00   8.9877928e+00
   1.4660000e+01   8.0228377e+00   5.3671143e+00   9.3343204e+00   8.9877917e+00
   1.4670000e+01   8.0228365e+00   5.3671124e+00   9.3343193e+00   8.9877905e+00
   1.4680000e+01   8.0228352e+00   5.3671105e+00   9.3343182e+00   8.9877894e+00
   1.4690000e+01   8.0228339e+00   5.3671086e+00   9.3343171e+00   8.9877882e+00
   1.4700000e+01   8.0228327e+00   5.3671067e+00   9.3343160e+00   8.9877871e+00
   1.4710000e+01   8.0228314e+00   5.3671048e+00   9.3343150e+00   8.9877860e+00
   1.4720000e+01   8.0228302e+00   5.3671030e+00   9.3343139e+00   8.9877849e+00
   1.4730000e+01   8.0228289e+00   5.3671011e+00   9.3343128e+00   8.9877838e+00
   1.4740000e+01   8.0228277e+00   5.3670993e+00   9.3343118e+00   8.9877827e+00
   1.4750000e+01   8.0228265e+00   5.3670975e+00   9.3343108e+00   8.9877816e+00
   1.4760000e+01   8.0228253e+00   5.3670957e+00   9.3343097e+00   8.9877806e+00
   1.4770000e+01   8.0228241e+00   5.3670939e+00   9.3343087e+00   8.9877795e+00
   1.4780000e+01   8.0228229e+00   5.3670921e+00   9.3343077e+00   8.9877784e+00
   1.4790000e+01   8.0228217e+00   5.3670904e+00   9.3343066e+00   8.9877774e+00
   1.4800000e+01   8.0228206e+00   5.3670886e+00   9.3343056e+00   8.9877763e+00
   1.4810000e+01   8.0228194e+00   5.3670869e+00   9.3343046e+00   8.9877753e+00
   1.4820000e+01   8.0228182e+00   5.3670851e+00   9.3343036e+00   8.9877743e+00
   1.4830000e+01   8.0228171e+00   5.3670834e+00   9.3343027e+00   8.9877732e+00
   1.4840000e+01   8.0228160e+00   5.3670817e+00   9.3343017e+00   8.9877722e+00
   1.4850000e+01   8.0228148e+00   5.3670800e+00   9.3343007e+00   8.9877712e+00
   1.4860000e+01   8.0228137e+00   5.3670784e+00   9.3342997e+00   8.9877702e+00
   1.4870000e+01   8.0228126e+00   5.3670767e+00   9.3342988e+00   8.9877692e+00
   1.4880000e+01   8.0228115e+00   5.3670750e+00   9.3342978e+00   8.9877682e+00
   1.4890000e+01   8.0228104e+00   5.3670734e+00   9.3342969e+00   8.9877672e+00
   1.4900000e+01   8.0228093e+00   5.3670717e+00   9.3342959e+00   8.9877662e+00
   1.4910000e+01   8.0228082e+00   5.3670701e+00   9.3342950e+00   8.9877653e+00
   1.4920000e+01   8.0228071e+00   5.3670685e+00   9.3342941e+00   8.9877643e+00
   1.4930000e+01   8.0228060e+00   5.3670669e+00   9.3342931e+00   8.9877633e+00
   1.4940000e+01   8.0228050e+00   5.3670653e+00   9.3342922e+00   8.9877624e+00
   1.4950000e+01   8.0228039e+00   5.3670637e+00   9.3342913e+00   8.9877614e+00
   1.4960000e+01   8.0228028e+00   5.3670621e+00   9.3342904e+00   8.9877605e+00
   1.4970000e+01   8.0228018e+00   5.3670606e+00   9.3342895e+00   8.9877596e+00
   1.4980000e+01   8.0228008e+00   5.3670590e+00   9.3342886e+00   8.9877586e+00
   1.4990000e+01   8.0227997e+00   5.3670575e+00   9.3342877e+00   8.9877577e+00
   1.5000000e+01   8.0227987e+00   5.3670560e+00   9.3342868e+00   8.9877568e+00
   1.5010000e+01   8.0227977e+00   5.3670544e+00   9.3342860e+00   8.9877559e+00
   1.5020000e+01   8.0227967e+00   5.3670529e+00   9.3342851e+00   8.9877550e+00
   1.5030000e+01   8.0227957e+00   5.3670514e+00   9.3342842e+00   8.9877541e+00
   1.5040000e+01   8.0227947e+00   5.3670499e+00   9.3342834e+00   8.9877532e+00
   1.5050000e+01   8.0227937e+00   5.3670485e+00   9.3342825e+00   8.9877523e+00
   1.5060000e+01   8.0227927e+00   5.3670470e+00   9.3342817e+00   8.9877515e+00
   1.5070000e+01   8.0227917e+00   5.3670455e+00   9.3342809e+00   8.9877506e+00
   1.5080000e+01   8.0227908e+00   5.3670441e+00   9.3342800e+00   8.9877497e+00
   1.5090000e+01   8.0227898e+00   5.3670426e+00   9.3342792e+00   8.9877489e+00
   1.5100000e+01   8.0227888e+00   5.3670412e+00   9.3342784e+00   8.9877480e+00
   1.5110000e+01   8.0227879e+00   5.3670398e+00   9.3342775e+00   8.9877472e+00
   1.5120000e+01   8.0227869e+00   5.3670384e+00   9.3342767e+00   8.9877463e+00
   1.5130000e+01   8.0227860e+00   5.3670370e+00   9.3342759e+00   8.9877455e+00
   1.5140000e+01   8.0227851e+00   5.3670356e+00   9.3342751e+00   8.9877446e+00
   1.5150000e+01   8.0227842e+00   5.3670342e+00   9.3342743e+00   8.9877438e+00
   1.5160000e+01   8.0227832e+00   5.3670328e+00   9.3342735e+00   8.9877430e+00
   1.5170000e+01   8.0227823e+00   5.3670315e+00   9.3342728e+00   8.9877422e+00
   1.5180000e+01   8.0227814e+00   5.3670301e+00   9.3342720e+00   8.9877414e+00
   1.5190000e+01   8.0227805e+00   5.3670288e+00   9.3342712e+00   8.9877406e+00
   1.5200000e+01   8.0227796e+00   5.3670274e+00   9.3342704e+00   8.9877398e+00
   1.5210000e+01   8.0227787e+00   5.3670261e+00   9.3342697e+00   8.9877390e+00
   1.5220000e+01   8.0227779e+00   5.3670248e+00   9.3342689e+00   8.9877382e+00
   1.5230000e+01   8.0227770e+00   5.3670235e+00   9.3342682e+00   8.9877374e+00
   1.5240000e+01   8.0227761e+00   5.3670222e+00   9.3342674e+00   8.9877366e+00
   1.5250000e+01   8.0227752e+00   5.3670209e+00   9.3342667e+00   8.9877359e+00
   1.5260000e+01   8.0227744e+00   5.3670196e+00   9.3342659e+00   8.9877351e+00
   1.5270000e+01   8.0227735e+00   5.3670183e+00   9.3342652e+00   8.9877343e+00
   1.5280000e+01   8.0227727e+00   5.3670171e+00   9.3342645e+00   8.9877336e+00
   1.5290000e+01   8.0227718e+00   5.3670158e+00   9.3342638e+00   8.9877328e+00
   1.5300000e+01   8.0227710e+00   5.3670146e+00   9.3342630e+00   8.9877321e+00
   1.5310000e+01   8.0227702e+00   5.3670133e+00   9.3342623e+00   8.9877313e+00
   1.5320000e+01   8.0227694e+00   5.3670121e+00   9.3342616e+00   8.9877306e+00
   1.5330000e+01   8.0227685e+00   5.3670109e+00   9.3342609e+00   8.9877299e+00
   1.5340000e+01   8.0227677e+00   5.3670097e+00   9.3342602e+00   8.9877291e+00
   1.5350000e+01   8.0227669e+00   5.3670085e+00   9.3342595e+00   8.9877284e+00
   1.5360000e+01   8.0227661e+00   5.3670073e+00   9.3342588e+00   8.9877277e+00
   1.5370000e+01   8.0227653e+00   5.3670061e+00   9.3342581e+00   8.9877270e+00
   1.5380000e+01   8.0227645e+00   5.3670049e+00   9.3342575e+00   8.9877263e+00
   1.5390000e+01   8.0227637e+00   5.3670037e+00   9.3342568e+00   8.9877256e+00
   1.5400000e+01   8.0227630e+00   5.3670025e+00   9.3342561e+00   8.9877249e+00
   1.5410000e+01   8.0227622e+00   5.3670014e+00   9.3342554e+00   8.9877242e+00
   1.5420000e+01   8.0227614e+00   5.3670002e+00   9.3342548e+00   8.9877235e+00
   1.5430000e+01   8.0227607e+00   5.3669991e+00   9.3342541e+00   8.9877228e+00
   1.5440000e+01   8.0227599e+00   5.3669980e+00   9.3342535e+00   8.9877222e+00
   1.5450000e+01   8.0227591e+00   5.3669968e+00   9.3342528e+00   8.9877215e+00
   1.5460000e+01   8.0227584e+00   5.3669957e+00   9.3342522e+00   8.9877208e+00
   1.5470000e+01   8.0227576e+00   5.3669946e+00   9.3342515e+00   8.9877201e+00
   1.5480000e+01   8.0227569e+00   5.3669935e+00   9.3342509e+00   8.9877195e+00
   1.5490000e+01   8.0227562e+00   5.3669924e+00   9.3342503e+00   8.9877188e+00
   1.5500000e+01   8.0227554e+00   5.3669913e+00   9.3342496e+00   8.9877182e+00
   1.5510000e+01   8.0227547e+00   5.3669902e+00   9.3342490e+00   8.9877175e+00
   1.5520000e+01   8.0227540e+00   5.3669891e+00   9.3342484e+00   8.9877169e+00
   1.5530000e+01   8.0227533e+00   5.3669881e+00   9.3342478e+00   8.9877163e+00
   1.5540000e+01   8.0227526e+00   5.3669870e+00   9.3342472e+00   8.9877156e+00
   1.5550000e+01   8.0227519e+00   5.3669860e+00   9.3342466e+00   8.9877150e+00
   1.5560000e+01   8.0227512e+00   5.3669849e+00   9.3342460e+00   8.9877144e+00
   1.5570000e+01   8.0227505e+00   5.3669839e+00   9.3342454e+00   8.9877137e+00
   1.5580000e+01   8.0227498e+00   5.3669828e+00   9.3342448e+00   8.9877131e+00
   1.5590000e+01   8.0227491e+00   5.3669818e+00   9.3342442e+00   8.9877125e+00
   1.5600000e+01   8.0227484e+00   5.3669808e+00   9.3342436e+00   8.9877119e+00
   1.5610000e+01   8.0227477e+00   5.3669798e+00   9.3342430e+00   8.9877113e+00
   1.5620000e+01   8.0227471e+00   5.3669788e+00   9.3342424e+00   8.9877107e+00
   1.5630000e+01   8.0227464e+00   5.3669778e+00   9.3342419e+00   8.9877101e+00
   1.5640000e+01   8.0227457e+00   5.3669768e+00   9.3342413e+00   8.9877095e+00
   1.5650000e+01   8.0227451e+00   5.3669758e+00   9.3342407e+00   8.9877089e+00
   1.5660000e+01   8.0227444e+00   5.3669748e+00   9.3342402e+00   8.9877083e+00
   1.5670000e+01   8.0227438e+00   5.3669739e+00   9.3342396e+00   8.9877078e+00
   1.5680000e+01   8.0227431e+00   5.3669729e+00   9.3342391e+00   8.9877072e+00
   1.5690000e+01   8.0227425e+00   5.3669719e+00   9.3342385e+00   8.9877066e+00
   1.5700000e+01   8.0227418e+00   5.3669710e+00   9.3342380e+00   8.9877060e+00
   1.5710000e+01   8.0227412e+00   5.3669700e+00   9.3342374e+00   8.9877055e+00
   1.5720000e+01   8.0227406e+00   5.3669691e+00   9.3342369e+00   8.9877049e+00
   1.5730000e+01   8.0227400e+00   5.3669682e+00   9.3342363e+00   8.9877044e+00
   1.5740000e+01   8.0227393e+00   5.3669672e+00   9.3342358e+00   8.9877038e+00
   1.5750000e+01   8.0227387e+00   5.3669663e+00   9.3342353e+00   8.9877033e+00
   1.5760000e+01   8.0227381e+00   5.3669654e+00   9.3342348e+00   8.9877027e+00
   1.5770000e+01   8.0227375e+00   5.3669645e+00   9.3342342e+00   8.9877022e+00
   1.5780000e+01   8.0227369e+00   5.3669636e+00   9.3342337e+00   8.9877016e+00
   1.5790000e+01   8.0227363e+00   5.3669627e+00   9.3342332e+00   8.9877011e+00
   1.5800000e+01   8.0227357e+00   5.3669618e+00   9.3342327e+00   8.9877006e+00
   1.5810000e+01   8.0227351e+00   5.3669609e+00   9.3342322e+00   8.9877000e+00
   1.5820000e+01   8.0227345e+00   5.3669601e+00   9.3342317e+00   8.9876995e+00
   1.5830000e+01   8.0227339e+00   5.3669592e+00   9.3342312e+00   8.9876990e+00
   1.5840000e+01   8.0227334e+00   5.3669583e+00   9.3342307e+00   8.9876985e+00
   1.5850000e+01   8.0227328e+00   5.3669575e+00   9.3342302e+00   8.9876980e+00
   1.5860000e+01   8.0227322e+00   5.3669566e+00   9.3342297e+00   8.9876974e+00
   1.5870000e+01   8.0227317e+00   5.3669558e+00   9.3342292e+00   8.9876969e+00
   1.5880000e+01   8.0227311e+00   5.3669549e+00   9.3342287e+00   8.9876964e+00
   1.5890000e+01   8.0227305e+00   5.3669541e+00   9.3342282e+00   8.9876959e+00
   1.5900000e+01   8.0227300e+00   5.3669532e+00   9.3342278e+00   8.9876954e+00
   1.5910000e+01   8.0227294e+00   5.3669524e+00   9.3342273e+00   8.9876949e+00
   1.5920000e+01   8.0227289e+00   5.3669516e+00   9.3342268e+00   8.9876945e+00
   1.5930000e+01   8.0227283e+00   5.3669508e+00   9.3342263e+00   8.9876940e+00
   1.5940000e+01   8.0227278e+00   5.3669500e+00   9.3342259e+00   8.9876935e+00
   1.5950000e+01   8.0227272e+00   5.3669492e+00   9.3342254e+00   8.9876930e+00
   1.5960000e+01   8.0227267e+00   5.3669484e+00   9.3342250e+00   8.9876925e+00
   1.5970000e+01   8.0227262e+00   5.3669476e+00   9.3342245e+00   8.9876921e+00
   1.5980000e+01   8.0227257e+00   5.3669468e+00   9.3342240e+00   8.9876916e+00
   1.5990000e+01   8.0227251e+00   5.3669460e+00   9.3342236e+00   8.9876911e+00
   1.6000000e+01   8.0227246e+00   5.3669452e+00   9.3342231e+00   8.9876907e+00
   1.6010000e+01   8.0227241e+00   5.3669445e+00   9.3342227e+00   8.9876902e+00
   1.6020000e+01   8.0227236e+00   5.3669437e+00   9.3342223e+00   8.9876897e+00
   1.6030000e+01   8.0227231e+00   5.3669429e+00   9.3342218e+00   8.9876893e+00
   1.6040000e+01   8.0227226e+00   5.3669422e+00   9.3342214e+00   8.9876888e+00
   1.6050000e+01   8.0227221e+00   5.3669414e+00   9.3342210e+00   8.9876884e+00
   1.6060000e+01   8.0227216e+00   5.3669407e+00   9.3342205e+00   8.9876879e+00
   1.6070000e+01   8.0227211e+00   5.3669400e+00   9.3342201e+00   8.9876875e+00
   1.6080000e+01   8.0227206e+00   5.3669392e+00   9.3342197e+00   8.9876871e+00
   1.6090000e+01   8.0227201e+00   5.3669385e+00   9.3342193e+00   8.9876866e+00
   1.6100000e+01   8.0227196e+00   5.3669378e+00   9.3342188e+00   8.9876862e+00
   1.6110000e+01   8.0227191e+00   5.3669370e+00   9.3342184e+00   8.9876858e+00
   1.6120000e+01   8.0227186e+00   5.3669363e+00   9.3342180e+00   8.9876853e+00
   1.6130000e+01   8.0227182e+00   5.3669356e+00   9.3342176e+00   8.9876849e+00
   1.6140000e+01   8.0227177e+00   5.3669349e+00   9.3342172e+00   8.9876845e+00
   1.6150000e+01   8.0227172e+00   5.3669342e+00   9.3342168e+00   8.9876841e+00
   1.6160000e+01   8.0227168e+00   5.3669335e+00   9.3342164e+00   8.9876836e+00
   1.6170000e+01   8.0227163e+00   5.3669328e+00   9.3342160e+00   8.9876832e+00
   1.6180000e+01   8.0227158e+00   5.3669321e+00   9.3342156e+00   8.9876828e+00
   1.6190000e+01   8.0227154e+00   5.3669314e+00   9.3342152e+00   8.9876824e+00
   1.6200000e+01   8.0227149e+00   5.3669308e+00   9.3342148e+00   8.9876820e+00
   1.6210000e+01   8.0227145e+00   5.3669301e+00   9.3342144e+00   8.9876816e+00
   1.6220000e+01   8.0227140e+00   5.3669294e+00   9.3342140e+00   8.9876812e+00
   1.6230000e+01   8.0227136e+00   5.3669288e+00   9.3342137e+00   8.9876808e+00
   1.6240000e+01   8.0227131e+00   5.3669281e+00   9.3342133e+00   8.9876804e+00
   1.6250000e+01   8.0227127e+00   5.3669274e+00   9.3342129e+00   8.9876800e+00
   1.6260000e+01   8.0227123e+00   5.3669268e+00   9.3342125e+00   8.9876796e+00
   1.6270000e+01   8.0227118e+00   5.3669261e+00   9.3342122e+00   8.9876792e+00
   1.6280000e+01   8.0227114e+00   5.3669255e+00   9.3342118e+00   8.9876789e+00
   1.6290000e+01   8.0227110e+00   5.3669249e+00   9.3342114e+00   8.9876785e+00
   1.6300000e+01   8.0227106e+00   5.3669242e+00   9.3342111e+00   8.9876781e+00
   1.6310000e+01   8.0227101e+00   5.3669236e+00   9.3342107e+00   8.9876777e+00
   1.6320000e+01   8.0227097e+00   5.3669230e+00   9.3342103e+00   8.9876774e+00
   1.6330000e+01   8.0227093e+00   5.3669224e+00   9.3342100e+00   8.9876770e+00
   1.6340000e+01   8.0227089e+00   5.3669217e+00   9.3342096e+00   8.9876766e+00
   1.6350000e+01   8.0227085e+00   5.3669211e+00   9.3342093e+00   8.9876762e+00
   1.6360000e+01   8.0227081e+00   5.3669205e+00   9.3342089e+00   8.9876759e+00
   1.6370000e+01   8.0227077e+00   5.3669199e+00   9.3342086e+00   8.9876755e+00
   1.6380000e+01   8.0227073e+00   5.3669193e+00   9.3342082e+00   8.9876752e+00
   1.6390000e+01   8.0227069e+00   5.3669187e+00   9.3342079e+00   8.9876748e+00
   1.6400000e+01   8.0227065e+00   5.3669181e+00   9.3342075e+00   8.9876745e+00
   1.6410000e+01   8.0227061e+00   5.3669175e+00   9.3342072e+00   8.9876741e+00
   1.6420000e+01   8.0227057e+00   5.3669170e+00   9.3342069e+00   8.9876738e+00
   1.6430000e+01   8.0227053e+00   5.3669164e+00   9.3342065e+00   8.9876734e+00
   1.6440000e+01   8.0227049e+00   5.3669158e+00   9.3342062e+00   8.9876731e+00
   1.6450000e+01   8.0227045e+00   5.3669152e+00   9.3342059e+00   8.9876727e+00
   1.6460000e+01   8.0227041e+00   5.3669147e+00   9.3342056e+00   8.9876724e+00
   1.6470000e+01   8.0227038e+00   5.3669141e+00   9.3342052e+00   8.9876720e+00
   1.6480000e+01   8.0227034e+00   5.3669135e+00   9.3342049e+00   8.9876717e+00
   1.6490000e+01   8.0227030e+00   5.3669130e+00   9.3342046e+00   8.9876714e+00
   1.6500000e+01   8.0227026e+00   5.3669124e+00   9.3342043e+00   8.9876710e+00
   1.6510000e+01   8.0227023e+00   5.3669119e+00   9.3342039e+00   8.9876707e+00
   1.6520000e+01   8.0227019e+00   5.3669113e+00   9.3342036e+00   8.9876704e+00
   1.6530000e+01   8.0227016e+00   5.3669108e+00   9.3342033e+00   8.9876701e+00
   1.6540000e+01   8.0227012e+00   5.3669102e+00   9.3342030e+00   8.9876697e+00
   1.6550000e+01   8.0227008e+00   5.3669097e+00   9.3342027e+00   8.9876694e+00
   1.6560000e+01   8.0227005e+00   5.3669092e+00   9.3342024e+00   8.9876691e+00
   1.6570000e+01   8.0227001e+00   5.3669087e+00   9.3342021e+00   8.9876688e+00
   1.6580000e+01   8.0226998e+00   5.3669081e+00   9.3342018e+00   8.9876685e+00
   1.6590000e+01   8.0226994e+00   5.3669076e+00   9.3342015e+00   8.9876682e+00
   1.6600000e+01   8.0226991e+00   5.3669071e+00   9.3342012e+00   8.9876679e+00
   1.6610000e+01   8.0226987e+00   5.3669066e+00   9.3342009e+00   8.9876676e+00
   1.6620000e+01   8.0226984e+00   5.3669061e+00   9.3342006e+00   8.9876672e+00
   1.6630000e+01   8.0226981e+00   5.3669056e+00   9.3342003e+00   8.9876669e+00
   1.6640000e+01   8.0226977e+00   5.3669051e+00   9.3342000e+00   8.9876666e+00
   1.6650000e+01   8.0226974e+00   5.3669046e+00   9.3341997e+00   8.9876663e+00
   1.6660000e+01   8.0226971e+00   5.3669041e+00   9.3341995e+00   8.9876660e+00
   1.6670000e+01   8.0226967e+00   5.3669036e+00   9.3341992e+00   8.9876658e+00
   1.6680000e+01   8.0226964e+00   5.3669031e+00   9.3341989e+00   8.9876655e+00
   1.6690000e+01   8.0226961e+00   5.3669026e+00   9.3341986e+00   8.9876652e+00
   1.6700000e+01   8.0226957e+00   5.3669021e+00   9.3341983e+00   8.9876649e+00
   1.6710000e+01   8.0226954e+00   5.3669016e+00   9.3341981e+00   8.9876646e+00
   1.6720000e+01   8.0226951e+00   5.3669011e+00   9.3341978e+00   8.9876643e+00
   1.6730000e+01   8.0226948e+00   5.3669007e+00   9.3341975e+00   8.9876640e+00
   1.6740000e+01   8.0226945e+00   5.3669002e+00   9.3341972e+00   8.9876637e+00
   1.6750000e+01   8.0226942e+00   5.3668997e+00   9.3341970e+00   8.9876635e+00
   1.6760000e+01   8.0226938e+00   5.3668993e+00   9.3341967e+00   8.9876632e+00
   1.6770000e+01   8.0226935e+00   5.3668988e+00   9.3341964e+00   8.9876629e+00
   1.6780000e+01   8.0226932e+00   5.3668984e+00   9.3341962e+00   8.9876626e+00
   1.6790000e+01   8.0226929e+00   5.3668979e+00   9.3341959e+00   8.9876624e+00
   1.6800000e+01   8.0226926e+00   5.3668975e+00   9.3341956e+00   8.9876621e+00
   1.6810000e+01   8.0226923e+00   5.3668970e+00   9.3341954e+00   8.9876618e+00
   1.6820000e+01   8.0226920e+00   5.3668966e+00   9.3341951e+00   8.9876616e+00
   1.6830000e+01   8.0226917e+00   5.3668961e+00   9.3341949e+00   8.9876613e+00
   1.6840000e+01   8.0226914e+00   5.3668957e+00   9.3341946e+00   8.9876610e+00
   1.6850000e+01   8.0226911e+00   5.3668952e+00   9.3341944e+00   8.9876608e+00
   1.6860000e+01   8.0226909e+00   5.3668948e+00   9.3341941e+00   8.9876605e+00
   1.6870000e+01   8.0226906e+00   5.3668944e+00   9.3341939e+00   8.9876603e+00
   1.6880000e+01   8.0226903e+00   5.3668939e+00   9.3341936e+00   8.9876600e+00
   1.6890000e+01   8.0226900e+00   5.3668935e+00   9.3341934e+00   8.9876598e+00
   1.6900000e+01   8.0226897e+00   5.3668931e+00   9.3341931e+00   8.9876595e+00
   1.6910000e+01   8.0226894e+00   5.3668927e+00   9.3341929e+00   8.9876592e+00
   1.6920000e+01   8.0226892e+00   5.3668923e+00   9.3341927e+00   8.9876590e+00
   1.6930000e+01   8.0226889e+00   5.3668918e+00   9.3341924e+00   8.9876588e+00
   1.6940000e+01   8.0226886e+00   5.3668914e+00   9.3341922e+00   8.9876585e+00
   1.6950000e+01   8.0226883e+00   5.3668910e+00   9.3341920e+00   8.9876583e+00
   1.6960000e+01   8.0226881e+00   5.3668906e+00   9.3341917e+00   8.9876580e+00
   1.6970000e+01   8.0226878e+00   5.3668902e+00   9.3341915e+00   8.9876578e+00
   1.6980000e+01   8.0226875e+00   5.3668898e+00   9.3341913e+00   8.9876575e+00
   1.6990000e+01   8.0226873e+00   5.3668894e+00   9.3341910e+00   8.9876573e+00
   1.7000000e+01   8.0226870e+00   5.3668890e+00   9.3341908e+00   8.9876571e+00
   1.7010000e+01   8.0226867e+00   5.3668886e+00   9.3341906e+00   8.9876568e+00
   1.7020000e+01   8.0226865e+00   5.3668883e+00   9.3341904e+00   8.9876566e+00
   1.7030000e+01   8.0226862e+00   5.3668879e+00   9.3341901e+00   8.9876564e+00
   1.7040000e+01   8.0226860e+00   5.3668875e+00   9.3341899e+00   8.9876561e+00
   1.7050000e+01   8.0226857e+00   5.3668871e+00   9.3341897e+00   8.9876559e+00
   1.7060000e+01   8.0226854e+00   5.3668867e+00   9.3341895e+00   8.9876557e+00
   1.7070000e+01   8.0226852e+00   5.3668863e+00   9.3341893e+00   8.9876555e+00
   1.7080000e+01   8.0226849e+00   5.3668860e+00   9.3341890e+00   8.9876552e+00
   1.7090000e+01   8.0226847e+00   5.3668856e+00   9.3341888e+00   8.9876550e+00
   1.7100000e+01   8.0226845e+00   5.3668852e+00   9.3341886e+00   8.9876548e+00
   1.7110000e+01   8.0226842e+00   5.3668849e+00   9.3341884e+00   8.9876546e+00
   1.7120000e+01   8.0226840e+00   5.3668845e+00   9.3341882e+00   8.9876544e+00
   1.7130000e+01   8.0226837e+00   5.3668841e+00   9.3341880e+00   8.9876541e+00
   1.7140000e+01   8.0226835e+00   5.3668838e+00   9.3341878e+00   8.9876539e+00
   1.7150000e+01   8.0226832e+00   5.3668834e+00   9.3341876e+00   8.9876537e+00
   1.7160000e+01   8.0226830e+00   5.3668831e+00   9.3341874e+00   8.9876535e+00
   1.7170000e+01   8.0226828e+00   5.3668827e+00   9.3341872e+00   8.9876533e+00
   1.7180000e+01   8.0226825e+00   5.3668824e+00   9.3341870e+00   8.9876531e+00
   1.7190000e+01   8.0226823e+00   5.3668820e+00   9.3341868e+00   8.9876529e+00
   1.7200000e+01   8.0226821e+00   5.3668817e+00   9.3341866e+00   8.9876527e+00
   1.7210000e+01   8.0226818e+00   5.3668813e+00   9.3341864e+00   8.9876525e+00
   1.7220000e+01   8.0226816e+00   5.3668810e+00   9.3341862e+00   8.9876523e+00
   1.7230000e+01   8.0226814e+00   5.3668807e+00   9.3341860e+00   8.9876521e+00
   1.7240000e+01   8.0226812e+00   5.3668803e+00   9.3341858e+00   8.9876519e+00
   1.7250000e+01   8.0226809e+00   5.3668800e+00   9.3341856e+00   8.9876517e+00
   1.7260000e+01   8.0226807e+00   5.3668797e+00   9.3341854e+00   8.9876515e+00
   1.7270000e+01   8.0226805e+00   5.3668793e+00   9.3341852e+00   8.9876513e+00
   1.7280000e+01   8.0226803e+00   5.3668790e+00   9.3341850e+00   8.9876511e+00
   1.7290000e+01   8.0226801e+00   5.3668787e+00   9.3341849e+00   8.9876509e+00
   1.7300000e+01   8.0226799e+00   5.3668784e+00   9.3341847e+00   8.9876507e+00
   1.7310000e+01   8.0226796e+00   5.3668780e+00   9.3341845e+00   8.9876505e+00
   1.7320000e+01   8.0226794e+00   5.3668777e+00   9.3341843e+00   8.9876503e+00
   1.7330000e+01   8.0226792e+00   5.3668774e+00   9.3341841e+00   8.9876501e+00
   1.7340000e+01   8.0226790e+00   5.3668771e+00   9.3341839e+00   8.9876499e+00
   1.7350000e+01   8.0226788e+00   5.3668768e+00   9.3341838e+00   8.9876498e+00
   1.7360000e+01   8.0226786e+00   5.3668765e+00   9.3341836e+00   8.9876496e+00
   1.7370000e+01   8.0226784e+00   5.3668762e+00   9.3341834e+00   8.9876494e+00
   1.7380000e+01   8.0226782e+00   5.3668759e+00   9.3341832e+00   8.9876492e+00
   1.7390000e+01   8.0226780e+00   5.3668756e+00   9.3341831e+00   8.9876490e+00
   1.7400000e+01   8.0226778e+00   5.3668753e+00   9.3341829e+00   8.9876488e+00
   1.7410000e+01   8.0226776e+00   5.3668750e+00   9.3341827e+00   8.9876487e+00
   1.7420000e+01   8.0226774e+00   5.3668747e+00   9.3341825e+00   8.9876485e+00
   1.7430000e+01   8.0226772e+00   5.3668744e+00   9.3341824e+00   8.9876483e+00
   1.7440000e+01   8.0226770e+00   5.3668741e+00   9.3341822e+00   8.9876481e+00
   1.7450000e+01   8.0226768e+00   5.3668738e+00   9.3341820e+00   8.9876480e+00
   1.7460000e+01   8.0226766e+00   5.3668735e+00   9.3341819e+00   8.9876478e+00
   1.7470000e+01   8.0226764e+00   5.3668732e+00   9.3341817e+00   8.9876476e+00
   1.7480000e+01   8.0226762e+00   5.3668729e+00   9.3341815e+00   8.9876474e+00
   1.7490000e+01   8.0226760e+00   5.3668726e+00   9.3341814e+00   8.9876473e+00
   1.7500000e+01   8.0226758e+00   5.3668724e+00   9.3341812e+00   8.9876471e+00
   1.7510000e+01   8.0226757e+00   5.3668721e+00   9.3341811e+00   8.9876469e+00
   1.7520000e+01   8.0226755e+00   5.3668718e+00   9.3341809e+00   8.9876468e+00
   1.7530000e+01   8.0226753e+00   5.3668715e+00   9.3341807e+00   8.9876466e+00
   1.7540000e+01   8.0226751e+00   5.3668713e+00   9.3341806e+00   8.9876465e+00
   1.7550000e+01   8.0226749e+00   5.3668710e+00   9.3341804e+00   8.9876463e+00
   1.7560000e+01   8.0226747e+00   5.3668707e+00   9.3341803e+00   8.9876461e+00
   1.7570000e+01   8.0226746e+00   5.3668705e+00   9.3341801e+00   8.9876460e+00
   1.7580000e+01   8.0226744e+00   5.3668702e+00   9.3341800e+00   8.9876458e+00
   1.7590000e+01   8.0226742e+00   5.3668699e+00   9.3341798e+00   8.9876456e+00
   1.7600000e+01   8.0226740e+00   5.3668697e+00   9.3341797e+00   8.9876455e+00
   1.7610000e+01   8.0226739e+00   5.3668694e+00   9.3341795e+00   8.9876453e+00
   1.7620000e+01   8.0226737e+00   5.3668691e+00   9.3341794e+00   8.9876452e+00
   1.7630000e+01   8.0226735e+00   5.3668689e+00   9.3341792e+00   8.9876450e+00
   1.7640000e+01   8.0226733e+00   5.3668686e+00   9.3341791e+00   8.9876449e+00
   1.7650000e+01   8.0226732e+00   5.3668684e+00   9.3341789e+00   8.9876447e+00
   1.7660000e+01   8.0226730e+00   5.3668681e+00   9.3341788e+00   8.9876446e+00
   1.7670000e+01   8.0226728e+00   5.3668679e+00   9.3341786e+00   8.9876444e+00
   1.7680000e+01   8.0226727e+00   5.3668676e+00   9.3341785e+00   8.9876443e+00
   1.7690000e+01   8.0226725e+00   5.3668674e+00   9.3341783e+00   8.9876441e+00
   1.7700000e+01   8.0226723e+00   5.3668671e+00   9.3341782e+00   8.9876440e+00
   1.7710000e+01   8.0226722e+00   5.3668669e+00   9.3341781e+00   8.9876438e+00
   1.7720000e+01   8.0226720e+00   5.3668666e+00   9.3341779e+00   8.9876437e+00
   1.7730000e+01   8.0226718e+00   5.3668664e+00   9.3341778e+00   8.9876435e+00
   1.7740000e+01   8.0226717e+00   5.3668662e+00   9.3341776e+00   8.9876434e+00
   1.7750000e+01   8.0226715e+00   5.3668659e+00   9.3341775e+00   8.9876433e+00
   1.7760000e+01   8.0226714e+00   5.3668657e+00   9.3341774e+00   8.9876431e+00
   1.7770000e+01   8.0226712e+00   5.3668655e+00   9.3341772e+00   8.9876430e+00
   1.7780000e+01   8.0226711e+00   5.3668652e+00   9.3341771e+00   8.9876428e+00
   1.7790000e+01   8.0226709e+00   5.3668650e+00   9.3341770e+00   8.9876427e+00
   1.7800000e+01   8.0226708e+00   5.3668648e+00   9.3341768e+00   8.9876426e+00
   1.7810000e+01   8.0226706e+00   5.3668645e+00   9.3341767e+00   8.9876424e+00
   1.7820000e+01   8.0226704e+00   5.3668643e+00   9.3341766e+00   8.9876423e+00
   1.7830000e+01   8.0226703e+00   5.3668641e+00   9.3341765e+00   8.9876422e+00
   1.7840000e+01   8.0226701e+00   5.3668639e+00   9.3341763e+00   8.9876420e+00
   1.7850000e+01   8.0226700e+00   5.3668636e+00   9.3341762e+00   8.9876419e+00
   1.7860000e+01   8.0226699e+00   5.3668634e+00   9.3341761e+00   8.9876418e+00
   1.7870000e+01   8.0226697e+00   5.3668632e+00   9.3341759e+00   8.9876416e+00
   1.7880000e+01   8.0226696e+00   5.3668630e+00   9.3341758e+00   8.9876415e+00
   1.7890000e+01   8.0226694e+00   5.3668628e+00   9.3341757e+00   8.9876414e+00
   1.7900000e+01   8.0226693e+00   5.3668626e+00   9.3341756e+00   8.9876412e+00
   1.7910000e+01   8.0226691e+00   5.3668623e+00   9.3341754e+00   8.9876411e+00
   1.7920000e+01   8.0226690e+00   5.3668621e+00   9.3341753e+00   8.9876410e+00
   1.7930000e+01   8.0226688e+00   5.3668619e+00   9.3341752e+00   8.9876409e+00
   1.7940000e+01   8.0226687e+00   5.3668617e+00   9.3341751e+00   8.9876407e+00
   1.7950000e+01   8.0226686e+00   5.3668615e+00   9.3341750e+00   8.9876406e+00
   1.7960000e+01   8.0226684e+00   5.3668613e+00   9.3341748e+00   8.9876405e+00
   1.7970000e+01   8.0226683e+00   5.3668611e+00   9.3341747e+00   8.9876404e+00
   1.7980000e+01   8.0226682e+00   5.3668609e+00   9.3341746e+00   8.9876403e+00
   1.7990000e+01   8.0226680e+00   5.3668607e+00   9.3341745e+00   8.9876401e+00
   1.8000000e+01   8.0226679e+00   5.3668605e+00   9.3341744e+00   8.9876400e+00
   1.8010000e+01   8.0226678e+00   5.3668603e+00   9.3341743e+00   8.9876399e+00
   1.8020000e+01   8.0226676e+00   5.3668601e+00   9.3341742e+00   8.9876398e+00
   1.8030000e+01   8.0226675e+00   5.3668599e+00   9.3341740e+00   8.9876397e+00
   1.8040000e+01   8.0226674e+00   5.3668597e+00   9.3341739e+00   8.9876395e+00
   1.8050000e+01   8.0226672e+00   5.3668595e+00   9.3341738e+00   8.9876394e+00
   1.8060000e+01   8.0226671e+00   5.3668593e+00   9.3341737e+00   8.9876393e+00
   1.8070000e+01   8.0226670e+00   5.3668591e+00   9.3341736e+00   8.9876392e+00
   1.8080000e+01   8.0226669e+00   5.3668589e+00   9.3341735e+00   8.9876391e+00
   1.8090000e+01   8.0226667e+00   5.3668587e+00   9.3341734e+00   8.9876390e+00
   1.8100000e+01   8.0226666e+00   5.3668586e+00   9.3341733e+00   8.9876389e+00
   1.8110000e+01   8.0226665e+00   5.3668584e+00   9.3341732e+00   8.9876387e+00
   1.8120000e+01   8.0226664e+00   5.3668582e+00   9.3341731e+00   8.9876386e+00
   1.8130000e+01   8.0226662e+00   5.3668580e+00   9.3341730e+00   8.9876385e+00
   1.8140000e+01   8.0226661e+00   5.3668578e+00   9.3341728e+00   8.9876384e+00
   1.8150000e+01   8.0226660e+00   5.3668576e+00   9.3341727e+00   8.9876383e+00
   1.8160000e+01   8.0226659e+00   5.3668575e+00   9.3341726e+00   8.9876382e+00
   1.8170000e+01   8.0226657e+00   5.3668573e+00   9.3341725e+00   8.9876381e+00
   1.8180000e+01   8.0226656e+00   5.3668571e+00   9.3341724e+00   8.9876380e+00
   1.8190000e+01   8.0226655e+00   5.3668569e+00   9.3341723e+00   8.9876379e+00
   1.8200000e+01   8.0226654e+00   5.3668568e+00   9.3341722e+00   8.9876378e+00
   1.8210000e+01   8.0226653e+00   5.3668566e+00   9.3341721e+00   8.9876377e+00
   1.8220000e+01   8.0226652e+00   5.3668564e+00   9.3341720e+00   8.9876376e+00
   1.8230000e+01   8.0226650e+00   5.3668562e+00   9.3341719e+00   8.9876375e+00
   1.8240000e+01   8.0226649e+00   5.3668561e+00   9.3341718e+00   8.9876374e+00
   1.8250000e+01   8.0226648e+00   5.3668559e+00   9.3341717e+00   8.9876373e+00
   1.8260000e+01   8.0226647e+00   5.3668557e+00   9.3341716e+00   8.9876372e+00
   1.8270000e+01   8.0226646e+00   5.3668556e+00   9.3341715e+00   8.9876371e+00
   1.8280000e+01   8.0226645e+00   5.3668554e+00   9.3341715e+00   8.9876370e+00
   1.8290000e+01   8.0226644e+00   5.3668552e+00   9.3341714e+00   8.9876369e+00
   1.8300000e+01   8.0226643e+00   5.3668551e+00   9.3341713e+00   8.9876368e+00
   1.8310000e+01   8.0226642e+00   5.3668549e+00   9.3341712e+00   8.9876367e+00
   1.8320000e+01   8.0226640e+00   5.3668547e+00   9.3341711e+00   8.9876366e+00
   1.8330000e+01   8.0226639e+00   5.3668546e+00   9.3341710e+00   8.9876365e+00
   1.8340000e+01   8.0226638e+00   5.3668544e+00   9.3341709e+00   8.9876364e+00
   1.8350000e+01   8.0226637e+00   5.3668543e+00   9.3341708e+00   8.9876363e+00
   1.8360000e+01   8.0226636e+00   5.3668541e+00   9.3341707e+00   8.9876362e+00
   1.8370000e+01   8.0226635e+00   5.3668540e+00   9.3341706e+00   8.9876361e+00
   1.8380000e+01   8.0226634e+00   5.3668538e+00   9.3341705e+00   8.9876360e+00
   1.8390000e+01   8.0226633e+00   5.3668536e+00   9.3341704e+00   8.9876359e+00
   1.8400000e+01   8.0226632e+00   5.3668535e+00   9.3341704e+00   8.9876358e+00
   1.8410000e+01   8.0226631e+00   5.3668533e+00   9.3341703e+00   8.9876357e+00
   1.8420000e+01   8.0226630e+00   5.3668532e+00   9.3341702e+00   8.9876357e+00
   1.8430000e+01   8.0226629e+00   5.3668530e+00   9.3341701e+00   8.9876356e+00
   1.8440000e+01   8.0226628e+00   5.3668529e+00   9.3341700e+00   8.9876355e+00
   1.8450000e+01   8.0226627e+00   5.3668527e+00   9.3341699e+00   8.9876354e+00
   1.8460000e+01   8.0226626e+00   5.3668526e+00   9.3341698e+00   8.9876353e+00
   1.8470000e+01   8.0226625e+00   5.3668525e+00   9.3341698e+00   8.9876352e+00
   1.8480000e+01   8.0226624e+00   5.3668523e+00   9.3341697e+00   8.9876351e+00
   1.8490000e+01   8.0226623e+00   5.3668522e+00   9.3341696e+00   8.9876350e+00
   1.8500000e+01   8.0226622e+00   5.3668520e+00   9.3341695e+00   8.9876350e+00
   1.8510000e+01   8.0226621e+00   5.3668519e+00   9.3341694e+00   8.9876349e+00
   1.8520000e+01   8.0226620e+00   5.3668517e+00   9.3341693e+00   8.9876348e+00
   1.8530000e+01   8.0226619e+00   5.3668516e+00   9.3341693e+00   8.9876347e+00
   1.8540000e+01   8.0226618e+00   5.3668515e+00   9.3341692e+00   8.9876346e+00
   1.8550000e+01   8.0226618e+00   5.3668513e+00   9.3341691e+00   8.9876345e+00
   1.8560000e+01   8.0226617e+00   5.3668512e+00   9.3341690e+00   8.9876345e+00
   1.8570000e+01   8.0226616e+00   5.3668510e+00   9.3341690e+00   8.9876344e+00
   1.8580000e+01   8.0226615e+00   5.3668509e+00   9.3341689e+00   8.9876343e+00
   1.8590000e+01   8.0226614e+00   5.3668508e+00   9.3341688e+00   8.9876342e+00
   1.8600000e+01   8.0226613e+00   5.3668506e+00   9.3341687e+00   8.9876341e+00
   1.8610000e+01   8.0226612e+00   5.3668505e+00   9.3341686e+00   8.9876341e+00
   1.8620000e+01   8.0226611e+00   5.3668504e+00   9.3341686e+00   8.9876340e+00
   1.8630000e+01   8.0226610e+00   5.3668502e+00   9.3341685e+00   8.9876339e+00
   1.8640000e+01   8.0226610e+00   5.3668501e+00   9.3341684e+00   8.9876338e+00
   1.8650000e+01   8.0226609e+00   5.3668500e+00   9.3341683e+00   8.9876337e+00
   1.8660000e+01   8.0226608e+00   5.3668499e+00   9.3341683e+00   8.9876337e+00
   1.8670000e+01   8.0226607e+00   5.3668497e+00   9.3341682e+00   8.9876336e+00
   1.8680000e+01   8.0226606e+00   5.3668496e+00   9.3341681e+00   8.9876335e+00
   1.8690000e+01   8.0226605e+00   5.3668495e+00   9.3341681e+00   8.9876334e+00
   1.8700000e+01   8.0226604e+00   5.3668494e+00   9.3341680e+00   8.9876334e+00
   1.8710000e+01   8.0226604e+00   5.3668492e+00   9.3341679e+00   8.9876333e+00
   1.8720000e+01   8.0226603e+00   5.3668491e+00   9.3341678e+00   8.9876332e+00
   1.8730000e+01   8.0226602e+00   5.3668490e+00   9.3341678e+00   8.9876331e+00
   1.8740000e+01   8.0226601e+00   5.3668489e+00   9.3341677e+00   8.9876331e+00
   1.8750000e+01   8.0226600e+00   5.3668487e+00   9.3341676e+00   8.9876330e+00
   1.8760000e+01   8.0226600e+00   5.3668486e+00   9.3341676e+00   8.9876329e+00
   1.8770000e+01   8.0226599e+00   5.3668485e+00   9.3341675e+00   8.9876329e+00
   1.8780000e+01   8.0226598e+00   5.3668484e+00   9.3341674e+00   8.9876328e+00
   1.8790000e+01   8.0226597e+00   5.3668483e+00   9.3341674e+00   8.9876327e+00
   1.8800000e+01   8.0226596e+00   5.3668482e+00   9.3341673e+00   8.9876326e+00
   1.8810000e+01   8.0226596e+00   5.3668480e+00   9.3341672e+00   8.9876326e+00
   1.8820000e+01   8.0226595e+00   5.3668479e+00   9.3341672e+00   8.9876325e+00
   1.8830000e+01   8.0226594e+00   5.3668478e+00   9.3341671e+00   8.9876324e+00
   1.8840000e+01   8.0226593e+00   5.3668477e+00   9.3341670e+00   8.9876324e+00
   1.8850000e+01   8.0226593e+00   5.3668476e+00   9.3341670e+00   8.9876323e+00
   1.8860000e+01   8.0226592e+00   5.3668475e+00   9.3341669e+00   8.9876322e+00
   1.8870000e+01   8.0226591e+00   5.3668474e+00   9.3341668e+00   8.9876322e+00
   1.8880000e+01   8.0226590e+00   5.3668473e+00   9.3341668e+00   8.9876321e+00
   1.8890000e+01   8.0226590e+00   5.3668471e+00   9.3341667e+00   8.9876320e+00
   1.8900000e+01   8.0226589e+00   5.3668470e+00   9.3341666e+00   8.9876320e+00
   1.8910000e+01   8.0226588e+00   5.3668469e+00   9.3341666e+00   8.9876319e+00
   1.8920000e+01   8.0226587e+00   5.3668468e+00   9.3341665e+00   8.9876318e+00
   1.8930000e+01   8.0226587e+00   5.3668467e+00   9.3341665e+00   8.9876318e+00
   1.8940000e+01   8.0226586e+00   5.3668466e+00   9.3341664e+00   8.9876317e+00
   1.8950000e+01   8.0226585e+00   5.3668465e+00   9.3341663e+00   8.9876317e+00
   1.8960000e+01   8.0226585e+00   5.3668464e+00   9.3341663e+00   8.9876316e+00
   1.8970000e+01   8.0226584e+00   5.3668463e+00   9.3341662e+00   8.9876315e+00
   1.8980000e+01   8.0226583e+00   5.3668462e+00   9.3341662e+00   8.9876315e+00
   1.8990000e+01   8.0226583e+00   5.3668461e+00   9.3341661e+00   8.9876314e+00
   1.9000000e+01   8.0226582e+00   5.3668460e+00   9.3341660e+00   8.9876313e+00
   1.9010000e+01   8.0226581e+00   5.3668459e+00   9.3341660e+00   8.9876313e+00
   1.9020000e+01   8.0226581e+00   5.3668458e+00   9.3341659e+00   8.9876312e+00
   1.9030000e+01   8.0226580e+00   5.3668457e+00   9.3341659e+00   8.9876312e+00
   1.9040000e+01   8.0226579e+00   5.3668456e+00   9.3341658e+00   8.9876311e+00
   1.9050000e+01   8.0226579e+00   5.3668455e+00   9.3341658e+00   8.9876311e+00
   1.9060000e+01   8.0226578e+00   5.3668454e+00   9.3341657e+00   8.9876310e+00
   1.9070000e+01   8.0226577e+00   5.3668453e+00   9.3341656e+00   8.9876309e+00
   1.9080000e+01   8.0226577e+00   5.3668452e+00   9.3341656e+00   8.9876309e+00
   1.9090000e+01   8.0226576e+00   5.3668451e+00   9.3341655e+00   8.9876308e+00
   1.9100000e+01   8.0226575e+00   5.3668450e+00   9.3341655e+00   8.9876308e+00
   1.9110000e+01   8.0226575e+00   5.3668449e+00   9.3341654e+00   8.9876307e+00
   1.9120000e+01   8.0226574e+00   5.3668448e+00   9.3341654e+00   8.9876307e+00
   1.9130000e+01   8.0226573e+00   5.3668447e+00   9.3341653e+00   8.9876306e+00
   1.9140000e+01   8.0226573e+00   5.3668446e+00   9.3341653e+00   8.9876305e+00
   1.9150000e+01   8.0226572e+00   5.3668445e+00   9.3341652e+00   8.9876305e+00
   1.9160000e+01   8.0226572e+00   5.3668444e+00   9.3341652e+00   8.9876304e+00
   1.9170000e+01   8.0226571e+00   5.3668444e+00   9.3341651e+00   8.9876304e+00
   1.9180000e+01   8.0226570e+00   5.3668443e+00   9.3341651e+00   8.9876303e+00
   1.9190000e+01   8.0226570e+00   5.3668442e+00   9.3341650e+00   8.9876303e+00
   1.9200000e+01   8.0226569e+00   5.3668441e+00   9.3341649e+00   8.9876302e+00
   1.9210000e+01   8.0226569e+00   5.3668440e+00   9.3341649e+00   8.9876302e+00
   1.9220000e+01   8.0226568e+00   5.3668439e+00   9.3341648e+00   8.9876301e+00
   1.9230000e+01   8.0226567e+00   5.3668438e+00   9.3341648e+00   8.9876301e+00
   1.9240000e+01   8.0226567e+00   5.3668437e+00   9.3341647e+00   8.9876300e+00
   1.9250000e+01   8.0226566e+00   5.3668437e+00   9.3341647e+00   8.9876300e+00
   1.9260000e+01   8.0226566e+00   5.3668436e+00   9.3341646e+00   8.9876299e+00
   1.9270000e+01   8.0226565e+00   5.3668435e+00   9.3341646e+00   8.9876299e+00
   1.9280000e+01   8.0226565e+00   5.3668434e+00   9.3341646e+00   8.9876298e+00
   1.9290000e+01   8.0226564e+00   5.3668433e+00   9.3341645e+00   8.9876298e+00
   1.9300000e+01   8.0226563e+00   5.3668432e+00   9.3341645e+00   8.9876297e+00
   1.9310000e+01   8.0226563e+00   5.3668432e+00   9.3341644e+00   8.9876297e+00
   1.9320000e+01   8.0226562e+00   5.3668431e+00   9.3341644e+00   8.9876296e+00
   1.9330000e+01   8.0226562e+00   5.3668430e+00   9.3341643e+00   8.9876296e+00
   1.9340000e+01   8.0226561e+00   5.3668429e+00   9.3341643e+00   8.9876295e+00
   1.9350000e+01   8.0226561e+00   5.3668428e+00   9.3341642e+00   8.9876295e+00
   1.9360000e+01   8.0226560e+00   5.3668427e+00   9.3341642e+00   8.9876294e+00
   1.9370000e+01   8.0226560e+00   5.3668427e+00   9.3341641e+00   8.9876294e+00
   1.9380000e+01   8.0226559e+00   5.3668426e+00   9.3341641e+00   8.9876293e+00
   1.9390000e+01   8.0226559e+00   5.3668425e+00   9.3341640e+00   8.9876293e+00
   1.9400000e+01   8.0226558e+00   5.3668424e+00   9.3341640e+00   8.9876292e+00
   1.9410000e+01   8.0226558e+00   5.3668424e+00   9.3341640e+00   8.9876292e+00
   1.9420000e+01   8.0226557e+00   5.3668423e+00   9.3341639e+00   8.9876291e+00
   1.9430000e+01   8.0226557e+00   5.3668422e+00   9.3341639e+00   8.9876291e+00
   1.9440000e+01   8.0226556e+00   5.3668421e+00   9.3341638e+00   8.9876290e+00
   1.9450000e+01   8.0226556e+00   5.3668421e+00   9.3341638e+00   8.9876290e+00
   1.9460000e+01   8.0226555e+00   5.3668420e+00   9.3341637e+00   8.9876290e+00
   1.9470000e+01   8.0226555e+00   5.3668419e+00   9.3341637e+00   8.9876289e+00
   1.9480000e+01   8.0226554e+00   5.3668418e+00   9.3341636e+00   8.9876289e+00
   1.9490000e+01   8.0226554e+00   5.3668418e+00   9.3341636e+00   8.9876288e+00
   1.9500000e+01   8.0226553e+00   5.3668417e+00   9.3341636e+00   8.9876288e+00
   1.9510000e+01   8.0226553e+00   5.3668416e+00   9.3341635e+00   8.9876287e+00
   1.9520000e+01   8.0226552e+00   5.3668415e+00   9.3341635e+00   8.9876287e+00
   1.9530000e+01   8.0226552e+00   5.3668415e+00   9.3341634e+00   8.9876287e+00
   1.9540000e+01   8.0226551e+00   5.3668414e+00   9.3341634e+00   8.9876286e+00
   1.9550000e+01   8.0226551e+00   5.3668413e+00   9.3341634e+00   8.9876286e+00
   1.9560000e+01   8.0226550e+00   5.3668413e+00   9.3341633e+00   8.9876285e+00
   1.9570000e+01   8.0226550e+00   5.3668412e+00   9.3341633e+00   8.9876285e+00
   1.9580000e+01   8.0226549e+00   5.3668411e+00   9.3341632e+00   8.9876284e+00
   1.9590000e+01   8.0226549e+00   5.3668411e+00   9.3341632e+00   8.9876284e+00
   1.9600000e+01   8.0226548e+00   5.3668410e+00   9.3341632e+00   8.9876284e+00
   1.9610000e+01   8.0226548e+00   5.3668409e+00   9.3341631e+00   8.9876283e+00
   1.9620000e+01   8.0226548e+00   5.3668409e+00   9.3341631e+00   8.9876283e+00
   1.9630000e+01   8.0226547e+00   5.3668408e+00   9.3341630e+00   8.9876282e+00
   1.9640000e+01   8.0226547e+00   5.3668407e+00   9.3341630e+00   8.9876282e+00
   1.9650000e+01   8.0226546e+00   5.3668407e+00   9.3341630e+00   8.9876282e+00
   1.9660000e+01   8.0226546e+00   5.3668406e+00   9.3341629e+00   8.9876281e+00
   1.9670000e+01   8.0226545e+00   5.3668405e+00   9.3341629e+00   8.9876281e+00
   1.9680000e+01   8.0226545e+00   5.3668405e+00   9.3341629e+00   8.9876280e+00
   1.9690000e+01   8.0226544e+00   5.3668404e+00   9.3341628e+00   8.9876280e+00
   1.9700000e+01   8.0226544e+00   5.3668403e+00   9.3341628e+00   8.9876280e+00
   1.9710000e+01   8.0226544e+00   5.3668403e+00   9.3341628e+00   8.9876279e+00
   1.9720000e+01   8.0226543e+00   5.3668402e+00   9.3341627e+00   8.9876279e+00
   1.9730000e+01   8.0226543e+00   5.3668401e+00   9.3341627e+00   8.9876279e+00
   1.9740000e+01   8.0226542e+00   5.3668401e+00   9.3341626e+00   8.9876278e+00
   1.9750000e+01   8.0226542e+00   5.3668400e+00   9.3341626e+00   8.9876278e+00
   1.9760000e+01   8.0226542e+00   5.3668400e+00   9.3341626e+00   8.9876277e+00
   1.9770000e+01   8.0226541e+00   5.3668399e+00   9.3341625e+00   8.9876277e+00
   1.9780000e+01   8.0226541e+00   5.3668398e+00   9.3341625e+00   8.9876277e+00
   1.9790000e+01   8.0226540e+00   5.3668398e+00   9.3341625e+00   8.9876276e+00
   1.9800000e+01   8.0226540e+00   5.3668397e+00   9.3341624e+00   8.9876276e+00
   1.9810000e+01   8.0226540e+00   5.3668397e+00   9.3341624e+00   8.9876276e+00
   1.9820000e+01   8.0226539e+00   5.3668396e+00   9.3341624e+00   8.9876275e+00
   1.9830000e+01   8.0226539e+00   5.3668395e+00   9.3341623e+00   8.9876275e+00
   1.9840000e+01   8.0226538e+00   5.3668395e+00   9.3341623e+00   8.9876275e+00
   1.9850000e+01   8.0226538e+00   5.3668394e+00   9.3341623e+00   8.9876274e+00
   1.9860000e+01   8.0226538e+00   5.3668394e+00   9.3341622e+00   8.9876274e+00
   1.9870000e+01   8.0226537e+00   5.3668393e+00   9.3341622e+00   8.9876274e+00
   1.9880000e+01   8.0226537e+00   5.3668393e+00   9.3341622e+00   8.9876273e+00
   1.9890000e+01   8.0226537e+00   5.3668392e+00   9.3341621e+00   8.9876273e+00
   1.9900000e+01   8.0226536e+00   5.3668392e+00   9.3341621e+00   8.9876273e+00
   1.9910000e+01   8.0226536e+00   5.3668391e+00   9.3341621e+00   8.9876272e+00
   1.9920000e+01   8.0226535e+00   5.3668390e+00   9.3341620e+00   8.9876272e+00
   1.9930000e+01   8.0226535e+00   5.3668390e+00   9.3341620e+00   8.9876272e+00
   1.9940000e+01   8.0226535e+00   5.3668389e+00   9.3341620e+00   8.9876271e+00
   1.9950000e+01   8.0226534e+00   5.3668389e+00   9.3341620e+00   8.9876271e+00
   1.9960000e+01   8.0226534e+00   5.3668388e+00   9.3341619e+00   8.9876271e+00
   1.9970000e+01   8.0226534e+00   5.3668388e+00   9.3341619e+00   8.9876270e+00
   1.9980000e+01   8.0226533e+00   5.3668387e+00   9.3341619e+00   8.9876270e+00
   1.9990000e+01   8.0226533e+00   5.3668387e+00   9.3341618e+00   8.9876270e+00
   2.0000000e+01   8.0226533e+00   5.3668386e+00   9.3341618e+00   8.9876269e+00


==> data/dicHatData.dat <==
   0.0000000e+00   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.0000000e-02   1.7617670e-02   1.0000000e-02   2.3419960e-02   2.5951396e-02
   2.0000000e-02   2.7404973e-02   1.0000000e-02   4.7539513e-02   4.9852903e-02
   3.0000000e-02   3.9094464e-02   1.0000000e-02   7.3507898e-02   7.5626728e-02
   4.0000000e-02   5.2670721e-02   1.0000000e-02   1.0130373e-01   1.0325125e-01
   5.0000000e-02   6.8117260e-02   1.0000000e-02   1.3090465e-01   1.3270384e-01
   6.0000000e-02   8.5416514e-02   1.0000000e-02   1.6228729e-01   1.6396085e-01
   7.0000000e-02   1.0454982e-01   1.0000000e-02   1.9542731e-01   1.9699763e-01
   8.0000000e-02   1.2549743e-01   1.0000000e-02   2.3029939e-01   2.3178849e-01
   9.0000000e-02   1.4823847e-01   1.0000000e-02   2.6687723e-01   2.6830678e-01
   1.0000000e-01   1.7275096e-01   1.0000000e-02   3.0513356e-01   3.0652485e-01
   1.1000000e-01   1.9901184e-01   1.0000000e-02   3.4504018e-01   3.4641408e-01
   1.2000000e-01   2.2699694e-01   1.0000000e-02   3.8656796e-01   3.8794491e-01
   1.3000000e-01   2.5668104e-01   1.0692616e-02   4.2968686e-01   4.3108685e-01
   1.4000000e-01   2.8803665e-01   1.3185847e-02   4.7436493e-01   4.7580744e-01
   1.5000000e-01   3.2103339e-01   1.7461654e-02   5.2056770e-01   5.2207157e-01
   1.6000000e-01   3.5563984e-01   2.3500770e-02   5.6825984e-01   5.6984328e-01
   1.7000000e-01   3.9182361e-01   3.1282694e-02   6.1740524e-01   6.1908582e-01
   1.8000000e-01   4.2955135e-01   4.0785686e-02   6.6796700e-01   6.6976165e-01
   1.9000000e-01   4.6878880e-01   5.1986770e-02   7.1990752e-01   7.2183248e-01
   2.0000000e-01   5.0950077e-01   6.4861740e-02   7.7318845e-01   7.7525932e-01
   2.1000000e-01   5.5165124e-01   7.9385177e-02   8.2777081e-01   8.3000253e-01
   2.2000000e-01   5.9520335e-01   9.5530464e-02   8.8361502e-01   8.8602184e-01
   2.3000000e-01   6.4011951e-01   1.1326981e-01   9.4068092e-01   9.4327642e-01
   2.4000000e-01   6.8636136e-01   1.3257429e-01   9.9892781e-01   1.0017249e+00
   2.5000000e-01   7.3388990e-01   1.5341387e-01   1.0583146e+00   1.0613256e+00
   2.6000000e-01   7.8266549e-01   1.7575743e-01   1.1187996e+00   1.1220361e+00
   2.7000000e-01   8.3264795e-01   1.9957285e-01   1.1803410e+00   1.1838140e+00
   2.8000000e-01   8.8379658e-01   2.2482701e-01   1.2428966e+00   1.2466164e+00
   2.9000000e-01   9.3607022e-01   2.5148588e-01   1.3064239e+00   1.3104001e+00
   3.0000000e-01   9.8942737e-01   2.7951455e-01   1.3708803e+00   1.3751219e+00
   3.1000000e-01   1.0438261e+00   3.0887730e-01   1.4362229e+00   1.4407384e+00
   3.2000000e-01   1.0992245e+00   3.3953766e-01   1.5024089e+00   1.5072062e+00
   3.3000000e-01   1.1555800e+00   3.7145845e-01   1.5693954e+00   1.5744817e+00
   3.4000000e-01   1.2128502e+00   4.0460189e-01   1.6371397e+00   1.6425215e+00
   3.5000000e-01   1.2709927e+00   4.3892961e-01   1.7055989e+00   1.7112825e+00
   3.6000000e-01   1.3299649e+00   4.7440277e-01   1.7747305e+00   1.7807213e+00
   3.7000000e-01   1.3897243e+00   5.1098210e-01   1.8444922e+00   1.8507951e+00
   3.8000000e-01   1.4502284e+00   5.4862796e-01   1.9148418e+00   1.9214614e+00
   3.9000000e-01   1.5114352e+00   5.8730044e-01   1.9857375e+00   1.9926777e+00
   4.0000000e-01   1.5733024e+00   6.2695939e-01   2.0571378e+00   2.0644022e+00
   4.1000000e-01   1.6357885e+00   6.6756452e-01   2.1290019e+00   2.1365933e+00
   4.2000000e-01   1.6988521e+00   7.0907544e-01   2.2012891e+00   2.2092102e+00
   4.3000000e-01   1.7624520e+00   7.5145175e-01   2.2739594e+00   2.2822121e+00
   4.4000000e-01   1.8265478e+00   7.9465308e-01   2.3469731e+00   2.3555593e+00
   4.5000000e-01   1.8910992e+00   8.3863918e-01   2.4202915e+00   2.4292124e+00
   4.6000000e-01   1.9560667e+00   8.8336994e-01   2.4938762e+00   2.5031327e+00
   4.7000000e-01   2.0214113e+00   9.2880549e-01   2.5676895e+00   2.5772820e+00
   4.8000000e-01   2.0870945e+00   9.7490622e-01   2.6416945e+00   2.6516232e+00
   4.9000000e-01   2.1530784e+00   1.0216329e+00   2.7158548e+00   2.7261197e+00
   5.0000000e-01   2.2193261e+00   1.0689466e+00   2.7901351e+00   2.8007354e+00
   5.1000000e-01   2.4334524e+00   1.2640100e+00   3.0127986e+00   3.0220640e+00
   5.2000000e-01   2.6447645e+00   1.4567243e+00   3.2324595e+00   3.2403889e+00
   5.3000000e-01   2.8532378e+00   1.6470566e+00   3.4490966e+00   3.4556893e+00
   5.4000000e-01   3.0588500e+00   1.8349763e+00   3.6626916e+00   3.6679465e+00
   5.5000000e-01   3.2615815e+00   2.0204548e+00   3.8732285e+00   3.8771447e+00
   5.6000000e-01   3.4614151e+00   2.2034661e+00   4.0806939e+00   4.0832704e+00
   5.7000000e-01   3.6583359e+00   2.3839864e+00   4.2850768e+00   4.2863125e+00
   5.8000000e-01   3.8523315e+00   2.5619941e+00   4.4863686e+00   4.4862625e+00
   5.9000000e-01   4.0433919e+00   2.7374701e+00   4.6845631e+00   4.6831142e+00
   6.0000000e-01   4.2315094e+00   2.9103972e+00   4.8796562e+00   4.8768637e+00
   6.1000000e-01   4.4166785e+00   3.0807610e+00   5.0716465e+00   5.0675093e+00
   6.2000000e-01   4.5988958e+00   3.2485488e+00   5.2605342e+00   5.2550515e+00
   6.3000000e-01   4.7781604e+00   3.4137505e+00   5.4463220e+00   5.4394930e+00
   6.4000000e-01   4.9544730e+00   3.5763577e+00   5.6290145e+00   5.6208383e+00
   6.5000000e-01   5.1278367e+00   3.7363646e+00   5.8086182e+00   5.7990942e+00
   6.6000000e-01   5.2982563e+00   3.8937670e+00   5.9851416e+00   5.9742690e+00
   6.7000000e-01   5.4657385e+00   4.0485627e+00   6.1585949e+00   6.1463731e+00
   6.8000000e-01   5.6302918e+00   4.2007517e+00   6.3289900e+00   6.3154186e+00
   6.9000000e-01   5.7919265e+00   4.3503356e+00   6.4963407e+00   6.4814190e+00
   7.0000000e-01   5.9506543e+00   4.4973177e+00   6.6606620e+00   6.6443897e+00
   7.1000000e-01   6.1064888e+00   4.6417033e+00   6.8219706e+00   6.8043473e+00
   7.2000000e-01   6.2594447e+00   4.7834991e+00   6.9802845e+00   6.9613101e+00
   7.3000000e-01   6.4095383e+00   4.9227134e+00   7.1356233e+00   7.1152975e+00
   7.4000000e-01   6.5567873e+00   5.0593560e+00   7.2880076e+00   7.2663302e+00
   7.5000000e-01   6.7012106e+00   5.1934381e+00   7.4374592e+00   7.4144302e+00
   7.6000000e-01   6.8428568e+00   5.3250004e+00   7.5840294e+00   7.5596486e+00
   7.7000000e-01   6.9817471e+00   5.4540568e+00   7.7277422e+00   7.7020096e+00
   7.8000000e-01   7.1179039e+00   5.5806224e+00   7.8686227e+00   7.8415383e+00
   7.9000000e-01   7.2512870e+00   5.7046522e+00   8.0066332e+00   7.9781981e+00
   8.0000000e-01   7.3819214e+00   5.8261643e+00   8.1418013e+00   8.1120169e+00
   8.1000000e-01   7.5098329e+00   5.9451778e+00   8.2741552e+00   8.2430230e+00
   8.2000000e-01   7.6350479e+00   6.0617129e+00   8.4037241e+00   8.3712455e+00
   8.3000000e-01   7.7575939e+00   6.1757906e+00   8.5305376e+00   8.4967142e+00
   8.4000000e-01   7.8774987e+00   6.2874326e+00   8.6546261e+00   8.6194597e+00
   8.5000000e-01   7.9947911e+00   6.3966616e+00   8.7760205e+00   8.7395128e+00
   8.6000000e-01   8.1095000e+00   6.5035010e+00   8.8947522e+00   8.8569051e+00
   8.7000000e-01   8.2216552e+00   6.6079746e+00   9.0108531e+00   8.9716683e+00
   8.8000000e-01   8.3312867e+00   6.7101071e+00   9.1243553e+00   9.0838350e+00
   8.9000000e-01   8.4384252e+00   6.8099238e+00   9.2352915e+00   9.1934377e+00
   9.0000000e-01   8.5431014e+00   6.9074502e+00   9.3436946e+00   9.3005093e+00
   9.1000000e-01   8.6453467e+00   7.0027125e+00   9.4495976e+00   9.4050832e+00
   9.2000000e-01   8.7451924e+00   7.0957373e+00   9.5530341e+00   9.5071927e+00
   9.3000000e-01   8.8426703e+00   7.1865515e+00   9.6540376e+00   9.6068715e+00
   9.4000000e-01   8.9378124e+00   7.2751824e+00   9.7526418e+00   9.7041534e+00
   9.5000000e-01   9.0306506e+00   7.3616576e+00   9.8488805e+00   9.7990722e+00
   9.6000000e-01   9.1212173e+00   7.4460049e+00   9.9427877e+00   9.8916620e+00
   9.7000000e-01   9.2095447e+00   7.5282524e+00   1.0034397e+01   9.9819566e+00
   9.8000000e-01   9.2956652e+00   7.6084282e+00   1.0123743e+01   1.0069990e+01
   9.9000000e-01   9.3796112e+00   7.6865608e+00   1.0210859e+01   1.0155797e+01
   1.0000000e+00   9.4614151e+00   7.7626786e+00   1.0295780e+01   1.0239410e+01
   1.0100000e+00   9.5411093e+00   7.8368104e+00   1.0378538e+01   1.0320865e+01
   1.0200000e+00   9.6187261e+00   7.9089846e+00   1.0459169e+01   1.0400193e+01
   1.0300000e+00   9.6942977e+00   7.9792301e+00   1.0537705e+01   1.0477431e+01
   1.0400000e+00   9.7678564e+00   8.0475754e+00   1.0614180e+01   1.0552610e+01
   1.0500000e+00   9.8394343e+00   8.1140494e+00   1.0688627e+01   1.0625764e+01
   1.0600000e+00   9.9090631e+00   8.1786806e+00   1.0761080e+01   1.0696927e+01
   1.0700000e+00   9.9767748e+00   8.2414977e+00   1.0831572e+01   1.0766131e+01
   1.0800000e+00   1.0042601e+01   8.3025291e+00   1.0900135e+01   1.0833410e+01
   1.0900000e+00   1.0106573e+01   8.3618032e+00   1.0966802e+01   1.0898796e+01
   1.1000000e+00   1.0168722e+01   8.4193485e+00   1.1031605e+01   1.0962321e+01
   1.1100000e+00   1.0229079e+01   8.4751929e+00   1.1094577e+01   1.1024017e+01
   1.1200000e+00   1.0287674e+01   8.5293646e+00   1.1155749e+01   1.1083917e+01
   1.1300000e+00   1.0344539e+01   8.5818914e+00   1.1215153e+01   1.1142052e+01
   1.1400000e+00   1.0399704e+01   8.6328010e+00   1.1272821e+01   1.1198454e+01
   1.1500000e+00   1.0453198e+01   8.6821208e+00   1.1328782e+01   1.1253152e+01
   1.1600000e+00   1.0505052e+01   8.7298782e+00   1.1383068e+01   1.1306179e+01
   1.1700000e+00   1.0555295e+01   8.7761002e+00   1.1435710e+01   1.1357563e+01
   1.1800000e+00   1.0603955e+01   8.8208137e+00   1.1486737e+01   1.1407337e+01
   1.1900000e+00   1.0651062e+01   8.8640453e+00   1.1536179e+01   1.1455529e+01
   1.2000000e+00   1.0696645e+01   8.9058214e+00   1.1584066e+01   1.1502168e+01
   1.2100000e+00   1.0740732e+01   8.9461682e+00   1.1630426e+01   1.1547285e+01
   1.2200000e+00   1.0783350e+01   8.9851114e+00   1.1675289e+01   1.1590907e+01
   1.2300000e+00   1.0824527e+01   9.0226768e+00   1.1718682e+01   1.1633063e+01
   1.2400000e+00   1.0864291e+01   9.0588896e+00   1.1760635e+01   1.1673781e+01
   1.2500000e+00   1.0902669e+01   9.0937750e+00   1.1801174e+01   1.1713089e+01
   1.2600000e+00   1.0939686e+01   9.1273577e+00   1.1840327e+01   1.1751015e+01
   1.2700000e+00   1.0975371e+01   9.1596622e+00   1.1878121e+01   1.1787584e+01
   1.2800000e+00   1.1009747e+01   9.1907129e+00   1.1914583e+01   1.1822825e+01
   1.2900000e+00   1.1042842e+01   9.2205335e+00   1.1949739e+01   1.1856763e+01
   1.3000000e+00   1.1074681e+01   9.2491479e+00   1.1983615e+01   1.1889424e+01
   1.3100000e+00   1.1105287e+01   9.2765792e+00   1.2016237e+01   1.1920834e+01
   1.3200000e+00   1.1134687e+01   9.3028506e+00   1.2047630e+01   1.1951019e+01
   1.3300000e+00   1.1162904e+01   9.3279848e+00   1.2077818e+01   1.1980002e+01
   1.3400000e+00   1.1189962e+01   9.3520043e+00   1.2106826e+01   1.2007809e+01
   1.3500000e+00   1.1215886e+01   9.3749312e+00   1.2134679e+01   1.2034463e+01
   1.3600000e+00   1.1240697e+01   9.3967873e+00   1.2161400e+01   1.2059989e+01
   1.3700000e+00   1.1264419e+01   9.4175943e+00   1.2187013e+01   1.2084410e+01
   1.3800000e+00   1.1287075e+01   9.4373733e+00   1.2211541e+01   1.2107749e+01
   1.3900000e+00   1.1308687e+01   9.4561453e+00   1.2235006e+01   1.2130029e+01
   1.4000000e+00   1.1329276e+01   9.4739309e+00   1.2257432e+01   1.2151273e+01
   1.4100000e+00   1.1348865e+01   9.4907504e+00   1.2278839e+01   1.2171501e+01
   1.4200000e+00   1.1367474e+01   9.5066239e+00   1.2299250e+01   1.2190737e+01
   1.4300000e+00   1.1385125e+01   9.5215712e+00   1.2318686e+01   1.2209000e+01
   1.4400000e+00   1.1401838e+01   9.5356116e+00   1.2337169e+01   1.2226314e+01
   1.4500000e+00   1.1417633e+01   9.5487643e+00   1.2354718e+01   1.2242697e+01
   1.4600000e+00   1.1432530e+01   9.5610481e+00   1.2371354e+01   1.2258171e+01
   1.4700000e+00   1.1446549e+01   9.5724816e+00   1.2387098e+01   1.2272755e+01
   1.4800000e+00   1.1459709e+01   9.5830830e+00   1.2401968e+01   1.2286470e+01
   1.4900000e+00   1.1472029e+01   9.5928703e+00   1.2415985e+01   1.2299333e+01
   1.5000000e+00   1.1483527e+01   9.6018612e+00   1.2429167e+01   1.2311366e+01
   1.5100000e+00   1.1494223e+01   9.6100730e+00   1.2441533e+01   1.2322585e+01
   1.5200000e+00   1.1504134e+01   9.6175229e+00   1.2453102e+01   1.2333011e+01
   1.5300000e+00   1.1513277e+01   9.6242277e+00   1.2463891e+01   1.2342660e+01
   1.5400000e+00   1.1521671e+01   9.6302039e+00   1.2473918e+01   1.2351550e+01
   1.5500000e+00   1.1529332e+01   9.6354679e+00   1.2483201e+01   1.2359699e+01
   1.5600000e+00   1.1536277e+01   9.6400355e+00   1.2491757e+01   1.2367125e+01
   1.5700000e+00   1.1542523e+01   9.6439226e+00   1.2499603e+01   1.2373843e+01
   1.5800000e+00   1.1548086e+01   9.6471446e+00   1.2506755e+01   1.2379871e+01
   1.5900000e+00   1.1552981e+01   9.6497167e+00   1.2513229e+01   1.2385225e+01
   1.6000000e+00   1.1557226e+01   9.6516539e+00   1.2519042e+01   1.2389920e+01
   1.6100000e+00   1.1560834e+01   9.6529707e+00   1.2524210e+01   1.2393973e+01
   1.6200000e+00   1.1563821e+01   9.6536817e+00   1.2528747e+01   1.2397399e+01
   1.6300000e+00   1.1566203e+01   9.6538010e+00   1.2532669e+01   1.2400213e+01
   1.6400000e+00   1.1567993e+01   9.6533425e+00   1.2535991e+01   1.2402429e+01
   1.6500000e+00   1.1569205e+01   9.6523200e+00   1.2538727e+01   1.2404063e+01
   1.6600000e+00   1.1569855e+01   9.6507467e+00   1.2540892e+01   1.2405129e+01
   1.6700000e+00   1.1569956e+01   9.6486360e+00   1.2542499e+01   1.2405641e+01
   1.6800000e+00   1.1569521e+01   9.6460008e+00   1.2543563e+01   1.2405612e+01
   1.6900000e+00   1.1568564e+01   9.6428538e+00   1.2544097e+01   1.2405056e+01
   1.7000000e+00   1.1567097e+01   9.6392075e+00   1.2544114e+01   1.2403987e+01
   1.7100000e+00   1.1565135e+01   9.6350742e+00   1.2543627e+01   1.2402417e+01
   1.7200000e+00   1.1562688e+01   9.6304659e+00   1.2542650e+01   1.2400359e+01
   1.7300000e+00   1.1559770e+01   9.6253944e+00   1.2541195e+01   1.2397827e+01
   1.7400000e+00   1.1556392e+01   9.6198713e+00   1.2539273e+01   1.2394831e+01
   1.7500000e+00   1.1552567e+01   9.6139081e+00   1.2536898e+01   1.2391385e+01
   1.7600000e+00   1.1548306e+01   9.6075159e+00   1.2534081e+01   1.2387500e+01
   1.7700000e+00   1.1543621e+01   9.6007056e+00   1.2530833e+01   1.2383187e+01
   1.7800000e+00   1.1538522e+01   9.5934881e+00   1.2527166e+01   1.2378459e+01
   1.7900000e+00   1.1533022e+01   9.5858739e+00   1.2523092e+01   1.2373325e+01
   1.8000000e+00   1.1527130e+01   9.5778733e+00   1.2518621e+01   1.2367798e+01
   1.8100000e+00   1.1520857e+01   9.5694966e+00   1.2513763e+01   1.2361888e+01
   1.8200000e+00   1.1514214e+01   9.5607537e+00   1.2508530e+01   1.2355606e+01
   1.8300000e+00   1.1507211e+01   9.5516545e+00   1.2502933e+01   1.2348961e+01
   1.8400000e+00   1.1499858e+01   9.5422084e+00   1.2496980e+01   1.2341965e+01
   1.8500000e+00   1.1492164e+01   9.5324250e+00   1.2490682e+01   1.2334626e+01
   1.8600000e+00   1.1484140e+01   9.5223134e+00   1.2484048e+01   1.2326956e+01
   1.8700000e+00   1.1475794e+01   9.5118827e+00   1.2477089e+01   1.2318962e+01
   1.8800000e+00   1.1467136e+01   9.5011419e+00   1.2469813e+01   1.2310655e+01
   1.8900000e+00   1.1458175e+01   9.4900996e+00   1.2462231e+01   1.2302044e+01
   1.9000000e+00   1.1448919e+01   9.4787644e+00   1.2454349e+01   1.2293137e+01
   1.9100000e+00   1.1439378e+01   9.4671446e+00   1.2446179e+01   1.2283944e+01
   1.9200000e+00   1.1429561e+01   9.4552485e+00   1.2437728e+01   1.2274473e+01
   1.9300000e+00   1.1419474e+01   9.4430842e+00   1.2429004e+01   1.2264733e+01
   1.9400000e+00   1.1409127e+01   9.4306594e+00   1.2420016e+01   1.2254732e+01
   1.9500000e+00   1.1398527e+01   9.4179821e+00   1.2410772e+01   1.2244478e+01
   1.9600000e+00   1.1387683e+01   9.4050597e+00   1.2401281e+01   1.2233979e+01
   1.9700000e+00   1.1376602e+01   9.3918997e+00   1.2391549e+01   1.2223242e+01
   1.9800000e+00   1.1365292e+01   9.3785095e+00   1.2381584e+01   1.2212276e+01
   1.9900000e+00   1.1353759e+01   9.3648960e+00   1.2371395e+01   1.2201088e+01
   2.0000000e+00   1.1342012e+01   9.3510665e+00   1.2360987e+01   1.2189686e+01
   2.0100000e+00   1.1330057e+01   9.3370277e+00   1.2350369e+01   1.2178075e+01
   2.0200000e+00   1.1317901e+01   9.3227863e+00   1.2339548e+01   1.2166264e+01
   2.0300000e+00   1.1305552e+01   9.3083490e+00   1.2328529e+01   1.2154260e+01
   2.0400000e+00   1.1293015e+01   9.2937222e+00   1.2317321e+01   1.2142068e+01
   2.0500000e+00   1.1280297e+01   9.2789123e+00   1.2305929e+01   1.2129696e+01
   2.0600000e+00   1.1267405e+01   9.2639255e+00   1.2294361e+01   1.2117150e+01
   2.0700000e+00   1.1254345e+01   9.2487678e+00   1.2282622e+01   1.2104436e+01
   2.0800000e+00   1.1241123e+01   9.2334452e+00   1.2270718e+01   1.2091561e+01
   2.0900000e+00   1.1227744e+01   9.2179636e+00   1.2258656e+01   1.2078530e+01
   2.1000000e+00   1.1214216e+01   9.2023287e+00   1.2246442e+01   1.2065350e+01
   2.1100000e+00   1.1200543e+01   9.1865460e+00   1.2234080e+01   1.2052027e+01
   2.1200000e+00   1.1186732e+01   9.1706211e+00   1.2221578e+01   1.2038565e+01
   2.1300000e+00   1.1172787e+01   9.1545593e+00   1.2208941e+01   1.2024971e+01
   2.1400000e+00   1.1158714e+01   9.1383659e+00   1.2196173e+01   1.2011249e+01
   2.1500000e+00   1.1144519e+01   9.1220461e+00   1.2183281e+01   1.1997407e+01
   2.1600000e+00   1.1130206e+01   9.1056049e+00   1.2170269e+01   1.1983447e+01
   2.1700000e+00   1.1115781e+01   9.0890473e+00   1.2157143e+01   1.1969376e+01
   2.1800000e+00   1.1101248e+01   9.0723781e+00   1.2143907e+01   1.1955199e+01
   2.1900000e+00   1.1086613e+01   9.0556020e+00   1.2130567e+01   1.1940920e+01
   2.2000000e+00   1.1071880e+01   9.0387237e+00   1.2117127e+01   1.1926544e+01
   2.2100000e+00   1.1057053e+01   9.0217478e+00   1.2103592e+01   1.1912077e+01
   2.2200000e+00   1.1042138e+01   9.0046787e+00   1.2089966e+01   1.1897521e+01
   2.2300000e+00   1.1027138e+01   8.9875208e+00   1.2076254e+01   1.1882882e+01
   2.2400000e+00   1.1012059e+01   8.9702782e+00   1.2062460e+01   1.1868165e+01
   2.2500000e+00   1.0996903e+01   8.9529553e+00   1.2048588e+01   1.1853373e+01
   2.2600000e+00   1.0981676e+01   8.9355562e+00   1.2034643e+01   1.1838510e+01
   2.2700000e+00   1.0966381e+01   8.9180847e+00   1.2020629e+01   1.1823582e+01
   2.2800000e+00   1.0951023e+01   8.9005448e+00   1.2006550e+01   1.1808590e+01
   2.2900000e+00   1.0935605e+01   8.8829404e+00   1.1992408e+01   1.1793541e+01
   2.3000000e+00   1.0920131e+01   8.8652753e+00   1.1978210e+01   1.1778436e+01
   2.3100000e+00   1.0904605e+01   8.8475530e+00   1.1963957e+01   1.1763281e+01
   2.3200000e+00   1.0889030e+01   8.8297773e+00   1.1949654e+01   1.1748078e+01
   2.3300000e+00   1.0873410e+01   8.8119515e+00   1.1935303e+01   1.1732832e+01
   2.3400000e+00   1.0857748e+01   8.7940793e+00   1.1920910e+01   1.1717545e+01
   2.3500000e+00   1.0842048e+01   8.7761638e+00   1.1906476e+01   1.1702221e+01
   2.3600000e+00   1.0826313e+01   8.7582085e+00   1.1892006e+01   1.1686863e+01
   2.3700000e+00   1.0810546e+01   8.7402165e+00   1.1877502e+01   1.1671475e+01
   2.3800000e+00   1.0794750e+01   8.7221910e+00   1.1862968e+01   1.1656060e+01
   2.3900000e+00   1.0778929e+01   8.7041352e+00   1.1848407e+01   1.1640620e+01
   2.4000000e+00   1.0763085e+01   8.6860519e+00   1.1833821e+01   1.1625159e+01
   2.4100000e+00   1.0747221e+01   8.6679442e+00   1.1819214e+01   1.1609680e+01
   2.4200000e+00   1.0731341e+01   8.6498149e+00   1.1804588e+01   1.1594185e+01
   2.4300000e+00   1.0715447e+01   8.6316669e+00   1.1789946e+01   1.1578678e+01
   2.4400000e+00   1.0699541e+01   8.6135029e+00   1.1775292e+01   1.1563161e+01
   2.4500000e+00   1.0683627e+01   8.5953257e+00   1.1760627e+01   1.1547636e+01
   2.4600000e+00   1.0667707e+01   8.5771378e+00   1.1745954e+01   1.1532106e+01
   2.4700000e+00   1.0651783e+01   8.5589419e+00   1.1731276e+01   1.1516575e+01
   2.4800000e+00   1.0635858e+01   8.5407404e+00   1.1716595e+01   1.1501043e+01
   2.4900000e+00   1.0619935e+01   8.5225359e+00   1.1701913e+01   1.1485514e+01
   2.5000000e+00   1.0604015e+01   8.5043307e+00   1.1687234e+01   1.1469990e+01
   2.5100000e+00   1.0588102e+01   8.4861271e+00   1.1672558e+01   1.1454474e+01
   2.5200000e+00   1.0572196e+01   8.4679276e+00   1.1657889e+01   1.1438967e+01
   2.5300000e+00   1.0556301e+01   8.4497343e+00   1.1643229e+01   1.1423471e+01
   2.5400000e+00   1.0540419e+01   8.4315495e+00   1.1628579e+01   1.1407989e+01
   2.5500000e+00   1.0524551e+01   8.4133752e+00   1.1613941e+01   1.1392523e+01
   2.5600000e+00   1.0508700e+01   8.3952136e+00   1.1599319e+01   1.1377075e+01
   2.5700000e+00   1.0492868e+01   8.3770667e+00   1.1584713e+01   1.1361647e+01
   2.5800000e+00   1.0477056e+01   8.3589365e+00   1.1570125e+01   1.1346240e+01
   2.5900000e+00   1.0461267e+01   8.3408250e+00   1.1555558e+01   1.1330856e+01
   2.6000000e+00   1.0445502e+01   8.3227341e+00   1.1541013e+01   1.1315498e+01
   2.6100000e+00   1.0429763e+01   8.3046656e+00   1.1526492e+01   1.1300167e+01
   2.6200000e+00   1.0414051e+01   8.2866213e+00   1.1511996e+01   1.1284865e+01
   2.6300000e+00   1.0398369e+01   8.2686030e+00   1.1497528e+01   1.1269593e+01
   2.6400000e+00   1.0382718e+01   8.2506125e+00   1.1483089e+01   1.1254353e+01
   2.6500000e+00   1.0367100e+01   8.2326514e+00   1.1468680e+01   1.1239147e+01
   2.6600000e+00   1.0351516e+01   8.2147213e+00   1.1454302e+01   1.1223976e+01
   2.6700000e+00   1.0335968e+01   8.1968239e+00   1.1439959e+01   1.1208841e+01
   2.6800000e+00   1.0320456e+01   8.1789608e+00   1.1425650e+01   1.1193744e+01
   2.6900000e+00   1.0304984e+01   8.1611334e+00   1.1411377e+01   1.1178687e+01
   2.7000000e+00   1.0289551e+01   8.1433433e+00   1.1397141e+01   1.1163670e+01
   2.7100000e+00   1.0274159e+01   8.1255919e+00   1.1382945e+01   1.1148696e+01
   2.7200000e+00   1.0258811e+01   8.1078805e+00   1.1368789e+01   1.1133764e+01
   2.7300000e+00   1.0243506e+01   8.0902107e+00   1.1354674e+01   1.1118878e+01
   2.7400000e+00   1.0228246e+01   8.0725837e+00   1.1340601e+01   1.1104037e+01
   2.7500000e+00   1.0213032e+01   8.0550008e+00   1.1326573e+01   1.1089243e+01
   2.7600000e+00   1.0197866e+01   8.0374633e+00   1.1312589e+01   1.1074497e+01
   2.7700000e+00   1.0182748e+01   8.0199725e+00   1.1298651e+01   1.1059800e+01
   2.7800000e+00   1.0167680e+01   8.0025295e+00   1.1284760e+01   1.1045153e+01
   2.7900000e+00   1.0152663e+01   7.9851355e+00   1.1270917e+01   1.1030558e+01
   2.8000000e+00   1.0137698e+01   7.9677917e+00   1.1257123e+01   1.1016014e+01
   2.8100000e+00   1.0122785e+01   7.9504992e+00   1.1243379e+01   1.1001524e+01
   2.8200000e+00   1.0107926e+01   7.9332590e+00   1.1229685e+01   1.0987088e+01
   2.8300000e+00   1.0093121e+01   7.9160722e+00   1.1216044e+01   1.0972707e+01
   2.8400000e+00   1.0078372e+01   7.8989399e+00   1.1202455e+01   1.0958382e+01
   2.8500000e+00   1.0063679e+01   7.8818629e+00   1.1188919e+01   1.0944113e+01
   2.8600000e+00   1.0049044e+01   7.8648424e+00   1.1175438e+01   1.0929902e+01
   2.8700000e+00   1.0034466e+01   7.8478791e+00   1.1162011e+01   1.0915749e+01
   2.8800000e+00   1.0019953e+01   7.8309821e+00   1.1148643e+01   1.0901658e+01
   2.8900000e+00   1.0005464e+01   7.8141156e+00   1.1135294e+01   1.0887592e+01
   2.9000000e+00   9.9910036e+00   7.7972816e+00   1.1121965e+01   1.0873553e+01
   2.9100000e+00   9.9765724e+00   7.7804823e+00   1.1108660e+01   1.0859543e+01
   2.9200000e+00   9.9621730e+00   7.7637195e+00   1.1095380e+01   1.0845563e+01
   2.9300000e+00   9.9478072e+00   7.7469951e+00   1.1082127e+01   1.0831617e+01
   2.9400000e+00   9.9334770e+00   7.7303111e+00   1.1068905e+01   1.0817706e+01
   2.9500000e+00   9.9191843e+00   7.7136690e+00   1.1055714e+01   1.0803832e+01
   2.9600000e+00   9.9049307e+00   7.6970705e+00   1.1042556e+01   1.0789997e+01
   2.9700000e+00   9.8907181e+00   7.6805174e+00   1.1029433e+01   1.0776203e+01
   2.9800000e+00   9.8765481e+00   7.6640111e+00   1.1016348e+01   1.0762451e+01
   2.9900000e+00   9.8624223e+00   7.6475531e+00   1.1003302e+01   1.0748743e+01
   3.0000000e+00   9.8483423e+00   7.6311450e+00   1.0990296e+01   1.0735080e+01
   3.0100000e+00   9.8343097e+00   7.6147883e+00   1.0977333e+01   1.0721465e+01
   3.0200000e+00   9.8203259e+00   7.5984842e+00   1.0964413e+01   1.0707898e+01
   3.0300000e+00   9.8063926e+00   7.5822342e+00   1.0951540e+01   1.0694383e+01
   3.0400000e+00   9.7925113e+00   7.5660397e+00   1.0938713e+01   1.0680919e+01
   3.0500000e+00   9.7786835e+00   7.5499020e+00   1.0925937e+01   1.0667509e+01
   3.0600000e+00   9.7649108e+00   7.5338225e+00   1.0913211e+01   1.0654154e+01
   3.0700000e+00   9.7511947e+00   7.5178026e+00   1.0900538e+01   1.0640857e+01
   3.0800000e+00   9.7375514e+00   7.5018629e+00   1.0887929e+01   1.0627629e+01
   3.0900000e+00   9.7239649e+00   7.4859828e+00   1.0875374e+01   1.0614459e+01
   3.1000000e+00   9.7104457e+00   7.4701781e+00   1.0862879e+01   1.0601354e+01
   3.1100000e+00   9.6969819e+00   7.4544280e+00   1.0850440e+01   1.0588307e+01
   3.1200000e+00   9.6835523e+00   7.4386389e+00   1.0838104e+01   1.0575343e+01
   3.1300000e+00   9.6702107e+00   7.4229399e+00   1.0825852e+01   1.0562466e+01
   3.1400000e+00   9.6569568e+00   7.4073307e+00   1.0813684e+01   1.0549676e+01
   3.1500000e+00   9.6437905e+00   7.3918116e+00   1.0801598e+01   1.0536972e+01
   3.1600000e+00   9.6307115e+00   7.3763823e+00   1.0789596e+01   1.0524355e+01
   3.1700000e+00   9.6177197e+00   7.3610427e+00   1.0777677e+01   1.0511824e+01
   3.1800000e+00   9.6048147e+00   7.3457930e+00   1.0765840e+01   1.0499380e+01
   3.1900000e+00   9.5919964e+00   7.3306328e+00   1.0754086e+01   1.0487020e+01
   3.2000000e+00   9.5792646e+00   7.3155622e+00   1.0742414e+01   1.0474747e+01
   3.2100000e+00   9.5666189e+00   7.3005810e+00   1.0730823e+01   1.0462558e+01
   3.2200000e+00   9.5540591e+00   7.2856891e+00   1.0719314e+01   1.0450454e+01
   3.2300000e+00   9.5415850e+00   7.2708864e+00   1.0707887e+01   1.0438435e+01
   3.2400000e+00   9.5291963e+00   7.2561728e+00   1.0696540e+01   1.0426500e+01
   3.2500000e+00   9.5168928e+00   7.2415482e+00   1.0685274e+01   1.0414650e+01
   3.2600000e+00   9.5046741e+00   7.2270124e+00   1.0674088e+01   1.0402882e+01
   3.2700000e+00   9.4925400e+00   7.2125652e+00   1.0662983e+01   1.0391199e+01
   3.2800000e+00   9.4804902e+00   7.1982065e+00   1.0651957e+01   1.0379598e+01
   3.2900000e+00   9.4685243e+00   7.1839362e+00   1.0641011e+01   1.0368080e+01
   3.3000000e+00   9.4566422e+00   7.1697541e+00   1.0630143e+01   1.0356644e+01
   3.3100000e+00   9.4448435e+00   7.1556599e+00   1.0619355e+01   1.0345291e+01
   3.3200000e+00   9.4331278e+00   7.1416536e+00   1.0608645e+01   1.0334019e+01
   3.3300000e+00   9.4214950e+00   7.1277350e+00   1.0598013e+01   1.0322829e+01
   3.3400000e+00   9.4099446e+00   7.1139038e+00   1.0587459e+01   1.0311719e+01
   3.3500000e+00   9.3984764e+00   7.1001598e+00   1.0576983e+01   1.0300691e+01
   3.3600000e+00   9.3870899e+00   7.0865029e+00   1.0566584e+01   1.0289743e+01
   3.3700000e+00   9.3757850e+00   7.0729329e+00   1.0556262e+01   1.0278875e+01
   3.3800000e+00   9.3645613e+00   7.0594494e+00   1.0546016e+01   1.0268086e+01
   3.3900000e+00   9.3534184e+00   7.0460524e+00   1.0535846e+01   1.0257377e+01
   3.4000000e+00   9.3423560e+00   7.0327416e+00   1.0525752e+01   1.0246747e+01
   3.4100000e+00   9.3313737e+00   7.0195168e+00   1.0515733e+01   1.0236196e+01
   3.4200000e+00   9.3204713e+00   7.0063777e+00   1.0505790e+01   1.0225723e+01
   3.4300000e+00   9.3096483e+00   6.9933240e+00   1.0495921e+01   1.0215328e+01
   3.4400000e+00   9.2989044e+00   6.9803556e+00   1.0486127e+01   1.0205010e+01
   3.4500000e+00   9.2882392e+00   6.9674722e+00   1.0476406e+01   1.0194770e+01
   3.4600000e+00   9.2776525e+00   6.9546735e+00   1.0466760e+01   1.0184606e+01
   3.4700000e+00   9.2671438e+00   6.9419593e+00   1.0457186e+01   1.0174518e+01
   3.4800000e+00   9.2567127e+00   6.9293293e+00   1.0447685e+01   1.0164507e+01
   3.4900000e+00   9.2463590e+00   6.9167832e+00   1.0438257e+01   1.0154571e+01
   3.5000000e+00   9.2360821e+00   6.9043209e+00   1.0428901e+01   1.0144711e+01
   3.5100000e+00   9.2258819e+00   6.8919418e+00   1.0419617e+01   1.0134925e+01
   3.5200000e+00   9.2157578e+00   6.8796459e+00   1.0410404e+01   1.0125214e+01
   3.5300000e+00   9.2057095e+00   6.8674329e+00   1.0401262e+01   1.0115577e+01
   3.5400000e+00   9.1957366e+00   6.8553023e+00   1.0392190e+01   1.0106013e+01
   3.5500000e+00   9.1858388e+00   6.8432540e+00   1.0383189e+01   1.0096523e+01
   3.5600000e+00   9.1760156e+00   6.8312876e+00   1.0374258e+01   1.0087106e+01
   3.5700000e+00   9.1662667e+00   6.8194029e+00   1.0365396e+01   1.0077761e+01
   3.5800000e+00   9.1565917e+00   6.8075995e+00   1.0356603e+01   1.0068488e+01
   3.5900000e+00   9.1469902e+00   6.7958771e+00   1.0347879e+01   1.0059287e+01
   3.6000000e+00   9.1374618e+00   6.7842355e+00   1.0339223e+01   1.0050158e+01
   3.6100000e+00   9.1280061e+00   6.7726743e+00   1.0330635e+01   1.0041099e+01
   3.6200000e+00   9.1186228e+00   6.7611931e+00   1.0322114e+01   1.0032111e+01
   3.6300000e+00   9.1093113e+00   6.7497917e+00   1.0313661e+01   1.0023192e+01
   3.6400000e+00   9.1000715e+00   6.7384698e+00   1.0305274e+01   1.0014344e+01
   3.6500000e+00   9.0909027e+00   6.7272271e+00   1.0296953e+01   1.0005564e+01
   3.6600000e+00   9.0818047e+00   6.7160631e+00   1.0288699e+01   9.9968541e+00
   3.6700000e+00   9.0727771e+00   6.7049776e+00   1.0280510e+01   9.9882122e+00
   3.6800000e+00   9.0638195e+00   6.6939703e+00   1.0272386e+01   9.9796384e+00
   3.6900000e+00   9.0549314e+00   6.6830409e+00   1.0264326e+01   9.9711322e+00
   3.7000000e+00   9.0461125e+00   6.6721890e+00   1.0256331e+01   9.9626933e+00
   3.7100000e+00   9.0373624e+00   6.6614142e+00   1.0248400e+01   9.9543213e+00
   3.7200000e+00   9.0286807e+00   6.6507164e+00   1.0240533e+01   9.9460158e+00
   3.7300000e+00   9.0200671e+00   6.6400951e+00   1.0232729e+01   9.9377763e+00
   3.7400000e+00   9.0115210e+00   6.6295500e+00   1.0224987e+01   9.9296025e+00
   3.7500000e+00   9.0030423e+00   6.6190808e+00   1.0217308e+01   9.9214940e+00
   3.7600000e+00   8.9946303e+00   6.6086871e+00   1.0209691e+01   9.9134504e+00
   3.7700000e+00   8.9862849e+00   6.5983687e+00   1.0202135e+01   9.9054713e+00
   3.7800000e+00   8.9780055e+00   6.5881251e+00   1.0194641e+01   9.8975563e+00
   3.7900000e+00   8.9697918e+00   6.5779561e+00   1.0187208e+01   9.8897050e+00
   3.8000000e+00   8.9616434e+00   6.5678614e+00   1.0179835e+01   9.8819171e+00
   3.8100000e+00   8.9535600e+00   6.5578405e+00   1.0172522e+01   9.8741920e+00
   3.8200000e+00   8.9455410e+00   6.5478932e+00   1.0165269e+01   9.8665295e+00
   3.8300000e+00   8.9375863e+00   6.5380191e+00   1.0158075e+01   9.8589292e+00
   3.8400000e+00   8.9296953e+00   6.5282178e+00   1.0150940e+01   9.8513906e+00
   3.8500000e+00   8.9218677e+00   6.5184891e+00   1.0143864e+01   9.8439134e+00
   3.8600000e+00   8.9141031e+00   6.5088326e+00   1.0136846e+01   9.8364971e+00
   3.8700000e+00   8.9064012e+00   6.4992479e+00   1.0129886e+01   9.8291415e+00
   3.8800000e+00   8.8987614e+00   6.4897347e+00   1.0122983e+01   9.8218461e+00
   3.8900000e+00   8.8911836e+00   6.4802927e+00   1.0116138e+01   9.8146105e+00
   3.9000000e+00   8.8836672e+00   6.4709215e+00   1.0109349e+01   9.8074344e+00
   3.9100000e+00   8.8762119e+00   6.4616207e+00   1.0102616e+01   9.8003173e+00
   3.9200000e+00   8.8688174e+00   6.4523901e+00   1.0095940e+01   9.7932590e+00
   3.9300000e+00   8.8614831e+00   6.4432292e+00   1.0089319e+01   9.7862589e+00
   3.9400000e+00   8.8542089e+00   6.4341377e+00   1.0082753e+01   9.7793168e+00
   3.9500000e+00   8.8469942e+00   6.4251153e+00   1.0076242e+01   9.7724321e+00
   3.9600000e+00   8.8398387e+00   6.4161615e+00   1.0069786e+01   9.7656047e+00
   3.9700000e+00   8.8327420e+00   6.4072761e+00   1.0063383e+01   9.7588340e+00
   3.9800000e+00   8.8257037e+00   6.3984587e+00   1.0057035e+01   9.7521197e+00
   3.9900000e+00   8.8187235e+00   6.3897089e+00   1.0050740e+01   9.7454614e+00
   4.0000000e+00   8.8118010e+00   6.3810264e+00   1.0044498e+01   9.7388588e+00
   4.0100000e+00   8.8049357e+00   6.3724107e+00   1.0038308e+01   9.7323115e+00
   4.0200000e+00   8.7981274e+00   6.3638616e+00   1.0032171e+01   9.7258190e+00
   4.0300000e+00   8.7913756e+00   6.3553787e+00   1.0026086e+01   9.7193810e+00
   4.0400000e+00   8.7846800e+00   6.3469616e+00   1.0020053e+01   9.7129972e+00
   4.0500000e+00   8.7780401e+00   6.3386099e+00   1.0014070e+01   9.7066671e+00
   4.0600000e+00   8.7714557e+00   6.3303233e+00   1.0008139e+01   9.7003904e+00
   4.0700000e+00   8.7649263e+00   6.3221014e+00   1.0002258e+01   9.6941667e+00
   4.0800000e+00   8.7584516e+00   6.3139439e+00   9.9964269e+00   9.6879957e+00
   4.0900000e+00   8.7520311e+00   6.3058503e+00   9.9906458e+00   9.6818769e+00
   4.1000000e+00   8.7456646e+00   6.2978204e+00   9.9849142e+00   9.6758101e+00
   4.1100000e+00   8.7393516e+00   6.2898537e+00   9.9792316e+00   9.6697948e+00
   4.1200000e+00   8.7330918e+00   6.2819499e+00   9.9735977e+00   9.6638306e+00
   4.1300000e+00   8.7268847e+00   6.2741086e+00   9.9680122e+00   9.6579173e+00
   4.1400000e+00   8.7207301e+00   6.2663295e+00   9.9624747e+00   9.6520544e+00
   4.1500000e+00   8.7146276e+00   6.2586121e+00   9.9569849e+00   9.6462415e+00
   4.1600000e+00   8.7085768e+00   6.2509562e+00   9.9515423e+00   9.6404784e+00
   4.1700000e+00   8.7025773e+00   6.2433612e+00   9.9461468e+00   9.6347647e+00
   4.1800000e+00   8.6966288e+00   6.2358270e+00   9.9407978e+00   9.6290999e+00
   4.1900000e+00   8.6907309e+00   6.2283530e+00   9.9354952e+00   9.6234838e+00
   4.2000000e+00   8.6848832e+00   6.2209390e+00   9.9302384e+00   9.6179159e+00
   4.2100000e+00   8.6790854e+00   6.2135845e+00   9.9250273e+00   9.6123960e+00
   4.2200000e+00   8.6733371e+00   6.2062893e+00   9.9198614e+00   9.6069236e+00
   4.2300000e+00   8.6676380e+00   6.1990528e+00   9.9147404e+00   9.6014985e+00
   4.2400000e+00   8.6619877e+00   6.1918749e+00   9.9096639e+00   9.5961202e+00
   4.2500000e+00   8.6563858e+00   6.1847550e+00   9.9046317e+00   9.5907885e+00
   4.2600000e+00   8.6508320e+00   6.1776928e+00   9.8996434e+00   9.5855029e+00
   4.2700000e+00   8.6453260e+00   6.1706880e+00   9.8946986e+00   9.5802631e+00
   4.2800000e+00   8.6398674e+00   6.1637402e+00   9.8897971e+00   9.5750688e+00
   4.2900000e+00   8.6344558e+00   6.1568490e+00   9.8849385e+00   9.5699196e+00
   4.3000000e+00   8.6290908e+00   6.1500140e+00   9.8801224e+00   9.5648153e+00
   4.3100000e+00   8.6237723e+00   6.1432350e+00   9.8753486e+00   9.5597553e+00
   4.3200000e+00   8.6184997e+00   6.1365114e+00   9.8706167e+00   9.5547395e+00
   4.3300000e+00   8.6132727e+00   6.1298431e+00   9.8659264e+00   9.5497675e+00
   4.3400000e+00   8.6080911e+00   6.1232295e+00   9.8612774e+00   9.5448388e+00
   4.3500000e+00   8.6029544e+00   6.1166704e+00   9.8566693e+00   9.5399533e+00
   4.3600000e+00   8.5978623e+00   6.1101653e+00   9.8521018e+00   9.5351106e+00
   4.3700000e+00   8.5928145e+00   6.1037140e+00   9.8475746e+00   9.5303103e+00
   4.3800000e+00   8.5878107e+00   6.0973160e+00   9.8430875e+00   9.5255521e+00
   4.3900000e+00   8.5828505e+00   6.0909709e+00   9.8386400e+00   9.5208356e+00
   4.4000000e+00   8.5779335e+00   6.0846786e+00   9.8342318e+00   9.5161606e+00
   4.4100000e+00   8.5730595e+00   6.0784384e+00   9.8298628e+00   9.5115268e+00
   4.4200000e+00   8.5682280e+00   6.0722502e+00   9.8255324e+00   9.5069337e+00
   4.4300000e+00   8.5634389e+00   6.0661136e+00   9.8212405e+00   9.5023812e+00
   4.4400000e+00   8.5586917e+00   6.0600282e+00   9.8169867e+00   9.4978688e+00
   4.4500000e+00   8.5539861e+00   6.0539936e+00   9.8127707e+00   9.4933962e+00
   4.4600000e+00   8.5493218e+00   6.0480094e+00   9.8085923e+00   9.4889632e+00
   4.4700000e+00   8.5446985e+00   6.0420755e+00   9.8044511e+00   9.4845694e+00
   4.4800000e+00   8.5401159e+00   6.0361913e+00   9.8003467e+00   9.4802144e+00
   4.4900000e+00   8.5355735e+00   6.0303565e+00   9.7962790e+00   9.4758981e+00
   4.5000000e+00   8.5310712e+00   6.0245709e+00   9.7922477e+00   9.4716201e+00
   4.5100000e+00   8.5266086e+00   6.0188339e+00   9.7882523e+00   9.4673800e+00
   4.5200000e+00   8.5221853e+00   6.0131454e+00   9.7842927e+00   9.4631776e+00
   4.5300000e+00   8.5178011e+00   6.0075049e+00   9.7803685e+00   9.4590126e+00
   4.5400000e+00   8.5134557e+00   6.0019121e+00   9.7764795e+00   9.4548846e+00
   4.5500000e+00   8.5091487e+00   5.9963667e+00   9.7726253e+00   9.4507934e+00
   4.5600000e+00   8.5048799e+00   5.9908682e+00   9.7688057e+00   9.4467386e+00
   4.5700000e+00   8.5006489e+00   5.9854164e+00   9.7650204e+00   9.4427200e+00
   4.5800000e+00   8.4964554e+00   5.9800110e+00   9.7612691e+00   9.4387373e+00
   4.5900000e+00   8.4922991e+00   5.9746515e+00   9.7575516e+00   9.4347901e+00
   4.6000000e+00   8.4881798e+00   5.9693377e+00   9.7538675e+00   9.4308783e+00
   4.6100000e+00   8.4840970e+00   5.9640693e+00   9.7502165e+00   9.4270014e+00
   4.6200000e+00   8.4800506e+00   5.9588457e+00   9.7465985e+00   9.4231592e+00
   4.6300000e+00   8.4760403e+00   5.9536669e+00   9.7430131e+00   9.4193515e+00
   4.6400000e+00   8.4720656e+00   5.9485323e+00   9.7394600e+00   9.4155779e+00
   4.6500000e+00   8.4681264e+00   5.9434418e+00   9.7359391e+00   9.4118382e+00
   4.6600000e+00   8.4642224e+00   5.9383948e+00   9.7324499e+00   9.4081320e+00
   4.6700000e+00   8.4603532e+00   5.9333912e+00   9.7289923e+00   9.4044591e+00
   4.6800000e+00   8.4565185e+00   5.9284306e+00   9.7255660e+00   9.4008192e+00
   4.6900000e+00   8.4527182e+00   5.9235127e+00   9.7221707e+00   9.3972121e+00
   4.7000000e+00   8.4489519e+00   5.9186371e+00   9.7188061e+00   9.3936374e+00
   4.7100000e+00   8.4452193e+00   5.9138036e+00   9.7154720e+00   9.3900950e+00
   4.7200000e+00   8.4415201e+00   5.9090117e+00   9.7121682e+00   9.3865844e+00
   4.7300000e+00   8.4378541e+00   5.9042613e+00   9.7088944e+00   9.3831056e+00
   4.7400000e+00   8.4342210e+00   5.8995519e+00   9.7056503e+00   9.3796581e+00
   4.7500000e+00   8.4306205e+00   5.8948832e+00   9.7024356e+00   9.3762417e+00
   4.7600000e+00   8.4270523e+00   5.8902550e+00   9.6992502e+00   9.3728562e+00
   4.7700000e+00   8.4235162e+00   5.8856669e+00   9.6960938e+00   9.3695013e+00
   4.7800000e+00   8.4200119e+00   5.8811186e+00   9.6929661e+00   9.3661767e+00
   4.7900000e+00   8.4165391e+00   5.8766098e+00   9.6898668e+00   9.3628822e+00
   4.8000000e+00   8.4130976e+00   5.8721402e+00   9.6867958e+00   9.3596176e+00
   4.8100000e+00   8.4096871e+00   5.8677095e+00   9.6837528e+00   9.3563825e+00
   4.8200000e+00   8.4063073e+00   5.8633174e+00   9.6807376e+00   9.3531767e+00
   4.8300000e+00   8.4029580e+00   5.8589635e+00   9.6777499e+00   9.3500001e+00
   4.8400000e+00   8.3996390e+00   5.8546476e+00   9.6747894e+00   9.3468522e+00
   4.8500000e+00   8.3963498e+00   5.8503694e+00   9.6718560e+00   9.3437329e+00
   4.8600000e+00   8.3930904e+00   5.8461285e+00   9.6689494e+00   9.3406419e+00
   4.8700000e+00   8.3898605e+00   5.8419248e+00   9.6660694e+00   9.3375791e+00
   4.8800000e+00   8.3866597e+00   5.8377578e+00   9.6632157e+00   9.3345440e+00
   4.8900000e+00   8.3834879e+00   5.8336272e+00   9.6603881e+00   9.3315366e+00
   4.9000000e+00   8.3803448e+00   5.8295329e+00   9.6575864e+00   9.3285565e+00
   4.9100000e+00   8.3772301e+00   5.8254745e+00   9.6548104e+00   9.3256036e+00
   4.9200000e+00   8.3741437e+00   5.8214516e+00   9.6520598e+00   9.3226775e+00
   4.9300000e+00   8.3710852e+00   5.8174641e+00   9.6493344e+00   9.3197781e+00
   4.9400000e+00   8.3680544e+00   5.8135117e+00   9.6466341e+00   9.3169052e+00
   4.9500000e+00   8.3650511e+00   5.8095939e+00   9.6439585e+00   9.3140584e+00
   4.9600000e+00   8.3620751e+00   5.8057107e+00   9.6413074e+00   9.3112376e+00
   4.9700000e+00   8.3591261e+00   5.8018616e+00   9.6386807e+00   9.3084426e+00
   4.9800000e+00   8.3562038e+00   5.7980465e+00   9.6360782e+00   9.3056730e+00
   4.9900000e+00   8.3533081e+00   5.7942649e+00   9.6334995e+00   9.3029288e+00
   5.0000000e+00   8.3504387e+00   5.7905168e+00   9.6309446e+00   9.3002096e+00
   5.0100000e+00   8.3475954e+00   5.7868017e+00   9.6284131e+00   9.2975153e+00
   5.0200000e+00   8.3447780e+00   5.7831194e+00   9.6259050e+00   9.2948456e+00
   5.0300000e+00   8.3419861e+00   5.7794696e+00   9.6234199e+00   9.2922003e+00
   5.0400000e+00   8.3392197e+00   5.7758521e+00   9.6209577e+00   9.2895793e+00
   5.0500000e+00   8.3364784e+00   5.7722666e+00   9.6185182e+00   9.2869822e+00
   5.0600000e+00   8.3337622e+00   5.7687129e+00   9.6161012e+00   9.2844089e+00
   5.0700000e+00   8.3310706e+00   5.7651906e+00   9.6137064e+00   9.2818592e+00
   5.0800000e+00   8.3284036e+00   5.7616995e+00   9.6113337e+00   9.2793328e+00
   5.0900000e+00   8.3257608e+00   5.7582394e+00   9.6089829e+00   9.2768296e+00
   5.1000000e+00   8.3231422e+00   5.7548099e+00   9.6066538e+00   9.2743493e+00
   5.1100000e+00   8.3205474e+00   5.7514109e+00   9.6043461e+00   9.2718918e+00
   5.1200000e+00   8.3179763e+00   5.7480420e+00   9.6020598e+00   9.2694568e+00
   5.1300000e+00   8.3154287e+00   5.7447031e+00   9.5997946e+00   9.2670442e+00
   5.1400000e+00   8.3129043e+00   5.7413938e+00   9.5975503e+00   9.2646537e+00
   5.1500000e+00   8.3104029e+00   5.7381139e+00   9.5953267e+00   9.2622851e+00
   5.1600000e+00   8.3079244e+00   5.7348632e+00   9.5931237e+00   9.2599383e+00
   5.1700000e+00   8.3054685e+00   5.7316414e+00   9.5909410e+00   9.2576131e+00
   5.1800000e+00   8.3030351e+00   5.7284483e+00   9.5887785e+00   9.2553092e+00
   5.1900000e+00   8.3006238e+00   5.7252836e+00   9.5866360e+00   9.2530264e+00
   5.2000000e+00   8.2982347e+00   5.7221471e+00   9.5845134e+00   9.2507647e+00
   5.2100000e+00   8.2958673e+00   5.7190386e+00   9.5824103e+00   9.2485237e+00
   5.2200000e+00   8.2935216e+00   5.7159577e+00   9.5803268e+00   9.2463034e+00
   5.2300000e+00   8.2911973e+00   5.7129043e+00   9.5782625e+00   9.2441035e+00
   5.2400000e+00   8.2888943e+00   5.7098782e+00   9.5762173e+00   9.2419238e+00
   5.2500000e+00   8.2866123e+00   5.7068790e+00   9.5741911e+00   9.2397642e+00
   5.2600000e+00   8.2843512e+00   5.7039066e+00   9.5721836e+00   9.2376244e+00
   5.2700000e+00   8.2821108e+00   5.7009607e+00   9.5701948e+00   9.2355043e+00
   5.2800000e+00   8.2798909e+00   5.6980412e+00   9.5682243e+00   9.2334038e+00
   5.2900000e+00   8.2776913e+00   5.6951477e+00   9.5662722e+00   9.2313226e+00
   5.3000000e+00   8.2755119e+00   5.6922801e+00   9.5643381e+00   9.2292606e+00
   5.3100000e+00   8.2733524e+00   5.6894380e+00   9.5624219e+00   9.2272175e+00
   5.3200000e+00   8.2712126e+00   5.6866214e+00   9.5605236e+00   9.2251933e+00
   5.3300000e+00   8.2690925e+00   5.6838300e+00   9.5586428e+00   9.2231877e+00
   5.3400000e+00   8.2669917e+00   5.6810636e+00   9.5567795e+00   9.2212006e+00
   5.3500000e+00   8.2649102e+00   5.6783218e+00   9.5549335e+00   9.2192318e+00
   5.3600000e+00   8.2628478e+00   5.6756047e+00   9.5531046e+00   9.2172812e+00
   5.3700000e+00   8.2608042e+00   5.6729118e+00   9.5512926e+00   9.2153485e+00
   5.3800000e+00   8.2587794e+00   5.6702430e+00   9.5494975e+00   9.2134337e+00
   5.3900000e+00   8.2567731e+00   5.6675981e+00   9.5477191e+00   9.2115365e+00
   5.4000000e+00   8.2547852e+00   5.6649769e+00   9.5459571e+00   9.2096568e+00
   5.4100000e+00   8.2528155e+00   5.6623792e+00   9.5442116e+00   9.2077945e+00
   5.4200000e+00   8.2508638e+00   5.6598047e+00   9.5424822e+00   9.2059493e+00
   5.4300000e+00   8.2489300e+00   5.6572533e+00   9.5407689e+00   9.2041211e+00
   5.4400000e+00   8.2470139e+00   5.6547248e+00   9.5390716e+00   9.2023098e+00
   5.4500000e+00   8.2451154e+00   5.6522189e+00   9.5373900e+00   9.2005153e+00
   5.4600000e+00   8.2432343e+00   5.6497354e+00   9.5357240e+00   9.1987372e+00
   5.4700000e+00   8.2413704e+00   5.6472743e+00   9.5340735e+00   9.1969756e+00
   5.4800000e+00   8.2395236e+00   5.6448351e+00   9.5324383e+00   9.1952303e+00
   5.4900000e+00   8.2376937e+00   5.6424178e+00   9.5308184e+00   9.1935010e+00
   5.5000000e+00   8.2358805e+00   5.6400222e+00   9.5292135e+00   9.1917877e+00
   5.5100000e+00   8.2340840e+00   5.6376481e+00   9.5276235e+00   9.1900902e+00
   5.5200000e+00   8.2323039e+00   5.6352953e+00   9.5260483e+00   9.1884084e+00
   5.5300000e+00   8.2305402e+00   5.6329635e+00   9.5244878e+00   9.1867421e+00
   5.5400000e+00   8.2287926e+00   5.6306527e+00   9.5229417e+00   9.1850912e+00
   5.5500000e+00   8.2270610e+00   5.6283625e+00   9.5214101e+00   9.1834555e+00
   5.5600000e+00   8.2253452e+00   5.6260929e+00   9.5198927e+00   9.1818349e+00
   5.5700000e+00   8.2236452e+00   5.6238437e+00   9.5183894e+00   9.1802293e+00
   5.5800000e+00   8.2219607e+00   5.6216146e+00   9.5169001e+00   9.1786385e+00
   5.5900000e+00   8.2202917e+00   5.6194055e+00   9.5154246e+00   9.1770624e+00
   5.6000000e+00   8.2186379e+00   5.6172162e+00   9.5139629e+00   9.1755008e+00
   5.6100000e+00   8.2169993e+00   5.6150466e+00   9.5125148e+00   9.1739537e+00
   5.6200000e+00   8.2153757e+00   5.6128963e+00   9.5110801e+00   9.1724208e+00
   5.6300000e+00   8.2137670e+00   5.6107654e+00   9.5096588e+00   9.1709021e+00
   5.6400000e+00   8.2121729e+00   5.6086536e+00   9.5082507e+00   9.1693974e+00
   5.6500000e+00   8.2105935e+00   5.6065607e+00   9.5068558e+00   9.1679065e+00
   5.6600000e+00   8.2090285e+00   5.6044865e+00   9.5054738e+00   9.1664295e+00
   5.6700000e+00   8.2074779e+00   5.6024310e+00   9.5041047e+00   9.1649661e+00
   5.6800000e+00   8.2059414e+00   5.6003938e+00   9.5027483e+00   9.1635161e+00
   5.6900000e+00   8.2044190e+00   5.5983749e+00   9.5014045e+00   9.1620796e+00
   5.7000000e+00   8.2029105e+00   5.5963741e+00   9.5000733e+00   9.1606563e+00
   5.7100000e+00   8.2014158e+00   5.5943913e+00   9.4987544e+00   9.1592462e+00
   5.7200000e+00   8.1999347e+00   5.5924262e+00   9.4974478e+00   9.1578491e+00
   5.7300000e+00   8.1984672e+00   5.5904787e+00   9.4961534e+00   9.1564648e+00
   5.7400000e+00   8.1970131e+00   5.5885486e+00   9.4948710e+00   9.1550934e+00
   5.7500000e+00   8.1955723e+00   5.5866358e+00   9.4936006e+00   9.1537346e+00
   5.7600000e+00   8.1941447e+00   5.5847402e+00   9.4923420e+00   9.1523883e+00
   5.7700000e+00   8.1927301e+00   5.5828615e+00   9.4910951e+00   9.1510544e+00
   5.7800000e+00   8.1913285e+00   5.5809996e+00   9.4898598e+00   9.1497329e+00
   5.7900000e+00   8.1899396e+00   5.5791544e+00   9.4886360e+00   9.1484235e+00
   5.8000000e+00   8.1885634e+00   5.5773257e+00   9.4874236e+00   9.1471262e+00
   5.8100000e+00   8.1871998e+00   5.5755134e+00   9.4862225e+00   9.1458409e+00
   5.8200000e+00   8.1858486e+00   5.5737172e+00   9.4850326e+00   9.1445675e+00
   5.8300000e+00   8.1845098e+00   5.5719372e+00   9.4838537e+00   9.1433057e+00
   5.8400000e+00   8.1831831e+00   5.5701730e+00   9.4826859e+00   9.1420556e+00
   5.8500000e+00   8.1818686e+00   5.5684246e+00   9.4815289e+00   9.1408171e+00
   5.8600000e+00   8.1805660e+00   5.5666919e+00   9.4803826e+00   9.1395899e+00
   5.8700000e+00   8.1792754e+00   5.5649746e+00   9.4792471e+00   9.1383741e+00
   5.8800000e+00   8.1779965e+00   5.5632726e+00   9.4781221e+00   9.1371694e+00
   5.8900000e+00   8.1767292e+00   5.5615859e+00   9.4770076e+00   9.1359759e+00
   5.9000000e+00   8.1754735e+00   5.5599142e+00   9.4759034e+00   9.1347934e+00
   5.9100000e+00   8.1742292e+00   5.5582574e+00   9.4748096e+00   9.1336217e+00
   5.9200000e+00   8.1729963e+00   5.5566154e+00   9.4737259e+00   9.1324609e+00
   5.9300000e+00   8.1717745e+00   5.5549881e+00   9.4726523e+00   9.1313107e+00
   5.9400000e+00   8.1705639e+00   5.5533753e+00   9.4715887e+00   9.1301712e+00
   5.9500000e+00   8.1693644e+00   5.5517768e+00   9.4705350e+00   9.1290421e+00
   5.9600000e+00   8.1681757e+00   5.5501926e+00   9.4694912e+00   9.1279234e+00
   5.9700000e+00   8.1669978e+00   5.5486225e+00   9.4684570e+00   9.1268150e+00
   5.9800000e+00   8.1658306e+00   5.5470664e+00   9.4674324e+00   9.1257168e+00
   5.9900000e+00   8.1646741e+00   5.5455242e+00   9.4664174e+00   9.1246288e+00
   6.0000000e+00   8.1635280e+00   5.5439957e+00   9.4654119e+00   9.1235507e+00
   6.0100000e+00   8.1623924e+00   5.5424808e+00   9.4644157e+00   9.1224826e+00
   6.0200000e+00   8.1612671e+00   5.5409793e+00   9.4634288e+00   9.1214242e+00
   6.0300000e+00   8.1601519e+00   5.5394912e+00   9.4624510e+00   9.1203757e+00
   6.0400000e+00   8.1590469e+00   5.5380164e+00   9.4614824e+00   9.1193367e+00
   6.0500000e+00   8.1579520e+00   5.5365546e+00   9.4605227e+00   9.1183073e+00
   6.0600000e+00   8.1568669e+00   5.5351058e+00   9.4595720e+00   9.1172874e+00
   6.0700000e+00   8.1557917e+00   5.5336699e+00   9.4586302e+00   9.1162769e+00
   6.0800000e+00   8.1547262e+00   5.5322468e+00   9.4576971e+00   9.1152756e+00
   6.0900000e+00   8.1536704e+00   5.5308363e+00   9.4567727e+00   9.1142835e+00
   6.1000000e+00   8.1526242e+00   5.5294382e+00   9.4558569e+00   9.1133006e+00
   6.1100000e+00   8.1515874e+00   5.5280526e+00   9.4549496e+00   9.1123266e+00
   6.1200000e+00   8.1505600e+00   5.5266793e+00   9.4540508e+00   9.1113617e+00
   6.1300000e+00   8.1495418e+00   5.5253181e+00   9.4531603e+00   9.1104055e+00
   6.1400000e+00   8.1485329e+00   5.5239690e+00   9.4522781e+00   9.1094582e+00
   6.1500000e+00   8.1475332e+00   5.5226318e+00   9.4514042e+00   9.1085196e+00
   6.1600000e+00   8.1465424e+00   5.5213064e+00   9.4505383e+00   9.1075895e+00
   6.1700000e+00   8.1455606e+00   5.5199928e+00   9.4496805e+00   9.1066680e+00
   6.1800000e+00   8.1445876e+00   5.5186908e+00   9.4488307e+00   9.1057550e+00
   6.1900000e+00   8.1436235e+00   5.5174002e+00   9.4479888e+00   9.1048503e+00
   6.2000000e+00   8.1426680e+00   5.5161211e+00   9.4471547e+00   9.1039539e+00
   6.2100000e+00   8.1417212e+00   5.5148533e+00   9.4463284e+00   9.1030657e+00
   6.2200000e+00   8.1407829e+00   5.5135967e+00   9.4455098e+00   9.1021857e+00
   6.2300000e+00   8.1398530e+00   5.5123511e+00   9.4446988e+00   9.1013138e+00
   6.2400000e+00   8.1389315e+00   5.5111165e+00   9.4438953e+00   9.1004498e+00
   6.2500000e+00   8.1380183e+00   5.5098928e+00   9.4430993e+00   9.0995937e+00
   6.2600000e+00   8.1371134e+00   5.5086799e+00   9.4423107e+00   9.0987455e+00
   6.2700000e+00   8.1362165e+00   5.5074776e+00   9.4415295e+00   9.0979051e+00
   6.2800000e+00   8.1353278e+00   5.5062860e+00   9.4407555e+00   9.0970723e+00
   6.2900000e+00   8.1344470e+00   5.5051048e+00   9.4399887e+00   9.0962472e+00
   6.3000000e+00   8.1335741e+00   5.5039340e+00   9.4392291e+00   9.0954296e+00
   6.3100000e+00   8.1327091e+00   5.5027734e+00   9.4384765e+00   9.0946195e+00
   6.3200000e+00   8.1318518e+00   5.5016231e+00   9.4377309e+00   9.0938168e+00
   6.3300000e+00   8.1310022e+00   5.5004829e+00   9.4369922e+00   9.0930214e+00
   6.3400000e+00   8.1301603e+00   5.4993526e+00   9.4362604e+00   9.0922333e+00
   6.3500000e+00   8.1293259e+00   5.4982323e+00   9.4355355e+00   9.0914524e+00
   6.3600000e+00   8.1284990e+00   5.4971218e+00   9.4348172e+00   9.0906787e+00
   6.3700000e+00   8.1276794e+00   5.4960210e+00   9.4341057e+00   9.0899120e+00
   6.3800000e+00   8.1268672e+00   5.4949298e+00   9.4334007e+00   9.0891523e+00
   6.3900000e+00   8.1260623e+00   5.4938482e+00   9.4327023e+00   9.0883996e+00
   6.4000000e+00   8.1252646e+00   5.4927760e+00   9.4320104e+00   9.0876537e+00
   6.4100000e+00   8.1244740e+00   5.4917132e+00   9.4313250e+00   9.0869146e+00
   6.4200000e+00   8.1236904e+00   5.4906597e+00   9.4306459e+00   9.0861823e+00
   6.4300000e+00   8.1229139e+00   5.4896154e+00   9.4299732e+00   9.0854567e+00
   6.4400000e+00   8.1221443e+00   5.4885802e+00   9.4293066e+00   9.0847376e+00
   6.4500000e+00   8.1213815e+00   5.4875540e+00   9.4286463e+00   9.0840252e+00
   6.4600000e+00   8.1206256e+00   5.4865367e+00   9.4279922e+00   9.0833192e+00
   6.4700000e+00   8.1198764e+00   5.4855283e+00   9.4273441e+00   9.0826197e+00
   6.4800000e+00   8.1191339e+00   5.4845287e+00   9.4267020e+00   9.0819265e+00
   6.4900000e+00   8.1183979e+00   5.4835378e+00   9.4260660e+00   9.0812396e+00
   6.5000000e+00   8.1176685e+00   5.4825554e+00   9.4254358e+00   9.0805590e+00
   6.5100000e+00   8.1169456e+00   5.4815816e+00   9.4248115e+00   9.0798846e+00
   6.5200000e+00   8.1162292e+00   5.4806163e+00   9.4241930e+00   9.0792164e+00
   6.5300000e+00   8.1155191e+00   5.4796593e+00   9.4235802e+00   9.0785542e+00
   6.5400000e+00   8.1148153e+00   5.4787106e+00   9.4229732e+00   9.0778980e+00
   6.5500000e+00   8.1141177e+00   5.4777702e+00   9.4223718e+00   9.0772479e+00
   6.5600000e+00   8.1134263e+00   5.4768379e+00   9.4217760e+00   9.0766036e+00
   6.5700000e+00   8.1127411e+00   5.4759136e+00   9.4211857e+00   9.0759652e+00
   6.5800000e+00   8.1120619e+00   5.4749973e+00   9.4206010e+00   9.0753325e+00
   6.5900000e+00   8.1113888e+00   5.4740890e+00   9.4200216e+00   9.0747057e+00
   6.6000000e+00   8.1107216e+00   5.4731885e+00   9.4194477e+00   9.0740845e+00
   6.6100000e+00   8.1100603e+00   5.4722957e+00   9.4188791e+00   9.0734689e+00
   6.6200000e+00   8.1094048e+00   5.4714107e+00   9.4183158e+00   9.0728590e+00
   6.6300000e+00   8.1087551e+00   5.4705333e+00   9.4177577e+00   9.0722546e+00
   6.6400000e+00   8.1081112e+00   5.4696634e+00   9.4172049e+00   9.0716557e+00
   6.6500000e+00   8.1074729e+00   5.4688010e+00   9.4166572e+00   9.0710622e+00
   6.6600000e+00   8.1068403e+00   5.4679460e+00   9.4161145e+00   9.0704740e+00
   6.6700000e+00   8.1062132e+00   5.4670984e+00   9.4155770e+00   9.0698913e+00
   6.6800000e+00   8.1055917e+00   5.4662581e+00   9.4150444e+00   9.0693138e+00
   6.6900000e+00   8.1049757e+00   5.4654249e+00   9.4145168e+00   9.0687415e+00
   6.7000000e+00   8.1043650e+00   5.4645989e+00   9.4139941e+00   9.0681744e+00
   6.7100000e+00   8.1037597e+00   5.4637800e+00   9.4134762e+00   9.0676125e+00
   6.7200000e+00   8.1031598e+00   5.4629681e+00   9.4129632e+00   9.0670556e+00
   6.7300000e+00   8.1025651e+00   5.4621632e+00   9.4124550e+00   9.0665038e+00
   6.7400000e+00   8.1019756e+00   5.4613651e+00   9.4119515e+00   9.0659570e+00
   6.7500000e+00   8.1013913e+00   5.4605738e+00   9.4114527e+00   9.0654151e+00
   6.7600000e+00   8.1008121e+00   5.4597893e+00   9.4109585e+00   9.0648781e+00
   6.7700000e+00   8.1002380e+00   5.4590115e+00   9.4104690e+00   9.0643460e+00
   6.7800000e+00   8.0996689e+00   5.4582403e+00   9.4099840e+00   9.0638187e+00
   6.7900000e+00   8.0991048e+00   5.4574757e+00   9.4095035e+00   9.0632961e+00
   6.8000000e+00   8.0985456e+00   5.4567176e+00   9.4090275e+00   9.0627783e+00
   6.8100000e+00   8.0979914e+00   5.4559659e+00   9.4085559e+00   9.0622651e+00
   6.8200000e+00   8.0974419e+00   5.4552206e+00   9.4080888e+00   9.0617566e+00
   6.8300000e+00   8.0968972e+00   5.4544817e+00   9.4076260e+00   9.0612527e+00
   6.8400000e+00   8.0963573e+00   5.4537490e+00   9.4071675e+00   9.0607533e+00
   6.8500000e+00   8.0958221e+00   5.4530225e+00   9.4067133e+00   9.0602584e+00
   6.8600000e+00   8.0952915e+00   5.4523022e+00   9.4062633e+00   9.0597680e+00
   6.8700000e+00   8.0947656e+00   5.4515880e+00   9.4058175e+00   9.0592820e+00
   6.8800000e+00   8.0942442e+00   5.4508798e+00   9.4053759e+00   9.0588004e+00
   6.8900000e+00   8.0937274e+00   5.4501776e+00   9.4049384e+00   9.0583231e+00
   6.9000000e+00   8.0932151e+00   5.4494813e+00   9.4045050e+00   9.0578502e+00
   6.9100000e+00   8.0927071e+00   5.4487909e+00   9.4040756e+00   9.0573814e+00
   6.9200000e+00   8.0922036e+00   5.4481064e+00   9.4036503e+00   9.0569170e+00
   6.9300000e+00   8.0917045e+00   5.4474276e+00   9.4032289e+00   9.0564566e+00
   6.9400000e+00   8.0912097e+00   5.4467545e+00   9.4028114e+00   9.0560005e+00
   6.9500000e+00   8.0907191e+00   5.4460870e+00   9.4023979e+00   9.0555484e+00
   6.9600000e+00   8.0902328e+00   5.4454252e+00   9.4019882e+00   9.0551004e+00
   6.9700000e+00   8.0897507e+00   5.4447690e+00   9.4015823e+00   9.0546564e+00
   6.9800000e+00   8.0892728e+00   5.4441182e+00   9.4011803e+00   9.0542164e+00
   6.9900000e+00   8.0887990e+00   5.4434729e+00   9.4007820e+00   9.0537803e+00
   7.0000000e+00   8.0883292e+00   5.4428330e+00   9.4003874e+00   9.0533482e+00
   7.0100000e+00   8.0878636e+00   5.4421985e+00   9.3999965e+00   9.0529200e+00
   7.0200000e+00   8.0874019e+00   5.4415693e+00   9.3996093e+00   9.0524956e+00
   7.0300000e+00   8.0869442e+00   5.4409453e+00   9.3992256e+00   9.0520750e+00
   7.0400000e+00   8.0864904e+00   5.4403266e+00   9.3988456e+00   9.0516581e+00
   7.0500000e+00   8.0860405e+00   5.4397130e+00   9.3984692e+00   9.0512450e+00
   7.0600000e+00   8.0855945e+00   5.4391045e+00   9.3980962e+00   9.0508357e+00
   7.0700000e+00   8.0851523e+00   5.4385011e+00   9.3977268e+00   9.0504299e+00
   7.0800000e+00   8.0847139e+00   5.4379027e+00   9.3973608e+00   9.0500278e+00
   7.0900000e+00   8.0842792e+00   5.4373093e+00   9.3969983e+00   9.0496293e+00
   7.1000000e+00   8.0838483e+00   5.4367208e+00   9.3966391e+00   9.0492344e+00
   7.1100000e+00   8.0832364e+00   5.4359664e+00   9.3960727e+00   9.0486465e+00
   7.1200000e+00   8.0826342e+00   5.4352227e+00   9.3955153e+00   9.0480680e+00
   7.1300000e+00   8.0820413e+00   5.4344896e+00   9.3949670e+00   9.0474988e+00
   7.1400000e+00   8.0814577e+00   5.4337668e+00   9.3944274e+00   9.0469387e+00
   7.1500000e+00   8.0808831e+00   5.4330542e+00   9.3938964e+00   9.0463875e+00
   7.1600000e+00   8.0803174e+00   5.4323516e+00   9.3933739e+00   9.0458452e+00
   7.1700000e+00   8.0797603e+00   5.4316588e+00   9.3928597e+00   9.0453114e+00
   7.1800000e+00   8.0792118e+00   5.4309756e+00   9.3923536e+00   9.0447861e+00
   7.1900000e+00   8.0786717e+00   5.4303020e+00   9.3918554e+00   9.0442690e+00
   7.2000000e+00   8.0781398e+00   5.4296376e+00   9.3913651e+00   9.0437601e+00
   7.2100000e+00   8.0776160e+00   5.4289824e+00   9.3908825e+00   9.0432591e+00
   7.2200000e+00   8.0771001e+00   5.4283362e+00   9.3904074e+00   9.0427659e+00
   7.2300000e+00   8.0765920e+00   5.4276989e+00   9.3899397e+00   9.0422805e+00
   7.2400000e+00   8.0760915e+00   5.4270702e+00   9.3894793e+00   9.0418025e+00
   7.2500000e+00   8.0755985e+00   5.4264501e+00   9.3890259e+00   9.0413319e+00
   7.2600000e+00   8.0751128e+00   5.4258383e+00   9.3885796e+00   9.0408686e+00
   7.2700000e+00   8.0746344e+00   5.4252348e+00   9.3881400e+00   9.0404123e+00
   7.2800000e+00   8.0741631e+00   5.4246394e+00   9.3877072e+00   9.0399631e+00
   7.2900000e+00   8.0736987e+00   5.4240519e+00   9.3872810e+00   9.0395206e+00
   7.3000000e+00   8.0732411e+00   5.4234723e+00   9.3868613e+00   9.0390849e+00
   7.3100000e+00   8.0727902e+00   5.4229004e+00   9.3864479e+00   9.0386558e+00
   7.3200000e+00   8.0723459e+00   5.4223360e+00   9.3860408e+00   9.0382332e+00
   7.3300000e+00   8.0719081e+00   5.4217791e+00   9.3856398e+00   9.0378169e+00
   7.3400000e+00   8.0714766e+00   5.4212295e+00   9.3852447e+00   9.0374068e+00
   7.3500000e+00   8.0710514e+00   5.4206871e+00   9.3848556e+00   9.0370028e+00
   7.3600000e+00   8.0706322e+00   5.4201517e+00   9.3844722e+00   9.0366049e+00
   7.3700000e+00   8.0702191e+00   5.4196233e+00   9.3840946e+00   9.0362128e+00
   7.3800000e+00   8.0698119e+00   5.4191018e+00   9.3837225e+00   9.0358266e+00
   7.3900000e+00   8.0694104e+00   5.4185869e+00   9.3833558e+00   9.0354460e+00
   7.4000000e+00   8.0690147e+00   5.4180787e+00   9.3829946e+00   9.0350709e+00
   7.4100000e+00   8.0686245e+00   5.4175769e+00   9.3826386e+00   9.0347014e+00
   7.4200000e+00   8.0682399e+00   5.4170816e+00   9.3822878e+00   9.0343372e+00
   7.4300000e+00   8.0678606e+00   5.4165926e+00   9.3819421e+00   9.0339783e+00
   7.4400000e+00   8.0674866e+00   5.4161097e+00   9.3816014e+00   9.0336246e+00
   7.4500000e+00   8.0671178e+00   5.4156329e+00   9.3812655e+00   9.0332760e+00
   7.4600000e+00   8.0667542e+00   5.4151621e+00   9.3809345e+00   9.0329323e+00
   7.4700000e+00   8.0663955e+00   5.4146972e+00   9.3806082e+00   9.0325936e+00
   7.4800000e+00   8.0660418e+00   5.4142381e+00   9.3802866e+00   9.0322597e+00
   7.4900000e+00   8.0656930e+00   5.4137847e+00   9.3799695e+00   9.0319305e+00
   7.5000000e+00   8.0653489e+00   5.4133368e+00   9.3796569e+00   9.0316060e+00
   7.5100000e+00   8.0650094e+00   5.4128945e+00   9.3793487e+00   9.0312860e+00
   7.5200000e+00   8.0646746e+00   5.4124577e+00   9.3790448e+00   9.0309705e+00
   7.5300000e+00   8.0643443e+00   5.4120261e+00   9.3787452e+00   9.0306595e+00
   7.5400000e+00   8.0640185e+00   5.4115999e+00   9.3784497e+00   9.0303527e+00
   7.5500000e+00   8.0636970e+00   5.4111788e+00   9.3781583e+00   9.0300502e+00
   7.5600000e+00   8.0633797e+00   5.4107628e+00   9.3778709e+00   9.0297519e+00
   7.5700000e+00   8.0630668e+00   5.4103518e+00   9.3775875e+00   9.0294576e+00
   7.5800000e+00   8.0627579e+00   5.4099457e+00   9.3773080e+00   9.0291674e+00
   7.5900000e+00   8.0624531e+00   5.4095445e+00   9.3770323e+00   9.0288812e+00
   7.6000000e+00   8.0621524e+00   5.4091481e+00   9.3767603e+00   9.0285988e+00
   7.6100000e+00   8.0618555e+00   5.4087563e+00   9.3764920e+00   9.0283203e+00
   7.6200000e+00   8.0615626e+00   5.4083692e+00   9.3762273e+00   9.0280455e+00
   7.6300000e+00   8.0612734e+00   5.4079867e+00   9.3759662e+00   9.0277745e+00
   7.6400000e+00   8.0609880e+00   5.4076087e+00   9.3757086e+00   9.0275070e+00
   7.6500000e+00   8.0607063e+00   5.4072350e+00   9.3754544e+00   9.0272431e+00
   7.6600000e+00   8.0604281e+00   5.4068657e+00   9.3752036e+00   9.0269827e+00
   7.6700000e+00   8.0601536e+00   5.4065008e+00   9.3749561e+00   9.0267258e+00
   7.6800000e+00   8.0598825e+00   5.4061400e+00   9.3747119e+00   9.0264722e+00
   7.6900000e+00   8.0596149e+00   5.4057834e+00   9.3744709e+00   9.0262220e+00
   7.7000000e+00   8.0593506e+00   5.4054308e+00   9.3742330e+00   9.0259751e+00
   7.7100000e+00   8.0590897e+00   5.4050824e+00   9.3739983e+00   9.0257313e+00
   7.7200000e+00   8.0588321e+00   5.4047378e+00   9.3737665e+00   9.0254907e+00
   7.7300000e+00   8.0585776e+00   5.4043972e+00   9.3735378e+00   9.0252533e+00
   7.7400000e+00   8.0583264e+00   5.4040605e+00   9.3733120e+00   9.0250189e+00
   7.7500000e+00   8.0580782e+00   5.4037275e+00   9.3730891e+00   9.0247874e+00
   7.7600000e+00   8.0578331e+00   5.4033983e+00   9.3728691e+00   9.0245590e+00
   7.7700000e+00   8.0575911e+00   5.4030727e+00   9.3726519e+00   9.0243335e+00
   7.7800000e+00   8.0573520e+00   5.4027508e+00   9.3724374e+00   9.0241108e+00
   7.7900000e+00   8.0571158e+00   5.4024325e+00   9.3722256e+00   9.0238909e+00
   7.8000000e+00   8.0568825e+00   5.4021177e+00   9.3720165e+00   9.0236738e+00
   7.8100000e+00   8.0566520e+00   5.4018063e+00   9.3718100e+00   9.0234594e+00
   7.8200000e+00   8.0564243e+00   5.4014984e+00   9.3716061e+00   9.0232477e+00
   7.8300000e+00   8.0561993e+00   5.4011939e+00   9.3714047e+00   9.0230386e+00
   7.8400000e+00   8.0559770e+00   5.4008927e+00   9.3712058e+00   9.0228321e+00
   7.8500000e+00   8.0557574e+00   5.4005947e+00   9.3710093e+00   9.0226281e+00
   7.8600000e+00   8.0555404e+00   5.4003000e+00   9.3708153e+00   9.0224267e+00
   7.8700000e+00   8.0553259e+00   5.4000084e+00   9.3706236e+00   9.0222277e+00
   7.8800000e+00   8.0551140e+00   5.3997200e+00   9.3704343e+00   9.0220311e+00
   7.8900000e+00   8.0549046e+00   5.3994347e+00   9.3702473e+00   9.0218369e+00
   7.9000000e+00   8.0546976e+00   5.3991525e+00   9.3700625e+00   9.0216451e+00
   7.9100000e+00   8.0544930e+00   5.3988732e+00   9.3698800e+00   9.0214556e+00
   7.9200000e+00   8.0542908e+00   5.3985969e+00   9.3696997e+00   9.0212683e+00
   7.9300000e+00   8.0540910e+00   5.3983235e+00   9.3695215e+00   9.0210833e+00
   7.9400000e+00   8.0538934e+00   5.3980531e+00   9.3693454e+00   9.0209005e+00
   7.9500000e+00   8.0536981e+00   5.3977854e+00   9.3691714e+00   9.0207199e+00
   7.9600000e+00   8.0535051e+00   5.3975206e+00   9.3689995e+00   9.0205414e+00
   7.9700000e+00   8.0533142e+00   5.3972585e+00   9.3688296e+00   9.0203650e+00
   7.9800000e+00   8.0531255e+00   5.3969991e+00   9.3686617e+00   9.0201906e+00
   7.9900000e+00   8.0529390e+00   5.3967424e+00   9.3684957e+00   9.0200183e+00
   8.0000000e+00   8.0527545e+00   5.3964884e+00   9.3683317e+00   9.0198480e+00
   8.0100000e+00   8.0525721e+00   5.3962370e+00   9.3681696e+00   9.0196797e+00
   8.0200000e+00   8.0523918e+00   5.3959882e+00   9.3680093e+00   9.0195133e+00
   8.0300000e+00   8.0522134e+00   5.3957419e+00   9.3678509e+00   9.0193488e+00
   8.0400000e+00   8.0520371e+00   5.3954981e+00   9.3676943e+00   9.0191862e+00
   8.0500000e+00   8.0518626e+00   5.3952568e+00   9.3675395e+00   9.0190255e+00
   8.0600000e+00   8.0516902e+00   5.3950179e+00   9.3673865e+00   9.0188666e+00
   8.0700000e+00   8.0515196e+00   5.3947815e+00   9.3672352e+00   9.0187095e+00
   8.0800000e+00   8.0513508e+00   5.3945474e+00   9.3670856e+00   9.0185541e+00
   8.0900000e+00   8.0511839e+00   5.3943157e+00   9.3669376e+00   9.0184005e+00
   8.1000000e+00   8.0510188e+00   5.3940863e+00   9.3667914e+00   9.0182487e+00
   8.1100000e+00   8.0508556e+00   5.3938592e+00   9.3666467e+00   9.0180985e+00
   8.1200000e+00   8.0506940e+00   5.3936343e+00   9.3665037e+00   9.0179500e+00
   8.1300000e+00   8.0505342e+00   5.3934116e+00   9.3663622e+00   9.0178031e+00
   8.1400000e+00   8.0503761e+00   5.3931912e+00   9.3662224e+00   9.0176579e+00
   8.1500000e+00   8.0502197e+00   5.3929729e+00   9.3660840e+00   9.0175142e+00
   8.1600000e+00   8.0500650e+00   5.3927568e+00   9.3659472e+00   9.0173721e+00
   8.1700000e+00   8.0499118e+00   5.3925428e+00   9.3658118e+00   9.0172316e+00
   8.1800000e+00   8.0497603e+00   5.3923308e+00   9.3656779e+00   9.0170926e+00
   8.1900000e+00   8.0496104e+00   5.3921210e+00   9.3655455e+00   9.0169551e+00
   8.2000000e+00   8.0494621e+00   5.3919131e+00   9.3654145e+00   9.0168191e+00
   8.2100000e+00   8.0493153e+00   5.3917073e+00   9.3652849e+00   9.0166845e+00
   8.2200000e+00   8.0491701e+00   5.3915034e+00   9.3651567e+00   9.0165514e+00
   8.2300000e+00   8.0490263e+00   5.3913015e+00   9.3650299e+00   9.0164197e+00
   8.2400000e+00   8.0488840e+00   5.3911016e+00   9.3649044e+00   9.0162894e+00
   8.2500000e+00   8.0487432e+00   5.3909035e+00   9.3647802e+00   9.0161605e+00
   8.2600000e+00   8.0486038e+00   5.3907073e+00   9.3646574e+00   9.0160329e+00
   8.2700000e+00   8.0484659e+00   5.3905130e+00   9.3645358e+00   9.0159067e+00
   8.2800000e+00   8.0483294e+00   5.3903206e+00   9.3644156e+00   9.0157818e+00
   8.2900000e+00   8.0481942e+00   5.3901299e+00   9.3642965e+00   9.0156582e+00
   8.3000000e+00   8.0480604e+00   5.3899411e+00   9.3641787e+00   9.0155359e+00
   8.3100000e+00   8.0479280e+00   5.3897540e+00   9.3640622e+00   9.0154149e+00
   8.3200000e+00   8.0477969e+00   5.3895686e+00   9.3639468e+00   9.0152951e+00
   8.3300000e+00   8.0476671e+00   5.3893850e+00   9.3638326e+00   9.0151765e+00
   8.3400000e+00   8.0475386e+00   5.3892031e+00   9.3637196e+00   9.0150592e+00
   8.3500000e+00   8.0474114e+00   5.3890229e+00   9.3636078e+00   9.0149431e+00
   8.3600000e+00   8.0472854e+00   5.3888444e+00   9.3634971e+00   9.0148281e+00
   8.3700000e+00   8.0471607e+00   5.3886675e+00   9.3633875e+00   9.0147143e+00
   8.3800000e+00   8.0470373e+00   5.3884922e+00   9.3632790e+00   9.0146017e+00
   8.3900000e+00   8.0469150e+00   5.3883185e+00   9.3631716e+00   9.0144902e+00
   8.4000000e+00   8.0467939e+00   5.3881465e+00   9.3630653e+00   9.0143798e+00
   8.4100000e+00   8.0466740e+00   5.3879760e+00   9.3629601e+00   9.0142705e+00
   8.4200000e+00   8.0465553e+00   5.3878070e+00   9.3628559e+00   9.0141623e+00
   8.4300000e+00   8.0464377e+00   5.3876396e+00   9.3627528e+00   9.0140552e+00
   8.4400000e+00   8.0463213e+00   5.3874737e+00   9.3626506e+00   9.0139492e+00
   8.4500000e+00   8.0462060e+00   5.3873093e+00   9.3625495e+00   9.0138442e+00
   8.4600000e+00   8.0460918e+00   5.3871464e+00   9.3624494e+00   9.0137402e+00
   8.4700000e+00   8.0459787e+00   5.3869849e+00   9.3623503e+00   9.0136373e+00
   8.4800000e+00   8.0458666e+00   5.3868249e+00   9.3622521e+00   9.0135354e+00
   8.4900000e+00   8.0457557e+00   5.3866664e+00   9.3621549e+00   9.0134344e+00
   8.5000000e+00   8.0456458e+00   5.3865092e+00   9.3620586e+00   9.0133345e+00
   8.5100000e+00   8.0455369e+00   5.3863534e+00   9.3619633e+00   9.0132355e+00
   8.5200000e+00   8.0454291e+00   5.3861991e+00   9.3618689e+00   9.0131374e+00
   8.5300000e+00   8.0453222e+00   5.3860460e+00   9.3617754e+00   9.0130403e+00
   8.5400000e+00   8.0452164e+00   5.3858944e+00   9.3616828e+00   9.0129442e+00
   8.5500000e+00   8.0451116e+00   5.3857441e+00   9.3615911e+00   9.0128490e+00
   8.5600000e+00   8.0450077e+00   5.3855950e+00   9.3615002e+00   9.0127546e+00
   8.5700000e+00   8.0449048e+00   5.3854474e+00   9.3614103e+00   9.0126612e+00
   8.5800000e+00   8.0448029e+00   5.3853009e+00   9.3613211e+00   9.0125687e+00
   8.5900000e+00   8.0447019e+00   5.3851558e+00   9.3612329e+00   9.0124770e+00
   8.6000000e+00   8.0446018e+00   5.3850120e+00   9.3611454e+00   9.0123862e+00
   8.6100000e+00   8.0445026e+00   5.3848693e+00   9.3610588e+00   9.0122962e+00
   8.6200000e+00   8.0444044e+00   5.3847280e+00   9.3609730e+00   9.0122071e+00
   8.6300000e+00   8.0443071e+00   5.3845878e+00   9.3608880e+00   9.0121189e+00
   8.6400000e+00   8.0442106e+00   5.3844489e+00   9.3608038e+00   9.0120314e+00
   8.6500000e+00   8.0441150e+00   5.3843111e+00   9.3607203e+00   9.0119448e+00
   8.6600000e+00   8.0440203e+00   5.3841746e+00   9.3606377e+00   9.0118589e+00
   8.6700000e+00   8.0439265e+00   5.3840392e+00   9.3605558e+00   9.0117739e+00
   8.6800000e+00   8.0438335e+00   5.3839049e+00   9.3604746e+00   9.0116896e+00
   8.6900000e+00   8.0437413e+00   5.3837718e+00   9.3603942e+00   9.0116061e+00
   8.7000000e+00   8.0436499e+00   5.3836399e+00   9.3603146e+00   9.0115234e+00
   8.7100000e+00   8.0435594e+00   5.3835091e+00   9.3602356e+00   9.0114415e+00
   8.7200000e+00   8.0434697e+00   5.3833793e+00   9.3601574e+00   9.0113602e+00
   8.7300000e+00   8.0433808e+00   5.3832507e+00   9.3600799e+00   9.0112798e+00
   8.7400000e+00   8.0432926e+00   5.3831232e+00   9.3600031e+00   9.0112000e+00
   8.7500000e+00   8.0432053e+00   5.3829967e+00   9.3599270e+00   9.0111210e+00
   8.7600000e+00   8.0431187e+00   5.3828713e+00   9.3598516e+00   9.0110427e+00
   8.7700000e+00   8.0430329e+00   5.3827470e+00   9.3597768e+00   9.0109650e+00
   8.7800000e+00   8.0429478e+00   5.3826237e+00   9.3597027e+00   9.0108881e+00
   8.7900000e+00   8.0428635e+00   5.3825014e+00   9.3596293e+00   9.0108119e+00
   8.8000000e+00   8.0427799e+00   5.3823801e+00   9.3595566e+00   9.0107363e+00
   8.8100000e+00   8.0426971e+00   5.3822599e+00   9.3594845e+00   9.0106614e+00
   8.8200000e+00   8.0426150e+00   5.3821407e+00   9.3594130e+00   9.0105872e+00
   8.8300000e+00   8.0425336e+00   5.3820224e+00   9.3593422e+00   9.0105137e+00
   8.8400000e+00   8.0424528e+00   5.3819051e+00   9.3592719e+00   9.0104408e+00
   8.8500000e+00   8.0423728e+00   5.3817888e+00   9.3592023e+00   9.0103685e+00
   8.8600000e+00   8.0422935e+00   5.3816735e+00   9.3591334e+00   9.0102968e+00
   8.8700000e+00   8.0422149e+00   5.3815591e+00   9.3590650e+00   9.0102258e+00
   8.8800000e+00   8.0421369e+00   5.3814456e+00   9.3589972e+00   9.0101555e+00
   8.8900000e+00   8.0420596e+00   5.3813331e+00   9.3589300e+00   9.0100857e+00
   8.9000000e+00   8.0419830e+00   5.3812215e+00   9.3588634e+00   9.0100165e+00
   8.9100000e+00   8.0419070e+00   5.3811108e+00   9.3587974e+00   9.0099479e+00
   8.9200000e+00   8.0418317e+00   5.3810011e+00   9.3587319e+00   9.0098800e+00
   8.9300000e+00   8.0417570e+00   5.3808922e+00   9.3586670e+00   9.0098126e+00
   8.9400000e+00   8.0416829e+00   5.3807842e+00   9.3586027e+00   9.0097458e+00
   8.9500000e+00   8.0416095e+00   5.3806770e+00   9.3585389e+00   9.0096795e+00
   8.9600000e+00   8.0415366e+00   5.3805708e+00   9.3584756e+00   9.0096139e+00
   8.9700000e+00   8.0414644e+00   5.3804654e+00   9.3584129e+00   9.0095488e+00
   8.9800000e+00   8.0413928e+00   5.3803608e+00   9.3583508e+00   9.0094842e+00
   8.9900000e+00   8.0413218e+00   5.3802571e+00   9.3582892e+00   9.0094202e+00
   9.0000000e+00   8.0412514e+00   5.3801543e+00   9.3582280e+00   9.0093567e+00
   9.0100000e+00   8.0411816e+00   5.3800522e+00   9.3581675e+00   9.0092938e+00
   9.0200000e+00   8.0411124e+00   5.3799510e+00   9.3581074e+00   9.0092314e+00
   9.0300000e+00   8.0410437e+00   5.3798506e+00   9.3580478e+00   9.0091696e+00
   9.0400000e+00   8.0409756e+00   5.3797510e+00   9.3579887e+00   9.0091082e+00
   9.0500000e+00   8.0409081e+00   5.3796522e+00   9.3579302e+00   9.0090474e+00
   9.0600000e+00   8.0408411e+00   5.3795542e+00   9.3578721e+00   9.0089871e+00
   9.0700000e+00   8.0407747e+00   5.3794569e+00   9.3578145e+00   9.0089273e+00
   9.0800000e+00   8.0407088e+00   5.3793605e+00   9.3577574e+00   9.0088680e+00
   9.0900000e+00   8.0406435e+00   5.3792648e+00   9.3577007e+00   9.0088092e+00
   9.1000000e+00   8.0405787e+00   5.3791698e+00   9.3576446e+00   9.0087508e+00
   9.1100000e+00   8.0405144e+00   5.3790756e+00   9.3575889e+00   9.0086930e+00
   9.1200000e+00   8.0404507e+00   5.3789822e+00   9.3575336e+00   9.0086356e+00
   9.1300000e+00   8.0403875e+00   5.3788895e+00   9.3574788e+00   9.0085787e+00
   9.1400000e+00   8.0403248e+00   5.3787975e+00   9.3574245e+00   9.0085223e+00
   9.1500000e+00   8.0402626e+00   5.3787062e+00   9.3573706e+00   9.0084664e+00
   9.1600000e+00   8.0402009e+00   5.3786157e+00   9.3573172e+00   9.0084109e+00
   9.1700000e+00   8.0401397e+00   5.3785259e+00   9.3572642e+00   9.0083558e+00
   9.1800000e+00   8.0400790e+00   5.3784368e+00   9.3572116e+00   9.0083012e+00
   9.1900000e+00   8.0400188e+00   5.3783483e+00   9.3571595e+00   9.0082471e+00
   9.2000000e+00   8.0399591e+00   5.3782606e+00   9.3571078e+00   9.0081934e+00
   9.2100000e+00   8.0398998e+00   5.3781736e+00   9.3570565e+00   9.0081401e+00
   9.2200000e+00   8.0398411e+00   5.3780872e+00   9.3570056e+00   9.0080873e+00
   9.2300000e+00   8.0397828e+00   5.3780015e+00   9.3569551e+00   9.0080349e+00
   9.2400000e+00   8.0397250e+00   5.3779165e+00   9.3569051e+00   9.0079829e+00
   9.2500000e+00   8.0396676e+00   5.3778321e+00   9.3568554e+00   9.0079313e+00
   9.2600000e+00   8.0396107e+00   5.3777484e+00   9.3568062e+00   9.0078802e+00
   9.2700000e+00   8.0395542e+00   5.3776653e+00   9.3567573e+00   9.0078295e+00
   9.2800000e+00   8.0394982e+00   5.3775829e+00   9.3567089e+00   9.0077791e+00
   9.2900000e+00   8.0394427e+00   5.3775011e+00   9.3566608e+00   9.0077292e+00
   9.3000000e+00   8.0393875e+00   5.3774199e+00   9.3566131e+00   9.0076797e+00
   9.3100000e+00   8.0393328e+00   5.3773394e+00   9.3565658e+00   9.0076306e+00
   9.3200000e+00   8.0392786e+00   5.3772595e+00   9.3565189e+00   9.0075818e+00
   9.3300000e+00   8.0392248e+00   5.3771802e+00   9.3564723e+00   9.0075335e+00
   9.3400000e+00   8.0391714e+00   5.3771015e+00   9.3564261e+00   9.0074855e+00
   9.3500000e+00   8.0391184e+00   5.3770234e+00   9.3563803e+00   9.0074380e+00
   9.3600000e+00   8.0390658e+00   5.3769460e+00   9.3563349e+00   9.0073908e+00
   9.3700000e+00   8.0390137e+00   5.3768691e+00   9.3562898e+00   9.0073439e+00
   9.3800000e+00   8.0389619e+00   5.3767928e+00   9.3562450e+00   9.0072975e+00
   9.3900000e+00   8.0389106e+00   5.3767170e+00   9.3562006e+00   9.0072514e+00
   9.4000000e+00   8.0388596e+00   5.3766419e+00   9.3561566e+00   9.0072057e+00
   9.4100000e+00   8.0388091e+00   5.3765673e+00   9.3561129e+00   9.0071603e+00
   9.4200000e+00   8.0387589e+00   5.3764933e+00   9.3560696e+00   9.0071153e+00
   9.4300000e+00   8.0387092e+00   5.3764199e+00   9.3560266e+00   9.0070706e+00
   9.4400000e+00   8.0386598e+00   5.3763470e+00   9.3559839e+00   9.0070263e+00
   9.4500000e+00   8.0386108e+00   5.3762746e+00   9.3559416e+00   9.0069824e+00
   9.4600000e+00   8.0385622e+00   5.3762029e+00   9.3558996e+00   9.0069388e+00
   9.4700000e+00   8.0385140e+00   5.3761316e+00   9.3558579e+00   9.0068955e+00
   9.4800000e+00   8.0384661e+00   5.3760609e+00   9.3558166e+00   9.0068525e+00
   9.4900000e+00   8.0384186e+00   5.3759908e+00   9.3557755e+00   9.0068099e+00
   9.5000000e+00   8.0383715e+00   5.3759211e+00   9.3557348e+00   9.0067677e+00
   9.5100000e+00   8.0383247e+00   5.3758520e+00   9.3556944e+00   9.0067257e+00
   9.5200000e+00   8.0382783e+00   5.3757834e+00   9.3556544e+00   9.0066841e+00
   9.5300000e+00   8.0382323e+00   5.3757153e+00   9.3556146e+00   9.0066428e+00
   9.5400000e+00   8.0381866e+00   5.3756478e+00   9.3555751e+00   9.0066018e+00
   9.5500000e+00   8.0381412e+00   5.3755807e+00   9.3555360e+00   9.0065612e+00
   9.5600000e+00   8.0380962e+00   5.3755142e+00   9.3554971e+00   9.0065208e+00
   9.5700000e+00   8.0380516e+00   5.3754481e+00   9.3554586e+00   9.0064808e+00
   9.5800000e+00   8.0380073e+00   5.3753825e+00   9.3554203e+00   9.0064410e+00
   9.5900000e+00   8.0379633e+00   5.3753175e+00   9.3553823e+00   9.0064016e+00
   9.6000000e+00   8.0379196e+00   5.3752529e+00   9.3553447e+00   9.0063625e+00
   9.6100000e+00   8.0378763e+00   5.3751888e+00   9.3553073e+00   9.0063237e+00
   9.6200000e+00   8.0378333e+00   5.3751252e+00   9.3552702e+00   9.0062851e+00
   9.6300000e+00   8.0377907e+00   5.3750620e+00   9.3552334e+00   9.0062469e+00
   9.6400000e+00   8.0377483e+00   5.3749993e+00   9.3551968e+00   9.0062090e+00
   9.6500000e+00   8.0377063e+00   5.3749371e+00   9.3551606e+00   9.0061713e+00
   9.6600000e+00   8.0376646e+00   5.3748754e+00   9.3551246e+00   9.0061339e+00
   9.6700000e+00   8.0376233e+00   5.3748141e+00   9.3550889e+00   9.0060969e+00
   9.6800000e+00   8.0375822e+00   5.3747532e+00   9.3550535e+00   9.0060601e+00
   9.6900000e+00   8.0375414e+00   5.3746929e+00   9.3550183e+00   9.0060235e+00
   9.7000000e+00   8.0375010e+00   5.3746329e+00   9.3549834e+00   9.0059873e+00
   9.7100000e+00   8.0374608e+00   5.3745734e+00   9.3549488e+00   9.0059513e+00
   9.7200000e+00   8.0374210e+00   5.3745144e+00   9.3549144e+00   9.0059156e+00
   9.7300000e+00   8.0373814e+00   5.3744557e+00   9.3548803e+00   9.0058802e+00
   9.7400000e+00   8.0373422e+00   5.3743976e+00   9.3548464e+00   9.0058450e+00
   9.7500000e+00   8.0373032e+00   5.3743398e+00   9.3548128e+00   9.0058102e+00
   9.7600000e+00   8.0372646e+00   5.3742825e+00   9.3547795e+00   9.0057755e+00
   9.7700000e+00   8.0372262e+00   5.3742256e+00   9.3547464e+00   9.0057411e+00
   9.7800000e+00   8.0371881e+00   5.3741691e+00   9.3547135e+00   9.0057070e+00
   9.7900000e+00   8.0371503e+00   5.3741130e+00   9.3546809e+00   9.0056732e+00
   9.8000000e+00   8.0371128e+00   5.3740573e+00   9.3546485e+00   9.0056396e+00
   9.8100000e+00   8.0370755e+00   5.3740021e+00   9.3546164e+00   9.0056062e+00
   9.8200000e+00   8.0370385e+00   5.3739472e+00   9.3545846e+00   9.0055731e+00
   9.8300000e+00   8.0370019e+00   5.3738928e+00   9.3545529e+00   9.0055403e+00
   9.8400000e+00   8.0369654e+00   5.3738387e+00   9.3545215e+00   9.0055077e+00
   9.8500000e+00   8.0369293e+00   5.3737851e+00   9.3544903e+00   9.0054753e+00
   9.8600000e+00   8.0368934e+00   5.3737318e+00   9.3544594e+00   9.0054432e+00
   9.8700000e+00   8.0368578e+00   5.3736790e+00   9.3544287e+00   9.0054113e+00
   9.8800000e+00   8.0368224e+00   5.3736265e+00   9.3543982e+00   9.0053796e+00
   9.8900000e+00   8.0367873e+00   5.3735744e+00   9.3543680e+00   9.0053482e+00
   9.9000000e+00   8.0367525e+00   5.3735227e+00   9.3543380e+00   9.0053170e+00
   9.9100000e+00   8.0367179e+00   5.3734713e+00   9.3543081e+00   9.0052861e+00
   9.9200000e+00   8.0366836e+00   5.3734204e+00   9.3542786e+00   9.0052554e+00
   9.9300000e+00   8.0366495e+00   5.3733698e+00   9.3542492e+00   9.0052249e+00
   9.9400000e+00   8.0366157e+00   5.3733195e+00   9.3542201e+00   9.0051946e+00
   9.9500000e+00   8.0365822e+00   5.3732697e+00   9.3541911e+00   9.0051646e+00
   9.9600000e+00   8.0365488e+00   5.3732202e+00   9.3541624e+00   9.0051347e+00
   9.9700000e+00   8.0365158e+00   5.3731710e+00   9.3541339e+00   9.0051051e+00
   9.9800000e+00   8.0364829e+00   5.3731223e+00   9.3541056e+00   9.0050757e+00
   9.9900000e+00   8.0364503e+00   5.3730738e+00   9.3540775e+00   9.0050466e+00
   1.0000000e+01   8.0364180e+00   5.3730257e+00   9.3540496e+00   9.0050176e+00
   1.0010000e+01   8.0363859e+00   5.3729780e+00   9.3540220e+00   9.0049889e+00
   1.0020000e+01   8.0363540e+00   5.3729306e+00   9.3539945e+00   9.0049604e+00
   1.0030000e+01   8.0363223e+00   5.3728836e+00   9.3539672e+00   9.0049320e+00
   1.0040000e+01   8.0362909e+00   5.3728369e+00   9.3539402e+00   9.0049039e+00
   1.0050000e+01   8.0362597e+00   5.3727905e+00   9.3539133e+00   9.0048760e+00
   1.0060000e+01   8.0362288e+00   5.3727445e+00   9.3538866e+00   9.0048483e+00
   1.0070000e+01   8.0361980e+00   5.3726988e+00   9.3538601e+00   9.0048208e+00
   1.0080000e+01   8.0361675e+00   5.3726534e+00   9.3538339e+00   9.0047935e+00
   1.0090000e+01   8.0361372e+00   5.3726084e+00   9.3538078e+00   9.0047664e+00
   1.0100000e+01   8.0361072e+00   5.3725637e+00   9.3537819e+00   9.0047395e+00
   1.0110000e+01   8.0360773e+00   5.3725193e+00   9.3537562e+00   9.0047128e+00
   1.0120000e+01   8.0360477e+00   5.3724752e+00   9.3537306e+00   9.0046863e+00
   1.0130000e+01   8.0360182e+00   5.3724315e+00   9.3537053e+00   9.0046600e+00
   1.0140000e+01   8.0359890e+00   5.3723880e+00   9.3536801e+00   9.0046339e+00
   1.0150000e+01   8.0359601e+00   5.3723449e+00   9.3536552e+00   9.0046080e+00
   1.0160000e+01   8.0359313e+00   5.3723021e+00   9.3536304e+00   9.0045822e+00
   1.0170000e+01   8.0359027e+00   5.3722595e+00   9.3536058e+00   9.0045567e+00
   1.0180000e+01   8.0358743e+00   5.3722173e+00   9.3535813e+00   9.0045313e+00
   1.0190000e+01   8.0358462e+00   5.3721754e+00   9.3535571e+00   9.0045061e+00
   1.0200000e+01   8.0358182e+00   5.3721338e+00   9.3535330e+00   9.0044811e+00
   1.0210000e+01   8.0357904e+00   5.3720925e+00   9.3535091e+00   9.0044563e+00
   1.0220000e+01   8.0357629e+00   5.3720515e+00   9.3534854e+00   9.0044316e+00
   1.0230000e+01   8.0357355e+00   5.3720108e+00   9.3534618e+00   9.0044072e+00
   1.0240000e+01   8.0357084e+00   5.3719704e+00   9.3534384e+00   9.0043829e+00
   1.0250000e+01   8.0356814e+00   5.3719302e+00   9.3534152e+00   9.0043587e+00
   1.0260000e+01   8.0356546e+00   5.3718904e+00   9.3533921e+00   9.0043348e+00
   1.0270000e+01   8.0356281e+00   5.3718508e+00   9.3533693e+00   9.0043110e+00
   1.0280000e+01   8.0356017e+00   5.3718115e+00   9.3533465e+00   9.0042874e+00
   1.0290000e+01   8.0355755e+00   5.3717725e+00   9.3533240e+00   9.0042640e+00
   1.0300000e+01   8.0355495e+00   5.3717338e+00   9.3533016e+00   9.0042408e+00
   1.0310000e+01   8.0355236e+00   5.3716954e+00   9.3532794e+00   9.0042177e+00
   1.0320000e+01   8.0354980e+00   5.3716572e+00   9.3532573e+00   9.0041948e+00
   1.0330000e+01   8.0354725e+00   5.3716193e+00   9.3532354e+00   9.0041720e+00
   1.0340000e+01   8.0354473e+00   5.3715817e+00   9.3532136e+00   9.0041494e+00
   1.0350000e+01   8.0354222e+00   5.3715443e+00   9.3531920e+00   9.0041270e+00
   1.0360000e+01   8.0353973e+00   5.3715072e+00   9.3531706e+00   9.0041047e+00
   1.0370000e+01   8.0353725e+00   5.3714704e+00   9.3531493e+00   9.0040826e+00
   1.0380000e+01   8.0353480e+00   5.3714338e+00   9.3531281e+00   9.0040606e+00
   1.0390000e+01   8.0353236e+00   5.3713975e+00   9.3531071e+00   9.0040388e+00
   1.0400000e+01   8.0352994e+00   5.3713614e+00   9.3530863e+00   9.0040172e+00
   1.0410000e+01   8.0352754e+00   5.3713256e+00   9.3530656e+00   9.0039957e+00
   1.0420000e+01   8.0352515e+00   5.3712901e+00   9.3530451e+00   9.0039744e+00
   1.0430000e+01   8.0352278e+00   5.3712548e+00   9.3530247e+00   9.0039532e+00
   1.0440000e+01   8.0352043e+00   5.3712198e+00   9.3530044e+00   9.0039322e+00
   1.0450000e+01   8.0351809e+00   5.3711850e+00   9.3529843e+00   9.0039113e+00
   1.0460000e+01   8.0351577e+00   5.3711504e+00   9.3529644e+00   9.0038906e+00
   1.0470000e+01   8.0351347e+00   5.3711161e+00   9.3529446e+00   9.0038700e+00
   1.0480000e+01   8.0351119e+00   5.3710821e+00   9.3529249e+00   9.0038496e+00
   1.0490000e+01   8.0350892e+00   5.3710482e+00   9.3529054e+00   9.0038293e+00
   1.0500000e+01   8.0350666e+00   5.3710147e+00   9.3528860e+00   9.0038091e+00
   1.0510000e+01   8.0350443e+00   5.3709813e+00   9.3528667e+00   9.0037891e+00
   1.0520000e+01   8.0350220e+00   5.3709482e+00   9.3528476e+00   9.0037693e+00
   1.0530000e+01   8.0350000e+00   5.3709153e+00   9.3528286e+00   9.0037496e+00
   1.0540000e+01   8.0349781e+00   5.3708827e+00   9.3528098e+00   9.0037300e+00
   1.0550000e+01   8.0349563e+00   5.3708503e+00   9.3527910e+00   9.0037106e+00
   1.0560000e+01   8.0349348e+00   5.3708181e+00   9.3527725e+00   9.0036913e+00
   1.0570000e+01   8.0349133e+00   5.3707862e+00   9.3527540e+00   9.0036721e+00
   1.0580000e+01   8.0348920e+00   5.3707544e+00   9.3527357e+00   9.0036531e+00
   1.0590000e+01   8.0348709e+00   5.3707229e+00   9.3527175e+00   9.0036342e+00
   1.0600000e+01   8.0348499e+00   5.3706916e+00   9.3526994e+00   9.0036154e+00
   1.0610000e+01   8.0348291e+00   5.3706606e+00   9.3526815e+00   9.0035968e+00
   1.0620000e+01   8.0348084e+00   5.3706297e+00   9.3526637e+00   9.0035783e+00
   1.0630000e+01   8.0347878e+00   5.3705991e+00   9.3526460e+00   9.0035600e+00
   1.0640000e+01   8.0347674e+00   5.3705687e+00   9.3526285e+00   9.0035417e+00
   1.0650000e+01   8.0347472e+00   5.3705385e+00   9.3526111e+00   9.0035236e+00
   1.0660000e+01   8.0347271e+00   5.3705085e+00   9.3525937e+00   9.0035057e+00
   1.0670000e+01   8.0347071e+00   5.3704787e+00   9.3525766e+00   9.0034878e+00
   1.0680000e+01   8.0346873e+00   5.3704492e+00   9.3525595e+00   9.0034701e+00
   1.0690000e+01   8.0346676e+00   5.3704198e+00   9.3525426e+00   9.0034525e+00
   1.0700000e+01   8.0346480e+00   5.3703907e+00   9.3525257e+00   9.0034350e+00
   1.0710000e+01   8.0346286e+00   5.3703617e+00   9.3525090e+00   9.0034177e+00
   1.0720000e+01   8.0346093e+00   5.3703330e+00   9.3524925e+00   9.0034005e+00
   1.0730000e+01   8.0345902e+00   5.3703044e+00   9.3524760e+00   9.0033834e+00
   1.0740000e+01   8.0345712e+00   5.3702761e+00   9.3524596e+00   9.0033664e+00
   1.0750000e+01   8.0345523e+00   5.3702480e+00   9.3524434e+00   9.0033495e+00
   1.0760000e+01   8.0345336e+00   5.3702200e+00   9.3524273e+00   9.0033328e+00
   1.0770000e+01   8.0345150e+00   5.3701923e+00   9.3524113e+00   9.0033162e+00
   1.0780000e+01   8.0344965e+00   5.3701647e+00   9.3523954e+00   9.0032997e+00
   1.0790000e+01   8.0344782e+00   5.3701374e+00   9.3523796e+00   9.0032833e+00
   1.0800000e+01   8.0344600e+00   5.3701102e+00   9.3523639e+00   9.0032670e+00
   1.0810000e+01   8.0344419e+00   5.3700832e+00   9.3523484e+00   9.0032508e+00
   1.0820000e+01   8.0344239e+00   5.3700564e+00   9.3523329e+00   9.0032348e+00
   1.0830000e+01   8.0344061e+00   5.3700298e+00   9.3523176e+00   9.0032189e+00
   1.0840000e+01   8.0343884e+00   5.3700034e+00   9.3523023e+00   9.0032030e+00
   1.0850000e+01   8.0343708e+00   5.3699772e+00   9.3522872e+00   9.0031873e+00
   1.0860000e+01   8.0343533e+00   5.3699511e+00   9.3522722e+00   9.0031717e+00
   1.0870000e+01   8.0343360e+00   5.3699252e+00   9.3522573e+00   9.0031562e+00
   1.0880000e+01   8.0343187e+00   5.3698996e+00   9.3522424e+00   9.0031408e+00
   1.0890000e+01   8.0343017e+00   5.3698741e+00   9.3522277e+00   9.0031256e+00
   1.0900000e+01   8.0342847e+00   5.3698487e+00   9.3522131e+00   9.0031104e+00
   1.0910000e+01   8.0342678e+00   5.3698236e+00   9.3521986e+00   9.0030953e+00
   1.0920000e+01   8.0342511e+00   5.3697986e+00   9.3521842e+00   9.0030804e+00
   1.0930000e+01   8.0342344e+00   5.3697738e+00   9.3521699e+00   9.0030655e+00
   1.0940000e+01   8.0342179e+00   5.3697492e+00   9.3521557e+00   9.0030508e+00
   1.0950000e+01   8.0342015e+00   5.3697247e+00   9.3521416e+00   9.0030361e+00
   1.0960000e+01   8.0341853e+00   5.3697004e+00   9.3521276e+00   9.0030216e+00
   1.0970000e+01   8.0341691e+00   5.3696763e+00   9.3521137e+00   9.0030072e+00
   1.0980000e+01   8.0341531e+00   5.3696524e+00   9.3520999e+00   9.0029928e+00
   1.0990000e+01   8.0341371e+00   5.3696286e+00   9.3520862e+00   9.0029786e+00
   1.1000000e+01   8.0341213e+00   5.3696050e+00   9.3520726e+00   9.0029644e+00
   1.1010000e+01   8.0341056e+00   5.3695815e+00   9.3520591e+00   9.0029504e+00
   1.1020000e+01   8.0340900e+00   5.3695582e+00   9.3520456e+00   9.0029365e+00
   1.1030000e+01   8.0340745e+00   5.3695351e+00   9.3520323e+00   9.0029226e+00
   1.1040000e+01   8.0340591e+00   5.3695121e+00   9.3520191e+00   9.0029089e+00
   1.1050000e+01   8.0340438e+00   5.3694893e+00   9.3520059e+00   9.0028952e+00
   1.1060000e+01   8.0340286e+00   5.3694667e+00   9.3519929e+00   9.0028817e+00
   1.1070000e+01   8.0340135e+00   5.3694442e+00   9.3519799e+00   9.0028682e+00
   1.1080000e+01   8.0339986e+00   5.3694219e+00   9.3519670e+00   9.0028548e+00
   1.1090000e+01   8.0339837e+00   5.3693997e+00   9.3519543e+00   9.0028416e+00
   1.1100000e+01   8.0339690e+00   5.3693776e+00   9.3519416e+00   9.0028284e+00
   1.1110000e+01   8.0339543e+00   5.3693558e+00   9.3519290e+00   9.0028153e+00
   1.1120000e+01   8.0339398e+00   5.3693341e+00   9.3519164e+00   9.0028023e+00
   1.1130000e+01   8.0339253e+00   5.3693125e+00   9.3519040e+00   9.0027894e+00
   1.1140000e+01   8.0339110e+00   5.3692911e+00   9.3518917e+00   9.0027766e+00
   1.1150000e+01   8.0338967e+00   5.3692698e+00   9.3518794e+00   9.0027638e+00
   1.1160000e+01   8.0338825e+00   5.3692487e+00   9.3518672e+00   9.0027512e+00
   1.1170000e+01   8.0338685e+00   5.3692277e+00   9.3518551e+00   9.0027386e+00
   1.1180000e+01   8.0338545e+00   5.3692069e+00   9.3518431e+00   9.0027262e+00
   1.1190000e+01   8.0338407e+00   5.3691862e+00   9.3518312e+00   9.0027138e+00
   1.1200000e+01   8.0338269e+00   5.3691656e+00   9.3518194e+00   9.0027015e+00
   1.1210000e+01   8.0338133e+00   5.3691452e+00   9.3518076e+00   9.0026893e+00
   1.1220000e+01   8.0337997e+00   5.3691250e+00   9.3517960e+00   9.0026772e+00
   1.1230000e+01   8.0337862e+00   5.3691049e+00   9.3517844e+00   9.0026651e+00
   1.1240000e+01   8.0337728e+00   5.3690849e+00   9.3517729e+00   9.0026532e+00
   1.1250000e+01   8.0337595e+00   5.3690651e+00   9.3517614e+00   9.0026413e+00
   1.1260000e+01   8.0337463e+00   5.3690453e+00   9.3517501e+00   9.0026295e+00
   1.1270000e+01   8.0337332e+00   5.3690258e+00   9.3517388e+00   9.0026178e+00
   1.1280000e+01   8.0337202e+00   5.3690064e+00   9.3517276e+00   9.0026062e+00
   1.1290000e+01   8.0337073e+00   5.3689871e+00   9.3517165e+00   9.0025946e+00
   1.1300000e+01   8.0336944e+00   5.3689679e+00   9.3517054e+00   9.0025832e+00
   1.1310000e+01   8.0336817e+00   5.3689489e+00   9.3516945e+00   9.0025718e+00
   1.1320000e+01   8.0336690e+00   5.3689300e+00   9.3516836e+00   9.0025605e+00
   1.1330000e+01   8.0336565e+00   5.3689112e+00   9.3516728e+00   9.0025492e+00
   1.1340000e+01   8.0336440e+00   5.3688926e+00   9.3516620e+00   9.0025381e+00
   1.1350000e+01   8.0336316e+00   5.3688740e+00   9.3516514e+00   9.0025270e+00
   1.1360000e+01   8.0336193e+00   5.3688557e+00   9.3516408e+00   9.0025160e+00
   1.1370000e+01   8.0336070e+00   5.3688374e+00   9.3516303e+00   9.0025051e+00
   1.1380000e+01   8.0335949e+00   5.3688193e+00   9.3516198e+00   9.0024943e+00
   1.1390000e+01   8.0335828e+00   5.3688013e+00   9.3516095e+00   9.0024835e+00
   1.1400000e+01   8.0335709e+00   5.3687834e+00   9.3515992e+00   9.0024728e+00
   1.1410000e+01   8.0335590e+00   5.3687656e+00   9.3515889e+00   9.0024622e+00
   1.1420000e+01   8.0335472e+00   5.3687480e+00   9.3515788e+00   9.0024516e+00
   1.1430000e+01   8.0335354e+00   5.3687305e+00   9.3515687e+00   9.0024412e+00
   1.1440000e+01   8.0335238e+00   5.3687131e+00   9.3515587e+00   9.0024307e+00
   1.1450000e+01   8.0335122e+00   5.3686958e+00   9.3515487e+00   9.0024204e+00
   1.1460000e+01   8.0335007e+00   5.3686787e+00   9.3515389e+00   9.0024102e+00
   1.1470000e+01   8.0334893e+00   5.3686617e+00   9.3515290e+00   9.0024000e+00
   1.1480000e+01   8.0334780e+00   5.3686447e+00   9.3515193e+00   9.0023899e+00
   1.1490000e+01   8.0334667e+00   5.3686280e+00   9.3515096e+00   9.0023798e+00
   1.1500000e+01   8.0334556e+00   5.3686113e+00   9.3515000e+00   9.0023698e+00
   1.1510000e+01   8.0334445e+00   5.3685947e+00   9.3514905e+00   9.0023599e+00
   1.1520000e+01   8.0334335e+00   5.3685782e+00   9.3514810e+00   9.0023501e+00
   1.1530000e+01   8.0334225e+00   5.3685619e+00   9.3514716e+00   9.0023403e+00
   1.1540000e+01   8.0334116e+00   5.3685457e+00   9.3514623e+00   9.0023306e+00
   1.1550000e+01   8.0334008e+00   5.3685296e+00   9.3514530e+00   9.0023210e+00
   1.1560000e+01   8.0333901e+00   5.3685136e+00   9.3514438e+00   9.0023114e+00
   1.1570000e+01   8.0333795e+00   5.3684977e+00   9.3514346e+00   9.0023019e+00
   1.1580000e+01   8.0333689e+00   5.3684819e+00   9.3514255e+00   9.0022924e+00
   1.1590000e+01   8.0333584e+00   5.3684662e+00   9.3514165e+00   9.0022831e+00
   1.1600000e+01   8.0333480e+00   5.3684506e+00   9.3514075e+00   9.0022738e+00
   1.1610000e+01   8.0333376e+00   5.3684352e+00   9.3513986e+00   9.0022645e+00
   1.1620000e+01   8.0333274e+00   5.3684198e+00   9.3513898e+00   9.0022553e+00
   1.1630000e+01   8.0333171e+00   5.3684046e+00   9.3513810e+00   9.0022462e+00
   1.1640000e+01   8.0333070e+00   5.3683894e+00   9.3513723e+00   9.0022372e+00
   1.1650000e+01   8.0332969e+00   5.3683744e+00   9.3513636e+00   9.0022282e+00
   1.1660000e+01   8.0332869e+00   5.3683595e+00   9.3513550e+00   9.0022192e+00
   1.1670000e+01   8.0332770e+00   5.3683446e+00   9.3513465e+00   9.0022104e+00
   1.1680000e+01   8.0332671e+00   5.3683299e+00   9.3513380e+00   9.0022016e+00
   1.1690000e+01   8.0332573e+00   5.3683153e+00   9.3513296e+00   9.0021928e+00
   1.1700000e+01   8.0332476e+00   5.3683007e+00   9.3513212e+00   9.0021841e+00
   1.1710000e+01   8.0332379e+00   5.3682863e+00   9.3513129e+00   9.0021755e+00
   1.1720000e+01   8.0332284e+00   5.3682720e+00   9.3513046e+00   9.0021669e+00
   1.1730000e+01   8.0332188e+00   5.3682577e+00   9.3512964e+00   9.0021584e+00
   1.1740000e+01   8.0332094e+00   5.3682436e+00   9.3512883e+00   9.0021500e+00
   1.1750000e+01   8.0332000e+00   5.3682296e+00   9.3512802e+00   9.0021416e+00
   1.1760000e+01   8.0331906e+00   5.3682156e+00   9.3512722e+00   9.0021332e+00
   1.1770000e+01   8.0331814e+00   5.3682018e+00   9.3512642e+00   9.0021249e+00
   1.1780000e+01   8.0331721e+00   5.3681880e+00   9.3512563e+00   9.0021167e+00
   1.1790000e+01   8.0331630e+00   5.3681744e+00   9.3512484e+00   9.0021086e+00
   1.1800000e+01   8.0331539e+00   5.3681608e+00   9.3512406e+00   9.0021005e+00
   1.1810000e+01   8.0331449e+00   5.3681474e+00   9.3512329e+00   9.0020924e+00
   1.1820000e+01   8.0331359e+00   5.3681340e+00   9.3512252e+00   9.0020844e+00
   1.1830000e+01   8.0331271e+00   5.3681207e+00   9.3512175e+00   9.0020765e+00
   1.1840000e+01   8.0331182e+00   5.3681075e+00   9.3512099e+00   9.0020686e+00
   1.1850000e+01   8.0331094e+00   5.3680944e+00   9.3512024e+00   9.0020607e+00
   1.1860000e+01   8.0331007e+00   5.3680814e+00   9.3511949e+00   9.0020530e+00
   1.1870000e+01   8.0330921e+00   5.3680685e+00   9.3511875e+00   9.0020452e+00
   1.1880000e+01   8.0330835e+00   5.3680556e+00   9.3511801e+00   9.0020376e+00
   1.1890000e+01   8.0330750e+00   5.3680429e+00   9.3511727e+00   9.0020299e+00
   1.1900000e+01   8.0330665e+00   5.3680302e+00   9.3511654e+00   9.0020224e+00
   1.1910000e+01   8.0330581e+00   5.3680177e+00   9.3511582e+00   9.0020149e+00
   1.1920000e+01   8.0330497e+00   5.3680052e+00   9.3511510e+00   9.0020074e+00
   1.1930000e+01   8.0330414e+00   5.3679928e+00   9.3511439e+00   9.0020000e+00
   1.1940000e+01   8.0330332e+00   5.3679805e+00   9.3511368e+00   9.0019926e+00
   1.1950000e+01   8.0330250e+00   5.3679682e+00   9.3511298e+00   9.0019853e+00
   1.1960000e+01   8.0330168e+00   5.3679561e+00   9.3511228e+00   9.0019780e+00
   1.1970000e+01   8.0330088e+00   5.3679440e+00   9.3511158e+00   9.0019708e+00
   1.1980000e+01   8.0330007e+00   5.3679320e+00   9.3511089e+00   9.0019637e+00
   1.1990000e+01   8.0329928e+00   5.3679201e+00   9.3511021e+00   9.0019565e+00
   1.2000000e+01   8.0329849e+00   5.3679083e+00   9.3510953e+00   9.0019495e+00
   1.2010000e+01   8.0329770e+00   5.3678966e+00   9.3510885e+00   9.0019425e+00
   1.2020000e+01   8.0329692e+00   5.3678849e+00   9.3510818e+00   9.0019355e+00
   1.2030000e+01   8.0329614e+00   5.3678734e+00   9.3510751e+00   9.0019286e+00
   1.2040000e+01   8.0329537e+00   5.3678619e+00   9.3510685e+00   9.0019217e+00
   1.2050000e+01   8.0329461e+00   5.3678504e+00   9.3510619e+00   9.0019149e+00
   1.2060000e+01   8.0329385e+00   5.3678391e+00   9.3510554e+00   9.0019081e+00
   1.2070000e+01   8.0329310e+00   5.3678278e+00   9.3510489e+00   9.0019014e+00
   1.2080000e+01   8.0329235e+00   5.3678166e+00   9.3510425e+00   9.0018947e+00
   1.2090000e+01   8.0329160e+00   5.3678055e+00   9.3510361e+00   9.0018880e+00
   1.2100000e+01   8.0329087e+00   5.3677945e+00   9.3510297e+00   9.0018814e+00
   1.2110000e+01   8.0329013e+00   5.3677836e+00   9.3510234e+00   9.0018749e+00
   1.2120000e+01   8.0328940e+00   5.3677727e+00   9.3510172e+00   9.0018684e+00
   1.2130000e+01   8.0328868e+00   5.3677619e+00   9.3510110e+00   9.0018619e+00
   1.2140000e+01   8.0328796e+00   5.3677511e+00   9.3510048e+00   9.0018555e+00
   1.2150000e+01   8.0328725e+00   5.3677405e+00   9.3509986e+00   9.0018491e+00
   1.2160000e+01   8.0328654e+00   5.3677299e+00   9.3509925e+00   9.0018428e+00
   1.2170000e+01   8.0328584e+00   5.3677194e+00   9.3509865e+00   9.0018365e+00
   1.2180000e+01   8.0328514e+00   5.3677089e+00   9.3509805e+00   9.0018303e+00
   1.2190000e+01   8.0328444e+00   5.3676985e+00   9.3509745e+00   9.0018241e+00
   1.2200000e+01   8.0328375e+00   5.3676882e+00   9.3509686e+00   9.0018179e+00
   1.2210000e+01   8.0328307e+00   5.3676780e+00   9.3509627e+00   9.0018118e+00
   1.2220000e+01   8.0328239e+00   5.3676679e+00   9.3509568e+00   9.0018057e+00
   1.2230000e+01   8.0328171e+00   5.3676578e+00   9.3509510e+00   9.0017997e+00
   1.2240000e+01   8.0328104e+00   5.3676477e+00   9.3509453e+00   9.0017937e+00
   1.2250000e+01   8.0328037e+00   5.3676378e+00   9.3509395e+00   9.0017878e+00
   1.2260000e+01   8.0327971e+00   5.3676279e+00   9.3509339e+00   9.0017818e+00
   1.2270000e+01   8.0327906e+00   5.3676181e+00   9.3509282e+00   9.0017760e+00
   1.2280000e+01   8.0327840e+00   5.3676083e+00   9.3509226e+00   9.0017701e+00
   1.2290000e+01   8.0327775e+00   5.3675987e+00   9.3509170e+00   9.0017644e+00
   1.2300000e+01   8.0327711e+00   5.3675890e+00   9.3509115e+00   9.0017586e+00
   1.2310000e+01   8.0327647e+00   5.3675795e+00   9.3509060e+00   9.0017529e+00
   1.2320000e+01   8.0327584e+00   5.3675700e+00   9.3509005e+00   9.0017472e+00
   1.2330000e+01   8.0327521e+00   5.3675606e+00   9.3508951e+00   9.0017416e+00
   1.2340000e+01   8.0327458e+00   5.3675512e+00   9.3508897e+00   9.0017360e+00
   1.2350000e+01   8.0327396e+00   5.3675419e+00   9.3508844e+00   9.0017304e+00
   1.2360000e+01   8.0327334e+00   5.3675327e+00   9.3508790e+00   9.0017249e+00
   1.2370000e+01   8.0327272e+00   5.3675235e+00   9.3508738e+00   9.0017195e+00
   1.2380000e+01   8.0327212e+00   5.3675144e+00   9.3508685e+00   9.0017140e+00
   1.2390000e+01   8.0327151e+00   5.3675054e+00   9.3508633e+00   9.0017086e+00
   1.2400000e+01   8.0327091e+00   5.3674964e+00   9.3508582e+00   9.0017032e+00
   1.2410000e+01   8.0327031e+00   5.3674875e+00   9.3508530e+00   9.0016979e+00
   1.2420000e+01   8.0326972e+00   5.3674786e+00   9.3508479e+00   9.0016926e+00
   1.2430000e+01   8.0326913e+00   5.3674698e+00   9.3508429e+00   9.0016873e+00
   1.2440000e+01   8.0326854e+00   5.3674611e+00   9.3508378e+00   9.0016821e+00
   1.2450000e+01   8.0326796e+00   5.3674524e+00   9.3508328e+00   9.0016769e+00
   1.2460000e+01   8.0326739e+00   5.3674438e+00   9.3508279e+00   9.0016718e+00
   1.2470000e+01   8.0326681e+00   5.3674352e+00   9.3508229e+00   9.0016667e+00
   1.2480000e+01   8.0326624e+00   5.3674267e+00   9.3508181e+00   9.0016616e+00
   1.2490000e+01   8.0326568e+00   5.3674183e+00   9.3508132e+00   9.0016565e+00
   1.2500000e+01   8.0326512e+00   5.3674099e+00   9.3508084e+00   9.0016515e+00
   1.2510000e+01   8.0326456e+00   5.3674016e+00   9.3508036e+00   9.0016465e+00
   1.2520000e+01   8.0326401e+00   5.3673933e+00   9.3507988e+00   9.0016416e+00
   1.2530000e+01   8.0326346e+00   5.3673851e+00   9.3507941e+00   9.0016367e+00
   1.2540000e+01   8.0326291e+00   5.3673769e+00   9.3507894e+00   9.0016318e+00
   1.2550000e+01   8.0326237e+00   5.3673688e+00   9.3507847e+00   9.0016270e+00
   1.2560000e+01   8.0326183e+00   5.3673608e+00   9.3507801e+00   9.0016222e+00
   1.2570000e+01   8.0326129e+00   5.3673528e+00   9.3507755e+00   9.0016174e+00
   1.2580000e+01   8.0326076e+00   5.3673448e+00   9.3507709e+00   9.0016126e+00
   1.2590000e+01   8.0326023e+00   5.3673369e+00   9.3507664e+00   9.0016079e+00
   1.2600000e+01   8.0325971e+00   5.3673291e+00   9.3507619e+00   9.0016032e+00
   1.2610000e+01   8.0325919e+00   5.3673213e+00   9.3507574e+00   9.0015986e+00
   1.2620000e+01   8.0325867e+00   5.3673136e+00   9.3507529e+00   9.0015940e+00
   1.2630000e+01   8.0325816e+00   5.3673059e+00   9.3507485e+00   9.0015894e+00
   1.2640000e+01   8.0325765e+00   5.3672983e+00   9.3507441e+00   9.0015848e+00
   1.2650000e+01   8.0325714e+00   5.3672907e+00   9.3507398e+00   9.0015803e+00
   1.2660000e+01   8.0325664e+00   5.3672832e+00   9.3507355e+00   9.0015758e+00
   1.2670000e+01   8.0325614e+00   5.3672757e+00   9.3507312e+00   9.0015714e+00
   1.2680000e+01   8.0325564e+00   5.3672683e+00   9.3507269e+00   9.0015669e+00
   1.2690000e+01   8.0325515e+00   5.3672610e+00   9.3507227e+00   9.0015625e+00
   1.2700000e+01   8.0325466e+00   5.3672536e+00   9.3507184e+00   9.0015581e+00
   1.2710000e+01   8.0325417e+00   5.3672464e+00   9.3507143e+00   9.0015538e+00
   1.2720000e+01   8.0325369e+00   5.3672392e+00   9.3507101e+00   9.0015495e+00
   1.2730000e+01   8.0325321e+00   5.3672320e+00   9.3507060e+00   9.0015452e+00
   1.2740000e+01   8.0325273e+00   5.3672249e+00   9.3507019e+00   9.0015410e+00
   1.2750000e+01   8.0325226e+00   5.3672178e+00   9.3506978e+00   9.0015367e+00
   1.2760000e+01   8.0325179e+00   5.3672108e+00   9.3506938e+00   9.0015325e+00
   1.2770000e+01   8.0325132e+00   5.3672038e+00   9.3506898e+00   9.0015284e+00
   1.2780000e+01   8.0325086e+00   5.3671969e+00   9.3506858e+00   9.0015242e+00
   1.2790000e+01   8.0325040e+00   5.3671900e+00   9.3506818e+00   9.0015201e+00
   1.2800000e+01   8.0324994e+00   5.3671832e+00   9.3506779e+00   9.0015160e+00
   1.2810000e+01   8.0324949e+00   5.3671764e+00   9.3506740e+00   9.0015120e+00
   1.2820000e+01   8.0324904e+00   5.3671697e+00   9.3506701e+00   9.0015080e+00
   1.2830000e+01   8.0324859e+00   5.3671630e+00   9.3506663e+00   9.0015040e+00
   1.2840000e+01   8.0324814e+00   5.3671563e+00   9.3506624e+00   9.0015000e+00
   1.2850000e+01   8.0324770e+00   5.3671497e+00   9.3506586e+00   9.0014960e+00
   1.2860000e+01   8.0324726e+00   5.3671432e+00   9.3506549e+00   9.0014921e+00
   1.2870000e+01   8.0324683e+00   5.3671366e+00   9.3506511e+00   9.0014882e+00
   1.2880000e+01   8.0324640e+00   5.3671302e+00   9.3506474e+00   9.0014844e+00
   1.2890000e+01   8.0324597e+00   5.3671238e+00   9.3506437e+00   9.0014805e+00
   1.2900000e+01   8.0324554e+00   5.3671174e+00   9.3506400e+00   9.0014767e+00
   1.2910000e+01   8.0324511e+00   5.3671110e+00   9.3506364e+00   9.0014729e+00
   1.2920000e+01   8.0324469e+00   5.3671047e+00   9.3506328e+00   9.0014692e+00
   1.2930000e+01   8.0324427e+00   5.3670985e+00   9.3506292e+00   9.0014654e+00
   1.2940000e+01   8.0324386e+00   5.3670923e+00   9.3506256e+00   9.0014617e+00
   1.2950000e+01   8.0324345e+00   5.3670861e+00   9.3506220e+00   9.0014580e+00
   1.2960000e+01   8.0324304e+00   5.3670800e+00   9.3506185e+00   9.0014544e+00
   1.2970000e+01   8.0324263e+00   5.3670739e+00   9.3506150e+00   9.0014507e+00
   1.2980000e+01   8.0324222e+00   5.3670679e+00   9.3506115e+00   9.0014471e+00
   1.2990000e+01   8.0324182e+00   5.3670619e+00   9.3506081e+00   9.0014435e+00
   1.3000000e+01   8.0324142e+00   5.3670559e+00   9.3506047e+00   9.0014400e+00
   1.3010000e+01   8.0324103e+00   5.3670500e+00   9.3506012e+00   9.0014364e+00
   1.3020000e+01   8.0324063e+00   5.3670441e+00   9.3505979e+00   9.0014329e+00
   1.3030000e+01   8.0324024e+00   5.3670383e+00   9.3505945e+00   9.0014294e+00
   1.3040000e+01   8.0323985e+00   5.3670325e+00   9.3505912e+00   9.0014260e+00
   1.3050000e+01   8.0323947e+00   5.3670267e+00   9.3505878e+00   9.0014225e+00
   1.3060000e+01   8.0323909e+00   5.3670210e+00   9.3505846e+00   9.0014191e+00
   1.3070000e+01   8.0323871e+00   5.3670153e+00   9.3505813e+00   9.0014157e+00
   1.3080000e+01   8.0323833e+00   5.3670097e+00   9.3505780e+00   9.0014123e+00
   1.3090000e+01   8.0323795e+00   5.3670041e+00   9.3505748e+00   9.0014090e+00
   1.3100000e+01   8.0323758e+00   5.3669985e+00   9.3505716e+00   9.0014057e+00
   1.3110000e+01   8.0323721e+00   5.3669930e+00   9.3505684e+00   9.0014023e+00
   1.3120000e+01   8.0323684e+00   5.3669875e+00   9.3505653e+00   9.0013991e+00
   1.3130000e+01   8.0323648e+00   5.3669820e+00   9.3505621e+00   9.0013958e+00
   1.3140000e+01   8.0323612e+00   5.3669766e+00   9.3505590e+00   9.0013926e+00
   1.3150000e+01   8.0323576e+00   5.3669712e+00   9.3505559e+00   9.0013894e+00
   1.3160000e+01   8.0323540e+00   5.3669659e+00   9.3505528e+00   9.0013862e+00
   1.3170000e+01   8.0323504e+00   5.3669606e+00   9.3505498e+00   9.0013830e+00
   1.3180000e+01   8.0323469e+00   5.3669553e+00   9.3505468e+00   9.0013798e+00
   1.3190000e+01   8.0323434e+00   5.3669501e+00   9.3505437e+00   9.0013767e+00
   1.3200000e+01   8.0323399e+00   5.3669449e+00   9.3505407e+00   9.0013736e+00
   1.3210000e+01   8.0323365e+00   5.3669397e+00   9.3505378e+00   9.0013705e+00
   1.3220000e+01   8.0323330e+00   5.3669346e+00   9.3505348e+00   9.0013674e+00
   1.3230000e+01   8.0323296e+00   5.3669295e+00   9.3505319e+00   9.0013644e+00
   1.3240000e+01   8.0323262e+00   5.3669244e+00   9.3505290e+00   9.0013614e+00
   1.3250000e+01   8.0323229e+00   5.3669194e+00   9.3505261e+00   9.0013584e+00
   1.3260000e+01   8.0323195e+00   5.3669144e+00   9.3505232e+00   9.0013554e+00
   1.3270000e+01   8.0323162e+00   5.3669094e+00   9.3505204e+00   9.0013524e+00
   1.3280000e+01   8.0323129e+00   5.3669045e+00   9.3505175e+00   9.0013495e+00
   1.3290000e+01   8.0323096e+00   5.3668996e+00   9.3505147e+00   9.0013466e+00
   1.3300000e+01   8.0323064e+00   5.3668948e+00   9.3505119e+00   9.0013437e+00
   1.3310000e+01   8.0323031e+00   5.3668899e+00   9.3505091e+00   9.0013408e+00
   1.3320000e+01   8.0322999e+00   5.3668851e+00   9.3505064e+00   9.0013379e+00
   1.3330000e+01   8.0322968e+00   5.3668804e+00   9.3505036e+00   9.0013351e+00
   1.3340000e+01   8.0322936e+00   5.3668757e+00   9.3505009e+00   9.0013322e+00
   1.3350000e+01   8.0322904e+00   5.3668710e+00   9.3504982e+00   9.0013294e+00
   1.3360000e+01   8.0322873e+00   5.3668663e+00   9.3504955e+00   9.0013267e+00
   1.3370000e+01   8.0322842e+00   5.3668617e+00   9.3504929e+00   9.0013239e+00
   1.3380000e+01   8.0322812e+00   5.3668571e+00   9.3504902e+00   9.0013211e+00
   1.3390000e+01   8.0322781e+00   5.3668525e+00   9.3504876e+00   9.0013184e+00
   1.3400000e+01   8.0322751e+00   5.3668480e+00   9.3504850e+00   9.0013157e+00
   1.3410000e+01   8.0322720e+00   5.3668435e+00   9.3504824e+00   9.0013130e+00
   1.3420000e+01   8.0322690e+00   5.3668390e+00   9.3504798e+00   9.0013103e+00
   1.3430000e+01   8.0322661e+00   5.3668345e+00   9.3504773e+00   9.0013077e+00
   1.3440000e+01   8.0322631e+00   5.3668301e+00   9.3504747e+00   9.0013050e+00
   1.3450000e+01   8.0322602e+00   5.3668257e+00   9.3504722e+00   9.0013024e+00
   1.3460000e+01   8.0322573e+00   5.3668214e+00   9.3504697e+00   9.0012998e+00
   1.3470000e+01   8.0322544e+00   5.3668170e+00   9.3504672e+00   9.0012972e+00
   1.3480000e+01   8.0322515e+00   5.3668128e+00   9.3504647e+00   9.0012947e+00
   1.3490000e+01   8.0322486e+00   5.3668085e+00   9.3504623e+00   9.0012921e+00
   1.3500000e+01   8.0322458e+00   5.3668042e+00   9.3504598e+00   9.0012896e+00
   1.3510000e+01   8.0322430e+00   5.3668000e+00   9.3504574e+00   9.0012871e+00
   1.3520000e+01   8.0322402e+00   5.3667959e+00   9.3504550e+00   9.0012846e+00
   1.3530000e+01   8.0322374e+00   5.3667917e+00   9.3504526e+00   9.0012821e+00
   1.3540000e+01   8.0322346e+00   5.3667876e+00   9.3504502e+00   9.0012796e+00
   1.3550000e+01   8.0322319e+00   5.3667835e+00   9.3504479e+00   9.0012772e+00
   1.3560000e+01   8.0322292e+00   5.3667794e+00   9.3504455e+00   9.0012747e+00
   1.3570000e+01   8.0322265e+00   5.3667754e+00   9.3504432e+00   9.0012723e+00
   1.3580000e+01   8.0322238e+00   5.3667714e+00   9.3504409e+00   9.0012699e+00
   1.3590000e+01   8.0322211e+00   5.3667674e+00   9.3504386e+00   9.0012675e+00
   1.3600000e+01   8.0322185e+00   5.3667634e+00   9.3504363e+00   9.0012652e+00
   1.3610000e+01   8.0322158e+00   5.3667595e+00   9.3504341e+00   9.0012628e+00
   1.3620000e+01   8.0322132e+00   5.3667556e+00   9.3504318e+00   9.0012605e+00
   1.3630000e+01   8.0322106e+00   5.3667517e+00   9.3504296e+00   9.0012582e+00
   1.3640000e+01   8.0322080e+00   5.3667478e+00   9.3504274e+00   9.0012559e+00
   1.3650000e+01   8.0322055e+00   5.3667440e+00   9.3504252e+00   9.0012536e+00
   1.3660000e+01   8.0322029e+00   5.3667402e+00   9.3504230e+00   9.0012513e+00
   1.3670000e+01   8.0322004e+00   5.3667364e+00   9.3504208e+00   9.0012490e+00
   1.3680000e+01   8.0321979e+00   5.3667327e+00   9.3504187e+00   9.0012468e+00
   1.3690000e+01   8.0321954e+00   5.3667289e+00   9.3504165e+00   9.0012446e+00
   1.3700000e+01   8.0321929e+00   5.3667252e+00   9.3504144e+00   9.0012424e+00
   1.3710000e+01   8.0321905e+00   5.3667216e+00   9.3504123e+00   9.0012402e+00
   1.3720000e+01   8.0321880e+00   5.3667179e+00   9.3504102e+00   9.0012380e+00
   1.3730000e+01   8.0321856e+00   5.3667143e+00   9.3504081e+00   9.0012358e+00
   1.3740000e+01   8.0321832e+00   5.3667107e+00   9.3504060e+00   9.0012337e+00
   1.3750000e+01   8.0321808e+00   5.3667071e+00   9.3504040e+00   9.0012315e+00
   1.3760000e+01   8.0321784e+00   5.3667036e+00   9.3504019e+00   9.0012294e+00
   1.3770000e+01   8.0321761e+00   5.3667000e+00   9.3503999e+00   9.0012273e+00
   1.3780000e+01   8.0321737e+00   5.3666965e+00   9.3503979e+00   9.0012252e+00
   1.3790000e+01   8.0321714e+00   5.3666931e+00   9.3503959e+00   9.0012231e+00
   1.3800000e+01   8.0321691e+00   5.3666896e+00   9.3503939e+00   9.0012211e+00
   1.3810000e+01   8.0321668e+00   5.3666862e+00   9.3503919e+00   9.0012190e+00
   1.3820000e+01   8.0321645e+00   5.3666828e+00   9.3503899e+00   9.0012170e+00
   1.3830000e+01   8.0321622e+00   5.3666794e+00   9.3503880e+00   9.0012150e+00
   1.3840000e+01   8.0321600e+00   5.3666760e+00   9.3503861e+00   9.0012129e+00
   1.3850000e+01   8.0321577e+00   5.3666727e+00   9.3503841e+00   9.0012109e+00
   1.3860000e+01   8.0321555e+00   5.3666694e+00   9.3503822e+00   9.0012090e+00
   1.3870000e+01   8.0321533e+00   5.3666661e+00   9.3503803e+00   9.0012070e+00
   1.3880000e+01   8.0321511e+00   5.3666628e+00   9.3503784e+00   9.0012050e+00
   1.3890000e+01   8.0321489e+00   5.3666595e+00   9.3503766e+00   9.0012031e+00
   1.3900000e+01   8.0321468e+00   5.3666563e+00   9.3503747e+00   9.0012012e+00
   1.3910000e+01   8.0321446e+00   5.3666531e+00   9.3503729e+00   9.0011992e+00
   1.3920000e+01   8.0321425e+00   5.3666499e+00   9.3503710e+00   9.0011973e+00
   1.3930000e+01   8.0321404e+00   5.3666467e+00   9.3503692e+00   9.0011955e+00
   1.3940000e+01   8.0321383e+00   5.3666436e+00   9.3503674e+00   9.0011936e+00
   1.3950000e+01   8.0321362e+00   5.3666405e+00   9.3503656e+00   9.0011917e+00
   1.3960000e+01   8.0321341e+00   5.3666374e+00   9.3503638e+00   9.0011899e+00
   1.3970000e+01   8.0321321e+00   5.3666343e+00   9.3503621e+00   9.0011880e+00
   1.3980000e+01   8.0321300e+00   5.3666312e+00   9.3503603e+00   9.0011862e+00
   1.3990000e+01   8.0321280e+00   5.3666282e+00   9.3503585e+00   9.0011844e+00
   1.4000000e+01   8.0321260e+00   5.3666252e+00   9.3503568e+00   9.0011826e+00
   1.4010000e+01   8.0321240e+00   5.3666222e+00   9.3503551e+00   9.0011808e+00
   1.4020000e+01   8.0321220e+00   5.3666192e+00   9.3503534e+00   9.0011790e+00
   1.4030000e+01   8.0321200e+00   5.3666163e+00   9.3503517e+00   9.0011772e+00
   1.4040000e+01   8.0321180e+00   5.3666133e+00   9.3503500e+00   9.0011755e+00
   1.4050000e+01   8.0321161e+00   5.3666104e+00   9.3503483e+00   9.0011737e+00
   1.4060000e+01   8.0321141e+00   5.3666075e+00   9.3503466e+00   9.0011720e+00
   1.4070000e+01   8.0321122e+00   5.3666046e+00   9.3503450e+00   9.0011703e+00
   1.4080000e+01   8.0321103e+00   5.3666018e+00   9.3503433e+00   9.0011686e+00
   1.4090000e+01   8.0321084e+00   5.3665989e+00   9.3503417e+00   9.0011669e+00
   1.4100000e+01   8.0321065e+00   5.3665961e+00   9.3503401e+00   9.0011652e+00
   1.4110000e+01   8.0321046e+00   5.3665933e+00   9.3503385e+00   9.0011635e+00
   1.4120000e+01   8.0321028e+00   5.3665905e+00   9.3503369e+00   9.0011619e+00
   1.4130000e+01   8.0321009e+00   5.3665878e+00   9.3503353e+00   9.0011602e+00
   1.4140000e+01   8.0320991e+00   5.3665850e+00   9.3503337e+00   9.0011586e+00
   1.4150000e+01   8.0320973e+00   5.3665823e+00   9.3503321e+00   9.0011570e+00
   1.4160000e+01   8.0320955e+00   5.3665796e+00   9.3503306e+00   9.0011553e+00
   1.4170000e+01   8.0320937e+00   5.3665769e+00   9.3503290e+00   9.0011537e+00
   1.4180000e+01   8.0320919e+00   5.3665743e+00   9.3503275e+00   9.0011521e+00
   1.4190000e+01   8.0320901e+00   5.3665716e+00   9.3503260e+00   9.0011505e+00
   1.4200000e+01   8.0320883e+00   5.3665690e+00   9.3503245e+00   9.0011490e+00
   1.4210000e+01   8.0320866e+00   5.3665664e+00   9.3503230e+00   9.0011474e+00
   1.4220000e+01   8.0320848e+00   5.3665638e+00   9.3503215e+00   9.0011459e+00
   1.4230000e+01   8.0320831e+00   5.3665612e+00   9.3503200e+00   9.0011443e+00
   1.4240000e+01   8.0320814e+00   5.3665586e+00   9.3503185e+00   9.0011428e+00
   1.4250000e+01   8.0320797e+00   5.3665561e+00   9.3503170e+00   9.0011413e+00
   1.4260000e+01   8.0320780e+00   5.3665535e+00   9.3503156e+00   9.0011398e+00
   1.4270000e+01   8.0320763e+00   5.3665510e+00   9.3503141e+00   9.0011383e+00
   1.4280000e+01   8.0320747e+00   5.3665485e+00   9.3503127e+00   9.0011368e+00
   1.4290000e+01   8.0320730e+00   5.3665461e+00   9.3503113e+00   9.0011353e+00
   1.4300000e+01   8.0320713e+00   5.3665436e+00   9.3503099e+00   9.0011338e+00
   1.4310000e+01   8.0320697e+00   5.3665411e+00   9.3503085e+00   9.0011324e+00
   1.4320000e+01   8.0320681e+00   5.3665387e+00   9.3503071e+00   9.0011309e+00
   1.4330000e+01   8.0320665e+00   5.3665363e+00   9.3503057e+00   9.0011295e+00
   1.4340000e+01   8.0320649e+00   5.3665339e+00   9.3503043e+00   9.0011280e+00
   1.4350000e+01   8.0320633e+00   5.3665315e+00   9.3503029e+00   9.0011266e+00
   1.4360000e+01   8.0320617e+00   5.3665292e+00   9.3503016e+00   9.0011252e+00
   1.4370000e+01   8.0320601e+00   5.3665268e+00   9.3503002e+00   9.0011238e+00
   1.4380000e+01   8.0320586e+00   5.3665245e+00   9.3502989e+00   9.0011224e+00
   1.4390000e+01   8.0320570e+00   5.3665222e+00   9.3502975e+00   9.0011210e+00
   1.4400000e+01   8.0320555e+00   5.3665199e+00   9.3502962e+00   9.0011196e+00
   1.4410000e+01   8.0320540e+00   5.3665176e+00   9.3502949e+00   9.0011183e+00
   1.4420000e+01   8.0320524e+00   5.3665153e+00   9.3502936e+00   9.0011169e+00
   1.4430000e+01   8.0320509e+00   5.3665131e+00   9.3502923e+00   9.0011156e+00
   1.4440000e+01   8.0320494e+00   5.3665108e+00   9.3502910e+00   9.0011142e+00
   1.4450000e+01   8.0320479e+00   5.3665086e+00   9.3502897e+00   9.0011129e+00
   1.4460000e+01   8.0320465e+00   5.3665064e+00   9.3502885e+00   9.0011116e+00
   1.4470000e+01   8.0320450e+00   5.3665042e+00   9.3502872e+00   9.0011103e+00
   1.4480000e+01   8.0320435e+00   5.3665020e+00   9.3502860e+00   9.0011090e+00
   1.4490000e+01   8.0320421e+00   5.3664999e+00   9.3502847e+00   9.0011077e+00
   1.4500000e+01   8.0320407e+00   5.3664977e+00   9.3502835e+00   9.0011064e+00
   1.4510000e+01   8.0320392e+00   5.3664956e+00   9.3502822e+00   9.0011051e+00
   1.4520000e+01   8.0320378e+00   5.3664935e+00   9.3502810e+00   9.0011039e+00
   1.4530000e+01   8.0320364e+00   5.3664914e+00   9.3502798e+00   9.0011026e+00
   1.4540000e+01   8.0320350e+00   5.3664893e+00   9.3502786e+00   9.0011014e+00
   1.4550000e+01   8.0320336e+00   5.3664872e+00   9.3502774e+00   9.0011001e+00
   1.4560000e+01   8.0320322e+00   5.3664851e+00   9.3502762e+00   9.0010989e+00
   1.4570000e+01   8.0320309e+00   5.3664831e+00   9.3502750e+00   9.0010977e+00
   1.4580000e+01   8.0320295e+00   5.3664811e+00   9.3502739e+00   9.0010964e+00
   1.4590000e+01   8.0320281e+00   5.3664790e+00   9.3502727e+00   9.0010952e+00
   1.4600000e+01   8.0320268e+00   5.3664770e+00   9.3502716e+00   9.0010940e+00
   1.4610000e+01   8.0320255e+00   5.3664750e+00   9.3502704e+00   9.0010929e+00
   1.4620000e+01   8.0320241e+00   5.3664731e+00   9.3502693e+00   9.0010917e+00
   1.4630000e+01   8.0320228e+00   5.3664711e+00   9.3502681e+00   9.0010905e+00
   1.4640000e+01   8.0320215e+00   5.3664691e+00   9.3502670e+00   9.0010893e+00
   1.4650000e+01   8.0320202e+00   5.3664672e+00   9.3502659e+00   9.0010882e+00
   1.4660000e+01   8.0320189e+00   5.3664653e+00   9.3502648e+00   9.0010870e+00
   1.4670000e+01   8.0320177e+00   5.3664634e+00   9.3502637e+00   9.0010859e+00
   1.4680000e+01   8.0320164e+00   5.3664615e+00   9.3502626e+00   9.0010847e+00
   1.4690000e+01   8.0320151e+00   5.3664596e+00   9.3502615e+00   9.0010836e+00
   1.4700000e+01   8.0320139e+00   5.3664577e+00   9.3502604e+00   9.0010825e+00
   1.4710000e+01   8.0320126e+00   5.3664558e+00   9.3502594e+00   9.0010814e+00
   1.4720000e+01   8.0320114e+00   5.3664540e+00   9.3502583e+00   9.0010803e+00
   1.4730000e+01   8.0320101e+00   5.3664521e+00   9.3502572e+00   9.0010792e+00
   1.4740000e+01   8.0320089e+00   5.3664503e+00   9.3502562e+00   9.0010781e+00
   1.4750000e+01   8.0320077e+00   5.3664485e+00   9.3502551e+00   9.0010770e+00
   1.4760000e+01   8.0320065e+00   5.3664467e+00   9.3502541e+00   9.0010759e+00
   1.4770000e+01   8.0320053e+00   5.3664449e+00   9.3502531e+00   9.0010749e+00
   1.4780000e+01   8.0320041e+00   5.3664431e+00   9.3502521e+00   9.0010738e+00
   1.4790000e+01   8.0320029e+00   5.3664414e+00   9.3502510e+00   9.0010727e+00
   1.4800000e+01   8.0320018e+00   5.3664396e+00   9.3502500e+00   9.0010717e+00
   1.4810000e+01   8.0320006e+00   5.3664379e+00   9.3502490e+00   9.0010706e+00
   1.4820000e+01   8.0319994e+00   5.3664362e+00   9.3502480e+00   9.0010696e+00
   1.4830000e+01   8.0319983e+00   5.3664344e+00   9.3502471e+00   9.0010686e+00
   1.4840000e+01   8.0319972e+00   5.3664327e+00   9.3502461e+00   9.0010676e+00
   1.4850000e+01   8.0319960e+00   5.3664310e+00   9.3502451e+00   9.0010666e+00
   1.4860000e+01   8.0319949e+00   5.3664294e+00   9.3502441e+00   9.0010656e+00
   1.4870000e+01   8.0319938e+00   5.3664277e+00   9.3502432e+00   9.0010646e+00
   1.4880000e+01   8.0319927e+00   5.3664260e+00   9.3502422e+00   9.0010636e+00
   1.4890000e+01   8.0319916e+00   5.3664244e+00   9.3502413e+00   9.0010626e+00
   1.4900000e+01   8.0319905e+00   5.3664227e+00   9.3502403e+00   9.0010616e+00
   1.4910000e+01   8.0319894e+00   5.3664211e+00   9.3502394e+00   9.0010606e+00
   1.4920000e+01   8.0319883e+00   5.3664195e+00   9.3502385e+00   9.0010597e+00
   1.4930000e+01   8.0319872e+00   5.3664179e+00   9.3502375e+00   9.0010587e+00
   1.4940000e+01   8.0319862e+00   5.3664163e+00   9.3502366e+00   9.0010578e+00
   1.4950000e+01   8.0319851e+00   5.3664147e+00   9.3502357e+00   9.0010568e+00
   1.4960000e+01   8.0319840e+00   5.3664131e+00   9.3502348e+00   9.0010559e+00
   1.4970000e+01   8.0319830e+00   5.3664116e+00   9.3502339e+00   9.0010549e+00
   1.4980000e+01   8.0319820e+00   5.3664100e+00   9.3502330e+00   9.0010540e+00
   1.4990000e+01   8.0319809e+00   5.3664085e+00   9.3502321e+00   9.0010531e+00
   1.5000000e+01   8.0319799e+00   5.3664070e+00   9.3502312e+00   9.0010522e+00
   1.5010000e+01   8.0319789e+00   5.3664054e+00   9.3502304e+00   9.0010513e+00
   1.5020000e+01   8.0319779e+00   5.3664039e+00   9.3502295e+00   9.0010504e+00
   1.5030000e+01   8.0319769e+00   5.3664024e+00   9.3502286e+00   9.0010495e+00
   1.5040000e+01   8.0319759e+00   5.3664009e+00   9.3502278e+00   9.0010486e+00
   1.5050000e+01   8.0319749e+00   5.3663995e+00   9.3502269e+00   9.0010477e+00
   1.5060000e+01   8.0319739e+00   5.3663980e+00   9.3502261e+00   9.0010468e+00
   1.5070000e+01   8.0319729e+00   5.3663965e+00   9.3502252e+00   9.0010459e+00
   1.5080000e+01   8.0319720e+00   5.3663951e+00   9.3502244e+00   9.0010451e+00
   1.5090000e+01   8.0319710e+00   5.3663937e+00   9.3502236e+00   9.0010442e+00
   1.5100000e+01   8.0319700e+00   5.3663922e+00   9.3502228e+00   9.0010434e+00
   1.5110000e+01   8.0319691e+00   5.3663908e+00   9.3502219e+00   9.0010425e+00
   1.5120000e+01   8.0319681e+00   5.3663894e+00   9.3502211e+00   9.0010417e+00
   1.5130000e+01   8.0319672e+00   5.3663880e+00   9.3502203e+00   9.0010408e+00
   1.5140000e+01   8.0319663e+00   5.3663866e+00   9.3502195e+00   9.0010400e+00
   1.5150000e+01   8.0319654e+00   5.3663852e+00   9.3502187e+00   9.0010392e+00
   1.5160000e+01   8.0319644e+00   5.3663838e+00   9.3502179e+00   9.0010384e+00
   1.5170000e+01   8.0319635e+00   5.3663825e+00   9.3502172e+00   9.0010375e+00
   1.5180000e+01   8.0319626e+00   5.3663811e+00   9.3502164e+00   9.0010367e+00
   1.5190000e+01   8.0319617e+00   5.3663798e+00   9.3502156e+00   9.0010359e+00
   1.5200000e+01   8.0319608e+00   5.3663785e+00   9.3502148e+00   9.0010351e+00
   1.5210000e+01   8.0319599e+00   5.3663771e+00   9.3502141e+00   9.0010343e+00
   1.5220000e+01   8.0319591e+00   5.3663758e+00   9.3502133e+00   9.0010336e+00
   1.5230000e+01   8.0319582e+00   5.3663745e+00   9.3502126e+00   9.0010328e+00
   1.5240000e+01   8.0319573e+00   5.3663732e+00   9.3502118e+00   9.0010320e+00
   1.5250000e+01   8.0319564e+00   5.3663719e+00   9.3502111e+00   9.0010312e+00
   1.5260000e+01   8.0319556e+00   5.3663706e+00   9.3502103e+00   9.0010305e+00
   1.5270000e+01   8.0319547e+00   5.3663693e+00   9.3502096e+00   9.0010297e+00
   1.5280000e+01   8.0319539e+00   5.3663681e+00   9.3502089e+00   9.0010289e+00
   1.5290000e+01   8.0319530e+00   5.3663668e+00   9.3502082e+00   9.0010282e+00
   1.5300000e+01   8.0319522e+00   5.3663656e+00   9.3502074e+00   9.0010274e+00
   1.5310000e+01   8.0319514e+00   5.3663643e+00   9.3502067e+00   9.0010267e+00
   1.5320000e+01   8.0319506e+00   5.3663631e+00   9.3502060e+00   9.0010260e+00
   1.5330000e+01   8.0319497e+00   5.3663619e+00   9.3502053e+00   9.0010252e+00
   1.5340000e+01   8.0319489e+00   5.3663607e+00   9.3502046e+00   9.0010245e+00
   1.5350000e+01   8.0319481e+00   5.3663595e+00   9.3502039e+00   9.0010238e+00
   1.5360000e+01   8.0319473e+00   5.3663583e+00   9.3502032e+00   9.0010231e+00
   1.5370000e+01   8.0319465e+00   5.3663571e+00   9.3502025e+00   9.0010224e+00
   1.5380000e+01   8.0319457e+00   5.3663559e+00   9.3502019e+00   9.0010217e+00
   1.5390000e+01   8.0319449e+00   5.3663547e+00   9.3502012e+00   9.0010210e+00
   1.5400000e+01   8.0319442e+00   5.3663536e+00   9.3502005e+00   9.0010203e+00
   1.5410000e+01   8.0319434e+00   5.3663524e+00   9.3501998e+00   9.0010196e+00
   1.5420000e+01   8.0319426e+00   5.3663512e+00   9.3501992e+00   9.0010189e+00
   1.5430000e+01   8.0319418e+00   5.3663501e+00   9.3501985e+00   9.0010182e+00
   1.5440000e+01   8.0319411e+00   5.3663490e+00   9.3501979e+00   9.0010175e+00
   1.5450000e+01   8.0319403e+00   5.3663478e+00   9.3501972e+00   9.0010168e+00
   1.5460000e+01   8.0319396e+00   5.3663467e+00   9.3501966e+00   9.0010162e+00
   1.5470000e+01   8.0319388e+00   5.3663456e+00   9.3501959e+00   9.0010155e+00
   1.5480000e+01   8.0319381e+00   5.3663445e+00   9.3501953e+00   9.0010148e+00
   1.5490000e+01   8.0319374e+00   5.3663434e+00   9.3501947e+00   9.0010142e+00
   1.5500000e+01   8.0319366e+00   5.3663423e+00   9.3501940e+00   9.0010135e+00
   1.5510000e+01   8.0319359e+00   5.3663412e+00   9.3501934e+00   9.0010129e+00
   1.5520000e+01   8.0319352e+00   5.3663402e+00   9.3501928e+00   9.0010123e+00
   1.5530000e+01   8.0319345e+00   5.3663391e+00   9.3501922e+00   9.0010116e+00
   1.5540000e+01   8.0319338e+00   5.3663380e+00   9.3501916e+00   9.0010110e+00
   1.5550000e+01   8.0319331e+00   5.3663370e+00   9.3501910e+00   9.0010104e+00
   1.5560000e+01   8.0319324e+00   5.3663359e+00   9.3501904e+00   9.0010097e+00
   1.5570000e+01   8.0319317e+00   5.3663349e+00   9.3501898e+00   9.0010091e+00
   1.5580000e+01   8.0319310e+00   5.3663339e+00   9.3501892e+00   9.0010085e+00
   1.5590000e+01   8.0319303e+00   5.3663328e+00   9.3501886e+00   9.0010079e+00
   1.5600000e+01   8.0319296e+00   5.3663318e+00   9.3501880e+00   9.0010073e+00
   1.5610000e+01   8.0319289e+00   5.3663308e+00   9.3501874e+00   9.0010067e+00
   1.5620000e+01   8.0319283e+00   5.3663298e+00   9.3501868e+00   9.0010061e+00
   1.5630000e+01   8.0319276e+00   5.3663288e+00   9.3501863e+00   9.0010055e+00
   1.5640000e+01   8.0319269e+00   5.3663278e+00   9.3501857e+00   9.0010049e+00
   1.5650000e+01   8.0319263e+00   5.3663268e+00   9.3501851e+00   9.0010043e+00
   1.5660000e+01   8.0319256e+00   5.3663258e+00   9.3501846e+00   9.0010037e+00
   1.5670000e+01   8.0319250e+00   5.3663249e+00   9.3501840e+00   9.0010031e+00
   1.5680000e+01   8.0319243e+00   5.3663239e+00   9.3501835e+00   9.0010025e+00
   1.5690000e+01   8.0319237e+00   5.3663229e+00   9.3501829e+00   9.0010020e+00
   1.5700000e+01   8.0319230e+00   5.3663220e+00   9.3501824e+00   9.0010014e+00
   1.5710000e+01   8.0319224e+00   5.3663211e+00   9.3501818e+00   9.0010008e+00
   1.5720000e+01   8.0319218e+00   5.3663201e+00   9.3501813e+00   9.0010003e+00
   1.5730000e+01   8.0319212e+00   5.3663192e+00   9.3501807e+00   9.0009997e+00
   1.5740000e+01   8.0319205e+00   5.3663183e+00   9.3501802e+00   9.0009992e+00
   1.5750000e+01   8.0319199e+00   5.3663173e+00   9.3501797e+00   9.0009986e+00
   1.5760000e+01   8.0319193e+00   5.3663164e+00   9.3501791e+00   9.0009981e+00
   1.5770000e+01   8.0319187e+00   5.3663155e+00   9.3501786e+00   9.0009975e+00
   1.5780000e+01   8.0319181e+00   5.3663146e+00   9.3501781e+00   9.0009970e+00
   1.5790000e+01   8.0319175e+00   5.3663137e+00   9.3501776e+00   9.0009965e+00
   1.5800000e+01   8.0319169e+00   5.3663128e+00   9.3501771e+00   9.0009959e+00
   1.5810000e+01   8.0319163e+00   5.3663119e+00   9.3501766e+00   9.0009954e+00
   1.5820000e+01   8.0319157e+00   5.3663111e+00   9.3501761e+00   9.0009949e+00
   1.5830000e+01   8.0319151e+00   5.3663102e+00   9.3501756e+00   9.0009943e+00
   1.5840000e+01   8.0319146e+00   5.3663093e+00   9.3501751e+00   9.0009938e+00
   1.5850000e+01   8.0319140e+00   5.3663085e+00   9.3501746e+00   9.0009933e+00
   1.5860000e+01   8.0319134e+00   5.3663076e+00   9.3501741e+00   9.0009928e+00
   1.5870000e+01   8.0319129e+00   5.3663068e+00   9.3501736e+00   9.0009923e+00
   1.5880000e+01   8.0319123e+00   5.3663059e+00   9.3501731e+00   9.0009918e+00
   1.5890000e+01   8.0319117e+00   5.3663051e+00   9.3501726e+00   9.0009913e+00
   1.5900000e+01   8.0319112e+00   5.3663043e+00   9.3501722e+00   9.0009908e+00
   1.5910000e+01   8.0319106e+00   5.3663034e+00   9.3501717e+00   9.0009903e+00
   1.5920000e+01   8.0319101e+00   5.3663026e+00   9.3501712e+00   9.0009898e+00
   1.5930000e+01   8.0319095e+00   5.3663018e+00   9.3501707e+00   9.0009893e+00
   1.5940000e+01   8.0319090e+00   5.3663010e+00   9.3501703e+00   9.0009888e+00
   1.5950000e+01   8.0319084e+00   5.3663002e+00   9.3501698e+00   9.0009884e+00
   1.5960000e+01   8.0319079e+00   5.3662994e+00   9.3501694e+00   9.0009879e+00
   1.5970000e+01   8.0319074e+00   5.3662986e+00   9.3501689e+00   9.0009874e+00
   1.5980000e+01   8.0319069e+00   5.3662978e+00   9.3501684e+00   9.0009869e+00
   1.5990000e+01   8.0319063e+00   5.3662970e+00   9.3501680e+00   9.0009865e+00
   1.6000000e+01   8.0319058e+00   5.3662963e+00   9.3501675e+00   9.0009860e+00
   1.6010000e+01   8.0319053e+00   5.3662955e+00   9.3501671e+00   9.0009856e+00
   1.6020000e+01   8.0319048e+00   5.3662947e+00   9.3501667e+00   9.0009851e+00
   1.6030000e+01   8.0319043e+00   5.3662940e+00   9.3501662e+00   9.0009846e+00
   1.6040000e+01   8.0319038e+00   5.3662932e+00   9.3501658e+00   9.0009842e+00
   1.6050000e+01   8.0319033e+00   5.3662924e+00   9.3501654e+00   9.0009837e+00
   1.6060000e+01   8.0319028e+00   5.3662917e+00   9.3501649e+00   9.0009833e+00
   1.6070000e+01   8.0319023e+00   5.3662910e+00   9.3501645e+00   9.0009829e+00
   1.6080000e+01   8.0319018e+00   5.3662902e+00   9.3501641e+00   9.0009824e+00
   1.6090000e+01   8.0319013e+00   5.3662895e+00   9.3501637e+00   9.0009820e+00
   1.6100000e+01   8.0319008e+00   5.3662888e+00   9.3501632e+00   9.0009815e+00
   1.6110000e+01   8.0319003e+00   5.3662880e+00   9.3501628e+00   9.0009811e+00
   1.6120000e+01   8.0318998e+00   5.3662873e+00   9.3501624e+00   9.0009807e+00
   1.6130000e+01   8.0318994e+00   5.3662866e+00   9.3501620e+00   9.0009803e+00
   1.6140000e+01   8.0318989e+00   5.3662859e+00   9.3501616e+00   9.0009798e+00
   1.6150000e+01   8.0318984e+00   5.3662852e+00   9.3501612e+00   9.0009794e+00
   1.6160000e+01   8.0318980e+00   5.3662845e+00   9.3501608e+00   9.0009790e+00
   1.6170000e+01   8.0318975e+00   5.3662838e+00   9.3501604e+00   9.0009786e+00
   1.6180000e+01   8.0318970e+00   5.3662831e+00   9.3501600e+00   9.0009782e+00
   1.6190000e+01   8.0318966e+00   5.3662825e+00   9.3501596e+00   9.0009778e+00
   1.6200000e+01   8.0318961e+00   5.3662818e+00   9.3501592e+00   9.0009774e+00
   1.6210000e+01   8.0318957e+00   5.3662811e+00   9.3501588e+00   9.0009770e+00
   1.6220000e+01   8.0318952e+00   5.3662804e+00   9.3501584e+00   9.0009766e+00
   1.6230000e+01   8.0318948e+00   5.3662798e+00   9.3501581e+00   9.0009762e+00
   1.6240000e+01   8.0318943e+00   5.3662791e+00   9.3501577e+00   9.0009758e+00
   1.6250000e+01   8.0318939e+00   5.3662785e+00   9.3501573e+00   9.0009754e+00
   1.6260000e+01   8.0318935e+00   5.3662778e+00   9.3501569e+00   9.0009750e+00
   1.6270000e+01   8.0318930e+00   5.3662772e+00   9.3501566e+00   9.0009746e+00
   1.6280000e+01   8.0318926e+00   5.3662765e+00   9.3501562e+00   9.0009742e+00
   1.6290000e+01   8.0318922e+00   5.3662759e+00   9.3501558e+00   9.0009738e+00
   1.6300000e+01   8.0318918e+00   5.3662752e+00   9.3501555e+00   9.0009735e+00
   1.6310000e+01   8.0318913e+00   5.3662746e+00   9.3501551e+00   9.0009731e+00
   1.6320000e+01   8.0318909e+00   5.3662740e+00   9.3501547e+00   9.0009727e+00
   1.6330000e+01   8.0318905e+00   5.3662734e+00   9.3501544e+00   9.0009723e+00
   1.6340000e+01   8.0318901e+00   5.3662727e+00   9.3501540e+00   9.0009720e+00
   1.6350000e+01   8.0318897e+00   5.3662721e+00   9.3501537e+00   9.0009716e+00
   1.6360000e+01   8.0318893e+00   5.3662715e+00   9.3501533e+00   9.0009712e+00
   1.6370000e+01   8.0318889e+00   5.3662709e+00   9.3501530e+00   9.0009709e+00
   1.6380000e+01   8.0318885e+00   5.3662703e+00   9.3501526e+00   9.0009705e+00
   1.6390000e+01   8.0318881e+00   5.3662697e+00   9.3501523e+00   9.0009702e+00
   1.6400000e+01   8.0318877e+00   5.3662691e+00   9.3501519e+00   9.0009698e+00
   1.6410000e+01   8.0318873e+00   5.3662685e+00   9.3501516e+00   9.0009695e+00
   1.6420000e+01   8.0318869e+00   5.3662680e+00   9.3501513e+00   9.0009691e+00
   1.6430000e+01   8.0318865e+00   5.3662674e+00   9.3501509e+00   9.0009688e+00
   1.6440000e+01   8.0318861e+00   5.3662668e+00   9.3501506e+00   9.0009684e+00
   1.6450000e+01   8.0318857e+00   5.3662662e+00   9.3501503e+00   9.0009681e+00
   1.6460000e+01   8.0318853e+00   5.3662657e+00   9.3501499e+00   9.0009677e+00
   1.6470000e+01   8.0318850e+00   5.3662651e+00   9.3501496e+00   9.0009674e+00
   1.6480000e+01   8.0318846e+00   5.3662645e+00   9.3501493e+00   9.0009671e+00
   1.6490000e+01   8.0318842e+00   5.3662640e+00   9.3501490e+00   9.0009667e+00
   1.6500000e+01   8.0318838e+00   5.3662634e+00   9.3501487e+00   9.0009664e+00
   1.6510000e+01   8.0318835e+00   5.3662629e+00   9.3501483e+00   9.0009661e+00
   1.6520000e+01   8.0318831e+00   5.3662623e+00   9.3501480e+00   9.0009658e+00
   1.6530000e+01   8.0318828e+00   5.3662618e+00   9.3501477e+00   9.0009654e+00
   1.6540000e+01   8.0318824e+00   5.3662613e+00   9.3501474e+00   9.0009651e+00
   1.6550000e+01   8.0318820e+00   5.3662607e+00   9.3501471e+00   9.0009648e+00
   1.6560000e+01   8.0318817e+00   5.3662602e+00   9.3501468e+00   9.0009645e+00
   1.6570000e+01   8.0318813e+00   5.3662597e+00   9.3501465e+00   9.0009642e+00
   1.6580000e+01   8.0318810e+00   5.3662591e+00   9.3501462e+00   9.0009638e+00
   1.6590000e+01   8.0318806e+00   5.3662586e+00   9.3501459e+00   9.0009635e+00
   1.6600000e+01   8.0318803e+00   5.3662581e+00   9.3501456e+00   9.0009632e+00
   1.6610000e+01   8.0318799e+00   5.3662576e+00   9.3501453e+00   9.0009629e+00
   1.6620000e+01   8.0318796e+00   5.3662571e+00   9.3501450e+00   9.0009626e+00
   1.6630000e+01   8.0318793e+00   5.3662566e+00   9.3501447e+00   9.0009623e+00
   1.6640000e+01   8.0318789e+00   5.3662561e+00   9.3501444e+00   9.0009620e+00
   1.6650000e+01   8.0318786e+00   5.3662556e+00   9.3501441e+00   9.0009617e+00
   1.6660000e+01   8.0318783e+00   5.3662551e+00   9.3501439e+00   9.0009614e+00
   1.6670000e+01   8.0318779e+00   5.3662546e+00   9.3501436e+00   9.0009611e+00
   1.6680000e+01   8.0318776e+00   5.3662541e+00   9.3501433e+00   9.0009608e+00
   1.6690000e+01   8.0318773e+00   5.3662536e+00   9.3501430e+00   9.0009605e+00
   1.6700000e+01   8.0318769e+00   5.3662531e+00   9.3501427e+00   9.0009602e+00
   1.6710000e+01   8.0318766e+00   5.3662526e+00   9.3501425e+00   9.0009600e+00
   1.6720000e+01   8.0318763e+00   5.3662522e+00   9.3501422e+00   9.0009597e+00
   1.6730000e+01   8.0318760e+00   5.3662517e+00   9.3501419e+00   9.0009594e+00
   1.6740000e+01   8.0318757e+00   5.3662512e+00   9.3501416e+00   9.0009591e+00
   1.6750000e+01   8.0318754e+00   5.3662507e+00   9.3501414e+00   9.0009588e+00
   1.6760000e+01   8.0318750e+00   5.3662503e+00   9.3501411e+00   9.0009586e+00
   1.6770000e+01   8.0318747e+00   5.3662498e+00   9.3501408e+00   9.0009583e+00
   1.6780000e+01   8.0318744e+00   5.3662494e+00   9.3501406e+00   9.0009580e+00
   1.6790000e+01   8.0318741e+00   5.3662489e+00   9.3501403e+00   9.0009577e+00
   1.6800000e+01   8.0318738e+00   5.3662485e+00   9.3501400e+00   9.0009575e+00
   1.6810000e+01   8.0318735e+00   5.3662480e+00   9.3501398e+00   9.0009572e+00
   1.6820000e+01   8.0318732e+00   5.3662476e+00   9.3501395e+00   9.0009569e+00
   1.6830000e+01   8.0318729e+00   5.3662471e+00   9.3501393e+00   9.0009567e+00
   1.6840000e+01   8.0318726e+00   5.3662467e+00   9.3501390e+00   9.0009564e+00
   1.6850000e+01   8.0318723e+00   5.3662462e+00   9.3501388e+00   9.0009561e+00
   1.6860000e+01   8.0318721e+00   5.3662458e+00   9.3501385e+00   9.0009559e+00
   1.6870000e+01   8.0318718e+00   5.3662454e+00   9.3501383e+00   9.0009556e+00
   1.6880000e+01   8.0318715e+00   5.3662450e+00   9.3501380e+00   9.0009554e+00
   1.6890000e+01   8.0318712e+00   5.3662445e+00   9.3501378e+00   9.0009551e+00
   1.6900000e+01   8.0318709e+00   5.3662441e+00   9.3501375e+00   9.0009549e+00
   1.6910000e+01   8.0318706e+00   5.3662437e+00   9.3501373e+00   9.0009546e+00
   1.6920000e+01   8.0318704e+00   5.3662433e+00   9.3501371e+00   9.0009544e+00
   1.6930000e+01   8.0318701e+00   5.3662429e+00   9.3501368e+00   9.0009541e+00
   1.6940000e+01   8.0318698e+00   5.3662424e+00   9.3501366e+00   9.0009539e+00
   1.6950000e+01   8.0318695e+00   5.3662420e+00   9.3501364e+00   9.0009536e+00
   1.6960000e+01   8.0318693e+00   5.3662416e+00   9.3501361e+00   9.0009534e+00
   1.6970000e+01   8.0318690e+00   5.3662412e+00   9.3501359e+00   9.0009531e+00
   1.6980000e+01   8.0318687e+00   5.3662408e+00   9.3501357e+00   9.0009529e+00
   1.6990000e+01   8.0318685e+00   5.3662404e+00   9.3501354e+00   9.0009527e+00
   1.7000000e+01   8.0318682e+00   5.3662400e+00   9.3501352e+00   9.0009524e+00
   1.7010000e+01   8.0318679e+00   5.3662397e+00   9.3501350e+00   9.0009522e+00
   1.7020000e+01   8.0318677e+00   5.3662393e+00   9.3501348e+00   9.0009520e+00
   1.7030000e+01   8.0318674e+00   5.3662389e+00   9.3501345e+00   9.0009517e+00
   1.7040000e+01   8.0318672e+00   5.3662385e+00   9.3501343e+00   9.0009515e+00
   1.7050000e+01   8.0318669e+00   5.3662381e+00   9.3501341e+00   9.0009513e+00
   1.7060000e+01   8.0318666e+00   5.3662377e+00   9.3501339e+00   9.0009511e+00
   1.7070000e+01   8.0318664e+00   5.3662374e+00   9.3501337e+00   9.0009508e+00
   1.7080000e+01   8.0318661e+00   5.3662370e+00   9.3501334e+00   9.0009506e+00
   1.7090000e+01   8.0318659e+00   5.3662366e+00   9.3501332e+00   9.0009504e+00
   1.7100000e+01   8.0318657e+00   5.3662362e+00   9.3501330e+00   9.0009502e+00
   1.7110000e+01   8.0318654e+00   5.3662359e+00   9.3501328e+00   9.0009499e+00
   1.7120000e+01   8.0318652e+00   5.3662355e+00   9.3501326e+00   9.0009497e+00
   1.7130000e+01   8.0318649e+00   5.3662352e+00   9.3501324e+00   9.0009495e+00
   1.7140000e+01   8.0318647e+00   5.3662348e+00   9.3501322e+00   9.0009493e+00
   1.7150000e+01   8.0318644e+00   5.3662344e+00   9.3501320e+00   9.0009491e+00
   1.7160000e+01   8.0318642e+00   5.3662341e+00   9.3501318e+00   9.0009489e+00
   1.7170000e+01   8.0318640e+00   5.3662337e+00   9.3501316e+00   9.0009487e+00
   1.7180000e+01   8.0318637e+00   5.3662334e+00   9.3501314e+00   9.0009485e+00
   1.7190000e+01   8.0318635e+00   5.3662330e+00   9.3501312e+00   9.0009482e+00
   1.7200000e+01   8.0318633e+00   5.3662327e+00   9.3501310e+00   9.0009480e+00
   1.7210000e+01   8.0318630e+00   5.3662323e+00   9.3501308e+00   9.0009478e+00
   1.7220000e+01   8.0318628e+00   5.3662320e+00   9.3501306e+00   9.0009476e+00
   1.7230000e+01   8.0318626e+00   5.3662317e+00   9.3501304e+00   9.0009474e+00
   1.7240000e+01   8.0318624e+00   5.3662313e+00   9.3501302e+00   9.0009472e+00
   1.7250000e+01   8.0318621e+00   5.3662310e+00   9.3501300e+00   9.0009470e+00
   1.7260000e+01   8.0318619e+00   5.3662307e+00   9.3501298e+00   9.0009468e+00
   1.7270000e+01   8.0318617e+00   5.3662303e+00   9.3501296e+00   9.0009466e+00
   1.7280000e+01   8.0318615e+00   5.3662300e+00   9.3501294e+00   9.0009464e+00
   1.7290000e+01   8.0318613e+00   5.3662297e+00   9.3501293e+00   9.0009462e+00
   1.7300000e+01   8.0318611e+00   5.3662294e+00   9.3501291e+00   9.0009461e+00
   1.7310000e+01   8.0318608e+00   5.3662291e+00   9.3501289e+00   9.0009459e+00
   1.7320000e+01   8.0318606e+00   5.3662287e+00   9.3501287e+00   9.0009457e+00
   1.7330000e+01   8.0318604e+00   5.3662284e+00   9.3501285e+00   9.0009455e+00
   1.7340000e+01   8.0318602e+00   5.3662281e+00   9.3501283e+00   9.0009453e+00
   1.7350000e+01   8.0318600e+00   5.3662278e+00   9.3501282e+00   9.0009451e+00
   1.7360000e+01   8.0318598e+00   5.3662275e+00   9.3501280e+00   9.0009449e+00
   1.7370000e+01   8.0318596e+00   5.3662272e+00   9.3501278e+00   9.0009447e+00
   1.7380000e+01   8.0318594e+00   5.3662269e+00   9.3501276e+00   9.0009446e+00
   1.7390000e+01   8.0318592e+00   5.3662266e+00   9.3501275e+00   9.0009444e+00
   1.7400000e+01   8.0318590e+00   5.3662263e+00   9.3501273e+00   9.0009442e+00
   1.7410000e+01   8.0318588e+00   5.3662260e+00   9.3501271e+00   9.0009440e+00
   1.7420000e+01   8.0318586e+00   5.3662257e+00   9.3501269e+00   9.0009438e+00
   1.7430000e+01   8.0318584e+00   5.3662254e+00   9.3501268e+00   9.0009437e+00
   1.7440000e+01   8.0318582e+00   5.3662251e+00   9.3501266e+00   9.0009435e+00
   1.7450000e+01   8.0318580e+00   5.3662248e+00   9.3501264e+00   9.0009433e+00
   1.7460000e+01   8.0318578e+00   5.3662245e+00   9.3501263e+00   9.0009432e+00
   1.7470000e+01   8.0318576e+00   5.3662242e+00   9.3501261e+00   9.0009430e+00
   1.7480000e+01   8.0318574e+00   5.3662239e+00   9.3501259e+00   9.0009428e+00
   1.7490000e+01   8.0318572e+00   5.3662237e+00   9.3501258e+00   9.0009426e+00
   1.7500000e+01   8.0318570e+00   5.3662234e+00   9.3501256e+00   9.0009425e+00
   1.7510000e+01   8.0318569e+00   5.3662231e+00   9.3501255e+00   9.0009423e+00
   1.7520000e+01   8.0318567e+00   5.3662228e+00   9.3501253e+00   9.0009421e+00
   1.7530000e+01   8.0318565e+00   5.3662225e+00   9.3501251e+00   9.0009420e+00
   1.7540000e+01   8.0318563e+00   5.3662223e+00   9.3501250e+00   9.0009418e+00
   1.7550000e+01   8.0318561e+00   5.3662220e+00   9.3501248e+00   9.0009416e+00
   1.7560000e+01   8.0318559e+00   5.3662217e+00   9.3501247e+00   9.0009415e+00
   1.7570000e+01   8.0318558e+00   5.3662215e+00   9.3501245e+00   9.0009413e+00
   1.7580000e+01   8.0318556e+00   5.3662212e+00   9.3501244e+00   9.0009412e+00
   1.7590000e+01   8.0318554e+00   5.3662209e+00   9.3501242e+00   9.0009410e+00
   1.7600000e+01   8.0318552e+00   5.3662207e+00   9.3501241e+00   9.0009409e+00
   1.7610000e+01   8.0318551e+00   5.3662204e+00   9.3501239e+00   9.0009407e+00
   1.7620000e+01   8.0318549e+00   5.3662201e+00   9.3501238e+00   9.0009405e+00
   1.7630000e+01   8.0318547e+00   5.3662199e+00   9.3501236e+00   9.0009404e+00
   1.7640000e+01   8.0318545e+00   5.3662196e+00   9.3501235e+00   9.0009402e+00
   1.7650000e+01   8.0318544e+00   5.3662194e+00   9.3501233e+00   9.0009401e+00
   1.7660000e+01   8.0318542e+00   5.3662191e+00   9.3501232e+00   9.0009399e+00
   1.7670000e+01   8.0318540e+00   5.3662189e+00   9.3501230e+00   9.0009398e+00
   1.7680000e+01   8.0318539e+00   5.3662186e+00   9.3501229e+00   9.0009396e+00
   1.7690000e+01   8.0318537e+00   5.3662184e+00   9.3501227e+00   9.0009395e+00
   1.7700000e+01   8.0318535e+00   5.3662181e+00   9.3501226e+00   9.0009393e+00
   1.7710000e+01   8.0318534e+00   5.3662179e+00   9.3501225e+00   9.0009392e+00
   1.7720000e+01   8.0318532e+00   5.3662176e+00   9.3501223e+00   9.0009391e+00
   1.7730000e+01   8.0318530e+00   5.3662174e+00   9.3501222e+00   9.0009389e+00
   1.7740000e+01   8.0318529e+00   5.3662172e+00   9.3501220e+00   9.0009388e+00
   1.7750000e+01   8.0318527e+00   5.3662169e+00   9.3501219e+00   9.0009386e+00
   1.7760000e+01   8.0318526e+00   5.3662167e+00   9.3501218e+00   9.0009385e+00
   1.7770000e+01   8.0318524e+00   5.3662165e+00   9.3501216e+00   9.0009383e+00
   1.7780000e+01   8.0318523e+00   5.3662162e+00   9.3501215e+00   9.0009382e+00
   1.7790000e+01   8.0318521e+00   5.3662160e+00   9.3501214e+00   9.0009381e+00
   1.7800000e+01   8.0318520e+00   5.3662158e+00   9.3501212e+00   9.0009379e+00
   1.7810000e+01   8.0318518e+00   5.3662155e+00   9.3501211e+00   9.0009378e+00
   1.7820000e+01   8.0318516e+00   5.3662153e+00   9.3501210e+00   9.0009377e+00
   1.7830000e+01   8.0318515e+00   5.3662151e+00   9.3501208e+00   9.0009375e+00
   1.7840000e+01   8.0318513e+00   5.3662149e+00   9.3501207e+00   9.0009374e+00
   1.7850000e+01   8.0318512e+00   5.3662146e+00   9.3501206e+00   9.0009373e+00
   1.7860000e+01   8.0318511e+00   5.3662144e+00   9.3501205e+00   9.0009371e+00
   1.7870000e+01   8.0318509e+00   5.3662142e+00   9.3501203e+00   9.0009370e+00
   1.7880000e+01   8.0318508e+00   5.3662140e+00   9.3501202e+00   9.0009369e+00
   1.7890000e+01   8.0318506e+00   5.3662138e+00   9.3501201e+00   9.0009367e+00
   1.7900000e+01   8.0318505e+00   5.3662136e+00   9.3501200e+00   9.0009366e+00
   1.7910000e+01   8.0318503e+00   5.3662133e+00   9.3501198e+00   9.0009365e+00
   1.7920000e+01   8.0318502e+00   5.3662131e+00   9.3501197e+00   9.0009364e+00
   1.7930000e+01   8.0318500e+00   5.3662129e+00   9.3501196e+00   9.0009362e+00
   1.7940000e+01   8.0318499e+00   5.3662127e+00   9.3501195e+00   9.0009361e+00
   1.7950000e+01   8.0318498e+00   5.3662125e+00   9.3501194e+00   9.0009360e+00
   1.7960000e+01   8.0318496e+00   5.3662123e+00   9.3501192e+00   9.0009359e+00
   1.7970000e+01   8.0318495e+00   5.3662121e+00   9.3501191e+00   9.0009357e+00
   1.7980000e+01   8.0318494e+00   5.3662119e+00   9.3501190e+00   9.0009356e+00
   1.7990000e+01   8.0318492e+00   5.3662117e+00   9.3501189e+00   9.0009355e+00
   1.8000000e+01   8.0318491e+00   5.3662115e+00   9.3501188e+00   9.0009354e+00
   1.8010000e+01   8.0318490e+00   5.3662113e+00   9.3501187e+00   9.0009353e+00
   1.8020000e+01   8.0318488e+00   5.3662111e+00   9.3501186e+00   9.0009351e+00
   1.8030000e+01   8.0318487e+00   5.3662109e+00   9.3501184e+00   9.0009350e+00
   1.8040000e+01   8.0318486e+00   5.3662107e+00   9.3501183e+00   9.0009349e+00
   1.8050000e+01   8.0318484e+00   5.3662105e+00   9.3501182e+00   9.0009348e+00
   1.8060000e+01   8.0318483e+00   5.3662103e+00   9.3501181e+00   9.0009347e+00
   1.8070000e+01   8.0318482e+00   5.3662101e+00   9.3501180e+00   9.0009346e+00
   1.8080000e+01   8.0318481e+00   5.3662099e+00   9.3501179e+00   9.0009344e+00
   1.8090000e+01   8.0318479e+00   5.3662098e+00   9.3501178e+00   9.0009343e+00
   1.8100000e+01   8.0318478e+00   5.3662096e+00   9.3501177e+00   9.0009342e+00
   1.8110000e+01   8.0318477e+00   5.3662094e+00   9.3501176e+00   9.0009341e+00
   1.8120000e+01   8.0318476e+00   5.3662092e+00   9.3501175e+00   9.0009340e+00
   1.8130000e+01   8.0318474e+00   5.3662090e+00   9.3501174e+00   9.0009339e+00
   1.8140000e+01   8.0318473e+00   5.3662088e+00   9.3501172e+00   9.0009338e+00
   1.8150000e+01   8.0318472e+00   5.3662086e+00   9.3501171e+00   9.0009337e+00
   1.8160000e+01   8.0318471e+00   5.3662085e+00   9.3501170e+00   9.0009336e+00
   1.8170000e+01   8.0318469e+00   5.3662083e+00   9.3501169e+00   9.0009335e+00
   1.8180000e+01   8.0318468e+00   5.3662081e+00   9.3501168e+00   9.0009334e+00
   1.8190000e+01   8.0318467e+00   5.3662079e+00   9.3501167e+00   9.0009332e+00
   1.8200000e+01   8.0318466e+00   5.3662078e+00   9.3501166e+00   9.0009331e+00
   1.8210000e+01   8.0318465e+00   5.3662076e+00   9.3501165e+00   9.0009330e+00
   1.8220000e+01   8.0318464e+00   5.3662074e+00   9.3501164e+00   9.0009329e+00
   1.8230000e+01   8.0318462e+00   5.3662072e+00   9.3501163e+00   9.0009328e+00
   1.8240000e+01   8.0318461e+00   5.3662071e+00   9.3501162e+00   9.0009327e+00
   1.8250000e+01   8.0318460e+00   5.3662069e+00   9.3501161e+00   9.0009326e+00
   1.8260000e+01   8.0318459e+00   5.3662067e+00   9.3501160e+00   9.0009325e+00
   1.8270000e+01   8.0318458e+00   5.3662066e+00   9.3501159e+00   9.0009324e+00
   1.8280000e+01   8.0318457e+00   5.3662064e+00   9.3501159e+00   9.0009323e+00
   1.8290000e+01   8.0318456e+00   5.3662062e+00   9.3501158e+00   9.0009322e+00
   1.8300000e+01   8.0318455e+00   5.3662061e+00   9.3501157e+00   9.0009321e+00
   1.8310000e+01   8.0318454e+00   5.3662059e+00   9.3501156e+00   9.0009320e+00
   1.8320000e+01   8.0318452e+00   5.3662058e+00   9.3501155e+00   9.0009319e+00
   1.8330000e+01   8.0318451e+00   5.3662056e+00   9.3501154e+00   9.0009318e+00
   1.8340000e+01   8.0318450e+00   5.3662054e+00   9.3501153e+00   9.0009318e+00
   1.8350000e+01   8.0318449e+00   5.3662053e+00   9.3501152e+00   9.0009317e+00
   1.8360000e+01   8.0318448e+00   5.3662051e+00   9.3501151e+00   9.0009316e+00
   1.8370000e+01   8.0318447e+00   5.3662050e+00   9.3501150e+00   9.0009315e+00
   1.8380000e+01   8.0318446e+00   5.3662048e+00   9.3501149e+00   9.0009314e+00
   1.8390000e+01   8.0318445e+00   5.3662047e+00   9.3501148e+00   9.0009313e+00
   1.8400000e+01   8.0318444e+00   5.3662045e+00   9.3501148e+00   9.0009312e+00
   1.8410000e+01   8.0318443e+00   5.3662043e+00   9.3501147e+00   9.0009311e+00
   1.8420000e+01   8.0318442e+00   5.3662042e+00   9.3501146e+00   9.0009310e+00
   1.8430000e+01   8.0318441e+00   5.3662040e+00   9.3501145e+00   9.0009309e+00
   1.8440000e+01   8.0318440e+00   5.3662039e+00   9.3501144e+00   9.0009308e+00
   1.8450000e+01   8.0318439e+00   5.3662038e+00   9.3501143e+00   9.0009307e+00
   1.8460000e+01   8.0318438e+00   5.3662036e+00   9.3501142e+00   9.0009307e+00
   1.8470000e+01   8.0318437e+00   5.3662035e+00   9.3501142e+00   9.0009306e+00
   1.8480000e+01   8.0318436e+00   5.3662033e+00   9.3501141e+00   9.0009305e+00
   1.8490000e+01   8.0318435e+00   5.3662032e+00   9.3501140e+00   9.0009304e+00
   1.8500000e+01   8.0318434e+00   5.3662030e+00   9.3501139e+00   9.0009303e+00
   1.8510000e+01   8.0318433e+00   5.3662029e+00   9.3501138e+00   9.0009302e+00
   1.8520000e+01   8.0318432e+00   5.3662027e+00   9.3501137e+00   9.0009301e+00
   1.8530000e+01   8.0318431e+00   5.3662026e+00   9.3501137e+00   9.0009301e+00
   1.8540000e+01   8.0318430e+00   5.3662025e+00   9.3501136e+00   9.0009300e+00
   1.8550000e+01   8.0318430e+00   5.3662023e+00   9.3501135e+00   9.0009299e+00
   1.8560000e+01   8.0318429e+00   5.3662022e+00   9.3501134e+00   9.0009298e+00
   1.8570000e+01   8.0318428e+00   5.3662021e+00   9.3501134e+00   9.0009297e+00
   1.8580000e+01   8.0318427e+00   5.3662019e+00   9.3501133e+00   9.0009297e+00
   1.8590000e+01   8.0318426e+00   5.3662018e+00   9.3501132e+00   9.0009296e+00
   1.8600000e+01   8.0318425e+00   5.3662017e+00   9.3501131e+00   9.0009295e+00
   1.8610000e+01   8.0318424e+00   5.3662015e+00   9.3501130e+00   9.0009294e+00
   1.8620000e+01   8.0318423e+00   5.3662014e+00   9.3501130e+00   9.0009293e+00
   1.8630000e+01   8.0318422e+00   5.3662013e+00   9.3501129e+00   9.0009293e+00
   1.8640000e+01   8.0318422e+00   5.3662011e+00   9.3501128e+00   9.0009292e+00
   1.8650000e+01   8.0318421e+00   5.3662010e+00   9.3501127e+00   9.0009291e+00
   1.8660000e+01   8.0318420e+00   5.3662009e+00   9.3501127e+00   9.0009290e+00
   1.8670000e+01   8.0318419e+00   5.3662007e+00   9.3501126e+00   9.0009290e+00
   1.8680000e+01   8.0318418e+00   5.3662006e+00   9.3501125e+00   9.0009289e+00
   1.8690000e+01   8.0318417e+00   5.3662005e+00   9.3501125e+00   9.0009288e+00
   1.8700000e+01   8.0318416e+00   5.3662004e+00   9.3501124e+00   9.0009287e+00
   1.8710000e+01   8.0318416e+00   5.3662002e+00   9.3501123e+00   9.0009287e+00
   1.8720000e+01   8.0318415e+00   5.3662001e+00   9.3501122e+00   9.0009286e+00
   1.8730000e+01   8.0318414e+00   5.3662000e+00   9.3501122e+00   9.0009285e+00
   1.8740000e+01   8.0318413e+00   5.3661999e+00   9.3501121e+00   9.0009284e+00
   1.8750000e+01   8.0318412e+00   5.3661998e+00   9.3501120e+00   9.0009284e+00
   1.8760000e+01   8.0318412e+00   5.3661996e+00   9.3501120e+00   9.0009283e+00
   1.8770000e+01   8.0318411e+00   5.3661995e+00   9.3501119e+00   9.0009282e+00
   1.8780000e+01   8.0318410e+00   5.3661994e+00   9.3501118e+00   9.0009281e+00
   1.8790000e+01   8.0318409e+00   5.3661993e+00   9.3501118e+00   9.0009281e+00
   1.8800000e+01   8.0318408e+00   5.3661992e+00   9.3501117e+00   9.0009280e+00
   1.8810000e+01   8.0318408e+00   5.3661991e+00   9.3501116e+00   9.0009279e+00
   1.8820000e+01   8.0318407e+00   5.3661989e+00   9.3501116e+00   9.0009279e+00
   1.8830000e+01   8.0318406e+00   5.3661988e+00   9.3501115e+00   9.0009278e+00
   1.8840000e+01   8.0318405e+00   5.3661987e+00   9.3501114e+00   9.0009277e+00
   1.8850000e+01   8.0318405e+00   5.3661986e+00   9.3501114e+00   9.0009277e+00
   1.8860000e+01   8.0318404e+00   5.3661985e+00   9.3501113e+00   9.0009276e+00
   1.8870000e+01   8.0318403e+00   5.3661984e+00   9.3501112e+00   9.0009275e+00
   1.8880000e+01   8.0318402e+00   5.3661983e+00   9.3501112e+00   9.0009275e+00
   1.8890000e+01   8.0318402e+00   5.3661982e+00   9.3501111e+00   9.0009274e+00
   1.8900000e+01   8.0318401e+00   5.3661980e+00   9.3501110e+00   9.0009273e+00
   1.8910000e+01   8.0318400e+00   5.3661979e+00   9.3501110e+00   9.0009273e+00
   1.8920000e+01   8.0318399e+00   5.3661978e+00   9.3501109e+00   9.0009272e+00
   1.8930000e+01   8.0318399e+00   5.3661977e+00   9.3501109e+00   9.0009271e+00
   1.8940000e+01   8.0318398e+00   5.3661976e+00   9.3501108e+00   9.0009271e+00
   1.8950000e+01   8.0318397e+00   5.3661975e+00   9.3501107e+00   9.0009270e+00
   1.8960000e+01   8.0318397e+00   5.3661974e+00   9.3501107e+00   9.0009270e+00
   1.8970000e+01   8.0318396e+00   5.3661973e+00   9.3501106e+00   9.0009269e+00
   1.8980000e+01   8.0318395e+00   5.3661972e+00   9.3501106e+00   9.0009268e+00
   1.8990000e+01   8.0318395e+00   5.3661971e+00   9.3501105e+00   9.0009268e+00
   1.9000000e+01   8.0318394e+00   5.3661970e+00   9.3501104e+00   9.0009267e+00
   1.9010000e+01   8.0318393e+00   5.3661969e+00   9.3501104e+00   9.0009267e+00
   1.9020000e+01   8.0318393e+00   5.3661968e+00   9.3501103e+00   9.0009266e+00
   1.9030000e+01   8.0318392e+00   5.3661967e+00   9.3501103e+00   9.0009265e+00
   1.9040000e+01   8.0318391e+00   5.3661966e+00   9.3501102e+00   9.0009265e+00
   1.9050000e+01   8.0318391e+00   5.3661965e+00   9.3501102e+00   9.0009264e+00
   1.9060000e+01   8.0318390e+00   5.3661964e+00   9.3501101e+00   9.0009264e+00
   1.9070000e+01   8.0318389e+00   5.3661963e+00   9.3501100e+00   9.0009263e+00
   1.9080000e+01   8.0318389e+00   5.3661962e+00   9.3501100e+00   9.0009262e+00
   1.9090000e+01   8.0318388e+00   5.3661961e+00   9.3501099e+00   9.0009262e+00
   1.9100000e+01   8.0318387e+00   5.3661960e+00   9.3501099e+00   9.0009261e+00
   1.9110000e+01   8.0318387e+00   5.3661959e+00   9.3501098e+00   9.0009261e+00
   1.9120000e+01   8.0318386e+00   5.3661958e+00   9.3501098e+00   9.0009260e+00
   1.9130000e+01   8.0318385e+00   5.3661957e+00   9.3501097e+00   9.0009260e+00
   1.9140000e+01   8.0318385e+00   5.3661956e+00   9.3501097e+00   9.0009259e+00
   1.9150000e+01   8.0318384e+00   5.3661955e+00   9.3501096e+00   9.0009258e+00
   1.9160000e+01   8.0318384e+00   5.3661955e+00   9.3501096e+00   9.0009258e+00
   1.9170000e+01   8.0318383e+00   5.3661954e+00   9.3501095e+00   9.0009257e+00
   1.9180000e+01   8.0318382e+00   5.3661953e+00   9.3501094e+00   9.0009257e+00
   1.9190000e+01   8.0318382e+00   5.3661952e+00   9.3501094e+00   9.0009256e+00
   1.9200000e+01   8.0318381e+00   5.3661951e+00   9.3501093e+00   9.0009256e+00
   1.9210000e+01   8.0318381e+00   5.3661950e+00   9.3501093e+00   9.0009255e+00
   1.9220000e+01   8.0318380e+00   5.3661949e+00   9.3501092e+00   9.0009255e+00
   1.9230000e+01   8.0318379e+00   5.3661948e+00   9.3501092e+00   9.0009254e+00
   1.9240000e+01   8.0318379e+00   5.3661947e+00   9.3501091e+00   9.0009254e+00
   1.9250000e+01   8.0318378e+00   5.3661947e+00   9.3501091e+00   9.0009253e+00
   1.9260000e+01   8.0318378e+00   5.3661946e+00   9.3501090e+00   9.0009253e+00
   1.9270000e+01   8.0318377e+00   5.3661945e+00   9.3501090e+00   9.0009252e+00
   1.9280000e+01   8.0318377e+00   5.3661944e+00   9.3501090e+00   9.0009252e+00
   1.9290000e+01   8.0318376e+00   5.3661943e+00   9.3501089e+00   9.0009251e+00
   1.9300000e+01   8.0318375e+00   5.3661942e+00   9.3501089e+00   9.0009251e+00
   1.9310000e+01   8.0318375e+00   5.3661942e+00   9.3501088e+00   9.0009250e+00
   1.9320000e+01   8.0318374e+00   5.3661941e+00   9.3501088e+00   9.0009250e+00
   1.9330000e+01   8.0318374e+00   5.3661940e+00   9.3501087e+00   9.0009249e+00
   1.9340000e+01   8.0318373e+00   5.3661939e+00   9.3501087e+00   9.0009249e+00
   1.9350000e+01   8.0318373e+00   5.3661938e+00   9.3501086e+00   9.0009248e+00
   1.9360000e+01   8.0318372e+00   5.3661938e+00   9.3501086e+00   9.0009248e+00
   1.9370000e+01   8.0318372e+00   5.3661937e+00   9.3501085e+00   9.0009247e+00
   1.9380000e+01   8.0318371e+00   5.3661936e+00   9.3501085e+00   9.0009247e+00
   1.9390000e+01   8.0318371e+00   5.3661935e+00   9.3501084e+00   9.0009246e+00
   1.9400000e+01   8.0318370e+00   5.3661934e+00   9.3501084e+00   9.0009246e+00
   1.9410000e+01   8.0318370e+00   5.3661934e+00   9.3501083e+00   9.0009245e+00
   1.9420000e+01   8.0318369e+00   5.3661933e+00   9.3501083e+00   9.0009245e+00
   1.9430000e+01   8.0318369e+00   5.3661932e+00   9.3501083e+00   9.0009245e+00
   1.9440000e+01   8.0318368e+00   5.3661931e+00   9.3501082e+00   9.0009244e+00
   1.9450000e+01   8.0318368e+00   5.3661931e+00   9.3501082e+00   9.0009244e+00
   1.9460000e+01   8.0318367e+00   5.3661930e+00   9.3501081e+00   9.0009243e+00
   1.9470000e+01   8.0318367e+00   5.3661929e+00   9.3501081e+00   9.0009243e+00
   1.9480000e+01   8.0318366e+00   5.3661928e+00   9.3501080e+00   9.0009242e+00
   1.9490000e+01   8.0318366e+00   5.3661928e+00   9.3501080e+00   9.0009242e+00
   1.9500000e+01   8.0318365e+00   5.3661927e+00   9.3501080e+00   9.0009241e+00
   1.9510000e+01   8.0318365e+00   5.3661926e+00   9.3501079e+00   9.0009241e+00
   1.9520000e+01   8.0318364e+00   5.3661926e+00   9.3501079e+00   9.0009241e+00
   1.9530000e+01   8.0318364e+00   5.3661925e+00   9.3501078e+00   9.0009240e+00
   1.9540000e+01   8.0318363e+00   5.3661924e+00   9.3501078e+00   9.0009240e+00
   1.9550000e+01   8.0318363e+00   5.3661923e+00   9.3501078e+00   9.0009239e+00
   1.9560000e+01   8.0318362e+00   5.3661923e+00   9.3501077e+00   9.0009239e+00
   1.9570000e+01   8.0318362e+00   5.3661922e+00   9.3501077e+00   9.0009238e+00
   1.9580000e+01   8.0318361e+00   5.3661921e+00   9.3501076e+00   9.0009238e+00
   1.9590000e+01   8.0318361e+00   5.3661921e+00   9.3501076e+00   9.0009238e+00
   1.9600000e+01   8.0318360e+00   5.3661920e+00   9.3501076e+00   9.0009237e+00
   1.9610000e+01   8.0318360e+00   5.3661919e+00   9.3501075e+00   9.0009237e+00
   1.9620000e+01   8.0318360e+00   5.3661919e+00   9.3501075e+00   9.0009236e+00
   1.9630000e+01   8.0318359e+00   5.3661918e+00   9.3501074e+00   9.0009236e+00
   1.9640000e+01   8.0318359e+00   5.3661917e+00   9.3501074e+00   9.0009236e+00
   1.9650000e+01   8.0318358e+00   5.3661917e+00   9.3501074e+00   9.0009235e+00
   1.9660000e+01   8.0318358e+00   5.3661916e+00   9.3501073e+00   9.0009235e+00
   1.9670000e+01   8.0318357e+00   5.3661915e+00   9.3501073e+00   9.0009234e+00
   1.9680000e+01   8.0318357e+00   5.3661915e+00   9.3501073e+00   9.0009234e+00
   1.9690000e+01   8.0318356e+00   5.3661914e+00   9.3501072e+00   9.0009234e+00
   1.9700000e+01   8.0318356e+00   5.3661913e+00   9.3501072e+00   9.0009233e+00
   1.9710000e+01   8.0318356e+00   5.3661913e+00   9.3501071e+00   9.0009233e+00
   1.9720000e+01   8.0318355e+00   5.3661912e+00   9.3501071e+00   9.0009233e+00
   1.9730000e+01   8.0318355e+00   5.3661912e+00   9.3501071e+00   9.0009232e+00
   1.9740000e+01   8.0318354e+00   5.3661911e+00   9.3501070e+00   9.0009232e+00
   1.9750000e+01   8.0318354e+00   5.3661910e+00   9.3501070e+00   9.0009231e+00
   1.9760000e+01   8.0318354e+00   5.3661910e+00   9.3501070e+00   9.0009231e+00
   1.9770000e+01   8.0318353e+00   5.3661909e+00   9.3501069e+00   9.0009231e+00
   1.9780000e+01   8.0318353e+00   5.3661909e+00   9.3501069e+00   9.0009230e+00
   1.9790000e+01   8.0318352e+00   5.3661908e+00   9.3501069e+00   9.0009230e+00
   1.9800000e+01   8.0318352e+00   5.3661907e+00   9.3501068e+00   9.0009230e+00
   1.9810000e+01   8.0318352e+00   5.3661907e+00   9.3501068e+00   9.0009229e+00
   1.9820000e+01   8.0318351e+00   5.3661906e+00   9.3501068e+00   9.0009229e+00
   1.9830000e+01   8.0318351e+00   5.3661906e+00   9.3501067e+00   9.0009229e+00
   1.9840000e+01   8.0318350e+00   5.3661905e+00   9.3501067e+00   9.0009228e+00
   1.9850000e+01   8.0318350e+00   5.3661904e+00   9.3501067e+00   9.0009228e+00
   1.9860000e+01   8.0318350e+00   5.3661904e+00   9.3501066e+00   9.0009228e+00
   1.9870000e+01   8.0318349e+00   5.3661903e+00   9.3501066e+00   9.0009227e+00
   1.9880000e+01   8.0318349e+00   5.3661903e+00   9.3501066e+00   9.0009227e+00
   1.9890000e+01   8.0318349e+00   5.3661902e+00   9.3501065e+00   9.0009227e+00
   1.9900000e+01   8.0318348e+00   5.3661902e+00   9.3501065e+00   9.0009226e+00
   1.9910000e+01   8.0318348e+00   5.3661901e+00   9.3501065e+00   9.0009226e+00
   1.9920000e+01   8.0318347e+00   5.3661901e+00   9.3501064e+00   9.0009226e+00
   1.9930000e+01   8.0318347e+00   5.3661900e+00   9.3501064e+00   9.0009225e+00
   1.9940000e+01   8.0318347e+00   5.3661899e+00   9.3501064e+00   9.0009225e+00
   1.9950000e+01   8.0318346e+00   5.3661899e+00   9.3501064e+00   9.0009225e+00
   1.9960000e+01   8.0318346e+00   5.3661898e+00   9.3501063e+00   9.0009224e+00
   1.9970000e+01   8.0318346e+00   5.3661898e+00   9.3501063e+00   9.0009224e+00
   1.9980000e+01   8.0318345e+00   5.3661897e+00   9.3501063e+00   9.0009224e+00
   1.9990000e+01   8.0318345e+00   5.3661897e+00   9.3501062e+00   9.0009223e+00
   2.0000000e+01   8.0318345e+00   5.3661896e+00   9.3501062e+00   9.0009223e+00


==> data/dicTildeData.dat <==
   0.0000000e+00   1.4786743e+01   1.4889139e+01   1.4846686e+01   1.4679002e+01
   1.0000000e-02   1.4785901e+01   1.4867799e+01   1.4845852e+01   1.4678160e+01
   2.0000000e-02   1.4784901e+01   1.4847048e+01   1.4844873e+01   1.4677170e+01
   3.0000000e-02   1.4783903e+01   1.4828182e+01   1.4843899e+01   1.4676185e+01
   4.0000000e-02   1.4782909e+01   1.4811197e+01   1.4842930e+01   1.4675205e+01
   5.0000000e-02   1.4781917e+01   1.4796092e+01   1.4841968e+01   1.4674231e+01
   6.0000000e-02   1.4780930e+01   1.4782862e+01   1.4841011e+01   1.4673264e+01
   7.0000000e-02   1.4779947e+01   1.4771503e+01   1.4840062e+01   1.4672303e+01
   8.0000000e-02   1.4778969e+01   1.4762009e+01   1.4839119e+01   1.4671350e+01
   9.0000000e-02   1.4777996e+01   1.4754372e+01   1.4838184e+01   1.4670404e+01
   1.0000000e-01   1.4777029e+01   1.4748585e+01   1.4837257e+01   1.4669467e+01
   1.1000000e-01   1.4776068e+01   1.4744638e+01   1.4836338e+01   1.4668538e+01
   1.2000000e-01   1.4775113e+01   1.4742520e+01   1.4835428e+01   1.4667617e+01
   1.3000000e-01   1.4774166e+01   1.4741526e+01   1.4834526e+01   1.4666706e+01
   1.4000000e-01   1.4773226e+01   1.4740536e+01   1.4833634e+01   1.4665804e+01
   1.5000000e-01   1.4772294e+01   1.4739548e+01   1.4832751e+01   1.4664912e+01
   1.6000000e-01   1.4771371e+01   1.4738564e+01   1.4831878e+01   1.4664029e+01
   1.7000000e-01   1.4770456e+01   1.4737584e+01   1.4831016e+01   1.4663158e+01
   1.8000000e-01   1.4769550e+01   1.4736609e+01   1.4830163e+01   1.4662296e+01
   1.9000000e-01   1.4768654e+01   1.4735639e+01   1.4829321e+01   1.4661446e+01
   2.0000000e-01   1.4767767e+01   1.4734675e+01   1.4828491e+01   1.4660607e+01
   2.1000000e-01   1.4766891e+01   1.4733718e+01   1.4827671e+01   1.4659779e+01
   2.2000000e-01   1.4766025e+01   1.4732767e+01   1.4826862e+01   1.4658962e+01
   2.3000000e-01   1.4765169e+01   1.4731823e+01   1.4826065e+01   1.4658157e+01
   2.4000000e-01   1.4764325e+01   1.4730887e+01   1.4825280e+01   1.4657364e+01
   2.5000000e-01   1.4763491e+01   1.4729960e+01   1.4824507e+01   1.4656584e+01
   2.6000000e-01   1.4762670e+01   1.4729041e+01   1.4823745e+01   1.4655815e+01
   2.7000000e-01   1.4761860e+01   1.4728132e+01   1.4822996e+01   1.4655059e+01
   2.8000000e-01   1.4761062e+01   1.4727232e+01   1.4822259e+01   1.4654315e+01
   2.9000000e-01   1.4760276e+01   1.4726342e+01   1.4821534e+01   1.4653584e+01
   3.0000000e-01   1.4759502e+01   1.4725462e+01   1.4820821e+01   1.4652865e+01
   3.1000000e-01   1.4758741e+01   1.4724593e+01   1.4820121e+01   1.4652159e+01
   3.2000000e-01   1.4757992e+01   1.4723735e+01   1.4819434e+01   1.4651466e+01
   3.3000000e-01   1.4757256e+01   1.4722889e+01   1.4818759e+01   1.4650785e+01
   3.4000000e-01   1.4756533e+01   1.4722054e+01   1.4818097e+01   1.4650117e+01
   3.5000000e-01   1.4755822e+01   1.4721231e+01   1.4817447e+01   1.4649462e+01
   3.6000000e-01   1.4755124e+01   1.4720420e+01   1.4816809e+01   1.4648820e+01
   3.7000000e-01   1.4754440e+01   1.4719622e+01   1.4816184e+01   1.4648190e+01
   3.8000000e-01   1.4753768e+01   1.4718836e+01   1.4815572e+01   1.4647573e+01
   3.9000000e-01   1.4753109e+01   1.4718063e+01   1.4814972e+01   1.4646969e+01
   4.0000000e-01   1.4752463e+01   1.4717303e+01   1.4814385e+01   1.4646377e+01
   4.1000000e-01   1.4751830e+01   1.4716556e+01   1.4813809e+01   1.4645797e+01
   4.2000000e-01   1.4751209e+01   1.4715822e+01   1.4813246e+01   1.4645230e+01
   4.3000000e-01   1.4750602e+01   1.4715101e+01   1.4812695e+01   1.4644675e+01
   4.4000000e-01   1.4750007e+01   1.4714393e+01   1.4812156e+01   1.4644133e+01
   4.5000000e-01   1.4749425e+01   1.4713699e+01   1.4811629e+01   1.4643602e+01
   4.6000000e-01   1.4748855e+01   1.4713018e+01   1.4811113e+01   1.4643083e+01
   4.7000000e-01   1.4748298e+01   1.4712350e+01   1.4810609e+01   1.4642576e+01
   4.8000000e-01   1.4747753e+01   1.4711696e+01   1.4810117e+01   1.4642080e+01
   4.9000000e-01   1.4747220e+01   1.4711055e+01   1.4809635e+01   1.4641596e+01
   5.0000000e-01   1.4746699e+01   1.4710427e+01   1.4809165e+01   1.4641123e+01
   5.1000000e-01   1.4598539e+01   1.4562611e+01   1.4660408e+01   1.4494033e+01
   5.2000000e-01   1.4451844e+01   1.4416260e+01   1.4513122e+01   1.4348398e+01
   5.3000000e-01   1.4306600e+01   1.4271358e+01   1.4367292e+01   1.4204202e+01
   5.4000000e-01   1.4162792e+01   1.4127890e+01   1.4222903e+01   1.4061432e+01
   5.5000000e-01   1.4020405e+01   1.3985842e+01   1.4079939e+01   1.3920072e+01
   5.6000000e-01   1.3879423e+01   1.3845198e+01   1.3938387e+01   1.3780107e+01
   5.7000000e-01   1.3739833e+01   1.3705945e+01   1.3798230e+01   1.3641523e+01
   5.8000000e-01   1.3601620e+01   1.3568067e+01   1.3659456e+01   1.3504306e+01
   5.9000000e-01   1.3464770e+01   1.3431552e+01   1.3522049e+01   1.3368441e+01
   6.0000000e-01   1.3329268e+01   1.3296383e+01   1.3385995e+01   1.3233915e+01
   6.1000000e-01   1.3195102e+01   1.3162549e+01   1.3251281e+01   1.3100714e+01
   6.2000000e-01   1.3062256e+01   1.3030034e+01   1.3117893e+01   1.2968824e+01
   6.3000000e-01   1.2930717e+01   1.2898826e+01   1.2985816e+01   1.2838232e+01
   6.4000000e-01   1.2800473e+01   1.2768911e+01   1.2855037e+01   1.2708924e+01
   6.5000000e-01   1.2671509e+01   1.2640275e+01   1.2725544e+01   1.2580887e+01
   6.6000000e-01   1.2543813e+01   1.2512906e+01   1.2597322e+01   1.2454108e+01
   6.7000000e-01   1.2417371e+01   1.2386790e+01   1.2470359e+01   1.2328574e+01
   6.8000000e-01   1.2292171e+01   1.2261915e+01   1.2344642e+01   1.2204273e+01
   6.9000000e-01   1.2168200e+01   1.2138267e+01   1.2220158e+01   1.2081191e+01
   7.0000000e-01   1.2045445e+01   1.2015835e+01   1.2096894e+01   1.1959317e+01
   7.1000000e-01   1.1923894e+01   1.1894606e+01   1.1974838e+01   1.1838638e+01
   7.2000000e-01   1.1803535e+01   1.1774567e+01   1.1853978e+01   1.1719142e+01
   7.3000000e-01   1.1684355e+01   1.1655706e+01   1.1734301e+01   1.1600816e+01
   7.4000000e-01   1.1566342e+01   1.1538012e+01   1.1615796e+01   1.1483649e+01
   7.5000000e-01   1.1449485e+01   1.1421472e+01   1.1498450e+01   1.1367630e+01
   7.6000000e-01   1.1333744e+01   1.1306047e+01   1.1382223e+01   1.1252718e+01
   7.7000000e-01   1.1219105e+01   1.1191725e+01   1.1267104e+01   1.1138902e+01
   7.8000000e-01   1.1105558e+01   1.1078493e+01   1.1153079e+01   1.1026169e+01
   7.9000000e-01   1.0993154e+01   1.0966402e+01   1.1040203e+01   1.0914570e+01
   8.0000000e-01   1.0881881e+01   1.0855440e+01   1.0928461e+01   1.0804095e+01
   8.1000000e-01   1.0771728e+01   1.0745595e+01   1.0817844e+01   1.0694732e+01
   8.2000000e-01   1.0662683e+01   1.0636856e+01   1.0708340e+01   1.0586468e+01
   8.3000000e-01   1.0554736e+01   1.0529211e+01   1.0599937e+01   1.0479295e+01
   8.4000000e-01   1.0447874e+01   1.0422650e+01   1.0492625e+01   1.0373199e+01
   8.5000000e-01   1.0342088e+01   1.0317162e+01   1.0386392e+01   1.0268171e+01
   8.6000000e-01   1.0237366e+01   1.0212735e+01   1.0281227e+01   1.0164199e+01
   8.7000000e-01   1.0133698e+01   1.0109360e+01   1.0177120e+01   1.0061273e+01
   8.8000000e-01   1.0031072e+01   1.0007024e+01   1.0074060e+01   9.9593830e+00
   8.9000000e-01   9.9294786e+00   9.9057181e+00   9.9720366e+00   9.8585175e+00
   9.0000000e-01   9.8289070e+00   9.8054313e+00   9.8710389e+00   9.7586665e+00
   9.1000000e-01   9.7293469e+00   9.7061535e+00   9.7710568e+00   9.6598197e+00
   9.2000000e-01   9.6307880e+00   9.6078742e+00   9.6720800e+00   9.5619671e+00
   9.3000000e-01   9.5332203e+00   9.5105836e+00   9.5740983e+00   9.4650985e+00
   9.4000000e-01   9.4366338e+00   9.4142714e+00   9.4771017e+00   9.3692041e+00
   9.5000000e-01   9.3410184e+00   9.3189279e+00   9.3810803e+00   9.2742740e+00
   9.6000000e-01   9.2463644e+00   9.2245431e+00   9.2860242e+00   9.1802985e+00
   9.7000000e-01   9.1526622e+00   9.1311075e+00   9.1919237e+00   9.0872679e+00
   9.8000000e-01   9.0599020e+00   9.0386114e+00   9.0987691e+00   8.9951727e+00
   9.9000000e-01   8.9680744e+00   8.9470453e+00   9.0065509e+00   8.9040036e+00
   1.0000000e+00   8.8771699e+00   8.8563998e+00   8.9152597e+00   8.8137510e+00
   1.0100000e+00   8.7871794e+00   8.7666656e+00   8.8248862e+00   8.7244059e+00
   1.0200000e+00   8.6980934e+00   8.6778335e+00   8.7354210e+00   8.6359590e+00
   1.0300000e+00   8.6099030e+00   8.5898944e+00   8.6468550e+00   8.5484013e+00
   1.0400000e+00   8.5225990e+00   8.5028393e+00   8.5591792e+00   8.4617238e+00
   1.0500000e+00   8.4361725e+00   8.4166592e+00   8.4723845e+00   8.3759177e+00
   1.0600000e+00   8.3506148e+00   8.3313454e+00   8.3864622e+00   8.2909741e+00
   1.0700000e+00   8.2659170e+00   8.2468890e+00   8.3014033e+00   8.2068845e+00
   1.0800000e+00   8.1820705e+00   8.1632815e+00   8.2171993e+00   8.1236401e+00
   1.0900000e+00   8.0990666e+00   8.0805142e+00   8.1338416e+00   8.0412325e+00
   1.1000000e+00   8.0168970e+00   7.9985787e+00   8.0513215e+00   7.9596532e+00
   1.1100000e+00   7.9355531e+00   7.9174667e+00   7.9696306e+00   7.8788940e+00
   1.1200000e+00   7.8550267e+00   7.8371697e+00   7.8887607e+00   7.7989464e+00
   1.1300000e+00   7.7753096e+00   7.7576797e+00   7.8087034e+00   7.7198025e+00
   1.1400000e+00   7.6963936e+00   7.6789884e+00   7.7294506e+00   7.6414540e+00
   1.1500000e+00   7.6182706e+00   7.6010879e+00   7.6509941e+00   7.5638930e+00
   1.1600000e+00   7.5409327e+00   7.5239701e+00   7.5733260e+00   7.4871116e+00
   1.1700000e+00   7.4643719e+00   7.4476272e+00   7.4964383e+00   7.4111018e+00
   1.1800000e+00   7.3885804e+00   7.3720514e+00   7.4203232e+00   7.3358560e+00
   1.1900000e+00   7.3135506e+00   7.2972349e+00   7.3449729e+00   7.2613664e+00
   1.2000000e+00   7.2392746e+00   7.2231702e+00   7.2703797e+00   7.1876255e+00
   1.2100000e+00   7.1657450e+00   7.1498496e+00   7.1965359e+00   7.1146256e+00
   1.2200000e+00   7.0929542e+00   7.0772656e+00   7.1234341e+00   7.0423595e+00
   1.2300000e+00   7.0208948e+00   7.0054109e+00   7.0510668e+00   6.9708195e+00
   1.2400000e+00   6.9495594e+00   6.9342782e+00   6.9794266e+00   6.8999986e+00
   1.2500000e+00   6.8789408e+00   6.8638601e+00   6.9085062e+00   6.8298893e+00
   1.2600000e+00   6.8090317e+00   6.7941494e+00   6.8382983e+00   6.7604846e+00
   1.2700000e+00   6.7398250e+00   6.7251391e+00   6.7687958e+00   6.6917775e+00
   1.2800000e+00   6.6713137e+00   6.6568221e+00   6.6999916e+00   6.6237607e+00
   1.2900000e+00   6.6034907e+00   6.5891915e+00   6.6318787e+00   6.5564275e+00
   1.3000000e+00   6.5363492e+00   6.5222403e+00   6.5644500e+00   6.4897710e+00
   1.3100000e+00   6.4698822e+00   6.4559617e+00   6.4976989e+00   6.4237843e+00
   1.3200000e+00   6.4040830e+00   6.3903490e+00   6.4316183e+00   6.3584607e+00
   1.3300000e+00   6.3389450e+00   6.3253954e+00   6.3662016e+00   6.2937936e+00
   1.3400000e+00   6.2744613e+00   6.2610943e+00   6.3014422e+00   6.2297763e+00
   1.3500000e+00   6.2106255e+00   6.1974392e+00   6.2373333e+00   6.1664023e+00
   1.3600000e+00   6.1474311e+00   6.1344237e+00   6.1738685e+00   6.1036652e+00
   1.3700000e+00   6.0848716e+00   6.0720411e+00   6.1110414e+00   6.0415585e+00
   1.3800000e+00   6.0229405e+00   6.0102853e+00   6.0488454e+00   5.9800759e+00
   1.3900000e+00   5.9616317e+00   5.9491499e+00   5.9872742e+00   5.9192112e+00
   1.4000000e+00   5.9009389e+00   5.8886286e+00   5.9263216e+00   5.8589581e+00
   1.4100000e+00   5.8408558e+00   5.8287154e+00   5.8659814e+00   5.7993104e+00
   1.4200000e+00   5.7813763e+00   5.7694040e+00   5.8062473e+00   5.7402622e+00
   1.4300000e+00   5.7224944e+00   5.7106885e+00   5.7471134e+00   5.6818073e+00
   1.4400000e+00   5.6642041e+00   5.6525629e+00   5.6885735e+00   5.6239398e+00
   1.4500000e+00   5.6064994e+00   5.5950212e+00   5.6306218e+00   5.5666538e+00
   1.4600000e+00   5.5493744e+00   5.5380576e+00   5.5732522e+00   5.5099435e+00
   1.4700000e+00   5.4928234e+00   5.4816663e+00   5.5164590e+00   5.4538030e+00
   1.4800000e+00   5.4368404e+00   5.4258415e+00   5.4602363e+00   5.3982267e+00
   1.4900000e+00   5.3814200e+00   5.3705775e+00   5.4045785e+00   5.3432088e+00
   1.5000000e+00   5.3265563e+00   5.3158687e+00   5.3494798e+00   5.2887439e+00
   1.5100000e+00   5.2722438e+00   5.2617096e+00   5.2949346e+00   5.2348262e+00
   1.5200000e+00   5.2184770e+00   5.2080946e+00   5.2409375e+00   5.1814503e+00
   1.5300000e+00   5.1652503e+00   5.1550182e+00   5.1874828e+00   5.1286108e+00
   1.5400000e+00   5.1125584e+00   5.1024751e+00   5.1345651e+00   5.0763023e+00
   1.5500000e+00   5.0603959e+00   5.0504599e+00   5.0821790e+00   5.0245194e+00
   1.5600000e+00   5.0087574e+00   4.9989673e+00   5.0303192e+00   4.9732569e+00
   1.5700000e+00   4.9576378e+00   4.9479920e+00   4.9789804e+00   4.9225095e+00
   1.5800000e+00   4.9070317e+00   4.8975288e+00   4.9281574e+00   4.8722721e+00
   1.5900000e+00   4.8569340e+00   4.8475727e+00   4.8778449e+00   4.8225395e+00
   1.6000000e+00   4.8073397e+00   4.7981185e+00   4.8280380e+00   4.7733067e+00
   1.6100000e+00   4.7582437e+00   4.7491612e+00   4.7787313e+00   4.7245686e+00
   1.6200000e+00   4.7096409e+00   4.7006957e+00   4.7299201e+00   4.6763202e+00
   1.6300000e+00   4.6615264e+00   4.6527173e+00   4.6815992e+00   4.6285568e+00
   1.6400000e+00   4.6138953e+00   4.6052209e+00   4.6337638e+00   4.5812733e+00
   1.6500000e+00   4.5667428e+00   4.5582017e+00   4.5864089e+00   4.5344649e+00
   1.6600000e+00   4.5200640e+00   4.5116550e+00   4.5395298e+00   4.4881270e+00
   1.6700000e+00   4.4738542e+00   4.4655759e+00   4.4931217e+00   4.4422547e+00
   1.6800000e+00   4.4281086e+00   4.4199599e+00   4.4471798e+00   4.3968434e+00
   1.6900000e+00   4.3828227e+00   4.3748022e+00   4.4016994e+00   4.3518884e+00
   1.7000000e+00   4.3379918e+00   4.3300983e+00   4.3566760e+00   4.3073852e+00
   1.7100000e+00   4.2936113e+00   4.2858436e+00   4.3121049e+00   4.2633293e+00
   1.7200000e+00   4.2496767e+00   4.2420336e+00   4.2679816e+00   4.2197160e+00
   1.7300000e+00   4.2061835e+00   4.1986638e+00   4.2243016e+00   4.1765411e+00
   1.7400000e+00   4.1631274e+00   4.1557298e+00   4.1810605e+00   4.1338000e+00
   1.7500000e+00   4.1205038e+00   4.1132272e+00   4.1382537e+00   4.0914885e+00
   1.7600000e+00   4.0783085e+00   4.0711518e+00   4.0958771e+00   4.0496022e+00
   1.7700000e+00   4.0365371e+00   4.0294992e+00   4.0539262e+00   4.0081368e+00
   1.7800000e+00   3.9951855e+00   3.9882651e+00   4.0123968e+00   3.9670881e+00
   1.7900000e+00   3.9542493e+00   3.9474454e+00   3.9712846e+00   3.9264520e+00
   1.8000000e+00   3.9137245e+00   3.9070360e+00   3.9305855e+00   3.8862243e+00
   1.8100000e+00   3.8736068e+00   3.8670326e+00   3.8902952e+00   3.8464008e+00
   1.8200000e+00   3.8338923e+00   3.8274313e+00   3.8504098e+00   3.8069776e+00
   1.8300000e+00   3.7945768e+00   3.7882279e+00   3.8109251e+00   3.7679505e+00
   1.8400000e+00   3.7556563e+00   3.7494186e+00   3.7718372e+00   3.7293157e+00
   1.8500000e+00   3.7171269e+00   3.7109992e+00   3.7331419e+00   3.6910692e+00
   1.8600000e+00   3.6789846e+00   3.6729660e+00   3.6948355e+00   3.6532070e+00
   1.8700000e+00   3.6412256e+00   3.6353151e+00   3.6569139e+00   3.6157254e+00
   1.8800000e+00   3.6038461e+00   3.5980425e+00   3.6193733e+00   3.5786205e+00
   1.8900000e+00   3.5668421e+00   3.5611446e+00   3.5822099e+00   3.5418885e+00
   1.9000000e+00   3.5302099e+00   3.5246175e+00   3.5454199e+00   3.5055256e+00
   1.9100000e+00   3.4939459e+00   3.4884575e+00   3.5089996e+00   3.4695283e+00
   1.9200000e+00   3.4580462e+00   3.4526610e+00   3.4729452e+00   3.4338927e+00
   1.9300000e+00   3.4225073e+00   3.4172243e+00   3.4372531e+00   3.3986153e+00
   1.9400000e+00   3.3873255e+00   3.3821438e+00   3.4019196e+00   3.3636924e+00
   1.9500000e+00   3.3524972e+00   3.3474158e+00   3.3669411e+00   3.3291205e+00
   1.9600000e+00   3.3180189e+00   3.3130370e+00   3.3323141e+00   3.2948962e+00
   1.9700000e+00   3.2838871e+00   3.2790037e+00   3.2980351e+00   3.2610158e+00
   1.9800000e+00   3.2500983e+00   3.2453125e+00   3.2641004e+00   3.2274759e+00
   1.9900000e+00   3.2166490e+00   3.2119599e+00   3.2305068e+00   3.1942732e+00
   2.0000000e+00   3.1835358e+00   3.1789426e+00   3.1972507e+00   3.1614041e+00
   2.0100000e+00   3.1507554e+00   3.1462572e+00   3.1643287e+00   3.1288655e+00
   2.0200000e+00   3.1183045e+00   3.1139004e+00   3.1317376e+00   3.0966539e+00
   2.0300000e+00   3.0861796e+00   3.0818689e+00   3.0994740e+00   3.0647660e+00
   2.0400000e+00   3.0543776e+00   3.0501593e+00   3.0675345e+00   3.0331987e+00
   2.0500000e+00   3.0228951e+00   3.0187685e+00   3.0359160e+00   3.0019487e+00
   2.0600000e+00   2.9917291e+00   2.9876933e+00   3.0046153e+00   2.9710128e+00
   2.0700000e+00   2.9608762e+00   2.9569304e+00   2.9736290e+00   2.9403879e+00
   2.0800000e+00   2.9303334e+00   2.9264769e+00   2.9429542e+00   2.9100708e+00
   2.0900000e+00   2.9000976e+00   2.8963294e+00   2.9125876e+00   2.8800584e+00
   2.1000000e+00   2.8701656e+00   2.8664851e+00   2.8825261e+00   2.8503478e+00
   2.1100000e+00   2.8405345e+00   2.8369408e+00   2.8527668e+00   2.8209357e+00
   2.1200000e+00   2.8112011e+00   2.8076935e+00   2.8233064e+00   2.7918194e+00
   2.1300000e+00   2.7821625e+00   2.7787403e+00   2.7941422e+00   2.7629957e+00
   2.1400000e+00   2.7534158e+00   2.7500782e+00   2.7652710e+00   2.7344618e+00
   2.1500000e+00   2.7249580e+00   2.7217042e+00   2.7366900e+00   2.7062147e+00
   2.1600000e+00   2.6967862e+00   2.6936155e+00   2.7083961e+00   2.6782515e+00
   2.1700000e+00   2.6688976e+00   2.6658093e+00   2.6803867e+00   2.6505695e+00
   2.1800000e+00   2.6412892e+00   2.6382826e+00   2.6526587e+00   2.6231657e+00
   2.1900000e+00   2.6139583e+00   2.6110326e+00   2.6252093e+00   2.5960374e+00
   2.2000000e+00   2.5869022e+00   2.5840567e+00   2.5980359e+00   2.5691819e+00
   2.2100000e+00   2.5601179e+00   2.5573520e+00   2.5711355e+00   2.5425963e+00
   2.2200000e+00   2.5336029e+00   2.5309158e+00   2.5445055e+00   2.5162780e+00
   2.2300000e+00   2.5073544e+00   2.5047454e+00   2.5181431e+00   2.4902242e+00
   2.2400000e+00   2.4813697e+00   2.4788382e+00   2.4920456e+00   2.4644324e+00
   2.2500000e+00   2.4556461e+00   2.4531915e+00   2.4662105e+00   2.4388999e+00
   2.2600000e+00   2.4301812e+00   2.4278026e+00   2.4406350e+00   2.4136241e+00
   2.2700000e+00   2.4049721e+00   2.4026691e+00   2.4153165e+00   2.3886024e+00
   2.2800000e+00   2.3800165e+00   2.3777883e+00   2.3902525e+00   2.3638323e+00
   2.2900000e+00   2.3553117e+00   2.3531577e+00   2.3654405e+00   2.3393112e+00
   2.3000000e+00   2.3308553e+00   2.3287747e+00   2.3408778e+00   2.3150366e+00
   2.3100000e+00   2.3066447e+00   2.3046370e+00   2.3165620e+00   2.2910061e+00
   2.3200000e+00   2.2826774e+00   2.2807420e+00   2.2924905e+00   2.2672172e+00
   2.3300000e+00   2.2589511e+00   2.2570873e+00   2.2686611e+00   2.2436675e+00
   2.3400000e+00   2.2354632e+00   2.2336705e+00   2.2450711e+00   2.2203546e+00
   2.3500000e+00   2.2122115e+00   2.2104891e+00   2.2217183e+00   2.1972761e+00
   2.3600000e+00   2.1891935e+00   2.1875409e+00   2.1986002e+00   2.1744296e+00
   2.3700000e+00   2.1664069e+00   2.1648235e+00   2.1757145e+00   2.1518128e+00
   2.3800000e+00   2.1438493e+00   2.1423346e+00   2.1530588e+00   2.1294235e+00
   2.3900000e+00   2.1215185e+00   2.1200718e+00   2.1306308e+00   2.1072593e+00
   2.4000000e+00   2.0994122e+00   2.0980329e+00   2.1084283e+00   2.0853179e+00
   2.4100000e+00   2.0775281e+00   2.0762157e+00   2.0864490e+00   2.0635972e+00
   2.4200000e+00   2.0558641e+00   2.0546179e+00   2.0646906e+00   2.0420948e+00
   2.4300000e+00   2.0344178e+00   2.0332373e+00   2.0431509e+00   2.0208087e+00
   2.4400000e+00   2.0131871e+00   2.0120717e+00   2.0218278e+00   1.9997367e+00
   2.4500000e+00   1.9921699e+00   1.9911191e+00   2.0007190e+00   1.9788765e+00
   2.4600000e+00   1.9713639e+00   1.9703771e+00   1.9798224e+00   1.9582262e+00
   2.4700000e+00   1.9507672e+00   1.9498438e+00   1.9591359e+00   1.9377834e+00
   2.4800000e+00   1.9303775e+00   1.9295170e+00   1.9386573e+00   1.9175463e+00
   2.4900000e+00   1.9101928e+00   1.9093947e+00   1.9183847e+00   1.8975127e+00
   2.5000000e+00   1.8902110e+00   1.8894748e+00   1.8983158e+00   1.8776805e+00
   2.5100000e+00   1.8704302e+00   1.8697552e+00   1.8784487e+00   1.8580478e+00
   2.5200000e+00   1.8508482e+00   1.8502340e+00   1.8587813e+00   1.8386125e+00
   2.5300000e+00   1.8314631e+00   1.8309091e+00   1.8393117e+00   1.8193727e+00
   2.5400000e+00   1.8122729e+00   1.8117786e+00   1.8200378e+00   1.8003264e+00
   2.5500000e+00   1.7932756e+00   1.7928405e+00   1.8009576e+00   1.7814717e+00
   2.5600000e+00   1.7744694e+00   1.7740930e+00   1.7820693e+00   1.7628066e+00
   2.5700000e+00   1.7558522e+00   1.7555340e+00   1.7633710e+00   1.7443292e+00
   2.5800000e+00   1.7374223e+00   1.7371617e+00   1.7448606e+00   1.7260376e+00
   2.5900000e+00   1.7191777e+00   1.7189743e+00   1.7265363e+00   1.7079300e+00
   2.6000000e+00   1.7011165e+00   1.7009698e+00   1.7083963e+00   1.6900046e+00
   2.6100000e+00   1.6832369e+00   1.6831464e+00   1.6904387e+00   1.6722594e+00
   2.6200000e+00   1.6655371e+00   1.6655023e+00   1.6726616e+00   1.6546928e+00
   2.6300000e+00   1.6480153e+00   1.6480357e+00   1.6550633e+00   1.6373028e+00
   2.6400000e+00   1.6306697e+00   1.6307448e+00   1.6376419e+00   1.6200878e+00
   2.6500000e+00   1.6134986e+00   1.6136278e+00   1.6203958e+00   1.6030459e+00
   2.6600000e+00   1.5965000e+00   1.5966831e+00   1.6033230e+00   1.5861755e+00
   2.6700000e+00   1.5796725e+00   1.5799088e+00   1.5864219e+00   1.5694747e+00
   2.6800000e+00   1.5630141e+00   1.5633033e+00   1.5696908e+00   1.5529420e+00
   2.6900000e+00   1.5465233e+00   1.5468648e+00   1.5531280e+00   1.5365755e+00
   2.7000000e+00   1.5301984e+00   1.5305918e+00   1.5367316e+00   1.5203737e+00
   2.7100000e+00   1.5140376e+00   1.5144824e+00   1.5205002e+00   1.5043349e+00
   2.7200000e+00   1.4980393e+00   1.4985351e+00   1.5044320e+00   1.4884575e+00
   2.7300000e+00   1.4822019e+00   1.4827483e+00   1.4885254e+00   1.4727398e+00
   2.7400000e+00   1.4665238e+00   1.4671203e+00   1.4727788e+00   1.4571802e+00
   2.7500000e+00   1.4510034e+00   1.4516495e+00   1.4571906e+00   1.4417771e+00
   2.7600000e+00   1.4356391e+00   1.4363344e+00   1.4417591e+00   1.4265290e+00
   2.7700000e+00   1.4204293e+00   1.4211733e+00   1.4264828e+00   1.4114344e+00
   2.7800000e+00   1.4053725e+00   1.4061649e+00   1.4113602e+00   1.3964916e+00
   2.7900000e+00   1.3904671e+00   1.3913074e+00   1.3963897e+00   1.3816991e+00
   2.8000000e+00   1.3757117e+00   1.3765994e+00   1.3815697e+00   1.3670555e+00
   2.8100000e+00   1.3611047e+00   1.3620394e+00   1.3668988e+00   1.3525592e+00
   2.8200000e+00   1.3466446e+00   1.3476259e+00   1.3523755e+00   1.3382088e+00
   2.8300000e+00   1.3323299e+00   1.3333574e+00   1.3379982e+00   1.3240028e+00
   2.8400000e+00   1.3181592e+00   1.3192325e+00   1.3237656e+00   1.3099397e+00
   2.8500000e+00   1.3041311e+00   1.3052498e+00   1.3096761e+00   1.2960181e+00
   2.8600000e+00   1.2902441e+00   1.2914077e+00   1.2957284e+00   1.2822367e+00
   2.8700000e+00   1.2764968e+00   1.2777049e+00   1.2819209e+00   1.2685939e+00
   2.8800000e+00   1.2628825e+00   1.2641320e+00   1.2682499e+00   1.2550850e+00
   2.8900000e+00   1.2494392e+00   1.2507242e+00   1.2547542e+00   1.2417472e+00
   2.9000000e+00   1.2361649e+00   1.2374793e+00   1.2414313e+00   1.2285781e+00
   2.9100000e+00   1.2230570e+00   1.2243954e+00   1.2282789e+00   1.2155754e+00
   2.9200000e+00   1.2101136e+00   1.2114705e+00   1.2152945e+00   1.2027369e+00
   2.9300000e+00   1.1973324e+00   1.1987026e+00   1.2024758e+00   1.1900603e+00
   2.9400000e+00   1.1847113e+00   1.1860899e+00   1.1898206e+00   1.1775434e+00
   2.9500000e+00   1.1722483e+00   1.1736305e+00   1.1773267e+00   1.1651842e+00
   2.9600000e+00   1.1599412e+00   1.1613226e+00   1.1649918e+00   1.1529805e+00
   2.9700000e+00   1.1477882e+00   1.1491643e+00   1.1528137e+00   1.1409302e+00
   2.9800000e+00   1.1357872e+00   1.1371539e+00   1.1407903e+00   1.1290313e+00
   2.9900000e+00   1.1239362e+00   1.1252897e+00   1.1289195e+00   1.1172818e+00
   3.0000000e+00   1.1122333e+00   1.1135698e+00   1.1171990e+00   1.1056796e+00
   3.0100000e+00   1.1006765e+00   1.1019926e+00   1.1056267e+00   1.0942226e+00
   3.0200000e+00   1.0892637e+00   1.0905563e+00   1.0942005e+00   1.0829088e+00
   3.0300000e+00   1.0779931e+00   1.0792592e+00   1.0829181e+00   1.0717361e+00
   3.0400000e+00   1.0668625e+00   1.0680996e+00   1.0717773e+00   1.0607024e+00
   3.0500000e+00   1.0558700e+00   1.0570756e+00   1.0607758e+00   1.0498055e+00
   3.0600000e+00   1.0450133e+00   1.0461854e+00   1.0499111e+00   1.0390432e+00
   3.0700000e+00   1.0342904e+00   1.0354274e+00   1.0391808e+00   1.0284132e+00
   3.0800000e+00   1.0236846e+00   1.0247803e+00   1.0285726e+00   1.0179021e+00
   3.0900000e+00   1.0132108e+00   1.0142640e+00   1.0180963e+00   1.0075211e+00
   3.1000000e+00   1.0028580e+00   1.0038623e+00   1.0077455e+00   9.9726265e-01
   3.1100000e+00   9.9263728e-01   9.9359515e-01   9.9752263e-01   9.8713195e-01
   3.1200000e+00   9.8256924e-01   9.8355587e-01   9.8738036e-01   9.7710475e-01
   3.1300000e+00   9.7259974e-01   9.7361507e-01   9.7733736e-01   9.6717569e-01
   3.1400000e+00   9.6272779e-01   9.6377180e-01   9.6739266e-01   9.5734379e-01
   3.1500000e+00   9.5295246e-01   9.5402509e-01   9.5754529e-01   9.4760812e-01
   3.1600000e+00   9.4327278e-01   9.4437400e-01   9.4779430e-01   9.3796772e-01
   3.1700000e+00   9.3368782e-01   9.3481760e-01   9.3813873e-01   9.2842165e-01
   3.1800000e+00   9.2419665e-01   9.2535497e-01   9.2857766e-01   9.1896900e-01
   3.1900000e+00   9.1479837e-01   9.1598519e-01   9.1911015e-01   9.0960884e-01
   3.2000000e+00   9.0549205e-01   9.0670736e-01   9.0973528e-01   9.0034028e-01
   3.2100000e+00   8.9627680e-01   8.9752058e-01   9.0045214e-01   8.9116240e-01
   3.2200000e+00   8.8715174e-01   8.8842397e-01   8.9125984e-01   8.8207433e-01
   3.2300000e+00   8.7811597e-01   8.7941665e-01   8.8215748e-01   8.7307518e-01
   3.2400000e+00   8.6916864e-01   8.7049775e-01   8.7314419e-01   8.6416408e-01
   3.2500000e+00   8.6030887e-01   8.6166642e-01   8.6421908e-01   8.5534018e-01
   3.2600000e+00   8.5153581e-01   8.5292180e-01   8.5538131e-01   8.4660261e-01
   3.2700000e+00   8.4284863e-01   8.4426306e-01   8.4663000e-01   8.3795054e-01
   3.2800000e+00   8.3424647e-01   8.3568936e-01   8.3796432e-01   8.2938314e-01
   3.2900000e+00   8.2572852e-01   8.2719988e-01   8.2938343e-01   8.2089957e-01
   3.3000000e+00   8.1729396e-01   8.1879379e-01   8.2088650e-01   8.1249901e-01
   3.3100000e+00   8.0894198e-01   8.1047030e-01   8.1247272e-01   8.0418066e-01
   3.3200000e+00   8.0067177e-01   8.0222861e-01   8.0414126e-01   7.9594373e-01
   3.3300000e+00   7.9248253e-01   7.9406792e-01   7.9589134e-01   7.8778740e-01
   3.3400000e+00   7.8437350e-01   7.8598745e-01   7.8772214e-01   7.7971090e-01
   3.3500000e+00   7.7634387e-01   7.7798642e-01   7.7963289e-01   7.7171346e-01
   3.3600000e+00   7.6839290e-01   7.7006407e-01   7.7162281e-01   7.6379429e-01
   3.3700000e+00   7.6051980e-01   7.6221963e-01   7.6369113e-01   7.5595265e-01
   3.3800000e+00   7.5272383e-01   7.5445235e-01   7.5583708e-01   7.4818778e-01
   3.3900000e+00   7.4500424e-01   7.4676149e-01   7.4805992e-01   7.4049893e-01
   3.4000000e+00   7.3736029e-01   7.3914631e-01   7.4035889e-01   7.3288536e-01
   3.4100000e+00   7.2979126e-01   7.3160609e-01   7.3273326e-01   7.2534635e-01
   3.4200000e+00   7.2229641e-01   7.2414009e-01   7.2518229e-01   7.1788117e-01
   3.4300000e+00   7.1487503e-01   7.1674761e-01   7.1770527e-01   7.1048912e-01
   3.4400000e+00   7.0752641e-01   7.0942794e-01   7.1030147e-01   7.0316947e-01
   3.4500000e+00   7.0024986e-01   7.0218038e-01   7.0297019e-01   6.9592153e-01
   3.4600000e+00   6.9304467e-01   6.9500424e-01   6.9571072e-01   6.8874462e-01
   3.4700000e+00   6.8591017e-01   6.8789884e-01   6.8852238e-01   6.8163803e-01
   3.4800000e+00   6.7884566e-01   6.8086350e-01   6.8140447e-01   6.7460110e-01
   3.4900000e+00   6.7185049e-01   6.7389755e-01   6.7435632e-01   6.6763315e-01
   3.5000000e+00   6.6492399e-01   6.6700033e-01   6.6737726e-01   6.6073352e-01
   3.5100000e+00   6.5806549e-01   6.6017119e-01   6.6046660e-01   6.5390155e-01
   3.5200000e+00   6.5127435e-01   6.5340947e-01   6.5362371e-01   6.4713659e-01
   3.5300000e+00   6.4454992e-01   6.4671452e-01   6.4684793e-01   6.4043800e-01
   3.5400000e+00   6.3789157e-01   6.4008573e-01   6.4013861e-01   6.3380513e-01
   3.5500000e+00   6.3129866e-01   6.3352245e-01   6.3349511e-01   6.2723737e-01
   3.5600000e+00   6.2477057e-01   6.2702407e-01   6.2691681e-01   6.2073408e-01
   3.5700000e+00   6.1830668e-01   6.2058996e-01   6.2040307e-01   6.1429465e-01
   3.5800000e+00   6.1190638e-01   6.1421952e-01   6.1395329e-01   6.0791847e-01
   3.5900000e+00   6.0556907e-01   6.0791215e-01   6.0756686e-01   6.0160493e-01
   3.6000000e+00   5.9929414e-01   6.0166723e-01   6.0124315e-01   5.9535344e-01
   3.6100000e+00   5.9308101e-01   5.9548419e-01   5.9498159e-01   5.8916340e-01
   3.6200000e+00   5.8692909e-01   5.8936244e-01   5.8878157e-01   5.8303423e-01
   3.6300000e+00   5.8083778e-01   5.8330139e-01   5.8264252e-01   5.7696535e-01
   3.6400000e+00   5.7480653e-01   5.7730047e-01   5.7656385e-01   5.7095619e-01
   3.6500000e+00   5.6883476e-01   5.7135910e-01   5.7054499e-01   5.6500617e-01
   3.6600000e+00   5.6292190e-01   5.6547671e-01   5.6458536e-01   5.5911474e-01
   3.6700000e+00   5.5706738e-01   5.5965275e-01   5.5868441e-01   5.5328133e-01
   3.6800000e+00   5.5127065e-01   5.5388665e-01   5.5284156e-01   5.4750538e-01
   3.6900000e+00   5.4553115e-01   5.4817784e-01   5.4705627e-01   5.4178634e-01
   3.7000000e+00   5.3984833e-01   5.4252579e-01   5.4132798e-01   5.3612367e-01
   3.7100000e+00   5.3422165e-01   5.3692993e-01   5.3565614e-01   5.3051682e-01
   3.7200000e+00   5.2865057e-01   5.3138973e-01   5.3004022e-01   5.2496526e-01
   3.7300000e+00   5.2313454e-01   5.2590464e-01   5.2447966e-01   5.1946845e-01
   3.7400000e+00   5.1767303e-01   5.2047412e-01   5.1897394e-01   5.1402586e-01
   3.7500000e+00   5.1226552e-01   5.1509765e-01   5.1352252e-01   5.0863697e-01
   3.7600000e+00   5.0691147e-01   5.0977469e-01   5.0812488e-01   5.0330125e-01
   3.7700000e+00   5.0161037e-01   5.0450472e-01   5.0278050e-01   4.9801819e-01
   3.7800000e+00   4.9636171e-01   4.9928722e-01   4.9748886e-01   4.9278727e-01
   3.7900000e+00   4.9116496e-01   4.9412167e-01   4.9224944e-01   4.8760799e-01
   3.8000000e+00   4.8601962e-01   4.8900755e-01   4.8706174e-01   4.8247984e-01
   3.8100000e+00   4.8092519e-01   4.8394437e-01   4.8192525e-01   4.7740232e-01
   3.8200000e+00   4.7588116e-01   4.7893161e-01   4.7683947e-01   4.7237493e-01
   3.8300000e+00   4.7088704e-01   4.7396878e-01   4.7180389e-01   4.6739719e-01
   3.8400000e+00   4.6594233e-01   4.6905538e-01   4.6681804e-01   4.6246860e-01
   3.8500000e+00   4.6104656e-01   4.6419091e-01   4.6188141e-01   4.5758868e-01
   3.8600000e+00   4.5619923e-01   4.5937489e-01   4.5699352e-01   4.5275695e-01
   3.8700000e+00   4.5139987e-01   4.5460684e-01   4.5215390e-01   4.4797293e-01
   3.8800000e+00   4.4664799e-01   4.4988628e-01   4.4736206e-01   4.4323616e-01
   3.8900000e+00   4.4194314e-01   4.4521273e-01   4.4261752e-01   4.3854615e-01
   3.9000000e+00   4.3728483e-01   4.4058573e-01   4.3791983e-01   4.3390246e-01
   3.9100000e+00   4.3267262e-01   4.3600480e-01   4.3326851e-01   4.2930462e-01
   3.9200000e+00   4.2810605e-01   4.3146949e-01   4.2866311e-01   4.2475218e-01
   3.9300000e+00   4.2358465e-01   4.2697935e-01   4.2410317e-01   4.2024468e-01
   3.9400000e+00   4.1910799e-01   4.2253391e-01   4.1958824e-01   4.1578169e-01
   3.9500000e+00   4.1467562e-01   4.1813275e-01   4.1511788e-01   4.1136277e-01
   3.9600000e+00   4.1028711e-01   4.1377540e-01   4.1069165e-01   4.0698747e-01
   3.9700000e+00   4.0594201e-01   4.0946145e-01   4.0630910e-01   4.0265536e-01
   3.9800000e+00   4.0163989e-01   4.0519044e-01   4.0196980e-01   3.9836602e-01
   3.9900000e+00   3.9738034e-01   4.0096196e-01   3.9767333e-01   3.9411903e-01
   4.0000000e+00   3.9316293e-01   3.9677559e-01   3.9341927e-01   3.8991396e-01
   4.0100000e+00   3.8898723e-01   3.9263089e-01   3.8920718e-01   3.8575040e-01
   4.0200000e+00   3.8485285e-01   3.8852745e-01   3.8503666e-01   3.8162794e-01
   4.0300000e+00   3.8075936e-01   3.8446487e-01   3.8090729e-01   3.7754617e-01
   4.0400000e+00   3.7670637e-01   3.8044273e-01   3.7681867e-01   3.7350469e-01
   4.0500000e+00   3.7269346e-01   3.7646063e-01   3.7277039e-01   3.6950310e-01
   4.0600000e+00   3.6872026e-01   3.7251818e-01   3.6876206e-01   3.6554100e-01
   4.0700000e+00   3.6478635e-01   3.6861497e-01   3.6479327e-01   3.6161801e-01
   4.0800000e+00   3.6089135e-01   3.6475061e-01   3.6086363e-01   3.5773374e-01
   4.0900000e+00   3.5703488e-01   3.6092473e-01   3.5697277e-01   3.5388780e-01
   4.1000000e+00   3.5321655e-01   3.5713692e-01   3.5312028e-01   3.5007982e-01
   4.1100000e+00   3.4943598e-01   3.5338682e-01   3.4930580e-01   3.4630941e-01
   4.1200000e+00   3.4569281e-01   3.4967405e-01   3.4552894e-01   3.4257621e-01
   4.1300000e+00   3.4198666e-01   3.4599823e-01   3.4178934e-01   3.3887985e-01
   4.1400000e+00   3.3831716e-01   3.4235900e-01   3.3808662e-01   3.3521996e-01
   4.1500000e+00   3.3468396e-01   3.3875600e-01   3.3442042e-01   3.3159618e-01
   4.1600000e+00   3.3108668e-01   3.3518885e-01   3.3079037e-01   3.2800816e-01
   4.1700000e+00   3.2752498e-01   3.3165721e-01   3.2719613e-01   3.2445554e-01
   4.1800000e+00   3.2399850e-01   3.2816072e-01   3.2363733e-01   3.2093797e-01
   4.1900000e+00   3.2050689e-01   3.2469902e-01   3.2011362e-01   3.1745511e-01
   4.2000000e+00   3.1704982e-01   3.2127179e-01   3.1662465e-01   3.1400661e-01
   4.2100000e+00   3.1362693e-01   3.1787866e-01   3.1317009e-01   3.1059212e-01
   4.2200000e+00   3.1023788e-01   3.1451930e-01   3.0974959e-01   3.0721132e-01
   4.2300000e+00   3.0688235e-01   3.1119338e-01   3.0636281e-01   3.0386387e-01
   4.2400000e+00   3.0356000e-01   3.0790055e-01   3.0300941e-01   3.0054944e-01
   4.2500000e+00   3.0027050e-01   3.0464050e-01   2.9968908e-01   2.9726771e-01
   4.2600000e+00   2.9701353e-01   3.0141289e-01   2.9640148e-01   2.9401834e-01
   4.2700000e+00   2.9378876e-01   2.9821741e-01   2.9314628e-01   2.9080103e-01
   4.2800000e+00   2.9059588e-01   2.9505373e-01   2.8992317e-01   2.8761545e-01
   4.2900000e+00   2.8743457e-01   2.9192153e-01   2.8673182e-01   2.8446129e-01
   4.3000000e+00   2.8430452e-01   2.8882051e-01   2.8357193e-01   2.8133823e-01
   4.3100000e+00   2.8120541e-01   2.8575035e-01   2.8044318e-01   2.7824598e-01
   4.3200000e+00   2.7813694e-01   2.8271074e-01   2.7734526e-01   2.7518422e-01
   4.3300000e+00   2.7509882e-01   2.7970139e-01   2.7427787e-01   2.7215266e-01
   4.3400000e+00   2.7209073e-01   2.7672198e-01   2.7124071e-01   2.6915099e-01
   4.3500000e+00   2.6911238e-01   2.7377223e-01   2.6823347e-01   2.6617892e-01
   4.3600000e+00   2.6616348e-01   2.7085183e-01   2.6525586e-01   2.6323616e-01
   4.3700000e+00   2.6324373e-01   2.6796051e-01   2.6230759e-01   2.6032242e-01
   4.3800000e+00   2.6035285e-01   2.6509795e-01   2.5938836e-01   2.5743740e-01
   4.3900000e+00   2.5749055e-01   2.6226389e-01   2.5649790e-01   2.5458084e-01
   4.4000000e+00   2.5465655e-01   2.5945804e-01   2.5363590e-01   2.5175244e-01
   4.4100000e+00   2.5185057e-01   2.5668011e-01   2.5080210e-01   2.4895192e-01
   4.4200000e+00   2.4907233e-01   2.5392983e-01   2.4799621e-01   2.4617902e-01
   4.4300000e+00   2.4632155e-01   2.5120692e-01   2.4521796e-01   2.4343345e-01
   4.4400000e+00   2.4359797e-01   2.4851112e-01   2.4246707e-01   2.4071495e-01
   4.4500000e+00   2.4090132e-01   2.4584215e-01   2.3974327e-01   2.3802325e-01
   4.4600000e+00   2.3823133e-01   2.4319975e-01   2.3704629e-01   2.3535809e-01
   4.4700000e+00   2.3558773e-01   2.4058365e-01   2.3437588e-01   2.3271920e-01
   4.4800000e+00   2.3297026e-01   2.3799359e-01   2.3173175e-01   2.3010632e-01
   4.4900000e+00   2.3037868e-01   2.3542931e-01   2.2911367e-01   2.2751920e-01
   4.5000000e+00   2.2781271e-01   2.3289056e-01   2.2652136e-01   2.2495758e-01
   4.5100000e+00   2.2527211e-01   2.3037708e-01   2.2395457e-01   2.2242121e-01
   4.5200000e+00   2.2275663e-01   2.2788862e-01   2.2141305e-01   2.1990984e-01
   4.5300000e+00   2.2026601e-01   2.2542494e-01   2.1889655e-01   2.1742322e-01
   4.5400000e+00   2.1780002e-01   2.2298578e-01   2.1640482e-01   2.1496111e-01
   4.5500000e+00   2.1535841e-01   2.2057090e-01   2.1393762e-01   2.1252327e-01
   4.5600000e+00   2.1294093e-01   2.1818007e-01   2.1149470e-01   2.1010945e-01
   4.5700000e+00   2.1054735e-01   2.1581304e-01   2.0907582e-01   2.0771942e-01
   4.5800000e+00   2.0817744e-01   2.1346958e-01   2.0668075e-01   2.0535294e-01
   4.5900000e+00   2.0583095e-01   2.1114945e-01   2.0430925e-01   2.0300978e-01
   4.6000000e+00   2.0350766e-01   2.0885242e-01   2.0196108e-01   2.0068972e-01
   4.6100000e+00   2.0120734e-01   2.0657827e-01   1.9963602e-01   1.9839251e-01
   4.6200000e+00   1.9892976e-01   2.0432676e-01   1.9733383e-01   1.9611794e-01
   4.6300000e+00   1.9667469e-01   2.0209767e-01   1.9505429e-01   1.9386578e-01
   4.6400000e+00   1.9444192e-01   1.9989078e-01   1.9279718e-01   1.9163581e-01
   4.6500000e+00   1.9223123e-01   1.9770586e-01   1.9056227e-01   1.8942782e-01
   4.6600000e+00   1.9004238e-01   1.9554271e-01   1.8834935e-01   1.8724157e-01
   4.6700000e+00   1.8787518e-01   1.9340109e-01   1.8615819e-01   1.8507687e-01
   4.6800000e+00   1.8572940e-01   1.9128081e-01   1.8398858e-01   1.8293349e-01
   4.6900000e+00   1.8360483e-01   1.8918165e-01   1.8184030e-01   1.8081123e-01
   4.7000000e+00   1.8150127e-01   1.8710339e-01   1.7971315e-01   1.7870987e-01
   4.7100000e+00   1.7941850e-01   1.8504584e-01   1.7760692e-01   1.7662922e-01
   4.7200000e+00   1.7735633e-01   1.8300878e-01   1.7552140e-01   1.7456906e-01
   4.7300000e+00   1.7531454e-01   1.8099201e-01   1.7345638e-01   1.7252919e-01
   4.7400000e+00   1.7329294e-01   1.7899534e-01   1.7141166e-01   1.7050942e-01
   4.7500000e+00   1.7129132e-01   1.7701856e-01   1.6938704e-01   1.6850954e-01
   4.7600000e+00   1.6930950e-01   1.7506147e-01   1.6738232e-01   1.6652935e-01
   4.7700000e+00   1.6734726e-01   1.7312388e-01   1.6539731e-01   1.6456867e-01
   4.7800000e+00   1.6540443e-01   1.7120560e-01   1.6343180e-01   1.6262730e-01
   4.7900000e+00   1.6348080e-01   1.6930643e-01   1.6148561e-01   1.6070505e-01
   4.8000000e+00   1.6157620e-01   1.6742619e-01   1.5955855e-01   1.5880173e-01
   4.8100000e+00   1.5969042e-01   1.6556468e-01   1.5765042e-01   1.5691715e-01
   4.8200000e+00   1.5782329e-01   1.6372173e-01   1.5576103e-01   1.5505113e-01
   4.8300000e+00   1.5597462e-01   1.6189714e-01   1.5389021e-01   1.5320348e-01
   4.8400000e+00   1.5414423e-01   1.6009074e-01   1.5203776e-01   1.5137403e-01
   4.8500000e+00   1.5233193e-01   1.5830235e-01   1.5020351e-01   1.4956259e-01
   4.8600000e+00   1.5053756e-01   1.5653178e-01   1.4838728e-01   1.4776898e-01
   4.8700000e+00   1.4876092e-01   1.5477887e-01   1.4658888e-01   1.4599304e-01
   4.8800000e+00   1.4700186e-01   1.5304343e-01   1.4480814e-01   1.4423458e-01
   4.8900000e+00   1.4526018e-01   1.5132529e-01   1.4304489e-01   1.4249343e-01
   4.9000000e+00   1.4353573e-01   1.4962429e-01   1.4129895e-01   1.4076942e-01
   4.9100000e+00   1.4182834e-01   1.4794025e-01   1.3957015e-01   1.3906239e-01
   4.9200000e+00   1.4013782e-01   1.4627300e-01   1.3785832e-01   1.3737216e-01
   4.9300000e+00   1.3846402e-01   1.4462238e-01   1.3616330e-01   1.3569856e-01
   4.9400000e+00   1.3680678e-01   1.4298822e-01   1.3448491e-01   1.3404144e-01
   4.9500000e+00   1.3516592e-01   1.4137036e-01   1.3282299e-01   1.3240063e-01
   4.9600000e+00   1.3354129e-01   1.3976864e-01   1.3117738e-01   1.3077597e-01
   4.9700000e+00   1.3193273e-01   1.3818290e-01   1.2954792e-01   1.2916731e-01
   4.9800000e+00   1.3034007e-01   1.3661298e-01   1.2793444e-01   1.2757447e-01
   4.9900000e+00   1.2876317e-01   1.3505872e-01   1.2633679e-01   1.2599731e-01
   5.0000000e+00   1.2720186e-01   1.3351997e-01   1.2475482e-01   1.2443567e-01
   5.0100000e+00   1.2565600e-01   1.3199658e-01   1.2318836e-01   1.2288940e-01
   5.0200000e+00   1.2412542e-01   1.3048839e-01   1.2163726e-01   1.2135834e-01
   5.0300000e+00   1.2260998e-01   1.2899526e-01   1.2010138e-01   1.1984235e-01
   5.0400000e+00   1.2110954e-01   1.2751703e-01   1.1858055e-01   1.1834128e-01
   5.0500000e+00   1.1962393e-01   1.2605356e-01   1.1707464e-01   1.1685498e-01
   5.0600000e+00   1.1815302e-01   1.2460470e-01   1.1558348e-01   1.1538330e-01
   5.0700000e+00   1.1669667e-01   1.2317030e-01   1.1410695e-01   1.1392610e-01
   5.0800000e+00   1.1525471e-01   1.2175023e-01   1.1264488e-01   1.1248324e-01
   5.0900000e+00   1.1382703e-01   1.2034434e-01   1.1119715e-01   1.1105457e-01
   5.1000000e+00   1.1241347e-01   1.1895249e-01   1.0976360e-01   1.0963996e-01
   5.1100000e+00   1.1101389e-01   1.1757455e-01   1.0834410e-01   1.0823927e-01
   5.1200000e+00   1.0962816e-01   1.1621037e-01   1.0693850e-01   1.0685235e-01
   5.1300000e+00   1.0825614e-01   1.1485982e-01   1.0554667e-01   1.0547908e-01
   5.1400000e+00   1.0689770e-01   1.1352277e-01   1.0416848e-01   1.0411931e-01
   5.1500000e+00   1.0555270e-01   1.1219907e-01   1.0280378e-01   1.0277292e-01
   5.1600000e+00   1.0422101e-01   1.1088861e-01   1.0145245e-01   1.0143977e-01
   5.1700000e+00   1.0290250e-01   1.0959125e-01   1.0011435e-01   1.0011973e-01
   5.1800000e+00   1.0159704e-01   1.0830685e-01   9.8789346e-02   9.8812677e-02
   5.1900000e+00   1.0030450e-01   1.0703530e-01   9.7477315e-02   9.7518477e-02
   5.2000000e+00   9.9024746e-02   1.0577646e-01   9.6178125e-02   9.6237004e-02
   5.2100000e+00   9.7757663e-02   1.0453021e-01   9.4891650e-02   9.4968133e-02
   5.2200000e+00   9.6503122e-02   1.0329643e-01   9.3617764e-02   9.3711740e-02
   5.2300000e+00   9.5261000e-02   1.0207499e-01   9.2356341e-02   9.2467701e-02
   5.2400000e+00   9.4031174e-02   1.0086577e-01   9.1107259e-02   9.1235894e-02
   5.2500000e+00   9.2813523e-02   9.9668645e-02   8.9870395e-02   9.0016199e-02
   5.2600000e+00   9.1607927e-02   9.8483503e-02   8.8645627e-02   8.8808496e-02
   5.2700000e+00   9.0414269e-02   9.7310222e-02   8.7432837e-02   8.7612667e-02
   5.2800000e+00   8.9232429e-02   9.6148687e-02   8.6231905e-02   8.6428595e-02
   5.2900000e+00   8.8062292e-02   9.4998780e-02   8.5042714e-02   8.5256163e-02
   5.3000000e+00   8.6903742e-02   9.3860388e-02   8.3865147e-02   8.4095256e-02
   5.3100000e+00   8.5756666e-02   9.2733396e-02   8.2699089e-02   8.2945762e-02
   5.3200000e+00   8.4620951e-02   9.1617693e-02   8.1544426e-02   8.1807567e-02
   5.3300000e+00   8.3496485e-02   9.0513167e-02   8.0401046e-02   8.0680560e-02
   5.3400000e+00   8.2383157e-02   8.9419707e-02   7.9268835e-02   7.9564630e-02
   5.3500000e+00   8.1280857e-02   8.8337206e-02   7.8147684e-02   7.8459669e-02
   5.3600000e+00   8.0189477e-02   8.7265554e-02   7.7037483e-02   7.7365567e-02
   5.3700000e+00   7.9108910e-02   8.6204645e-02   7.5938123e-02   7.6282218e-02
   5.3800000e+00   7.8039049e-02   8.5154373e-02   7.4849497e-02   7.5209516e-02
   5.3900000e+00   7.6979790e-02   8.4114633e-02   7.3771498e-02   7.4147356e-02
   5.4000000e+00   7.5931027e-02   8.3085321e-02   7.2704021e-02   7.3095633e-02
   5.4100000e+00   7.4892657e-02   8.2066335e-02   7.1646962e-02   7.2054245e-02
   5.4200000e+00   7.3864579e-02   8.1057573e-02   7.0600217e-02   7.1023089e-02
   5.4300000e+00   7.2846691e-02   8.0058935e-02   6.9563684e-02   7.0002065e-02
   5.4400000e+00   7.1838892e-02   7.9070320e-02   6.8537262e-02   6.8991073e-02
   5.4500000e+00   7.0841085e-02   7.8091630e-02   6.7520850e-02   6.7990014e-02
   5.4600000e+00   6.9853170e-02   7.7122767e-02   6.6514349e-02   6.6998789e-02
   5.4700000e+00   6.8875050e-02   7.6163634e-02   6.5517661e-02   6.6017302e-02
   5.4800000e+00   6.7906629e-02   7.5214137e-02   6.4530688e-02   6.5045457e-02
   5.4900000e+00   6.6947812e-02   7.4274179e-02   6.3553335e-02   6.4083159e-02
   5.5000000e+00   6.5998504e-02   7.3343667e-02   6.2585505e-02   6.3130313e-02
   5.5100000e+00   6.5058612e-02   7.2422509e-02   6.1627105e-02   6.2186826e-02
   5.5200000e+00   6.4128043e-02   7.1510611e-02   6.0678040e-02   6.1252606e-02
   5.5300000e+00   6.3206706e-02   7.0607884e-02   5.9738218e-02   6.0327561e-02
   5.5400000e+00   6.2294510e-02   6.9714236e-02   5.8807547e-02   5.9411602e-02
   5.5500000e+00   6.1391365e-02   6.8829579e-02   5.7885937e-02   5.8504637e-02
   5.5600000e+00   6.0497183e-02   6.7953823e-02   5.6973297e-02   5.7606579e-02
   5.5700000e+00   5.9611875e-02   6.7086883e-02   5.6069538e-02   5.6717340e-02
   5.5800000e+00   5.8735354e-02   6.6228670e-02   5.5174573e-02   5.5836833e-02
   5.5900000e+00   5.7867534e-02   6.5379100e-02   5.4288314e-02   5.4964971e-02
   5.6000000e+00   5.7008329e-02   6.4538087e-02   5.3410675e-02   5.4101669e-02
   5.6100000e+00   5.6157655e-02   6.3705546e-02   5.2541569e-02   5.3246843e-02
   5.6200000e+00   5.5315428e-02   6.2881396e-02   5.1680913e-02   5.2400410e-02
   5.6300000e+00   5.4481565e-02   6.2065553e-02   5.0828622e-02   5.1562286e-02
   5.6400000e+00   5.3655985e-02   6.1257937e-02   4.9984614e-02   5.0732389e-02
   5.6500000e+00   5.2838605e-02   6.0458465e-02   4.9148805e-02   4.9910639e-02
   5.6600000e+00   5.2029345e-02   5.9667058e-02   4.8321115e-02   4.9096954e-02
   5.6700000e+00   5.1228126e-02   5.8883637e-02   4.7501463e-02   4.8291256e-02
   5.6800000e+00   5.0434869e-02   5.8108123e-02   4.6689769e-02   4.7493466e-02
   5.6900000e+00   4.9649495e-02   5.7340440e-02   4.5885955e-02   4.6703505e-02
   5.7000000e+00   4.8871928e-02   5.6580509e-02   4.5089941e-02   4.5921297e-02
   5.7100000e+00   4.8102090e-02   5.5828255e-02   4.4301650e-02   4.5146764e-02
   5.7200000e+00   4.7339905e-02   5.5083603e-02   4.3521006e-02   4.4379832e-02
   5.7300000e+00   4.6585300e-02   5.4346478e-02   4.2747932e-02   4.3620425e-02
   5.7400000e+00   4.5838199e-02   5.3616806e-02   4.1982353e-02   4.2868468e-02
   5.7500000e+00   4.5098528e-02   5.2894514e-02   4.1224196e-02   4.2123890e-02
   5.7600000e+00   4.4366216e-02   5.2179529e-02   4.0473385e-02   4.1386615e-02
   5.7700000e+00   4.3641189e-02   5.1471781e-02   3.9729848e-02   4.0656574e-02
   5.7800000e+00   4.2923377e-02   5.0771197e-02   3.8993513e-02   3.9933694e-02
   5.7900000e+00   4.2212708e-02   5.0077708e-02   3.8264308e-02   3.9217904e-02
   5.8000000e+00   4.1509112e-02   4.9391245e-02   3.7542162e-02   3.8509135e-02
   5.8100000e+00   4.0812521e-02   4.8711737e-02   3.6827005e-02   3.7807317e-02
   5.8200000e+00   4.0122865e-02   4.8039118e-02   3.6118767e-02   3.7112382e-02
   5.8300000e+00   3.9440077e-02   4.7373320e-02   3.5417380e-02   3.6424262e-02
   5.8400000e+00   3.8764089e-02   4.6714275e-02   3.4722775e-02   3.5742890e-02
   5.8500000e+00   3.8094835e-02   4.6061918e-02   3.4034885e-02   3.5068198e-02
   5.8600000e+00   3.7432248e-02   4.5416182e-02   3.3353643e-02   3.4400122e-02
   5.8700000e+00   3.6776264e-02   4.4777005e-02   3.2678983e-02   3.3738596e-02
   5.8800000e+00   3.6126817e-02   4.4144320e-02   3.2010840e-02   3.3083554e-02
   5.8900000e+00   3.5483844e-02   4.3518064e-02   3.1349148e-02   3.2434934e-02
   5.9000000e+00   3.4847281e-02   4.2898175e-02   3.0693843e-02   3.1792672e-02
   5.9100000e+00   3.4217065e-02   4.2284591e-02   3.0044862e-02   3.1156705e-02
   5.9200000e+00   3.3593134e-02   4.1677248e-02   2.9402141e-02   3.0526971e-02
   5.9300000e+00   3.2975427e-02   4.1076087e-02   2.8765619e-02   2.9903409e-02
   5.9400000e+00   3.2363882e-02   4.0481047e-02   2.8135233e-02   2.9285957e-02
   5.9500000e+00   3.1758440e-02   3.9892067e-02   2.7510923e-02   2.8674555e-02
   5.9600000e+00   3.1159040e-02   3.9309090e-02   2.6892628e-02   2.8069144e-02
   5.9700000e+00   3.0565624e-02   3.8732055e-02   2.6280287e-02   2.7469664e-02
   5.9800000e+00   2.9978133e-02   3.8160905e-02   2.5673842e-02   2.6876057e-02
   5.9900000e+00   2.9396508e-02   3.7595582e-02   2.5073234e-02   2.6288265e-02
   6.0000000e+00   2.8820692e-02   3.7036029e-02   2.4478405e-02   2.5706230e-02
   6.0100000e+00   2.8250630e-02   3.6482190e-02   2.3889296e-02   2.5129896e-02
   6.0200000e+00   2.7686263e-02   3.5934009e-02   2.3305852e-02   2.4559207e-02
   6.0300000e+00   2.7127537e-02   3.5391430e-02   2.2728015e-02   2.3994106e-02
   6.0400000e+00   2.6574396e-02   3.4854399e-02   2.2155729e-02   2.3434538e-02
   6.0500000e+00   2.6026785e-02   3.4322862e-02   2.1588940e-02   2.2880450e-02
   6.0600000e+00   2.5484651e-02   3.3796765e-02   2.1027591e-02   2.2331786e-02
   6.0700000e+00   2.4947940e-02   3.3276054e-02   2.0471630e-02   2.1788493e-02
   6.0800000e+00   2.4416599e-02   3.2760678e-02   1.9921002e-02   2.1250518e-02
   6.0900000e+00   2.3890575e-02   3.2250583e-02   1.9375654e-02   2.0717809e-02
   6.1000000e+00   2.3369817e-02   3.1745719e-02   1.8835532e-02   2.0190314e-02
   6.1100000e+00   2.2854272e-02   3.1246034e-02   1.8300586e-02   1.9667980e-02
   6.1200000e+00   2.2343890e-02   3.0751477e-02   1.7770763e-02   1.9150758e-02
   6.1300000e+00   2.1838620e-02   3.0262000e-02   1.7246012e-02   1.8638596e-02
   6.1400000e+00   2.1338413e-02   2.9777551e-02   1.6726283e-02   1.8131445e-02
   6.1500000e+00   2.0843219e-02   2.9298082e-02   1.6211525e-02   1.7629255e-02
   6.1600000e+00   2.0352988e-02   2.8823544e-02   1.5701688e-02   1.7131978e-02
   6.1700000e+00   1.9867673e-02   2.8353890e-02   1.5196723e-02   1.6639563e-02
   6.1800000e+00   1.9387224e-02   2.7889070e-02   1.4696582e-02   1.6151965e-02
   6.1900000e+00   1.8911596e-02   2.7429040e-02   1.4201216e-02   1.5669134e-02
   6.2000000e+00   1.8440740e-02   2.6973750e-02   1.3710578e-02   1.5191024e-02
   6.2100000e+00   1.7974610e-02   2.6523156e-02   1.3224620e-02   1.4717589e-02
   6.2200000e+00   1.7513160e-02   2.6077211e-02   1.2743296e-02   1.4248781e-02
   6.2300000e+00   1.7056344e-02   2.5635870e-02   1.2266558e-02   1.3784556e-02
   6.2400000e+00   1.6604116e-02   2.5199089e-02   1.1794362e-02   1.3324868e-02
   6.2500000e+00   1.6156433e-02   2.4766822e-02   1.1326661e-02   1.2869671e-02
   6.2600000e+00   1.5713249e-02   2.4339026e-02   1.0863410e-02   1.2418923e-02
   6.2700000e+00   1.5274520e-02   2.3915656e-02   1.0404566e-02   1.1972578e-02
   6.2800000e+00   1.4840204e-02   2.3496671e-02   9.9500830e-03   1.1530594e-02
   6.2900000e+00   1.4410256e-02   2.3082026e-02   9.4999184e-03   1.1092926e-02
   6.3000000e+00   1.3984635e-02   2.2671681e-02   9.0540286e-03   1.0659533e-02
   6.3100000e+00   1.3563298e-02   2.2265592e-02   8.6123707e-03   1.0230372e-02
   6.3200000e+00   1.3146203e-02   2.1863718e-02   8.1749023e-03   9.8054020e-03
   6.3300000e+00   1.2733309e-02   2.1466019e-02   7.7415814e-03   9.3845804e-03
   6.3400000e+00   1.2324574e-02   2.1072453e-02   7.3123663e-03   8.9678666e-03
   6.3500000e+00   1.1919959e-02   2.0682981e-02   6.8872158e-03   8.5552201e-03
   6.3600000e+00   1.1519423e-02   2.0297562e-02   6.4660891e-03   8.1466005e-03
   6.3700000e+00   1.1122926e-02   1.9916156e-02   6.0489459e-03   7.7419682e-03
   6.3800000e+00   1.0730428e-02   1.9538726e-02   5.6357461e-03   7.3412835e-03
   6.3900000e+00   1.0341892e-02   1.9165231e-02   5.2264500e-03   6.9445075e-03
   6.4000000e+00   9.9572769e-03   1.8795634e-02   4.8210185e-03   6.5516015e-03
   6.4100000e+00   9.5765460e-03   1.8429897e-02   4.4194128e-03   6.1625272e-03
   6.4200000e+00   9.1996611e-03   1.8067982e-02   4.0215943e-03   5.7772466e-03
   6.4300000e+00   8.8265845e-03   1.7709851e-02   3.6275250e-03   5.3957223e-03
   6.4400000e+00   8.4572792e-03   1.7355469e-02   3.2371672e-03   5.0179171e-03
   6.4500000e+00   8.0917084e-03   1.7004797e-02   2.8504835e-03   4.6437942e-03
   6.4600000e+00   7.7298356e-03   1.6657801e-02   2.4674370e-03   4.2733171e-03
   6.4700000e+00   7.3716248e-03   1.6314445e-02   2.0879910e-03   3.9064497e-03
   6.4800000e+00   7.0170403e-03   1.5974692e-02   1.7121093e-03   3.5431564e-03
   6.4900000e+00   6.6660467e-03   1.5638509e-02   1.3397561e-03   3.1834016e-03
   6.5000000e+00   6.3186091e-03   1.5305859e-02   9.7089570e-04   2.8271505e-03
   6.5100000e+00   5.9746927e-03   1.4976709e-02   6.0549300e-04   2.4743683e-03
   6.5200000e+00   5.6342633e-03   1.4651025e-02   2.4351314e-04   2.1250207e-03
   6.5300000e+00   5.2972869e-03   1.4328773e-02  -1.1507838e-04   1.7790737e-03
   6.5400000e+00   4.9637298e-03   1.4009919e-02  -4.7031574e-04   1.4364935e-03
   6.5500000e+00   4.6335588e-03   1.3694430e-02  -8.2223276e-04   1.0972470e-03
   6.5600000e+00   4.3067407e-03   1.3382274e-02  -1.1708629e-03   7.6130096e-04
   6.5700000e+00   3.9832431e-03   1.3073417e-02  -1.5162394e-03   4.2862283e-04
   6.5800000e+00   3.6630335e-03   1.2767829e-02  -1.8583951e-03   9.9180210e-05
   6.5900000e+00   3.3460799e-03   1.2465477e-02  -2.1973624e-03  -2.2705894e-04
   6.6000000e+00   3.0323506e-03   1.2166329e-02  -2.5331736e-03  -5.5012633e-04
   6.6100000e+00   2.7218143e-03   1.1870355e-02  -2.8658606e-03  -8.7005339e-04
   6.6200000e+00   2.4144398e-03   1.1577523e-02  -3.1954549e-03  -1.1868712e-03
   6.6300000e+00   2.1101963e-03   1.1287802e-02  -3.5219878e-03  -1.5006106e-03
   6.6400000e+00   1.8090535e-03   1.1001163e-02  -3.8454901e-03  -1.8113020e-03
   6.6500000e+00   1.5109811e-03   1.0717576e-02  -4.1659927e-03  -2.1189757e-03
   6.6600000e+00   1.2159492e-03   1.0437010e-02  -4.4835257e-03  -2.4236615e-03
   6.6700000e+00   9.2392835e-04   1.0159437e-02  -4.7981193e-03  -2.7253890e-03
   6.6800000e+00   6.3488914e-04   9.8848262e-03  -5.1098032e-03  -3.0241875e-03
   6.6900000e+00   3.4880262e-04   9.6131498e-03  -5.4186068e-03  -3.3200861e-03
   6.7000000e+00   6.5640071e-05   9.3443790e-03  -5.7245594e-03  -3.6131134e-03
   6.7100000e+00  -2.1462694e-04   9.0784855e-03  -6.0276897e-03  -3.9032978e-03
   6.7200000e+00  -4.9202657e-04   8.8154410e-03  -6.3280263e-03  -4.1906677e-03
   6.7300000e+00  -7.6658668e-04   8.5552180e-03  -6.6255976e-03  -4.4752507e-03
   6.7400000e+00  -1.0383349e-03   8.2977888e-03  -6.9204316e-03  -4.7570746e-03
   6.7500000e+00  -1.3072985e-03   8.0431262e-03  -7.2125561e-03  -5.0361665e-03
   6.7600000e+00  -1.5735045e-03   7.7912031e-03  -7.5019984e-03  -5.3125537e-03
   6.7700000e+00  -1.8369799e-03   7.5419930e-03  -7.7887858e-03  -5.5862629e-03
   6.7800000e+00  -2.0977510e-03   7.2954691e-03  -8.0729453e-03  -5.8573205e-03
   6.7900000e+00  -2.3558441e-03   7.0516054e-03  -8.3545035e-03  -6.1257529e-03
   6.8000000e+00  -2.6112853e-03   6.8103759e-03  -8.6334867e-03  -6.3915860e-03
   6.8100000e+00  -2.8641003e-03   6.5717548e-03  -8.9099212e-03  -6.6548455e-03
   6.8200000e+00  -3.1143146e-03   6.3357166e-03  -9.1838328e-03  -6.9155570e-03
   6.8300000e+00  -3.3619535e-03   6.1022361e-03  -9.4552471e-03  -7.1737457e-03
   6.8400000e+00  -3.6070418e-03   5.8712882e-03  -9.7241895e-03  -7.4294364e-03
   6.8500000e+00  -3.8496045e-03   5.6428483e-03  -9.9906851e-03  -7.6826539e-03
   6.8600000e+00  -4.0896659e-03   5.4168918e-03  -1.0254759e-02  -7.9334228e-03
   6.8700000e+00  -4.3272503e-03   5.1933943e-03  -1.0516435e-02  -8.1817671e-03
   6.8800000e+00  -4.5623819e-03   4.9723318e-03  -1.0775738e-02  -8.4277110e-03
   6.8900000e+00  -4.7950843e-03   4.7536805e-03  -1.1032693e-02  -8.6712780e-03
   6.9000000e+00  -5.0253810e-03   4.5374167e-03  -1.1287322e-02  -8.9124918e-03
   6.9100000e+00  -5.2532955e-03   4.3235170e-03  -1.1539651e-02  -9.1513755e-03
   6.9200000e+00  -5.4788509e-03   4.1119584e-03  -1.1789701e-02  -9.3879522e-03
   6.9300000e+00  -5.7020698e-03   3.9027177e-03  -1.2037497e-02  -9.6222448e-03
   6.9400000e+00  -5.9229751e-03   3.6957722e-03  -1.2283060e-02  -9.8542756e-03
   6.9500000e+00  -6.1415892e-03   3.4910995e-03  -1.2526415e-02  -1.0084067e-02
   6.9600000e+00  -6.3579341e-03   3.2886772e-03  -1.2767583e-02  -1.0311641e-02
   6.9700000e+00  -6.5720319e-03   3.0884831e-03  -1.3006587e-02  -1.0537020e-02
   6.9800000e+00  -6.7839044e-03   2.8904954e-03  -1.3243448e-02  -1.0760226e-02
   6.9900000e+00  -6.9935730e-03   2.6946923e-03  -1.3478189e-02  -1.0981279e-02
   7.0000000e+00  -7.2010592e-03   2.5010524e-03  -1.3710831e-02  -1.1200201e-02
   7.0100000e+00  -7.4063840e-03   2.3095544e-03  -1.3941395e-02  -1.1417012e-02
   7.0200000e+00  -7.6095683e-03   2.1201770e-03  -1.4169903e-02  -1.1631735e-02
   7.0300000e+00  -7.8106329e-03   1.9328995e-03  -1.4396376e-02  -1.1844389e-02
   7.0400000e+00  -8.0095982e-03   1.7477010e-03  -1.4620833e-02  -1.2054995e-02
   7.0500000e+00  -8.2064846e-03   1.5645611e-03  -1.4843297e-02  -1.2263572e-02
   7.0600000e+00  -8.4013122e-03   1.3834593e-03  -1.5063786e-02  -1.2470141e-02
   7.0700000e+00  -8.5941008e-03   1.2043756e-03  -1.5282321e-02  -1.2674721e-02
   7.0800000e+00  -8.7848701e-03   1.0272899e-03  -1.5498923e-02  -1.2877333e-02
   7.0900000e+00  -8.9736398e-03   8.5218248e-04  -1.5713610e-02  -1.3077995e-02
   7.1000000e+00  -9.1604290e-03   6.7903364e-04  -1.5926402e-02  -1.3276726e-02
   7.1100000e+00  -9.1607006e-03   6.7864828e-04  -1.5926639e-02  -1.3276970e-02
   7.1200000e+00  -9.1609687e-03   6.7826757e-04  -1.5926872e-02  -1.3277211e-02
   7.1300000e+00  -9.1612335e-03   6.7789148e-04  -1.5927103e-02  -1.3277449e-02
   7.1400000e+00  -9.1614949e-03   6.7751995e-04  -1.5927331e-02  -1.3277684e-02
   7.1500000e+00  -9.1617530e-03   6.7715294e-04  -1.5927555e-02  -1.3277916e-02
   7.1600000e+00  -9.1620078e-03   6.7679039e-04  -1.5927777e-02  -1.3278146e-02
   7.1700000e+00  -9.1622593e-03   6.7643227e-04  -1.5927996e-02  -1.3278372e-02
   7.1800000e+00  -9.1625077e-03   6.7607852e-04  -1.5928212e-02  -1.3278595e-02
   7.1900000e+00  -9.1627530e-03   6.7572910e-04  -1.5928426e-02  -1.3278816e-02
   7.2000000e+00  -9.1629951e-03   6.7538396e-04  -1.5928636e-02  -1.3279033e-02
   7.2100000e+00  -9.1632341e-03   6.7504306e-04  -1.5928844e-02  -1.3279248e-02
   7.2200000e+00  -9.1634701e-03   6.7470635e-04  -1.5929049e-02  -1.3279460e-02
   7.2300000e+00  -9.1637030e-03   6.7437379e-04  -1.5929252e-02  -1.3279670e-02
   7.2400000e+00  -9.1639330e-03   6.7404533e-04  -1.5929452e-02  -1.3279876e-02
   7.2500000e+00  -9.1641600e-03   6.7372092e-04  -1.5929649e-02  -1.3280080e-02
   7.2600000e+00  -9.1643842e-03   6.7340053e-04  -1.5929844e-02  -1.3280282e-02
   7.2700000e+00  -9.1646054e-03   6.7308411e-04  -1.5930037e-02  -1.3280481e-02
   7.2800000e+00  -9.1648239e-03   6.7277161e-04  -1.5930226e-02  -1.3280677e-02
   7.2900000e+00  -9.1650395e-03   6.7246299e-04  -1.5930414e-02  -1.3280871e-02
   7.3000000e+00  -9.1652524e-03   6.7215821e-04  -1.5930599e-02  -1.3281062e-02
   7.3100000e+00  -9.1654625e-03   6.7185723e-04  -1.5930781e-02  -1.3281251e-02
   7.3200000e+00  -9.1656699e-03   6.7156000e-04  -1.5930962e-02  -1.3281437e-02
   7.3300000e+00  -9.1658747e-03   6.7126648e-04  -1.5931139e-02  -1.3281621e-02
   7.3400000e+00  -9.1660768e-03   6.7097663e-04  -1.5931315e-02  -1.3281803e-02
   7.3500000e+00  -9.1662763e-03   6.7069040e-04  -1.5931488e-02  -1.3281982e-02
   7.3600000e+00  -9.1664733e-03   6.7040777e-04  -1.5931659e-02  -1.3282159e-02
   7.3700000e+00  -9.1666677e-03   6.7012868e-04  -1.5931828e-02  -1.3282333e-02
   7.3800000e+00  -9.1668596e-03   6.6985309e-04  -1.5931994e-02  -1.3282506e-02
   7.3900000e+00  -9.1670490e-03   6.6958098e-04  -1.5932159e-02  -1.3282676e-02
   7.4000000e+00  -9.1672359e-03   6.6931228e-04  -1.5932321e-02  -1.3282844e-02
   7.4100000e+00  -9.1674205e-03   6.6904697e-04  -1.5932481e-02  -1.3283010e-02
   7.4200000e+00  -9.1676026e-03   6.6878501e-04  -1.5932639e-02  -1.3283173e-02
   7.4300000e+00  -9.1677824e-03   6.6852636e-04  -1.5932795e-02  -1.3283335e-02
   7.4400000e+00  -9.1679599e-03   6.6827098e-04  -1.5932949e-02  -1.3283494e-02
   7.4500000e+00  -9.1681350e-03   6.6801883e-04  -1.5933101e-02  -1.3283651e-02
   7.4600000e+00  -9.1683079e-03   6.6776987e-04  -1.5933251e-02  -1.3283806e-02
   7.4700000e+00  -9.1684786e-03   6.6752407e-04  -1.5933399e-02  -1.3283960e-02
   7.4800000e+00  -9.1686470e-03   6.6728139e-04  -1.5933545e-02  -1.3284111e-02
   7.4900000e+00  -9.1688132e-03   6.6704179e-04  -1.5933689e-02  -1.3284260e-02
   7.5000000e+00  -9.1689773e-03   6.6680524e-04  -1.5933832e-02  -1.3284407e-02
   7.5100000e+00  -9.1691393e-03   6.6657170e-04  -1.5933972e-02  -1.3284553e-02
   7.5200000e+00  -9.1692991e-03   6.6634114e-04  -1.5934111e-02  -1.3284696e-02
   7.5300000e+00  -9.1694568e-03   6.6611351e-04  -1.5934247e-02  -1.3284838e-02
   7.5400000e+00  -9.1696125e-03   6.6588879e-04  -1.5934382e-02  -1.3284978e-02
   7.5500000e+00  -9.1697662e-03   6.6566693e-04  -1.5934516e-02  -1.3285116e-02
   7.5600000e+00  -9.1699178e-03   6.6544792e-04  -1.5934647e-02  -1.3285252e-02
   7.5700000e+00  -9.1700675e-03   6.6523170e-04  -1.5934777e-02  -1.3285386e-02
   7.5800000e+00  -9.1702152e-03   6.6501826e-04  -1.5934905e-02  -1.3285519e-02
   7.5900000e+00  -9.1703610e-03   6.6480754e-04  -1.5935031e-02  -1.3285649e-02
   7.6000000e+00  -9.1705049e-03   6.6459953e-04  -1.5935156e-02  -1.3285779e-02
   7.6100000e+00  -9.1706469e-03   6.6439419e-04  -1.5935279e-02  -1.3285906e-02
   7.6200000e+00  -9.1707870e-03   6.6419148e-04  -1.5935400e-02  -1.3286032e-02
   7.6300000e+00  -9.1709254e-03   6.6399138e-04  -1.5935520e-02  -1.3286156e-02
   7.6400000e+00  -9.1710618e-03   6.6379386e-04  -1.5935638e-02  -1.3286278e-02
   7.6500000e+00  -9.1711966e-03   6.6359887e-04  -1.5935755e-02  -1.3286399e-02
   7.6600000e+00  -9.1713295e-03   6.6340640e-04  -1.5935870e-02  -1.3286518e-02
   7.6700000e+00  -9.1714607e-03   6.6321640e-04  -1.5935984e-02  -1.3286636e-02
   7.6800000e+00  -9.1715902e-03   6.6302886e-04  -1.5936096e-02  -1.3286752e-02
   7.6900000e+00  -9.1717180e-03   6.6284373e-04  -1.5936206e-02  -1.3286867e-02
   7.7000000e+00  -9.1718441e-03   6.6266100e-04  -1.5936316e-02  -1.3286980e-02
   7.7100000e+00  -9.1719685e-03   6.6248062e-04  -1.5936423e-02  -1.3287092e-02
   7.7200000e+00  -9.1720913e-03   6.6230258e-04  -1.5936530e-02  -1.3287202e-02
   7.7300000e+00  -9.1722125e-03   6.6212684e-04  -1.5936635e-02  -1.3287311e-02
   7.7400000e+00  -9.1723321e-03   6.6195338e-04  -1.5936738e-02  -1.3287418e-02
   7.7500000e+00  -9.1724501e-03   6.6178216e-04  -1.5936840e-02  -1.3287524e-02
   7.7600000e+00  -9.1725666e-03   6.6161316e-04  -1.5936941e-02  -1.3287628e-02
   7.7700000e+00  -9.1726816e-03   6.6144635e-04  -1.5937041e-02  -1.3287731e-02
   7.7800000e+00  -9.1727950e-03   6.6128171e-04  -1.5937139e-02  -1.3287833e-02
   7.7900000e+00  -9.1729069e-03   6.6111920e-04  -1.5937236e-02  -1.3287933e-02
   7.8000000e+00  -9.1730174e-03   6.6095880e-04  -1.5937331e-02  -1.3288032e-02
   7.8100000e+00  -9.1731264e-03   6.6080049e-04  -1.5937425e-02  -1.3288130e-02
   7.8200000e+00  -9.1732339e-03   6.6064423e-04  -1.5937519e-02  -1.3288227e-02
   7.8300000e+00  -9.1733401e-03   6.6049001e-04  -1.5937610e-02  -1.3288322e-02
   7.8400000e+00  -9.1734448e-03   6.6033780e-04  -1.5937701e-02  -1.3288416e-02
   7.8500000e+00  -9.1735482e-03   6.6018756e-04  -1.5937790e-02  -1.3288509e-02
   7.8600000e+00  -9.1736502e-03   6.6003929e-04  -1.5937879e-02  -1.3288600e-02
   7.8700000e+00  -9.1737509e-03   6.5989294e-04  -1.5937966e-02  -1.3288690e-02
   7.8800000e+00  -9.1738502e-03   6.5974851e-04  -1.5938052e-02  -1.3288779e-02
   7.8900000e+00  -9.1739482e-03   6.5960595e-04  -1.5938136e-02  -1.3288867e-02
   7.9000000e+00  -9.1740449e-03   6.5946526e-04  -1.5938220e-02  -1.3288954e-02
   7.9100000e+00  -9.1741404e-03   6.5932641e-04  -1.5938303e-02  -1.3289039e-02
   7.9200000e+00  -9.1742345e-03   6.5918937e-04  -1.5938384e-02  -1.3289124e-02
   7.9300000e+00  -9.1743275e-03   6.5905412e-04  -1.5938464e-02  -1.3289207e-02
   7.9400000e+00  -9.1744192e-03   6.5892063e-04  -1.5938544e-02  -1.3289289e-02
   7.9500000e+00  -9.1745097e-03   6.5878890e-04  -1.5938622e-02  -1.3289371e-02
   7.9600000e+00  -9.1745989e-03   6.5865889e-04  -1.5938699e-02  -1.3289451e-02
   7.9700000e+00  -9.1746871e-03   6.5853057e-04  -1.5938775e-02  -1.3289530e-02
   7.9800000e+00  -9.1747740e-03   6.5840394e-04  -1.5938851e-02  -1.3289607e-02
   7.9900000e+00  -9.1748598e-03   6.5827897e-04  -1.5938925e-02  -1.3289684e-02
   8.0000000e+00  -9.1749444e-03   6.5815564e-04  -1.5938998e-02  -1.3289760e-02
   8.0100000e+00  -9.1750280e-03   6.5803392e-04  -1.5939070e-02  -1.3289835e-02
   8.0200000e+00  -9.1751104e-03   6.5791380e-04  -1.5939141e-02  -1.3289909e-02
   8.0300000e+00  -9.1751917e-03   6.5779526e-04  -1.5939212e-02  -1.3289982e-02
   8.0400000e+00  -9.1752720e-03   6.5767827e-04  -1.5939281e-02  -1.3290054e-02
   8.0500000e+00  -9.1753512e-03   6.5756281e-04  -1.5939350e-02  -1.3290125e-02
   8.0600000e+00  -9.1754293e-03   6.5744888e-04  -1.5939417e-02  -1.3290195e-02
   8.0700000e+00  -9.1755064e-03   6.5733643e-04  -1.5939484e-02  -1.3290264e-02
   8.0800000e+00  -9.1755825e-03   6.5722547e-04  -1.5939549e-02  -1.3290332e-02
   8.0900000e+00  -9.1756576e-03   6.5711597e-04  -1.5939614e-02  -1.3290399e-02
   8.1000000e+00  -9.1757316e-03   6.5700790e-04  -1.5939678e-02  -1.3290466e-02
   8.1100000e+00  -9.1758047e-03   6.5690126e-04  -1.5939742e-02  -1.3290531e-02
   8.1200000e+00  -9.1758768e-03   6.5679602e-04  -1.5939804e-02  -1.3290596e-02
   8.1300000e+00  -9.1759480e-03   6.5669217e-04  -1.5939865e-02  -1.3290660e-02
   8.1400000e+00  -9.1760182e-03   6.5658968e-04  -1.5939926e-02  -1.3290723e-02
   8.1500000e+00  -9.1760875e-03   6.5648855e-04  -1.5939986e-02  -1.3290785e-02
   8.1600000e+00  -9.1761559e-03   6.5638874e-04  -1.5940045e-02  -1.3290846e-02
   8.1700000e+00  -9.1762233e-03   6.5629026e-04  -1.5940103e-02  -1.3290906e-02
   8.1800000e+00  -9.1762899e-03   6.5619306e-04  -1.5940161e-02  -1.3290966e-02
   8.1900000e+00  -9.1763555e-03   6.5609716e-04  -1.5940217e-02  -1.3291025e-02
   8.2000000e+00  -9.1764203e-03   6.5600251e-04  -1.5940273e-02  -1.3291083e-02
   8.2100000e+00  -9.1764843e-03   6.5590912e-04  -1.5940329e-02  -1.3291140e-02
   8.2200000e+00  -9.1765473e-03   6.5581696e-04  -1.5940383e-02  -1.3291197e-02
   8.2300000e+00  -9.1766096e-03   6.5572601e-04  -1.5940437e-02  -1.3291253e-02
   8.2400000e+00  -9.1766710e-03   6.5563626e-04  -1.5940490e-02  -1.3291308e-02
   8.2500000e+00  -9.1767316e-03   6.5554770e-04  -1.5940542e-02  -1.3291362e-02
   8.2600000e+00  -9.1767914e-03   6.5546031e-04  -1.5940594e-02  -1.3291415e-02
   8.2700000e+00  -9.1768504e-03   6.5537408e-04  -1.5940645e-02  -1.3291468e-02
   8.2800000e+00  -9.1769086e-03   6.5528898e-04  -1.5940695e-02  -1.3291520e-02
   8.2900000e+00  -9.1769660e-03   6.5520501e-04  -1.5940745e-02  -1.3291572e-02
   8.3000000e+00  -9.1770227e-03   6.5512215e-04  -1.5940794e-02  -1.3291623e-02
   8.3100000e+00  -9.1770786e-03   6.5504039e-04  -1.5940842e-02  -1.3291673e-02
   8.3200000e+00  -9.1771338e-03   6.5495971e-04  -1.5940890e-02  -1.3291722e-02
   8.3300000e+00  -9.1771882e-03   6.5488009e-04  -1.5940937e-02  -1.3291771e-02
   8.3400000e+00  -9.1772419e-03   6.5480153e-04  -1.5940983e-02  -1.3291819e-02
   8.3500000e+00  -9.1772949e-03   6.5472401e-04  -1.5941029e-02  -1.3291867e-02
   8.3600000e+00  -9.1773472e-03   6.5464752e-04  -1.5941074e-02  -1.3291913e-02
   8.3700000e+00  -9.1773988e-03   6.5457203e-04  -1.5941119e-02  -1.3291960e-02
   8.3800000e+00  -9.1774497e-03   6.5449755e-04  -1.5941163e-02  -1.3292005e-02
   8.3900000e+00  -9.1774999e-03   6.5442406e-04  -1.5941206e-02  -1.3292050e-02
   8.4000000e+00  -9.1775495e-03   6.5435154e-04  -1.5941249e-02  -1.3292095e-02
   8.4100000e+00  -9.1775984e-03   6.5427998e-04  -1.5941291e-02  -1.3292138e-02
   8.4200000e+00  -9.1776466e-03   6.5420937e-04  -1.5941333e-02  -1.3292182e-02
   8.4300000e+00  -9.1776942e-03   6.5413969e-04  -1.5941374e-02  -1.3292224e-02
   8.4400000e+00  -9.1777412e-03   6.5407094e-04  -1.5941414e-02  -1.3292266e-02
   8.4500000e+00  -9.1777875e-03   6.5400310e-04  -1.5941454e-02  -1.3292308e-02
   8.4600000e+00  -9.1778332e-03   6.5393616e-04  -1.5941494e-02  -1.3292349e-02
   8.4700000e+00  -9.1778783e-03   6.5387011e-04  -1.5941533e-02  -1.3292389e-02
   8.4800000e+00  -9.1779228e-03   6.5380494e-04  -1.5941571e-02  -1.3292429e-02
   8.4900000e+00  -9.1779667e-03   6.5374063e-04  -1.5941609e-02  -1.3292468e-02
   8.5000000e+00  -9.1780100e-03   6.5367717e-04  -1.5941646e-02  -1.3292507e-02
   8.5100000e+00  -9.1780528e-03   6.5361456e-04  -1.5941683e-02  -1.3292545e-02
   8.5200000e+00  -9.1780950e-03   6.5355278e-04  -1.5941720e-02  -1.3292583e-02
   8.5300000e+00  -9.1781366e-03   6.5349182e-04  -1.5941756e-02  -1.3292620e-02
   8.5400000e+00  -9.1781776e-03   6.5343167e-04  -1.5941791e-02  -1.3292657e-02
   8.5500000e+00  -9.1782181e-03   6.5337232e-04  -1.5941826e-02  -1.3292693e-02
   8.5600000e+00  -9.1782581e-03   6.5331376e-04  -1.5941861e-02  -1.3292729e-02
   8.5700000e+00  -9.1782975e-03   6.5325597e-04  -1.5941895e-02  -1.3292765e-02
   8.5800000e+00  -9.1783364e-03   6.5319896e-04  -1.5941928e-02  -1.3292799e-02
   8.5900000e+00  -9.1783748e-03   6.5314270e-04  -1.5941961e-02  -1.3292834e-02
   8.6000000e+00  -9.1784127e-03   6.5308719e-04  -1.5941994e-02  -1.3292868e-02
   8.6100000e+00  -9.1784500e-03   6.5303242e-04  -1.5942026e-02  -1.3292901e-02
   8.6200000e+00  -9.1784869e-03   6.5297837e-04  -1.5942058e-02  -1.3292934e-02
   8.6300000e+00  -9.1785233e-03   6.5292505e-04  -1.5942089e-02  -1.3292967e-02
   8.6400000e+00  -9.1785592e-03   6.5287244e-04  -1.5942120e-02  -1.3292999e-02
   8.6500000e+00  -9.1785946e-03   6.5282052e-04  -1.5942151e-02  -1.3293031e-02
   8.6600000e+00  -9.1786295e-03   6.5276930e-04  -1.5942181e-02  -1.3293062e-02
   8.6700000e+00  -9.1786640e-03   6.5271876e-04  -1.5942211e-02  -1.3293093e-02
   8.6800000e+00  -9.1786980e-03   6.5266889e-04  -1.5942240e-02  -1.3293123e-02
   8.6900000e+00  -9.1787315e-03   6.5261968e-04  -1.5942269e-02  -1.3293153e-02
   8.7000000e+00  -9.1787646e-03   6.5257113e-04  -1.5942298e-02  -1.3293183e-02
   8.7100000e+00  -9.1787973e-03   6.5252323e-04  -1.5942326e-02  -1.3293212e-02
   8.7200000e+00  -9.1788295e-03   6.5247596e-04  -1.5942354e-02  -1.3293241e-02
   8.7300000e+00  -9.1788613e-03   6.5242933e-04  -1.5942381e-02  -1.3293269e-02
   8.7400000e+00  -9.1788927e-03   6.5238331e-04  -1.5942408e-02  -1.3293297e-02
   8.7500000e+00  -9.1789236e-03   6.5233791e-04  -1.5942435e-02  -1.3293325e-02
   8.7600000e+00  -9.1789541e-03   6.5229312e-04  -1.5942461e-02  -1.3293352e-02
   8.7700000e+00  -9.1789843e-03   6.5224892e-04  -1.5942487e-02  -1.3293379e-02
   8.7800000e+00  -9.1790140e-03   6.5220531e-04  -1.5942513e-02  -1.3293406e-02
   8.7900000e+00  -9.1790433e-03   6.5216228e-04  -1.5942538e-02  -1.3293432e-02
   8.8000000e+00  -9.1790722e-03   6.5211982e-04  -1.5942563e-02  -1.3293458e-02
   8.8100000e+00  -9.1791008e-03   6.5207793e-04  -1.5942588e-02  -1.3293484e-02
   8.8200000e+00  -9.1791289e-03   6.5203660e-04  -1.5942612e-02  -1.3293509e-02
   8.8300000e+00  -9.1791567e-03   6.5199582e-04  -1.5942636e-02  -1.3293534e-02
   8.8400000e+00  -9.1791841e-03   6.5195559e-04  -1.5942660e-02  -1.3293558e-02
   8.8500000e+00  -9.1792112e-03   6.5191589e-04  -1.5942683e-02  -1.3293583e-02
   8.8600000e+00  -9.1792378e-03   6.5187672e-04  -1.5942706e-02  -1.3293606e-02
   8.8700000e+00  -9.1792642e-03   6.5183807e-04  -1.5942729e-02  -1.3293630e-02
   8.8800000e+00  -9.1792901e-03   6.5179994e-04  -1.5942751e-02  -1.3293653e-02
   8.8900000e+00  -9.1793158e-03   6.5176232e-04  -1.5942773e-02  -1.3293676e-02
   8.9000000e+00  -9.1793410e-03   6.5172520e-04  -1.5942795e-02  -1.3293699e-02
   8.9100000e+00  -9.1793660e-03   6.5168857e-04  -1.5942817e-02  -1.3293721e-02
   8.9200000e+00  -9.1793906e-03   6.5165244e-04  -1.5942838e-02  -1.3293743e-02
   8.9300000e+00  -9.1794149e-03   6.5161678e-04  -1.5942859e-02  -1.3293765e-02
   8.9400000e+00  -9.1794388e-03   6.5158161e-04  -1.5942880e-02  -1.3293786e-02
   8.9500000e+00  -9.1794624e-03   6.5154690e-04  -1.5942900e-02  -1.3293808e-02
   8.9600000e+00  -9.1794858e-03   6.5151265e-04  -1.5942920e-02  -1.3293828e-02
   8.9700000e+00  -9.1795088e-03   6.5147887e-04  -1.5942940e-02  -1.3293849e-02
   8.9800000e+00  -9.1795315e-03   6.5144553e-04  -1.5942959e-02  -1.3293869e-02
   8.9900000e+00  -9.1795538e-03   6.5141264e-04  -1.5942979e-02  -1.3293889e-02
   9.0000000e+00  -9.1795759e-03   6.5138019e-04  -1.5942998e-02  -1.3293909e-02
   9.0100000e+00  -9.1795977e-03   6.5134817e-04  -1.5943017e-02  -1.3293929e-02
   9.0200000e+00  -9.1796192e-03   6.5131658e-04  -1.5943035e-02  -1.3293948e-02
   9.0300000e+00  -9.1796404e-03   6.5128541e-04  -1.5943054e-02  -1.3293967e-02
   9.0400000e+00  -9.1796614e-03   6.5125466e-04  -1.5943072e-02  -1.3293986e-02
   9.0500000e+00  -9.1796820e-03   6.5122432e-04  -1.5943089e-02  -1.3294004e-02
   9.0600000e+00  -9.1797024e-03   6.5119438e-04  -1.5943107e-02  -1.3294022e-02
   9.0700000e+00  -9.1797225e-03   6.5116485e-04  -1.5943124e-02  -1.3294040e-02
   9.0800000e+00  -9.1797423e-03   6.5113571e-04  -1.5943141e-02  -1.3294058e-02
   9.0900000e+00  -9.1797619e-03   6.5110695e-04  -1.5943158e-02  -1.3294076e-02
   9.1000000e+00  -9.1797812e-03   6.5107859e-04  -1.5943175e-02  -1.3294093e-02
   9.1100000e+00  -9.1798002e-03   6.5105060e-04  -1.5943191e-02  -1.3294110e-02
   9.1200000e+00  -9.1798190e-03   6.5102299e-04  -1.5943208e-02  -1.3294127e-02
   9.1300000e+00  -9.1798376e-03   6.5099574e-04  -1.5943224e-02  -1.3294143e-02
   9.1400000e+00  -9.1798558e-03   6.5096886e-04  -1.5943239e-02  -1.3294160e-02
   9.1500000e+00  -9.1798739e-03   6.5094234e-04  -1.5943255e-02  -1.3294176e-02
   9.1600000e+00  -9.1798917e-03   6.5091617e-04  -1.5943270e-02  -1.3294192e-02
   9.1700000e+00  -9.1799093e-03   6.5089036e-04  -1.5943285e-02  -1.3294208e-02
   9.1800000e+00  -9.1799266e-03   6.5086489e-04  -1.5943300e-02  -1.3294223e-02
   9.1900000e+00  -9.1799437e-03   6.5083976e-04  -1.5943315e-02  -1.3294238e-02
   9.2000000e+00  -9.1799605e-03   6.5081496e-04  -1.5943330e-02  -1.3294253e-02
   9.2100000e+00  -9.1799772e-03   6.5079050e-04  -1.5943344e-02  -1.3294268e-02
   9.2200000e+00  -9.1799936e-03   6.5076637e-04  -1.5943358e-02  -1.3294283e-02
   9.2300000e+00  -9.1800098e-03   6.5074255e-04  -1.5943372e-02  -1.3294297e-02
   9.2400000e+00  -9.1800258e-03   6.5071906e-04  -1.5943386e-02  -1.3294312e-02
   9.2500000e+00  -9.1800415e-03   6.5069588e-04  -1.5943399e-02  -1.3294326e-02
   9.2600000e+00  -9.1800571e-03   6.5067301e-04  -1.5943413e-02  -1.3294340e-02
   9.2700000e+00  -9.1800724e-03   6.5065045e-04  -1.5943426e-02  -1.3294354e-02
   9.2800000e+00  -9.1800876e-03   6.5062819e-04  -1.5943439e-02  -1.3294367e-02
   9.2900000e+00  -9.1801025e-03   6.5060622e-04  -1.5943452e-02  -1.3294380e-02
   9.3000000e+00  -9.1801172e-03   6.5058455e-04  -1.5943465e-02  -1.3294394e-02
   9.3100000e+00  -9.1801318e-03   6.5056318e-04  -1.5943477e-02  -1.3294407e-02
   9.3200000e+00  -9.1801461e-03   6.5054208e-04  -1.5943490e-02  -1.3294419e-02
   9.3300000e+00  -9.1801602e-03   6.5052127e-04  -1.5943502e-02  -1.3294432e-02
   9.3400000e+00  -9.1801742e-03   6.5050074e-04  -1.5943514e-02  -1.3294445e-02
   9.3500000e+00  -9.1801880e-03   6.5048048e-04  -1.5943526e-02  -1.3294457e-02
   9.3600000e+00  -9.1802016e-03   6.5046050e-04  -1.5943537e-02  -1.3294469e-02
   9.3700000e+00  -9.1802150e-03   6.5044078e-04  -1.5943549e-02  -1.3294481e-02
   9.3800000e+00  -9.1802282e-03   6.5042132e-04  -1.5943560e-02  -1.3294493e-02
   9.3900000e+00  -9.1802412e-03   6.5040213e-04  -1.5943572e-02  -1.3294505e-02
   9.4000000e+00  -9.1802541e-03   6.5038319e-04  -1.5943583e-02  -1.3294516e-02
   9.4100000e+00  -9.1802668e-03   6.5036451e-04  -1.5943594e-02  -1.3294528e-02
   9.4200000e+00  -9.1802793e-03   6.5034608e-04  -1.5943605e-02  -1.3294539e-02
   9.4300000e+00  -9.1802917e-03   6.5032789e-04  -1.5943615e-02  -1.3294550e-02
   9.4400000e+00  -9.1803039e-03   6.5030995e-04  -1.5943626e-02  -1.3294561e-02
   9.4500000e+00  -9.1803159e-03   6.5029224e-04  -1.5943636e-02  -1.3294571e-02
   9.4600000e+00  -9.1803278e-03   6.5027478e-04  -1.5943646e-02  -1.3294582e-02
   9.4700000e+00  -9.1803395e-03   6.5025755e-04  -1.5943656e-02  -1.3294593e-02
   9.4800000e+00  -9.1803511e-03   6.5024055e-04  -1.5943666e-02  -1.3294603e-02
   9.4900000e+00  -9.1803625e-03   6.5022377e-04  -1.5943676e-02  -1.3294613e-02
   9.5000000e+00  -9.1803737e-03   6.5020723e-04  -1.5943686e-02  -1.3294623e-02
   9.5100000e+00  -9.1803848e-03   6.5019090e-04  -1.5943696e-02  -1.3294633e-02
   9.5200000e+00  -9.1803957e-03   6.5017479e-04  -1.5943705e-02  -1.3294643e-02
   9.5300000e+00  -9.1804065e-03   6.5015890e-04  -1.5943714e-02  -1.3294653e-02
   9.5400000e+00  -9.1804172e-03   6.5014322e-04  -1.5943723e-02  -1.3294662e-02
   9.5500000e+00  -9.1804277e-03   6.5012775e-04  -1.5943733e-02  -1.3294672e-02
   9.5600000e+00  -9.1804381e-03   6.5011249e-04  -1.5943741e-02  -1.3294681e-02
   9.5700000e+00  -9.1804483e-03   6.5009743e-04  -1.5943750e-02  -1.3294690e-02
   9.5800000e+00  -9.1804584e-03   6.5008258e-04  -1.5943759e-02  -1.3294699e-02
   9.5900000e+00  -9.1804683e-03   6.5006792e-04  -1.5943768e-02  -1.3294708e-02
   9.6000000e+00  -9.1804782e-03   6.5005346e-04  -1.5943776e-02  -1.3294717e-02
   9.6100000e+00  -9.1804879e-03   6.5003920e-04  -1.5943784e-02  -1.3294725e-02
   9.6200000e+00  -9.1804974e-03   6.5002512e-04  -1.5943793e-02  -1.3294734e-02
   9.6300000e+00  -9.1805069e-03   6.5001124e-04  -1.5943801e-02  -1.3294742e-02
   9.6400000e+00  -9.1805162e-03   6.4999754e-04  -1.5943809e-02  -1.3294751e-02
   9.6500000e+00  -9.1805253e-03   6.4998402e-04  -1.5943817e-02  -1.3294759e-02
   9.6600000e+00  -9.1805344e-03   6.4997068e-04  -1.5943825e-02  -1.3294767e-02
   9.6700000e+00  -9.1805433e-03   6.4995753e-04  -1.5943832e-02  -1.3294775e-02
   9.6800000e+00  -9.1805522e-03   6.4994455e-04  -1.5943840e-02  -1.3294783e-02
   9.6900000e+00  -9.1805608e-03   6.4993174e-04  -1.5943847e-02  -1.3294791e-02
   9.7000000e+00  -9.1805694e-03   6.4991911e-04  -1.5943855e-02  -1.3294798e-02
   9.7100000e+00  -9.1805779e-03   6.4990664e-04  -1.5943862e-02  -1.3294806e-02
   9.7200000e+00  -9.1805862e-03   6.4989435e-04  -1.5943869e-02  -1.3294813e-02
   9.7300000e+00  -9.1805945e-03   6.4988221e-04  -1.5943876e-02  -1.3294821e-02
   9.7400000e+00  -9.1806026e-03   6.4987024e-04  -1.5943883e-02  -1.3294828e-02
   9.7500000e+00  -9.1806106e-03   6.4985843e-04  -1.5943890e-02  -1.3294835e-02
   9.7600000e+00  -9.1806185e-03   6.4984678e-04  -1.5943897e-02  -1.3294842e-02
   9.7700000e+00  -9.1806264e-03   6.4983529e-04  -1.5943904e-02  -1.3294849e-02
   9.7800000e+00  -9.1806341e-03   6.4982395e-04  -1.5943910e-02  -1.3294856e-02
   9.7900000e+00  -9.1806417e-03   6.4981276e-04  -1.5943917e-02  -1.3294863e-02
   9.8000000e+00  -9.1806492e-03   6.4980172e-04  -1.5943923e-02  -1.3294870e-02
   9.8100000e+00  -9.1806565e-03   6.4979083e-04  -1.5943930e-02  -1.3294876e-02
   9.8200000e+00  -9.1806638e-03   6.4978008e-04  -1.5943936e-02  -1.3294883e-02
   9.8300000e+00  -9.1806710e-03   6.4976948e-04  -1.5943942e-02  -1.3294889e-02
   9.8400000e+00  -9.1806781e-03   6.4975902e-04  -1.5943948e-02  -1.3294896e-02
   9.8500000e+00  -9.1806851e-03   6.4974871e-04  -1.5943955e-02  -1.3294902e-02
   9.8600000e+00  -9.1806921e-03   6.4973853e-04  -1.5943960e-02  -1.3294908e-02
   9.8700000e+00  -9.1806989e-03   6.4972848e-04  -1.5943966e-02  -1.3294914e-02
   9.8800000e+00  -9.1807056e-03   6.4971857e-04  -1.5943972e-02  -1.3294920e-02
   9.8900000e+00  -9.1807122e-03   6.4970880e-04  -1.5943978e-02  -1.3294926e-02
   9.9000000e+00  -9.1807188e-03   6.4969916e-04  -1.5943984e-02  -1.3294932e-02
   9.9100000e+00  -9.1807252e-03   6.4968964e-04  -1.5943989e-02  -1.3294938e-02
   9.9200000e+00  -9.1807316e-03   6.4968025e-04  -1.5943995e-02  -1.3294943e-02
   9.9300000e+00  -9.1807379e-03   6.4967099e-04  -1.5944000e-02  -1.3294949e-02
   9.9400000e+00  -9.1807441e-03   6.4966185e-04  -1.5944005e-02  -1.3294955e-02
   9.9500000e+00  -9.1807502e-03   6.4965284e-04  -1.5944011e-02  -1.3294960e-02
   9.9600000e+00  -9.1807563e-03   6.4964395e-04  -1.5944016e-02  -1.3294966e-02
   9.9700000e+00  -9.1807622e-03   6.4963517e-04  -1.5944021e-02  -1.3294971e-02
   9.9800000e+00  -9.1807681e-03   6.4962652e-04  -1.5944026e-02  -1.3294976e-02
   9.9900000e+00  -9.1807739e-03   6.4961798e-04  -1.5944031e-02  -1.3294981e-02
   1.0000000e+01  -9.1807796e-03   6.4960955e-04  -1.5944036e-02  -1.3294986e-02
   1.0010000e+01  -9.1807853e-03   6.4960124e-04  -1.5944041e-02  -1.3294991e-02
   1.0020000e+01  -9.1807908e-03   6.4959304e-04  -1.5944046e-02  -1.3294996e-02
   1.0030000e+01  -9.1807963e-03   6.4958494e-04  -1.5944050e-02  -1.3295001e-02
   1.0040000e+01  -9.1808017e-03   6.4957696e-04  -1.5944055e-02  -1.3295006e-02
   1.0050000e+01  -9.1808071e-03   6.4956909e-04  -1.5944060e-02  -1.3295011e-02
   1.0060000e+01  -9.1808124e-03   6.4956132e-04  -1.5944064e-02  -1.3295016e-02
   1.0070000e+01  -9.1808176e-03   6.4955365e-04  -1.5944069e-02  -1.3295020e-02
   1.0080000e+01  -9.1808227e-03   6.4954609e-04  -1.5944073e-02  -1.3295025e-02
   1.0090000e+01  -9.1808278e-03   6.4953863e-04  -1.5944077e-02  -1.3295029e-02
   1.0100000e+01  -9.1808327e-03   6.4953127e-04  -1.5944082e-02  -1.3295034e-02
   1.0110000e+01  -9.1808377e-03   6.4952400e-04  -1.5944086e-02  -1.3295038e-02
   1.0120000e+01  -9.1808425e-03   6.4951684e-04  -1.5944090e-02  -1.3295043e-02
   1.0130000e+01  -9.1808473e-03   6.4950977e-04  -1.5944094e-02  -1.3295047e-02
   1.0140000e+01  -9.1808521e-03   6.4950280e-04  -1.5944098e-02  -1.3295051e-02
   1.0150000e+01  -9.1808567e-03   6.4949592e-04  -1.5944102e-02  -1.3295055e-02
   1.0160000e+01  -9.1808613e-03   6.4948913e-04  -1.5944106e-02  -1.3295060e-02
   1.0170000e+01  -9.1808659e-03   6.4948243e-04  -1.5944110e-02  -1.3295064e-02
   1.0180000e+01  -9.1808704e-03   6.4947583e-04  -1.5944114e-02  -1.3295068e-02
   1.0190000e+01  -9.1808748e-03   6.4946931e-04  -1.5944118e-02  -1.3295072e-02
   1.0200000e+01  -9.1808792e-03   6.4946288e-04  -1.5944122e-02  -1.3295075e-02
   1.0210000e+01  -9.1808835e-03   6.4945653e-04  -1.5944125e-02  -1.3295079e-02
   1.0220000e+01  -9.1808877e-03   6.4945027e-04  -1.5944129e-02  -1.3295083e-02
   1.0230000e+01  -9.1808919e-03   6.4944410e-04  -1.5944133e-02  -1.3295087e-02
   1.0240000e+01  -9.1808960e-03   6.4943801e-04  -1.5944136e-02  -1.3295091e-02
   1.0250000e+01  -9.1809001e-03   6.4943200e-04  -1.5944140e-02  -1.3295094e-02
   1.0260000e+01  -9.1809041e-03   6.4942607e-04  -1.5944143e-02  -1.3295098e-02
   1.0270000e+01  -9.1809081e-03   6.4942022e-04  -1.5944147e-02  -1.3295101e-02
   1.0280000e+01  -9.1809120e-03   6.4941445e-04  -1.5944150e-02  -1.3295105e-02
   1.0290000e+01  -9.1809159e-03   6.4940875e-04  -1.5944153e-02  -1.3295108e-02
   1.0300000e+01  -9.1809197e-03   6.4940314e-04  -1.5944157e-02  -1.3295112e-02
   1.0310000e+01  -9.1809235e-03   6.4939759e-04  -1.5944160e-02  -1.3295115e-02
   1.0320000e+01  -9.1809272e-03   6.4939213e-04  -1.5944163e-02  -1.3295118e-02
   1.0330000e+01  -9.1809308e-03   6.4938673e-04  -1.5944166e-02  -1.3295122e-02
   1.0340000e+01  -9.1809344e-03   6.4938141e-04  -1.5944169e-02  -1.3295125e-02
   1.0350000e+01  -9.1809380e-03   6.4937616e-04  -1.5944172e-02  -1.3295128e-02
   1.0360000e+01  -9.1809415e-03   6.4937098e-04  -1.5944176e-02  -1.3295131e-02
   1.0370000e+01  -9.1809450e-03   6.4936587e-04  -1.5944179e-02  -1.3295134e-02
   1.0380000e+01  -9.1809484e-03   6.4936083e-04  -1.5944181e-02  -1.3295137e-02
   1.0390000e+01  -9.1809518e-03   6.4935585e-04  -1.5944184e-02  -1.3295140e-02
   1.0400000e+01  -9.1809551e-03   6.4935095e-04  -1.5944187e-02  -1.3295143e-02
   1.0410000e+01  -9.1809584e-03   6.4934610e-04  -1.5944190e-02  -1.3295146e-02
   1.0420000e+01  -9.1809616e-03   6.4934133e-04  -1.5944193e-02  -1.3295149e-02
   1.0430000e+01  -9.1809648e-03   6.4933662e-04  -1.5944196e-02  -1.3295152e-02
   1.0440000e+01  -9.1809680e-03   6.4933197e-04  -1.5944198e-02  -1.3295155e-02
   1.0450000e+01  -9.1809711e-03   6.4932738e-04  -1.5944201e-02  -1.3295158e-02
   1.0460000e+01  -9.1809742e-03   6.4932286e-04  -1.5944204e-02  -1.3295160e-02
   1.0470000e+01  -9.1809772e-03   6.4931839e-04  -1.5944206e-02  -1.3295163e-02
   1.0480000e+01  -9.1809802e-03   6.4931399e-04  -1.5944209e-02  -1.3295166e-02
   1.0490000e+01  -9.1809831e-03   6.4930964e-04  -1.5944211e-02  -1.3295168e-02
   1.0500000e+01  -9.1809860e-03   6.4930536e-04  -1.5944214e-02  -1.3295171e-02
   1.0510000e+01  -9.1809889e-03   6.4930113e-04  -1.5944216e-02  -1.3295174e-02
   1.0520000e+01  -9.1809917e-03   6.4929695e-04  -1.5944219e-02  -1.3295176e-02
   1.0530000e+01  -9.1809945e-03   6.4929284e-04  -1.5944221e-02  -1.3295179e-02
   1.0540000e+01  -9.1809973e-03   6.4928878e-04  -1.5944224e-02  -1.3295181e-02
   1.0550000e+01  -9.1810000e-03   6.4928477e-04  -1.5944226e-02  -1.3295184e-02
   1.0560000e+01  -9.1810027e-03   6.4928082e-04  -1.5944228e-02  -1.3295186e-02
   1.0570000e+01  -9.1810053e-03   6.4927692e-04  -1.5944231e-02  -1.3295188e-02
   1.0580000e+01  -9.1810079e-03   6.4927307e-04  -1.5944233e-02  -1.3295191e-02
   1.0590000e+01  -9.1810105e-03   6.4926928e-04  -1.5944235e-02  -1.3295193e-02
   1.0600000e+01  -9.1810130e-03   6.4926553e-04  -1.5944237e-02  -1.3295195e-02
   1.0610000e+01  -9.1810155e-03   6.4926184e-04  -1.5944239e-02  -1.3295198e-02
   1.0620000e+01  -9.1810180e-03   6.4925819e-04  -1.5944241e-02  -1.3295200e-02
   1.0630000e+01  -9.1810205e-03   6.4925460e-04  -1.5944244e-02  -1.3295202e-02
   1.0640000e+01  -9.1810229e-03   6.4925105e-04  -1.5944246e-02  -1.3295204e-02
   1.0650000e+01  -9.1810252e-03   6.4924755e-04  -1.5944248e-02  -1.3295206e-02
   1.0660000e+01  -9.1810276e-03   6.4924410e-04  -1.5944250e-02  -1.3295208e-02
   1.0670000e+01  -9.1810299e-03   6.4924069e-04  -1.5944252e-02  -1.3295210e-02
   1.0680000e+01  -9.1810322e-03   6.4923733e-04  -1.5944254e-02  -1.3295212e-02
   1.0690000e+01  -9.1810344e-03   6.4923402e-04  -1.5944256e-02  -1.3295214e-02
   1.0700000e+01  -9.1810366e-03   6.4923075e-04  -1.5944258e-02  -1.3295216e-02
   1.0710000e+01  -9.1810388e-03   6.4922752e-04  -1.5944259e-02  -1.3295218e-02
   1.0720000e+01  -9.1810410e-03   6.4922434e-04  -1.5944261e-02  -1.3295220e-02
   1.0730000e+01  -9.1810431e-03   6.4922119e-04  -1.5944263e-02  -1.3295222e-02
   1.0740000e+01  -9.1810452e-03   6.4921810e-04  -1.5944265e-02  -1.3295224e-02
   1.0750000e+01  -9.1810473e-03   6.4921504e-04  -1.5944267e-02  -1.3295226e-02
   1.0760000e+01  -9.1810493e-03   6.4921202e-04  -1.5944268e-02  -1.3295228e-02
   1.0770000e+01  -9.1810513e-03   6.4920905e-04  -1.5944270e-02  -1.3295230e-02
   1.0780000e+01  -9.1810533e-03   6.4920611e-04  -1.5944272e-02  -1.3295231e-02
   1.0790000e+01  -9.1810553e-03   6.4920322e-04  -1.5944274e-02  -1.3295233e-02
   1.0800000e+01  -9.1810572e-03   6.4920036e-04  -1.5944275e-02  -1.3295235e-02
   1.0810000e+01  -9.1810591e-03   6.4919754e-04  -1.5944277e-02  -1.3295237e-02
   1.0820000e+01  -9.1810610e-03   6.4919476e-04  -1.5944279e-02  -1.3295238e-02
   1.0830000e+01  -9.1810629e-03   6.4919202e-04  -1.5944280e-02  -1.3295240e-02
   1.0840000e+01  -9.1810647e-03   6.4918931e-04  -1.5944282e-02  -1.3295242e-02
   1.0850000e+01  -9.1810665e-03   6.4918664e-04  -1.5944283e-02  -1.3295243e-02
   1.0860000e+01  -9.1810683e-03   6.4918401e-04  -1.5944285e-02  -1.3295245e-02
   1.0870000e+01  -9.1810701e-03   6.4918141e-04  -1.5944286e-02  -1.3295246e-02
   1.0880000e+01  -9.1810718e-03   6.4917884e-04  -1.5944288e-02  -1.3295248e-02
   1.0890000e+01  -9.1810735e-03   6.4917631e-04  -1.5944289e-02  -1.3295249e-02
   1.0900000e+01  -9.1810752e-03   6.4917382e-04  -1.5944291e-02  -1.3295251e-02
   1.0910000e+01  -9.1810769e-03   6.4917136e-04  -1.5944292e-02  -1.3295252e-02
   1.0920000e+01  -9.1810785e-03   6.4916893e-04  -1.5944294e-02  -1.3295254e-02
   1.0930000e+01  -9.1810802e-03   6.4916653e-04  -1.5944295e-02  -1.3295255e-02
   1.0940000e+01  -9.1810818e-03   6.4916417e-04  -1.5944296e-02  -1.3295257e-02
   1.0950000e+01  -9.1810834e-03   6.4916183e-04  -1.5944298e-02  -1.3295258e-02
   1.0960000e+01  -9.1810849e-03   6.4915953e-04  -1.5944299e-02  -1.3295260e-02
   1.0970000e+01  -9.1810865e-03   6.4915726e-04  -1.5944300e-02  -1.3295261e-02
   1.0980000e+01  -9.1810880e-03   6.4915502e-04  -1.5944302e-02  -1.3295262e-02
   1.0990000e+01  -9.1810895e-03   6.4915281e-04  -1.5944303e-02  -1.3295264e-02
   1.1000000e+01  -9.1810909e-03   6.4915063e-04  -1.5944304e-02  -1.3295265e-02
   1.1010000e+01  -9.1810924e-03   6.4914848e-04  -1.5944306e-02  -1.3295266e-02
   1.1020000e+01  -9.1810938e-03   6.4914636e-04  -1.5944307e-02  -1.3295268e-02
   1.1030000e+01  -9.1810953e-03   6.4914427e-04  -1.5944308e-02  -1.3295269e-02
   1.1040000e+01  -9.1810967e-03   6.4914220e-04  -1.5944309e-02  -1.3295270e-02
   1.1050000e+01  -9.1810980e-03   6.4914017e-04  -1.5944310e-02  -1.3295271e-02
   1.1060000e+01  -9.1810994e-03   6.4913816e-04  -1.5944312e-02  -1.3295273e-02
   1.1070000e+01  -9.1811008e-03   6.4913617e-04  -1.5944313e-02  -1.3295274e-02
   1.1080000e+01  -9.1811021e-03   6.4913422e-04  -1.5944314e-02  -1.3295275e-02
   1.1090000e+01  -9.1811034e-03   6.4913229e-04  -1.5944315e-02  -1.3295276e-02
   1.1100000e+01  -9.1811047e-03   6.4913038e-04  -1.5944316e-02  -1.3295277e-02
   1.1110000e+01  -9.1811060e-03   6.4912851e-04  -1.5944317e-02  -1.3295278e-02
   1.1120000e+01  -9.1811072e-03   6.4912665e-04  -1.5944318e-02  -1.3295280e-02
   1.1130000e+01  -9.1811084e-03   6.4912483e-04  -1.5944319e-02  -1.3295281e-02
   1.1140000e+01  -9.1811097e-03   6.4912302e-04  -1.5944320e-02  -1.3295282e-02
   1.1150000e+01  -9.1811109e-03   6.4912124e-04  -1.5944322e-02  -1.3295283e-02
   1.1160000e+01  -9.1811121e-03   6.4911949e-04  -1.5944323e-02  -1.3295284e-02
   1.1170000e+01  -9.1811132e-03   6.4911775e-04  -1.5944324e-02  -1.3295285e-02
   1.1180000e+01  -9.1811144e-03   6.4911605e-04  -1.5944325e-02  -1.3295286e-02
   1.1190000e+01  -9.1811155e-03   6.4911436e-04  -1.5944326e-02  -1.3295287e-02
   1.1200000e+01  -9.1811167e-03   6.4911270e-04  -1.5944327e-02  -1.3295288e-02
   1.1210000e+01  -9.1811178e-03   6.4911106e-04  -1.5944327e-02  -1.3295289e-02
   1.1220000e+01  -9.1811189e-03   6.4910944e-04  -1.5944328e-02  -1.3295290e-02
   1.1230000e+01  -9.1811200e-03   6.4910784e-04  -1.5944329e-02  -1.3295291e-02
   1.1240000e+01  -9.1811210e-03   6.4910627e-04  -1.5944330e-02  -1.3295292e-02
   1.1250000e+01  -9.1811221e-03   6.4910471e-04  -1.5944331e-02  -1.3295293e-02
   1.1260000e+01  -9.1811231e-03   6.4910318e-04  -1.5944332e-02  -1.3295294e-02
   1.1270000e+01  -9.1811241e-03   6.4910167e-04  -1.5944333e-02  -1.3295295e-02
   1.1280000e+01  -9.1811252e-03   6.4910017e-04  -1.5944334e-02  -1.3295296e-02
   1.1290000e+01  -9.1811262e-03   6.4909870e-04  -1.5944335e-02  -1.3295296e-02
   1.1300000e+01  -9.1811271e-03   6.4909725e-04  -1.5944336e-02  -1.3295297e-02
   1.1310000e+01  -9.1811281e-03   6.4909582e-04  -1.5944336e-02  -1.3295298e-02
   1.1320000e+01  -9.1811291e-03   6.4909440e-04  -1.5944337e-02  -1.3295299e-02
   1.1330000e+01  -9.1811300e-03   6.4909301e-04  -1.5944338e-02  -1.3295300e-02
   1.1340000e+01  -9.1811309e-03   6.4909163e-04  -1.5944339e-02  -1.3295301e-02
   1.1350000e+01  -9.1811319e-03   6.4909027e-04  -1.5944340e-02  -1.3295302e-02
   1.1360000e+01  -9.1811328e-03   6.4908893e-04  -1.5944340e-02  -1.3295302e-02
   1.1370000e+01  -9.1811337e-03   6.4908761e-04  -1.5944341e-02  -1.3295303e-02
   1.1380000e+01  -9.1811346e-03   6.4908631e-04  -1.5944342e-02  -1.3295304e-02
   1.1390000e+01  -9.1811354e-03   6.4908502e-04  -1.5944343e-02  -1.3295305e-02
   1.1400000e+01  -9.1811363e-03   6.4908376e-04  -1.5944343e-02  -1.3295306e-02
   1.1410000e+01  -9.1811371e-03   6.4908250e-04  -1.5944344e-02  -1.3295306e-02
   1.1420000e+01  -9.1811380e-03   6.4908127e-04  -1.5944345e-02  -1.3295307e-02
   1.1430000e+01  -9.1811388e-03   6.4908005e-04  -1.5944346e-02  -1.3295308e-02
   1.1440000e+01  -9.1811396e-03   6.4907885e-04  -1.5944346e-02  -1.3295308e-02
   1.1450000e+01  -9.1811404e-03   6.4907766e-04  -1.5944347e-02  -1.3295309e-02
   1.1460000e+01  -9.1811412e-03   6.4907649e-04  -1.5944348e-02  -1.3295310e-02
   1.1470000e+01  -9.1811420e-03   6.4907534e-04  -1.5944348e-02  -1.3295311e-02
   1.1480000e+01  -9.1811428e-03   6.4907420e-04  -1.5944349e-02  -1.3295311e-02
   1.1490000e+01  -9.1811435e-03   6.4907308e-04  -1.5944350e-02  -1.3295312e-02
   1.1500000e+01  -9.1811443e-03   6.4907197e-04  -1.5944350e-02  -1.3295313e-02
   1.1510000e+01  -9.1811450e-03   6.4907088e-04  -1.5944351e-02  -1.3295313e-02
   1.1520000e+01  -9.1811457e-03   6.4906980e-04  -1.5944352e-02  -1.3295314e-02
   1.1530000e+01  -9.1811465e-03   6.4906873e-04  -1.5944352e-02  -1.3295315e-02
   1.1540000e+01  -9.1811472e-03   6.4906768e-04  -1.5944353e-02  -1.3295315e-02
   1.1550000e+01  -9.1811479e-03   6.4906665e-04  -1.5944353e-02  -1.3295316e-02
   1.1560000e+01  -9.1811486e-03   6.4906563e-04  -1.5944354e-02  -1.3295317e-02
   1.1570000e+01  -9.1811493e-03   6.4906462e-04  -1.5944355e-02  -1.3295317e-02
   1.1580000e+01  -9.1811499e-03   6.4906362e-04  -1.5944355e-02  -1.3295318e-02
   1.1590000e+01  -9.1811506e-03   6.4906264e-04  -1.5944356e-02  -1.3295318e-02
   1.1600000e+01  -9.1811512e-03   6.4906168e-04  -1.5944356e-02  -1.3295319e-02
   1.1610000e+01  -9.1811519e-03   6.4906072e-04  -1.5944357e-02  -1.3295319e-02
   1.1620000e+01  -9.1811525e-03   6.4905978e-04  -1.5944357e-02  -1.3295320e-02
   1.1630000e+01  -9.1811532e-03   6.4905885e-04  -1.5944358e-02  -1.3295321e-02
   1.1640000e+01  -9.1811538e-03   6.4905793e-04  -1.5944358e-02  -1.3295321e-02
   1.1650000e+01  -9.1811544e-03   6.4905703e-04  -1.5944359e-02  -1.3295322e-02
   1.1660000e+01  -9.1811550e-03   6.4905614e-04  -1.5944360e-02  -1.3295322e-02
   1.1670000e+01  -9.1811556e-03   6.4905526e-04  -1.5944360e-02  -1.3295323e-02
   1.1680000e+01  -9.1811562e-03   6.4905439e-04  -1.5944361e-02  -1.3295323e-02
   1.1690000e+01  -9.1811568e-03   6.4905353e-04  -1.5944361e-02  -1.3295324e-02
   1.1700000e+01  -9.1811573e-03   6.4905269e-04  -1.5944362e-02  -1.3295324e-02
   1.1710000e+01  -9.1811579e-03   6.4905185e-04  -1.5944362e-02  -1.3295325e-02
   1.1720000e+01  -9.1811585e-03   6.4905103e-04  -1.5944363e-02  -1.3295325e-02
   1.1730000e+01  -9.1811590e-03   6.4905022e-04  -1.5944363e-02  -1.3295326e-02
   1.1740000e+01  -9.1811596e-03   6.4904942e-04  -1.5944363e-02  -1.3295326e-02
   1.1750000e+01  -9.1811601e-03   6.4904863e-04  -1.5944364e-02  -1.3295327e-02
   1.1760000e+01  -9.1811606e-03   6.4904785e-04  -1.5944364e-02  -1.3295327e-02
   1.1770000e+01  -9.1811611e-03   6.4904708e-04  -1.5944365e-02  -1.3295328e-02
   1.1780000e+01  -9.1811617e-03   6.4904632e-04  -1.5944365e-02  -1.3295328e-02
   1.1790000e+01  -9.1811622e-03   6.4904557e-04  -1.5944366e-02  -1.3295329e-02
   1.1800000e+01  -9.1811627e-03   6.4904483e-04  -1.5944366e-02  -1.3295329e-02
   1.1810000e+01  -9.1811632e-03   6.4904410e-04  -1.5944367e-02  -1.3295330e-02
   1.1820000e+01  -9.1811636e-03   6.4904339e-04  -1.5944367e-02  -1.3295330e-02
   1.1830000e+01  -9.1811641e-03   6.4904268e-04  -1.5944367e-02  -1.3295330e-02
   1.1840000e+01  -9.1811646e-03   6.4904198e-04  -1.5944368e-02  -1.3295331e-02
   1.1850000e+01  -9.1811651e-03   6.4904129e-04  -1.5944368e-02  -1.3295331e-02
   1.1860000e+01  -9.1811655e-03   6.4904061e-04  -1.5944369e-02  -1.3295332e-02
   1.1870000e+01  -9.1811660e-03   6.4903994e-04  -1.5944369e-02  -1.3295332e-02
   1.1880000e+01  -9.1811664e-03   6.4903927e-04  -1.5944369e-02  -1.3295332e-02
   1.1890000e+01  -9.1811669e-03   6.4903862e-04  -1.5944370e-02  -1.3295333e-02
   1.1900000e+01  -9.1811673e-03   6.4903797e-04  -1.5944370e-02  -1.3295333e-02
   1.1910000e+01  -9.1811677e-03   6.4903734e-04  -1.5944371e-02  -1.3295334e-02
   1.1920000e+01  -9.1811682e-03   6.4903671e-04  -1.5944371e-02  -1.3295334e-02
   1.1930000e+01  -9.1811686e-03   6.4903609e-04  -1.5944371e-02  -1.3295334e-02
   1.1940000e+01  -9.1811690e-03   6.4903548e-04  -1.5944372e-02  -1.3295335e-02
   1.1950000e+01  -9.1811694e-03   6.4903488e-04  -1.5944372e-02  -1.3295335e-02
   1.1960000e+01  -9.1811698e-03   6.4903428e-04  -1.5944372e-02  -1.3295336e-02
   1.1970000e+01  -9.1811702e-03   6.4903370e-04  -1.5944373e-02  -1.3295336e-02
   1.1980000e+01  -9.1811706e-03   6.4903312e-04  -1.5944373e-02  -1.3295336e-02
   1.1990000e+01  -9.1811710e-03   6.4903255e-04  -1.5944373e-02  -1.3295337e-02
   1.2000000e+01  -9.1811714e-03   6.4903198e-04  -1.5944374e-02  -1.3295337e-02
   1.2010000e+01  -9.1811717e-03   6.4903143e-04  -1.5944374e-02  -1.3295337e-02
   1.2020000e+01  -9.1811721e-03   6.4903088e-04  -1.5944374e-02  -1.3295338e-02
   1.2030000e+01  -9.1811725e-03   6.4903034e-04  -1.5944375e-02  -1.3295338e-02
   1.2040000e+01  -9.1811728e-03   6.4902981e-04  -1.5944375e-02  -1.3295338e-02
   1.2050000e+01  -9.1811732e-03   6.4902928e-04  -1.5944375e-02  -1.3295339e-02
   1.2060000e+01  -9.1811736e-03   6.4902876e-04  -1.5944376e-02  -1.3295339e-02
   1.2070000e+01  -9.1811739e-03   6.4902825e-04  -1.5944376e-02  -1.3295339e-02
   1.2080000e+01  -9.1811742e-03   6.4902774e-04  -1.5944376e-02  -1.3295339e-02
   1.2090000e+01  -9.1811746e-03   6.4902724e-04  -1.5944376e-02  -1.3295340e-02
   1.2100000e+01  -9.1811749e-03   6.4902675e-04  -1.5944377e-02  -1.3295340e-02
   1.2110000e+01  -9.1811752e-03   6.4902627e-04  -1.5944377e-02  -1.3295340e-02
   1.2120000e+01  -9.1811756e-03   6.4902579e-04  -1.5944377e-02  -1.3295341e-02
   1.2130000e+01  -9.1811759e-03   6.4902532e-04  -1.5944378e-02  -1.3295341e-02
   1.2140000e+01  -9.1811762e-03   6.4902485e-04  -1.5944378e-02  -1.3295341e-02
   1.2150000e+01  -9.1811765e-03   6.4902439e-04  -1.5944378e-02  -1.3295342e-02
   1.2160000e+01  -9.1811768e-03   6.4902394e-04  -1.5944378e-02  -1.3295342e-02
   1.2170000e+01  -9.1811771e-03   6.4902349e-04  -1.5944379e-02  -1.3295342e-02
   1.2180000e+01  -9.1811774e-03   6.4902305e-04  -1.5944379e-02  -1.3295342e-02
   1.2190000e+01  -9.1811777e-03   6.4902261e-04  -1.5944379e-02  -1.3295343e-02
   1.2200000e+01  -9.1811780e-03   6.4902218e-04  -1.5944379e-02  -1.3295343e-02
   1.2210000e+01  -9.1811783e-03   6.4902176e-04  -1.5944380e-02  -1.3295343e-02
   1.2220000e+01  -9.1811786e-03   6.4902134e-04  -1.5944380e-02  -1.3295343e-02
   1.2230000e+01  -9.1811789e-03   6.4902093e-04  -1.5944380e-02  -1.3295344e-02
   1.2240000e+01  -9.1811791e-03   6.4902052e-04  -1.5944380e-02  -1.3295344e-02
   1.2250000e+01  -9.1811794e-03   6.4902012e-04  -1.5944381e-02  -1.3295344e-02
   1.2260000e+01  -9.1811797e-03   6.4901972e-04  -1.5944381e-02  -1.3295344e-02
   1.2270000e+01  -9.1811799e-03   6.4901933e-04  -1.5944381e-02  -1.3295345e-02
   1.2280000e+01  -9.1811802e-03   6.4901895e-04  -1.5944381e-02  -1.3295345e-02
   1.2290000e+01  -9.1811805e-03   6.4901857e-04  -1.5944381e-02  -1.3295345e-02
   1.2300000e+01  -9.1811807e-03   6.4901819e-04  -1.5944382e-02  -1.3295345e-02
   1.2310000e+01  -9.1811810e-03   6.4901782e-04  -1.5944382e-02  -1.3295345e-02
   1.2320000e+01  -9.1811812e-03   6.4901746e-04  -1.5944382e-02  -1.3295346e-02
   1.2330000e+01  -9.1811815e-03   6.4901710e-04  -1.5944382e-02  -1.3295346e-02
   1.2340000e+01  -9.1811817e-03   6.4901674e-04  -1.5944383e-02  -1.3295346e-02
   1.2350000e+01  -9.1811819e-03   6.4901639e-04  -1.5944383e-02  -1.3295346e-02
   1.2360000e+01  -9.1811822e-03   6.4901604e-04  -1.5944383e-02  -1.3295347e-02
   1.2370000e+01  -9.1811824e-03   6.4901570e-04  -1.5944383e-02  -1.3295347e-02
   1.2380000e+01  -9.1811826e-03   6.4901537e-04  -1.5944383e-02  -1.3295347e-02
   1.2390000e+01  -9.1811829e-03   6.4901503e-04  -1.5944384e-02  -1.3295347e-02
   1.2400000e+01  -9.1811831e-03   6.4901471e-04  -1.5944384e-02  -1.3295347e-02
   1.2410000e+01  -9.1811833e-03   6.4901438e-04  -1.5944384e-02  -1.3295348e-02
   1.2420000e+01  -9.1811835e-03   6.4901406e-04  -1.5944384e-02  -1.3295348e-02
   1.2430000e+01  -9.1811837e-03   6.4901375e-04  -1.5944384e-02  -1.3295348e-02
   1.2440000e+01  -9.1811839e-03   6.4901344e-04  -1.5944384e-02  -1.3295348e-02
   1.2450000e+01  -9.1811841e-03   6.4901313e-04  -1.5944385e-02  -1.3295348e-02
   1.2460000e+01  -9.1811843e-03   6.4901283e-04  -1.5944385e-02  -1.3295349e-02
   1.2470000e+01  -9.1811846e-03   6.4901253e-04  -1.5944385e-02  -1.3295349e-02
   1.2480000e+01  -9.1811847e-03   6.4901224e-04  -1.5944385e-02  -1.3295349e-02
   1.2490000e+01  -9.1811849e-03   6.4901195e-04  -1.5944385e-02  -1.3295349e-02
   1.2500000e+01  -9.1811851e-03   6.4901166e-04  -1.5944386e-02  -1.3295349e-02
   1.2510000e+01  -9.1811853e-03   6.4901138e-04  -1.5944386e-02  -1.3295349e-02
   1.2520000e+01  -9.1811855e-03   6.4901110e-04  -1.5944386e-02  -1.3295350e-02
   1.2530000e+01  -9.1811857e-03   6.4901083e-04  -1.5944386e-02  -1.3295350e-02
   1.2540000e+01  -9.1811859e-03   6.4901056e-04  -1.5944386e-02  -1.3295350e-02
   1.2550000e+01  -9.1811861e-03   6.4901029e-04  -1.5944386e-02  -1.3295350e-02
   1.2560000e+01  -9.1811862e-03   6.4901002e-04  -1.5944386e-02  -1.3295350e-02
   1.2570000e+01  -9.1811864e-03   6.4900976e-04  -1.5944387e-02  -1.3295350e-02
   1.2580000e+01  -9.1811866e-03   6.4900951e-04  -1.5944387e-02  -1.3295351e-02
   1.2590000e+01  -9.1811868e-03   6.4900925e-04  -1.5944387e-02  -1.3295351e-02
   1.2600000e+01  -9.1811869e-03   6.4900900e-04  -1.5944387e-02  -1.3295351e-02
   1.2610000e+01  -9.1811871e-03   6.4900876e-04  -1.5944387e-02  -1.3295351e-02
   1.2620000e+01  -9.1811873e-03   6.4900851e-04  -1.5944387e-02  -1.3295351e-02
   1.2630000e+01  -9.1811874e-03   6.4900827e-04  -1.5944387e-02  -1.3295351e-02
   1.2640000e+01  -9.1811876e-03   6.4900804e-04  -1.5944388e-02  -1.3295351e-02
   1.2650000e+01  -9.1811878e-03   6.4900780e-04  -1.5944388e-02  -1.3295352e-02
   1.2660000e+01  -9.1811879e-03   6.4900757e-04  -1.5944388e-02  -1.3295352e-02
   1.2670000e+01  -9.1811881e-03   6.4900735e-04  -1.5944388e-02  -1.3295352e-02
   1.2680000e+01  -9.1811882e-03   6.4900712e-04  -1.5944388e-02  -1.3295352e-02
   1.2690000e+01  -9.1811884e-03   6.4900690e-04  -1.5944388e-02  -1.3295352e-02
   1.2700000e+01  -9.1811885e-03   6.4900668e-04  -1.5944388e-02  -1.3295352e-02
   1.2710000e+01  -9.1811887e-03   6.4900647e-04  -1.5944389e-02  -1.3295352e-02
   1.2720000e+01  -9.1811888e-03   6.4900625e-04  -1.5944389e-02  -1.3295352e-02
   1.2730000e+01  -9.1811889e-03   6.4900604e-04  -1.5944389e-02  -1.3295353e-02
   1.2740000e+01  -9.1811891e-03   6.4900584e-04  -1.5944389e-02  -1.3295353e-02
   1.2750000e+01  -9.1811892e-03   6.4900563e-04  -1.5944389e-02  -1.3295353e-02
   1.2760000e+01  -9.1811894e-03   6.4900543e-04  -1.5944389e-02  -1.3295353e-02
   1.2770000e+01  -9.1811895e-03   6.4900523e-04  -1.5944389e-02  -1.3295353e-02
   1.2780000e+01  -9.1811896e-03   6.4900504e-04  -1.5944389e-02  -1.3295353e-02
   1.2790000e+01  -9.1811898e-03   6.4900484e-04  -1.5944389e-02  -1.3295353e-02
   1.2800000e+01  -9.1811899e-03   6.4900465e-04  -1.5944390e-02  -1.3295353e-02
   1.2810000e+01  -9.1811900e-03   6.4900447e-04  -1.5944390e-02  -1.3295354e-02
   1.2820000e+01  -9.1811901e-03   6.4900428e-04  -1.5944390e-02  -1.3295354e-02
   1.2830000e+01  -9.1811903e-03   6.4900410e-04  -1.5944390e-02  -1.3295354e-02
   1.2840000e+01  -9.1811904e-03   6.4900392e-04  -1.5944390e-02  -1.3295354e-02
   1.2850000e+01  -9.1811905e-03   6.4900374e-04  -1.5944390e-02  -1.3295354e-02
   1.2860000e+01  -9.1811906e-03   6.4900356e-04  -1.5944390e-02  -1.3295354e-02
   1.2870000e+01  -9.1811907e-03   6.4900339e-04  -1.5944390e-02  -1.3295354e-02
   1.2880000e+01  -9.1811909e-03   6.4900322e-04  -1.5944390e-02  -1.3295354e-02
   1.2890000e+01  -9.1811910e-03   6.4900305e-04  -1.5944391e-02  -1.3295354e-02
   1.2900000e+01  -9.1811911e-03   6.4900288e-04  -1.5944391e-02  -1.3295355e-02
   1.2910000e+01  -9.1811912e-03   6.4900272e-04  -1.5944391e-02  -1.3295355e-02
   1.2920000e+01  -9.1811913e-03   6.4900256e-04  -1.5944391e-02  -1.3295355e-02
   1.2930000e+01  -9.1811914e-03   6.4900240e-04  -1.5944391e-02  -1.3295355e-02
   1.2940000e+01  -9.1811915e-03   6.4900224e-04  -1.5944391e-02  -1.3295355e-02
   1.2950000e+01  -9.1811916e-03   6.4900208e-04  -1.5944391e-02  -1.3295355e-02
   1.2960000e+01  -9.1811917e-03   6.4900193e-04  -1.5944391e-02  -1.3295355e-02
   1.2970000e+01  -9.1811918e-03   6.4900178e-04  -1.5944391e-02  -1.3295355e-02
   1.2980000e+01  -9.1811919e-03   6.4900163e-04  -1.5944391e-02  -1.3295355e-02
   1.2990000e+01  -9.1811920e-03   6.4900148e-04  -1.5944391e-02  -1.3295355e-02
   1.3000000e+01  -9.1811921e-03   6.4900134e-04  -1.5944392e-02  -1.3295355e-02
   1.3010000e+01  -9.1811922e-03   6.4900119e-04  -1.5944392e-02  -1.3295356e-02
   1.3020000e+01  -9.1811923e-03   6.4900105e-04  -1.5944392e-02  -1.3295356e-02
   1.3030000e+01  -9.1811924e-03   6.4900091e-04  -1.5944392e-02  -1.3295356e-02
   1.3040000e+01  -9.1811925e-03   6.4900077e-04  -1.5944392e-02  -1.3295356e-02
   1.3050000e+01  -9.1811926e-03   6.4900064e-04  -1.5944392e-02  -1.3295356e-02
   1.3060000e+01  -9.1811927e-03   6.4900050e-04  -1.5944392e-02  -1.3295356e-02
   1.3070000e+01  -9.1811928e-03   6.4900037e-04  -1.5944392e-02  -1.3295356e-02
   1.3080000e+01  -9.1811929e-03   6.4900024e-04  -1.5944392e-02  -1.3295356e-02
   1.3090000e+01  -9.1811930e-03   6.4900011e-04  -1.5944392e-02  -1.3295356e-02
   1.3100000e+01  -9.1811931e-03   6.4899998e-04  -1.5944392e-02  -1.3295356e-02
   1.3110000e+01  -9.1811931e-03   6.4899986e-04  -1.5944392e-02  -1.3295356e-02
   1.3120000e+01  -9.1811932e-03   6.4899974e-04  -1.5944392e-02  -1.3295356e-02
   1.3130000e+01  -9.1811933e-03   6.4899961e-04  -1.5944393e-02  -1.3295357e-02
   1.3140000e+01  -9.1811934e-03   6.4899949e-04  -1.5944393e-02  -1.3295357e-02
   1.3150000e+01  -9.1811935e-03   6.4899937e-04  -1.5944393e-02  -1.3295357e-02
   1.3160000e+01  -9.1811935e-03   6.4899926e-04  -1.5944393e-02  -1.3295357e-02
   1.3170000e+01  -9.1811936e-03   6.4899914e-04  -1.5944393e-02  -1.3295357e-02
   1.3180000e+01  -9.1811937e-03   6.4899903e-04  -1.5944393e-02  -1.3295357e-02
   1.3190000e+01  -9.1811938e-03   6.4899892e-04  -1.5944393e-02  -1.3295357e-02
   1.3200000e+01  -9.1811939e-03   6.4899880e-04  -1.5944393e-02  -1.3295357e-02
   1.3210000e+01  -9.1811939e-03   6.4899870e-04  -1.5944393e-02  -1.3295357e-02
   1.3220000e+01  -9.1811940e-03   6.4899859e-04  -1.5944393e-02  -1.3295357e-02
   1.3230000e+01  -9.1811941e-03   6.4899848e-04  -1.5944393e-02  -1.3295357e-02
   1.3240000e+01  -9.1811941e-03   6.4899838e-04  -1.5944393e-02  -1.3295357e-02
   1.3250000e+01  -9.1811942e-03   6.4899827e-04  -1.5944393e-02  -1.3295357e-02
   1.3260000e+01  -9.1811943e-03   6.4899817e-04  -1.5944393e-02  -1.3295357e-02
   1.3270000e+01  -9.1811943e-03   6.4899807e-04  -1.5944393e-02  -1.3295357e-02
   1.3280000e+01  -9.1811944e-03   6.4899797e-04  -1.5944394e-02  -1.3295358e-02
   1.3290000e+01  -9.1811945e-03   6.4899787e-04  -1.5944394e-02  -1.3295358e-02
   1.3300000e+01  -9.1811945e-03   6.4899777e-04  -1.5944394e-02  -1.3295358e-02
   1.3310000e+01  -9.1811946e-03   6.4899768e-04  -1.5944394e-02  -1.3295358e-02
   1.3320000e+01  -9.1811947e-03   6.4899758e-04  -1.5944394e-02  -1.3295358e-02
   1.3330000e+01  -9.1811947e-03   6.4899749e-04  -1.5944394e-02  -1.3295358e-02
   1.3340000e+01  -9.1811948e-03   6.4899740e-04  -1.5944394e-02  -1.3295358e-02
   1.3350000e+01  -9.1811949e-03   6.4899731e-04  -1.5944394e-02  -1.3295358e-02
   1.3360000e+01  -9.1811949e-03   6.4899722e-04  -1.5944394e-02  -1.3295358e-02
   1.3370000e+01  -9.1811950e-03   6.4899713e-04  -1.5944394e-02  -1.3295358e-02
   1.3380000e+01  -9.1811950e-03   6.4899704e-04  -1.5944394e-02  -1.3295358e-02
   1.3390000e+01  -9.1811951e-03   6.4899696e-04  -1.5944394e-02  -1.3295358e-02
   1.3400000e+01  -9.1811952e-03   6.4899687e-04  -1.5944394e-02  -1.3295358e-02
   1.3410000e+01  -9.1811952e-03   6.4899679e-04  -1.5944394e-02  -1.3295358e-02
   1.3420000e+01  -9.1811953e-03   6.4899671e-04  -1.5944394e-02  -1.3295358e-02
   1.3430000e+01  -9.1811953e-03   6.4899663e-04  -1.5944394e-02  -1.3295358e-02
   1.3440000e+01  -9.1811954e-03   6.4899655e-04  -1.5944394e-02  -1.3295358e-02
   1.3450000e+01  -9.1811954e-03   6.4899647e-04  -1.5944394e-02  -1.3295358e-02
   1.3460000e+01  -9.1811955e-03   6.4899639e-04  -1.5944394e-02  -1.3295358e-02
   1.3470000e+01  -9.1811955e-03   6.4899631e-04  -1.5944394e-02  -1.3295359e-02
   1.3480000e+01  -9.1811956e-03   6.4899624e-04  -1.5944395e-02  -1.3295359e-02
   1.3490000e+01  -9.1811956e-03   6.4899616e-04  -1.5944395e-02  -1.3295359e-02
   1.3500000e+01  -9.1811957e-03   6.4899609e-04  -1.5944395e-02  -1.3295359e-02
   1.3510000e+01  -9.1811957e-03   6.4899602e-04  -1.5944395e-02  -1.3295359e-02
   1.3520000e+01  -9.1811958e-03   6.4899594e-04  -1.5944395e-02  -1.3295359e-02
   1.3530000e+01  -9.1811958e-03   6.4899587e-04  -1.5944395e-02  -1.3295359e-02
   1.3540000e+01  -9.1811959e-03   6.4899580e-04  -1.5944395e-02  -1.3295359e-02
   1.3550000e+01  -9.1811959e-03   6.4899573e-04  -1.5944395e-02  -1.3295359e-02
   1.3560000e+01  -9.1811960e-03   6.4899567e-04  -1.5944395e-02  -1.3295359e-02
   1.3570000e+01  -9.1811960e-03   6.4899560e-04  -1.5944395e-02  -1.3295359e-02
   1.3580000e+01  -9.1811961e-03   6.4899553e-04  -1.5944395e-02  -1.3295359e-02
   1.3590000e+01  -9.1811961e-03   6.4899547e-04  -1.5944395e-02  -1.3295359e-02
   1.3600000e+01  -9.1811962e-03   6.4899540e-04  -1.5944395e-02  -1.3295359e-02
   1.3610000e+01  -9.1811962e-03   6.4899534e-04  -1.5944395e-02  -1.3295359e-02
   1.3620000e+01  -9.1811962e-03   6.4899528e-04  -1.5944395e-02  -1.3295359e-02
   1.3630000e+01  -9.1811963e-03   6.4899521e-04  -1.5944395e-02  -1.3295359e-02
   1.3640000e+01  -9.1811963e-03   6.4899515e-04  -1.5944395e-02  -1.3295359e-02
   1.3650000e+01  -9.1811964e-03   6.4899509e-04  -1.5944395e-02  -1.3295359e-02
   1.3660000e+01  -9.1811964e-03   6.4899503e-04  -1.5944395e-02  -1.3295359e-02
   1.3670000e+01  -9.1811964e-03   6.4899497e-04  -1.5944395e-02  -1.3295359e-02
   1.3680000e+01  -9.1811965e-03   6.4899492e-04  -1.5944395e-02  -1.3295359e-02
   1.3690000e+01  -9.1811965e-03   6.4899486e-04  -1.5944395e-02  -1.3295359e-02
   1.3700000e+01  -9.1811966e-03   6.4899480e-04  -1.5944395e-02  -1.3295359e-02
   1.3710000e+01  -9.1811966e-03   6.4899475e-04  -1.5944395e-02  -1.3295359e-02
   1.3720000e+01  -9.1811966e-03   6.4899469e-04  -1.5944395e-02  -1.3295360e-02
   1.3730000e+01  -9.1811967e-03   6.4899464e-04  -1.5944395e-02  -1.3295360e-02
   1.3740000e+01  -9.1811967e-03   6.4899458e-04  -1.5944395e-02  -1.3295360e-02
   1.3750000e+01  -9.1811967e-03   6.4899453e-04  -1.5944396e-02  -1.3295360e-02
   1.3760000e+01  -9.1811968e-03   6.4899448e-04  -1.5944396e-02  -1.3295360e-02
   1.3770000e+01  -9.1811968e-03   6.4899443e-04  -1.5944396e-02  -1.3295360e-02
   1.3780000e+01  -9.1811968e-03   6.4899438e-04  -1.5944396e-02  -1.3295360e-02
   1.3790000e+01  -9.1811969e-03   6.4899433e-04  -1.5944396e-02  -1.3295360e-02
   1.3800000e+01  -9.1811969e-03   6.4899428e-04  -1.5944396e-02  -1.3295360e-02
   1.3810000e+01  -9.1811969e-03   6.4899423e-04  -1.5944396e-02  -1.3295360e-02
   1.3820000e+01  -9.1811970e-03   6.4899418e-04  -1.5944396e-02  -1.3295360e-02
   1.3830000e+01  -9.1811970e-03   6.4899413e-04  -1.5944396e-02  -1.3295360e-02
   1.3840000e+01  -9.1811970e-03   6.4899409e-04  -1.5944396e-02  -1.3295360e-02
   1.3850000e+01  -9.1811971e-03   6.4899404e-04  -1.5944396e-02  -1.3295360e-02
   1.3860000e+01  -9.1811971e-03   6.4899400e-04  -1.5944396e-02  -1.3295360e-02
   1.3870000e+01  -9.1811971e-03   6.4899395e-04  -1.5944396e-02  -1.3295360e-02
   1.3880000e+01  -9.1811972e-03   6.4899391e-04  -1.5944396e-02  -1.3295360e-02
   1.3890000e+01  -9.1811972e-03   6.4899386e-04  -1.5944396e-02  -1.3295360e-02
   1.3900000e+01  -9.1811972e-03   6.4899382e-04  -1.5944396e-02  -1.3295360e-02
   1.3910000e+01  -9.1811973e-03   6.4899378e-04  -1.5944396e-02  -1.3295360e-02
   1.3920000e+01  -9.1811973e-03   6.4899374e-04  -1.5944396e-02  -1.3295360e-02
   1.3930000e+01  -9.1811973e-03   6.4899370e-04  -1.5944396e-02  -1.3295360e-02
   1.3940000e+01  -9.1811973e-03   6.4899365e-04  -1.5944396e-02  -1.3295360e-02
   1.3950000e+01  -9.1811974e-03   6.4899361e-04  -1.5944396e-02  -1.3295360e-02
   1.3960000e+01  -9.1811974e-03   6.4899358e-04  -1.5944396e-02  -1.3295360e-02
   1.3970000e+01  -9.1811974e-03   6.4899354e-04  -1.5944396e-02  -1.3295360e-02
   1.3980000e+01  -9.1811974e-03   6.4899350e-04  -1.5944396e-02  -1.3295360e-02
   1.3990000e+01  -9.1811975e-03   6.4899346e-04  -1.5944396e-02  -1.3295360e-02
   1.4000000e+01  -9.1811975e-03   6.4899342e-04  -1.5944396e-02  -1.3295360e-02
   1.4010000e+01  -9.1811975e-03   6.4899338e-04  -1.5944396e-02  -1.3295360e-02
   1.4020000e+01  -9.1811975e-03   6.4899335e-04  -1.5944396e-02  -1.3295360e-02
   1.4030000e+01  -9.1811976e-03   6.4899331e-04  -1.5944396e-02  -1.3295360e-02
   1.4040000e+01  -9.1811976e-03   6.4899328e-04  -1.5944396e-02  -1.3295360e-02
   1.4050000e+01  -9.1811976e-03   6.4899324e-04  -1.5944396e-02  -1.3295360e-02
   1.4060000e+01  -9.1811976e-03   6.4899321e-04  -1.5944396e-02  -1.3295360e-02
   1.4070000e+01  -9.1811977e-03   6.4899317e-04  -1.5944396e-02  -1.3295360e-02
   1.4080000e+01  -9.1811977e-03   6.4899314e-04  -1.5944396e-02  -1.3295360e-02
   1.4090000e+01  -9.1811977e-03   6.4899311e-04  -1.5944396e-02  -1.3295360e-02
   1.4100000e+01  -9.1811977e-03   6.4899307e-04  -1.5944396e-02  -1.3295360e-02
   1.4110000e+01  -9.1811978e-03   6.4899304e-04  -1.5944396e-02  -1.3295361e-02
   1.4120000e+01  -9.1811978e-03   6.4899301e-04  -1.5944396e-02  -1.3295361e-02
   1.4130000e+01  -9.1811978e-03   6.4899298e-04  -1.5944396e-02  -1.3295361e-02
   1.4140000e+01  -9.1811978e-03   6.4899295e-04  -1.5944396e-02  -1.3295361e-02
   1.4150000e+01  -9.1811978e-03   6.4899292e-04  -1.5944396e-02  -1.3295361e-02
   1.4160000e+01  -9.1811979e-03   6.4899289e-04  -1.5944396e-02  -1.3295361e-02
   1.4170000e+01  -9.1811979e-03   6.4899286e-04  -1.5944396e-02  -1.3295361e-02
   1.4180000e+01  -9.1811979e-03   6.4899283e-04  -1.5944397e-02  -1.3295361e-02
   1.4190000e+01  -9.1811979e-03   6.4899280e-04  -1.5944397e-02  -1.3295361e-02
   1.4200000e+01  -9.1811979e-03   6.4899277e-04  -1.5944397e-02  -1.3295361e-02
   1.4210000e+01  -9.1811980e-03   6.4899274e-04  -1.5944397e-02  -1.3295361e-02
   1.4220000e+01  -9.1811980e-03   6.4899271e-04  -1.5944397e-02  -1.3295361e-02
   1.4230000e+01  -9.1811980e-03   6.4899268e-04  -1.5944397e-02  -1.3295361e-02
   1.4240000e+01  -9.1811980e-03   6.4899266e-04  -1.5944397e-02  -1.3295361e-02
   1.4250000e+01  -9.1811980e-03   6.4899263e-04  -1.5944397e-02  -1.3295361e-02
   1.4260000e+01  -9.1811980e-03   6.4899260e-04  -1.5944397e-02  -1.3295361e-02
   1.4270000e+01  -9.1811981e-03   6.4899258e-04  -1.5944397e-02  -1.3295361e-02
   1.4280000e+01  -9.1811981e-03   6.4899255e-04  -1.5944397e-02  -1.3295361e-02
   1.4290000e+01  -9.1811981e-03   6.4899253e-04  -1.5944397e-02  -1.3295361e-02
   1.4300000e+01  -9.1811981e-03   6.4899250e-04  -1.5944397e-02  -1.3295361e-02
   1.4310000e+01  -9.1811981e-03   6.4899248e-04  -1.5944397e-02  -1.3295361e-02
   1.4320000e+01  -9.1811982e-03   6.4899245e-04  -1.5944397e-02  -1.3295361e-02
   1.4330000e+01  -9.1811982e-03   6.4899243e-04  -1.5944397e-02  -1.3295361e-02
   1.4340000e+01  -9.1811982e-03   6.4899241e-04  -1.5944397e-02  -1.3295361e-02
   1.4350000e+01  -9.1811982e-03   6.4899238e-04  -1.5944397e-02  -1.3295361e-02
   1.4360000e+01  -9.1811982e-03   6.4899236e-04  -1.5944397e-02  -1.3295361e-02
   1.4370000e+01  -9.1811982e-03   6.4899234e-04  -1.5944397e-02  -1.3295361e-02
   1.4380000e+01  -9.1811982e-03   6.4899231e-04  -1.5944397e-02  -1.3295361e-02
   1.4390000e+01  -9.1811983e-03   6.4899229e-04  -1.5944397e-02  -1.3295361e-02
   1.4400000e+01  -9.1811983e-03   6.4899227e-04  -1.5944397e-02  -1.3295361e-02
   1.4410000e+01  -9.1811983e-03   6.4899225e-04  -1.5944397e-02  -1.3295361e-02
   1.4420000e+01  -9.1811983e-03   6.4899223e-04  -1.5944397e-02  -1.3295361e-02
   1.4430000e+01  -9.1811983e-03   6.4899221e-04  -1.5944397e-02  -1.3295361e-02
   1.4440000e+01  -9.1811983e-03   6.4899219e-04  -1.5944397e-02  -1.3295361e-02
   1.4450000e+01  -9.1811983e-03   6.4899217e-04  -1.5944397e-02  -1.3295361e-02
   1.4460000e+01  -9.1811984e-03   6.4899215e-04  -1.5944397e-02  -1.3295361e-02
   1.4470000e+01  -9.1811984e-03   6.4899213e-04  -1.5944397e-02  -1.3295361e-02
   1.4480000e+01  -9.1811984e-03   6.4899211e-04  -1.5944397e-02  -1.3295361e-02
   1.4490000e+01  -9.1811984e-03   6.4899209e-04  -1.5944397e-02  -1.3295361e-02
   1.4500000e+01  -9.1811984e-03   6.4899207e-04  -1.5944397e-02  -1.3295361e-02
   1.4510000e+01  -9.1811984e-03   6.4899205e-04  -1.5944397e-02  -1.3295361e-02
   1.4520000e+01  -9.1811984e-03   6.4899203e-04  -1.5944397e-02  -1.3295361e-02
   1.4530000e+01  -9.1811985e-03   6.4899201e-04  -1.5944397e-02  -1.3295361e-02
   1.4540000e+01  -9.1811985e-03   6.4899199e-04  -1.5944397e-02  -1.3295361e-02
   1.4550000e+01  -9.1811985e-03   6.4899198e-04  -1.5944397e-02  -1.3295361e-02
   1.4560000e+01  -9.1811985e-03   6.4899196e-04  -1.5944397e-02  -1.3295361e-02
   1.4570000e+01  -9.1811985e-03   6.4899194e-04  -1.5944397e-02  -1.3295361e-02
   1.4580000e+01  -9.1811985e-03   6.4899192e-04  -1.5944397e-02  -1.3295361e-02
   1.4590000e+01  -9.1811985e-03   6.4899191e-04  -1.5944397e-02  -1.3295361e-02
   1.4600000e+01  -9.1811985e-03   6.4899189e-04  -1.5944397e-02  -1.3295361e-02
   1.4610000e+01  -9.1811985e-03   6.4899187e-04  -1.5944397e-02  -1.3295361e-02
   1.4620000e+01  -9.1811986e-03   6.4899186e-04  -1.5944397e-02  -1.3295361e-02
   1.4630000e+01  -9.1811986e-03   6.4899184e-04  -1.5944397e-02  -1.3295361e-02
   1.4640000e+01  -9.1811986e-03   6.4899183e-04  -1.5944397e-02  -1.3295361e-02
   1.4650000e+01  -9.1811986e-03   6.4899181e-04  -1.5944397e-02  -1.3295361e-02
   1.4660000e+01  -9.1811986e-03   6.4899179e-04  -1.5944397e-02  -1.3295361e-02
   1.4670000e+01  -9.1811986e-03   6.4899178e-04  -1.5944397e-02  -1.3295361e-02
   1.4680000e+01  -9.1811986e-03   6.4899176e-04  -1.5944397e-02  -1.3295361e-02
   1.4690000e+01  -9.1811986e-03   6.4899175e-04  -1.5944397e-02  -1.3295361e-02
   1.4700000e+01  -9.1811986e-03   6.4899174e-04  -1.5944397e-02  -1.3295361e-02
   1.4710000e+01  -9.1811986e-03   6.4899172e-04  -1.5944397e-02  -1.3295361e-02
   1.4720000e+01  -9.1811987e-03   6.4899171e-04  -1.5944397e-02  -1.3295361e-02
   1.4730000e+01  -9.1811987e-03   6.4899169e-04  -1.5944397e-02  -1.3295361e-02
   1.4740000e+01  -9.1811987e-03   6.4899168e-04  -1.5944397e-02  -1.3295361e-02
   1.4750000e+01  -9.1811987e-03   6.4899167e-04  -1.5944397e-02  -1.3295361e-02
   1.4760000e+01  -9.1811987e-03   6.4899165e-04  -1.5944397e-02  -1.3295361e-02
   1.4770000e+01  -9.1811987e-03   6.4899164e-04  -1.5944397e-02  -1.3295361e-02
   1.4780000e+01  -9.1811987e-03   6.4899163e-04  -1.5944397e-02  -1.3295361e-02
   1.4790000e+01  -9.1811987e-03   6.4899161e-04  -1.5944397e-02  -1.3295361e-02
   1.4800000e+01  -9.1811987e-03   6.4899160e-04  -1.5944397e-02  -1.3295361e-02
   1.4810000e+01  -9.1811987e-03   6.4899159e-04  -1.5944397e-02  -1.3295361e-02
   1.4820000e+01  -9.1811987e-03   6.4899158e-04  -1.5944397e-02  -1.3295361e-02
   1.4830000e+01  -9.1811988e-03   6.4899156e-04  -1.5944397e-02  -1.3295361e-02
   1.4840000e+01  -9.1811988e-03   6.4899155e-04  -1.5944397e-02  -1.3295361e-02
   1.4850000e+01  -9.1811988e-03   6.4899154e-04  -1.5944397e-02  -1.3295361e-02
   1.4860000e+01  -9.1811988e-03   6.4899153e-04  -1.5944397e-02  -1.3295361e-02
   1.4870000e+01  -9.1811988e-03   6.4899152e-04  -1.5944397e-02  -1.3295361e-02
   1.4880000e+01  -9.1811988e-03   6.4899150e-04  -1.5944397e-02  -1.3295361e-02
   1.4890000e+01  -9.1811988e-03   6.4899149e-04  -1.5944397e-02  -1.3295361e-02
   1.4900000e+01  -9.1811988e-03   6.4899148e-04  -1.5944397e-02  -1.3295361e-02
   1.4910000e+01  -9.1811988e-03   6.4899147e-04  -1.5944397e-02  -1.3295361e-02
   1.4920000e+01  -9.1811988e-03   6.4899146e-04  -1.5944397e-02  -1.3295361e-02
   1.4930000e+01  -9.1811988e-03   6.4899145e-04  -1.5944397e-02  -1.3295361e-02
   1.4940000e+01  -9.1811988e-03   6.4899144e-04  -1.5944397e-02  -1.3295361e-02
   1.4950000e+01  -9.1811988e-03   6.4899143e-04  -1.5944397e-02  -1.3295361e-02
   1.4960000e+01  -9.1811989e-03   6.4899142e-04  -1.5944397e-02  -1.3295361e-02
   1.4970000e+01  -9.1811989e-03   6.4899141e-04  -1.5944397e-02  -1.3295361e-02
   1.4980000e+01  -9.1811989e-03   6.4899140e-04  -1.5944397e-02  -1.3295361e-02
   1.4990000e+01  -9.1811989e-03   6.4899139e-04  -1.5944397e-02  -1.3295362e-02
   1.5000000e+01  -9.1811989e-03   6.4899138e-04  -1.5944397e-02  -1.3295362e-02
   1.5010000e+01  -9.1811989e-03   6.4899137e-04  -1.5944397e-02  -1.3295362e-02
   1.5020000e+01  -9.1811989e-03   6.4899136e-04  -1.5944397e-02  -1.3295362e-02
   1.5030000e+01  -9.1811989e-03   6.4899135e-04  -1.5944397e-02  -1.3295362e-02
   1.5040000e+01  -9.1811989e-03   6.4899134e-04  -1.5944397e-02  -1.3295362e-02
   1.5050000e+01  -9.1811989e-03   6.4899133e-04  -1.5944397e-02  -1.3295362e-02
   1.5060000e+01  -9.1811989e-03   6.4899132e-04  -1.5944397e-02  -1.3295362e-02
   1.5070000e+01  -9.1811989e-03   6.4899131e-04  -1.5944397e-02  -1.3295362e-02
   1.5080000e+01  -9.1811989e-03   6.4899131e-04  -1.5944397e-02  -1.3295362e-02
   1.5090000e+01  -9.1811989e-03   6.4899130e-04  -1.5944397e-02  -1.3295362e-02
   1.5100000e+01  -9.1811989e-03   6.4899129e-04  -1.5944397e-02  -1.3295362e-02
   1.5110000e+01  -9.1811989e-03   6.4899128e-04  -1.5944397e-02  -1.3295362e-02
   1.5120000e+01  -9.1811990e-03   6.4899127e-04  -1.5944397e-02  -1.3295362e-02
   1.5130000e+01  -9.1811990e-03   6.4899126e-04  -1.5944397e-02  -1.3295362e-02
   1.5140000e+01  -9.1811990e-03   6.4899126e-04  -1.5944397e-02  -1.3295362e-02
   1.5150000e+01  -9.1811990e-03   6.4899125e-04  -1.5944397e-02  -1.3295362e-02
   1.5160000e+01  -9.1811990e-03   6.4899124e-04  -1.5944397e-02  -1.3295362e-02
   1.5170000e+01  -9.1811990e-03   6.4899123e-04  -1.5944397e-02  -1.3295362e-02
   1.5180000e+01  -9.1811990e-03   6.4899123e-04  -1.5944397e-02  -1.3295362e-02
   1.5190000e+01  -9.1811990e-03   6.4899122e-04  -1.5944397e-02  -1.3295362e-02
   1.5200000e+01  -9.1811990e-03   6.4899121e-04  -1.5944397e-02  -1.3295362e-02
   1.5210000e+01  -9.1811990e-03   6.4899120e-04  -1.5944397e-02  -1.3295362e-02
   1.5220000e+01  -9.1811990e-03   6.4899120e-04  -1.5944397e-02  -1.3295362e-02
   1.5230000e+01  -9.1811990e-03   6.4899119e-04  -1.5944397e-02  -1.3295362e-02
   1.5240000e+01  -9.1811990e-03   6.4899118e-04  -1.5944397e-02  -1.3295362e-02
   1.5250000e+01  -9.1811990e-03   6.4899117e-04  -1.5944397e-02  -1.3295362e-02
   1.5260000e+01  -9.1811990e-03   6.4899117e-04  -1.5944397e-02  -1.3295362e-02
   1.5270000e+01  -9.1811990e-03   6.4899116e-04  -1.5944397e-02  -1.3295362e-02
   1.5280000e+01  -9.1811990e-03   6.4899115e-04  -1.5944397e-02  -1.3295362e-02
   1.5290000e+01  -9.1811990e-03   6.4899115e-04  -1.5944397e-02  -1.3295362e-02
   1.5300000e+01  -9.1811990e-03   6.4899114e-04  -1.5944397e-02  -1.3295362e-02
   1.5310000e+01  -9.1811990e-03   6.4899114e-04  -1.5944397e-02  -1.3295362e-02
   1.5320000e+01  -9.1811990e-03   6.4899113e-04  -1.5944398e-02  -1.3295362e-02
   1.5330000e+01  -9.1811991e-03   6.4899112e-04  -1.5944398e-02  -1.3295362e-02
   1.5340000e+01  -9.1811991e-03   6.4899112e-04  -1.5944398e-02  -1.3295362e-02
   1.5350000e+01  -9.1811991e-03   6.4899111e-04  -1.5944398e-02  -1.3295362e-02
   1.5360000e+01  -9.1811991e-03   6.4899110e-04  -1.5944398e-02  -1.3295362e-02
   1.5370000e+01  -9.1811991e-03   6.4899110e-04  -1.5944398e-02  -1.3295362e-02
   1.5380000e+01  -9.1811991e-03   6.4899109e-04  -1.5944398e-02  -1.3295362e-02
   1.5390000e+01  -9.1811991e-03   6.4899109e-04  -1.5944398e-02  -1.3295362e-02
   1.5400000e+01  -9.1811991e-03   6.4899108e-04  -1.5944398e-02  -1.3295362e-02
   1.5410000e+01  -9.1811991e-03   6.4899108e-04  -1.5944398e-02  -1.3295362e-02
   1.5420000e+01  -9.1811991e-03   6.4899107e-04  -1.5944398e-02  -1.3295362e-02
   1.5430000e+01  -9.1811991e-03   6.4899107e-04  -1.5944398e-02  -1.3295362e-02
   1.5440000e+01  -9.1811991e-03   6.4899106e-04  -1.5944398e-02  -1.3295362e-02
   1.5450000e+01  -9.1811991e-03   6.4899105e-04  -1.5944398e-02  -1.3295362e-02
   1.5460000e+01  -9.1811991e-03   6.4899105e-04  -1.5944398e-02  -1.3295362e-02
   1.5470000e+01  -9.1811991e-03   6.4899104e-04  -1.5944398e-02  -1.3295362e-02
   1.5480000e+01  -9.1811991e-03   6.4899104e-04  -1.5944398e-02  -1.3295362e-02
   1.5490000e+01  -9.1811991e-03   6.4899103e-04  -1.5944398e-02  -1.3295362e-02
   1.5500000e+01  -9.1811991e-03   6.4899103e-04  -1.5944398e-02  -1.3295362e-02
   1.5510000e+01  -9.1811991e-03   6.4899102e-04  -1.5944398e-02  -1.3295362e-02
   1.5520000e+01  -9.1811991e-03   6.4899102e-04  -1.5944398e-02  -1.3295362e-02
   1.5530000e+01  -9.1811991e-03   6.4899101e-04  -1.5944398e-02  -1.3295362e-02
   1.5540000e+01  -9.1811991e-03   6.4899101e-04  -1.5944398e-02  -1.3295362e-02
   1.5550000e+01  -9.1811991e-03   6.4899101e-04  -1.5944398e-02  -1.3295362e-02
   1.5560000e+01  -9.1811991e-03   6.4899100e-04  -1.5944398e-02  -1.3295362e-02
   1.5570000e+01  -9.1811991e-03   6.4899100e-04  -1.5944398e-02  -1.3295362e-02
   1.5580000e+01  -9.1811991e-03   6.4899099e-04  -1.5944398e-02  -1.3295362e-02
   1.5590000e+01  -9.1811991e-03   6.4899099e-04  -1.5944398e-02  -1.3295362e-02
   1.5600000e+01  -9.1811991e-03   6.4899098e-04  -1.5944398e-02  -1.3295362e-02
   1.5610000e+01  -9.1811992e-03   6.4899098e-04  -1.5944398e-02  -1.3295362e-02
   1.5620000e+01  -9.1811992e-03   6.4899098e-04  -1.5944398e-02  -1.3295362e-02
   1.5630000e+01  -9.1811992e-03   6.4899097e-04  -1.5944398e-02  -1.3295362e-02
   1.5640000e+01  -9.1811992e-03   6.4899097e-04  -1.5944398e-02  -1.3295362e-02
   1.5650000e+01  -9.1811992e-03   6.4899096e-04  -1.5944398e-02  -1.3295362e-02
   1.5660000e+01  -9.1811992e-03   6.4899096e-04  -1.5944398e-02  -1.3295362e-02
   1.5670000e+01  -9.1811992e-03   6.4899095e-04  -1.5944398e-02  -1.3295362e-02
   1.5680000e+01  -9.1811992e-03   6.4899095e-04  -1.5944398e-02  -1.3295362e-02
   1.5690000e+01  -9.1811992e-03   6.4899095e-04  -1.5944398e-02  -1.3295362e-02
   1.5700000e+01  -9.1811992e-03   6.4899094e-04  -1.5944398e-02  -1.3295362e-02
   1.5710000e+01  -9.1811992e-03   6.4899094e-04  -1.5944398e-02  -1.3295362e-02
   1.5720000e+01  -9.1811992e-03   6.4899094e-04  -1.5944398e-02  -1.3295362e-02
   1.5730000e+01  -9.1811992e-03   6.4899093e-04  -1.5944398e-02  -1.3295362e-02
   1.5740000e+01  -9.1811992e-03   6.4899093e-04  -1.5944398e-02  -1.3295362e-02
   1.5750000e+01  -9.1811992e-03   6.4899093e-04  -1.5944398e-02  -1.3295362e-02
   1.5760000e+01  -9.1811992e-03   6.4899092e-04  -1.5944398e-02  -1.3295362e-02
   1.5770000e+01  -9.1811992e-03   6.4899092e-04  -1.5944398e-02  -1.3295362e-02
   1.5780000e+01  -9.1811992e-03   6.4899092e-04  -1.5944398e-02  -1.3295362e-02
   1.5790000e+01  -9.1811992e-03   6.4899091e-04  -1.5944398e-02  -1.3295362e-02
   1.5800000e+01  -9.1811992e-03   6.4899091e-04  -1.5944398e-02  -1.3295362e-02
   1.5810000e+01  -9.1811992e-03   6.4899091e-04  -1.5944398e-02  -1.3295362e-02
   1.5820000e+01  -9.1811992e-03   6.4899090e-04  -1.5944398e-02  -1.3295362e-02
   1.5830000e+01  -9.1811992e-03   6.4899090e-04  -1.5944398e-02  -1.3295362e-02
   1.5840000e+01  -9.1811992e-03   6.4899090e-04  -1.5944398e-02  -1.3295362e-02
   1.5850000e+01  -9.1811992e-03   6.4899089e-04  -1.5944398e-02  -1.3295362e-02
   1.5860000e+01  -9.1811992e-03   6.4899089e-04  -1.5944398e-02  -1.3295362e-02
   1.5870000e+01  -9.1811992e-03   6.4899089e-04  -1.5944398e-02  -1.3295362e-02
   1.5880000e+01  -9.1811992e-03   6.4899088e-04  -1.5944398e-02  -1.3295362e-02
   1.5890000e+01  -9.1811992e-03   6.4899088e-04  -1.5944398e-02  -1.3295362e-02
   1.5900000e+01  -9.1811992e-03   6.4899088e-04  -1.5944398e-02  -1.3295362e-02
   1.5910000e+01  -9.1811992e-03   6.4899088e-04  -1.5944398e-02  -1.3295362e-02
   1.5920000e+01  -9.1811992e-03   6.4899087e-04  -1.5944398e-02  -1.3295362e-02
   1.5930000e+01  -9.1811992e-03   6.4899087e-04  -1.5944398e-02  -1.3295362e-02
   1.5940000e+01  -9.1811992e-03   6.4899087e-04  -1.5944398e-02  -1.3295362e-02
   1.5950000e+01  -9.1811992e-03   6.4899086e-04  -1.5944398e-02  -1.3295362e-02
   1.5960000e+01  -9.1811992e-03   6.4899086e-04  -1.5944398e-02  -1.3295362e-02
   1.5970000e+01  -9.1811992e-03   6.4899086e-04  -1.5944398e-02  -1.3295362e-02
   1.5980000e+01  -9.1811992e-03   6.4899086e-04  -1.5944398e-02  -1.3295362e-02
   1.5990000e+01  -9.1811992e-03   6.4899085e-04  -1.5944398e-02  -1.3295362e-02
   1.6000000e+01  -9.1811992e-03   6.4899085e-04  -1.5944398e-02  -1.3295362e-02
   1.6010000e+01  -9.1811992e-03   6.4899085e-04  -1.5944398e-02  -1.3295362e-02
   1.6020000e+01  -9.1811992e-03   6.4899085e-04  -1.5944398e-02  -1.3295362e-02
   1.6030000e+01  -9.1811992e-03   6.4899084e-04  -1.5944398e-02  -1.3295362e-02
   1.6040000e+01  -9.1811992e-03   6.4899084e-04  -1.5944398e-02  -1.3295362e-02
   1.6050000e+01  -9.1811992e-03   6.4899084e-04  -1.5944398e-02  -1.3295362e-02
   1.6060000e+01  -9.1811992e-03   6.4899084e-04  -1.5944398e-02  -1.3295362e-02
   1.6070000e+01  -9.1811992e-03   6.4899083e-04  -1.5944398e-02  -1.3295362e-02
   1.6080000e+01  -9.1811993e-03   6.4899083e-04  -1.5944398e-02  -1.3295362e-02
   1.6090000e+01  -9.1811993e-03   6.4899083e-04  -1.5944398e-02  -1.3295362e-02
   1.6100000e+01  -9.1811993e-03   6.4899083e-04  -1.5944398e-02  -1.3295362e-02
   1.6110000e+01  -9.1811993e-03   6.4899083e-04  -1.5944398e-02  -1.3295362e-02
   1.6120000e+01  -9.1811993e-03   6.4899082e-04  -1.5944398e-02  -1.3295362e-02
   1.6130000e+01  -9.1811993e-03   6.4899082e-04  -1.5944398e-02  -1.3295362e-02
   1.6140000e+01  -9.1811993e-03   6.4899082e-04  -1.5944398e-02  -1.3295362e-02
   1.6150000e+01  -9.1811993e-03   6.4899082e-04  -1.5944398e-02  -1.3295362e-02
   1.6160000e+01  -9.1811993e-03   6.4899082e-04  -1.5944398e-02  -1.3295362e-02
   1.6170000e+01  -9.1811993e-03   6.4899081e-04  -1.5944398e-02  -1.3295362e-02
   1.6180000e+01  -9.1811993e-03   6.4899081e-04  -1.5944398e-02  -1.3295362e-02
   1.6190000e+01  -9.1811993e-03   6.4899081e-04  -1.5944398e-02  -1.3295362e-02
   1.6200000e+01  -9.1811993e-03   6.4899081e-04  -1.5944398e-02  -1.3295362e-02
   1.6210000e+01  -9.1811993e-03   6.4899081e-04  -1.5944398e-02  -1.3295362e-02
   1.6220000e+01  -9.1811993e-03   6.4899080e-04  -1.5944398e-02  -1.3295362e-02
   1.6230000e+01  -9.1811993e-03   6.4899080e-04  -1.5944398e-02  -1.3295362e-02
   1.6240000e+01  -9.1811993e-03   6.4899080e-04  -1.5944398e-02  -1.3295362e-02
   1.6250000e+01  -9.1811993e-03   6.4899080e-04  -1.5944398e-02  -1.3295362e-02
   1.6260000e+01  -9.1811993e-03   6.4899080e-04  -1.5944398e-02  -1.3295362e-02
   1.6270000e+01  -9.1811993e-03   6.4899080e-04  -1.5944398e-02  -1.3295362e-02
   1.6280000e+01  -9.1811993e-03   6.4899079e-04  -1.5944398e-02  -1.3295362e-02
   1.6290000e+01  -9.1811993e-03   6.4899079e-04  -1.5944398e-02  -1.3295362e-02
   1.6300000e+01  -9.1811993e-03   6.4899079e-04  -1.5944398e-02  -1.3295362e-02
   1.6310000e+01  -9.1811993e-03   6.4899079e-04  -1.5944398e-02  -1.3295362e-02
   1.6320000e+01  -9.1811993e-03   6.4899079e-04  -1.5944398e-02  -1.3295362e-02
   1.6330000e+01  -9.1811993e-03   6.4899079e-04  -1.5944398e-02  -1.3295362e-02
   1.6340000e+01  -9.1811993e-03   6.4899078e-04  -1.5944398e-02  -1.3295362e-02
   1.6350000e+01  -9.1811993e-03   6.4899078e-04  -1.5944398e-02  -1.3295362e-02
   1.6360000e+01  -9.1811993e-03   6.4899078e-04  -1.5944398e-02  -1.3295362e-02
   1.6370000e+01  -9.1811993e-03   6.4899078e-04  -1.5944398e-02  -1.3295362e-02
   1.6380000e+01  -9.1811993e-03   6.4899078e-04  -1.5944398e-02  -1.3295362e-02
   1.6390000e+01  -9.1811993e-03   6.4899078e-04  -1.5944398e-02  -1.3295362e-02
   1.6400000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6410000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6420000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6430000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6440000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6450000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6460000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6470000e+01  -9.1811993e-03   6.4899077e-04  -1.5944398e-02  -1.3295362e-02
   1.6480000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6490000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6500000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6510000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6520000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6530000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6540000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6550000e+01  -9.1811993e-03   6.4899076e-04  -1.5944398e-02  -1.3295362e-02
   1.6560000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6570000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6580000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6590000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6600000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6610000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6620000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6630000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6640000e+01  -9.1811993e-03   6.4899075e-04  -1.5944398e-02  -1.3295362e-02
   1.6650000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6660000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6670000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6680000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6690000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6700000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6710000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6720000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6730000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6740000e+01  -9.1811993e-03   6.4899074e-04  -1.5944398e-02  -1.3295362e-02
   1.6750000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6760000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6770000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6780000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6790000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6800000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6810000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6820000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6830000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6840000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6850000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6860000e+01  -9.1811993e-03   6.4899073e-04  -1.5944398e-02  -1.3295362e-02
   1.6870000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6880000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6890000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6900000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6910000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6920000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6930000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6940000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6950000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6960000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6970000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6980000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.6990000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.7000000e+01  -9.1811993e-03   6.4899072e-04  -1.5944398e-02  -1.3295362e-02
   1.7010000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7020000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7030000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7040000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7050000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7060000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7070000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7080000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7090000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7100000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7110000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7120000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7130000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7140000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7150000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7160000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7170000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7180000e+01  -9.1811993e-03   6.4899071e-04  -1.5944398e-02  -1.3295362e-02
   1.7190000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7200000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7210000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7220000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7230000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7240000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7250000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7260000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7270000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7280000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7290000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7300000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7310000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7320000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7330000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7340000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7350000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7360000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7370000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7380000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7390000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7400000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7410000e+01  -9.1811993e-03   6.4899070e-04  -1.5944398e-02  -1.3295362e-02
   1.7420000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7430000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7440000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7450000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7460000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7470000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7480000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7490000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7500000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7510000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7520000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7530000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7540000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7550000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7560000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7570000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7580000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7590000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7600000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7610000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7620000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7630000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7640000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7650000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7660000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7670000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7680000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7690000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7700000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7710000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7720000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7730000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7740000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7750000e+01  -9.1811993e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7760000e+01  -9.1811994e-03   6.4899069e-04  -1.5944398e-02  -1.3295362e-02
   1.7770000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7780000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7790000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7800000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7810000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7820000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7830000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7840000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7850000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7860000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7870000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7880000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7890000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7900000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7910000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7920000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7930000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7940000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7950000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7960000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7970000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7980000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.7990000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8000000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8010000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8020000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8030000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8040000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8050000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8060000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8070000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8080000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8090000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8100000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8110000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8120000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8130000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8140000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8150000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8160000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8170000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8180000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8190000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8200000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8210000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8220000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8230000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8240000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8250000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8260000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8270000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8280000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8290000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8300000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8310000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8320000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8330000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8340000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8350000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8360000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8370000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8380000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8390000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8400000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8410000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8420000e+01  -9.1811994e-03   6.4899068e-04  -1.5944398e-02  -1.3295362e-02
   1.8430000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8440000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8450000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8460000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8470000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8480000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8490000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8500000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8510000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8520000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8530000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8540000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8550000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8560000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8570000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8580000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8590000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8600000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8610000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8620000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8630000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8640000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8650000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8660000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8670000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8680000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8690000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8700000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8710000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8720000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8730000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8740000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8750000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8760000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8770000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8780000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8790000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8800000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8810000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8820000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8830000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8840000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8850000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8860000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8870000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8880000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8890000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8900000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8910000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8920000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8930000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8940000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8950000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8960000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8970000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8980000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.8990000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9000000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9010000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9020000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9030000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9040000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9050000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9060000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9070000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9080000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9090000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9100000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9110000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9120000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9130000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9140000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9150000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9160000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9170000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9180000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9190000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9200000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9210000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9220000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9230000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9240000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9250000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9260000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9270000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9280000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9290000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9300000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9310000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9320000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9330000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9340000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9350000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9360000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9370000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9380000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9390000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9400000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9410000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9420000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9430000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9440000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9450000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9460000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9470000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9480000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9490000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9500000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9510000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9520000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9530000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9540000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9550000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9560000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9570000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9580000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9590000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9600000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9610000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9620000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9630000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9640000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9650000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9660000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9670000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9680000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9690000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9700000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9710000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9720000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9730000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9740000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9750000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9760000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9770000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9780000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9790000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9800000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9810000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9820000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9830000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9840000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9850000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9860000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9870000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9880000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9890000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9900000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9910000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9920000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9930000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9940000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9950000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9960000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9970000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9980000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   1.9990000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02
   2.0000000e+01  -9.1811994e-03   6.4899067e-04  -1.5944398e-02  -1.3295362e-02


==> data/dicTildeNormData0.dat <==
   0.0000000e+00   2.9601206e+01
   1.0000000e-02   2.9591059e+01
   2.0000000e-02   2.9585137e+01
   3.0000000e-02   2.9579983e+01
   4.0000000e-02   2.9575588e+01
   5.0000000e-02   2.9571940e+01
   6.0000000e-02   2.9569028e+01
   7.0000000e-02   2.9566840e+01
   8.0000000e-02   2.9564935e+01
   9.0000000e-02   2.9563043e+01
   1.0000000e-01   2.9561165e+01
   1.1000000e-01   2.9559300e+01
   1.2000000e-01   2.9557450e+01
   1.3000000e-01   2.9555614e+01
   1.4000000e-01   2.9553793e+01
   1.5000000e-01   2.9551988e+01
   1.6000000e-01   2.9550199e+01
   1.7000000e-01   2.9548426e+01
   1.8000000e-01   2.9546669e+01
   1.9000000e-01   2.9544930e+01
   2.0000000e-01   2.9543207e+01
   2.1000000e-01   2.9541501e+01
   2.2000000e-01   2.9539814e+01
   2.3000000e-01   2.9538143e+01
   2.4000000e-01   2.9536491e+01
   2.5000000e-01   2.9534857e+01
   2.6000000e-01   2.9533241e+01
   2.7000000e-01   2.9531644e+01
   2.8000000e-01   2.9530064e+01
   2.9000000e-01   2.9528504e+01
   3.0000000e-01   2.9526962e+01
   3.1000000e-01   2.9525439e+01
   3.2000000e-01   2.9523935e+01
   3.3000000e-01   2.9522449e+01
   3.4000000e-01   2.9520982e+01
   3.5000000e-01   2.9519534e+01
   3.6000000e-01   2.9518105e+01
   3.7000000e-01   2.9516694e+01
   3.8000000e-01   2.9515302e+01
   3.9000000e-01   2.9513929e+01
   4.0000000e-01   2.9512575e+01
   4.1000000e-01   2.9511239e+01
   4.2000000e-01   2.9509921e+01
   4.3000000e-01   2.9508622e+01
   4.4000000e-01   2.9507341e+01
   4.5000000e-01   2.9506078e+01
   4.6000000e-01   2.9504834e+01
   4.7000000e-01   2.9503607e+01
   4.8000000e-01   2.9502398e+01
   4.9000000e-01   2.9501207e+01
   5.0000000e-01   2.9500033e+01
   5.1000000e-01   2.9202466e+01
   5.2000000e-01   2.8907797e+01
   5.3000000e-01   2.8615995e+01
   5.4000000e-01   2.8327032e+01
   5.5000000e-01   2.8040879e+01
   5.6000000e-01   2.7757509e+01
   5.7000000e-01   2.7476895e+01
   5.8000000e-01   2.7199009e+01
   5.9000000e-01   2.6923824e+01
   6.0000000e-01   2.6651316e+01
   6.1000000e-01   2.6381456e+01
   6.2000000e-01   2.6114221e+01
   6.3000000e-01   2.5849585e+01
   6.4000000e-01   2.5587522e+01
   6.5000000e-01   2.5328010e+01
   6.6000000e-01   2.5071023e+01
   6.7000000e-01   2.4816538e+01
   6.8000000e-01   2.4564531e+01
   6.9000000e-01   2.4314979e+01
   7.0000000e-01   2.4067860e+01
   7.1000000e-01   2.3823151e+01
   7.2000000e-01   2.3580829e+01
   7.3000000e-01   2.3340875e+01
   7.4000000e-01   2.3103266e+01
   7.5000000e-01   2.2867981e+01
   7.6000000e-01   2.2635066e+01
   7.7000000e-01   2.2404496e+01
   7.8000000e-01   2.2176249e+01
   7.9000000e-01   2.1950301e+01
   8.0000000e-01   2.1726629e+01
   8.1000000e-01   2.1505210e+01
   8.2000000e-01   2.1286021e+01
   8.3000000e-01   2.1069041e+01
   8.4000000e-01   2.0854246e+01
   8.5000000e-01   2.0641615e+01
   8.6000000e-01   2.0431126e+01
   8.7000000e-01   2.0222758e+01
   8.8000000e-01   2.0016489e+01
   8.9000000e-01   1.9812298e+01
   9.0000000e-01   1.9610165e+01
   9.1000000e-01   1.9410069e+01
   9.2000000e-01   1.9211988e+01
   9.3000000e-01   1.9015904e+01
   9.4000000e-01   1.8821796e+01
   9.5000000e-01   1.8629644e+01
   9.6000000e-01   1.8439428e+01
   9.7000000e-01   1.8251129e+01
   9.8000000e-01   1.8064729e+01
   9.9000000e-01   1.7880206e+01
   1.0000000e+00   1.7697544e+01
   1.0100000e+00   1.7516723e+01
   1.0200000e+00   1.7337724e+01
   1.0300000e+00   1.7160530e+01
   1.0400000e+00   1.6985122e+01
   1.0500000e+00   1.6811482e+01
   1.0600000e+00   1.6639593e+01
   1.0700000e+00   1.6469437e+01
   1.0800000e+00   1.6300996e+01
   1.0900000e+00   1.6134254e+01
   1.1000000e+00   1.5969192e+01
   1.1100000e+00   1.5805795e+01
   1.1200000e+00   1.5644046e+01
   1.1300000e+00   1.5483928e+01
   1.1400000e+00   1.5325424e+01
   1.1500000e+00   1.5168519e+01
   1.1600000e+00   1.5013196e+01
   1.1700000e+00   1.4859439e+01
   1.1800000e+00   1.4707233e+01
   1.1900000e+00   1.4556562e+01
   1.2000000e+00   1.4407411e+01
   1.2100000e+00   1.4260126e+01
   1.2200000e+00   1.4114328e+01
   1.2300000e+00   1.3970359e+01
   1.2400000e+00   1.3827845e+01
   1.2500000e+00   1.3686769e+01
   1.2600000e+00   1.3547468e+01
   1.2700000e+00   1.3409572e+01
   1.2800000e+00   1.3273409e+01
   1.2900000e+00   1.3138617e+01
   1.3000000e+00   1.3005515e+01
   1.3100000e+00   1.2873749e+01
   1.3200000e+00   1.2743630e+01
   1.3300000e+00   1.2614814e+01
   1.3400000e+00   1.2487600e+01
   1.3500000e+00   1.2361655e+01
   1.3600000e+00   1.2236966e+01
   1.3700000e+00   1.2113819e+01
   1.3800000e+00   1.1991896e+01
   1.3900000e+00   1.1871472e+01
   1.4000000e+00   1.1752238e+01
   1.4100000e+00   1.1634200e+01
   1.4200000e+00   1.1517345e+01
   1.4300000e+00   1.1401660e+01
   1.4400000e+00   1.1287135e+01
   1.4500000e+00   1.1173757e+01
   1.4600000e+00   1.1061516e+01
   1.4700000e+00   1.0950399e+01
   1.4800000e+00   1.0840395e+01
   1.4900000e+00   1.0731493e+01
   1.5000000e+00   1.0623682e+01
   1.5100000e+00   1.0516951e+01
   1.5200000e+00   1.0411289e+01
   1.5300000e+00   1.0306686e+01
   1.5400000e+00   1.0203130e+01
   1.5500000e+00   1.0100612e+01
   1.5600000e+00   9.9991201e+00
   1.5700000e+00   9.8986448e+00
   1.5800000e+00   9.7991757e+00
   1.5900000e+00   9.7007026e+00
   1.6000000e+00   9.6032156e+00
   1.6100000e+00   9.5067047e+00
   1.6200000e+00   9.4111601e+00
   1.6300000e+00   9.3165721e+00
   1.6400000e+00   9.2229311e+00
   1.6500000e+00   9.1302276e+00
   1.6600000e+00   9.0384521e+00
   1.6700000e+00   8.9475953e+00
   1.6800000e+00   8.8576480e+00
   1.6900000e+00   8.7686010e+00
   1.7000000e+00   8.6804452e+00
   1.7100000e+00   8.5931718e+00
   1.7200000e+00   8.5067718e+00
   1.7300000e+00   8.4212365e+00
   1.7400000e+00   8.3365572e+00
   1.7500000e+00   8.2526476e+00
   1.7600000e+00   8.1695015e+00
   1.7700000e+00   8.0871123e+00
   1.7800000e+00   8.0054736e+00
   1.7900000e+00   7.9245787e+00
   1.8000000e+00   7.8444211e+00
   1.8100000e+00   7.7649941e+00
   1.8200000e+00   7.6862910e+00
   1.8300000e+00   7.6083051e+00
   1.8400000e+00   7.5311803e+00
   1.8500000e+00   7.4549113e+00
   1.8600000e+00   7.3794927e+00
   1.8700000e+00   7.3049781e+00
   1.8800000e+00   7.2313520e+00
   1.8900000e+00   7.1585473e+00
   1.9000000e+00   7.0866050e+00
   1.9100000e+00   7.0155108e+00
   1.9200000e+00   6.9452504e+00
   1.9300000e+00   6.8758101e+00
   1.9400000e+00   6.8071762e+00
   1.9500000e+00   6.7393357e+00
   1.9600000e+00   6.6722762e+00
   1.9700000e+00   6.6059872e+00
   1.9800000e+00   6.5404647e+00
   1.9900000e+00   6.4757730e+00
   2.0000000e+00   6.4117246e+00
   2.0100000e+00   6.3483132e+00
   2.0200000e+00   6.2855322e+00
   2.0300000e+00   6.2233755e+00
   2.0400000e+00   6.1618367e+00
   2.0500000e+00   6.1009097e+00
   2.0600000e+00   6.0405884e+00
   2.0700000e+00   5.9808666e+00
   2.0800000e+00   5.9217384e+00
   2.0900000e+00   5.8631978e+00
   2.1000000e+00   5.8052390e+00
   2.1100000e+00   5.7478561e+00
   2.1200000e+00   5.6910434e+00
   2.1300000e+00   5.6347952e+00
   2.1400000e+00   5.5791058e+00
   2.1500000e+00   5.5239696e+00
   2.1600000e+00   5.4693811e+00
   2.1700000e+00   5.4153348e+00
   2.1800000e+00   5.3618253e+00
   2.1900000e+00   5.3088472e+00
   2.2000000e+00   5.2563953e+00
   2.2100000e+00   5.2044642e+00
   2.2200000e+00   5.1530488e+00
   2.2300000e+00   5.1021438e+00
   2.2400000e+00   5.0517442e+00
   2.2500000e+00   5.0018450e+00
   2.2600000e+00   4.9524411e+00
   2.2700000e+00   4.9035276e+00
   2.2800000e+00   4.8550995e+00
   2.2900000e+00   4.8071521e+00
   2.3000000e+00   4.7596806e+00
   2.3100000e+00   4.7126801e+00
   2.3200000e+00   4.6661460e+00
   2.3300000e+00   4.6200736e+00
   2.3400000e+00   4.5744584e+00
   2.3500000e+00   4.5292956e+00
   2.3600000e+00   4.4845809e+00
   2.3700000e+00   4.4403098e+00
   2.3800000e+00   4.3964778e+00
   2.3900000e+00   4.3530805e+00
   2.4000000e+00   4.3101136e+00
   2.4100000e+00   4.2675729e+00
   2.4200000e+00   4.2254540e+00
   2.4300000e+00   4.1837527e+00
   2.4400000e+00   4.1424649e+00
   2.4500000e+00   4.1015865e+00
   2.4600000e+00   4.0611134e+00
   2.4700000e+00   4.0210414e+00
   2.4800000e+00   3.9813668e+00
   2.4900000e+00   3.9420853e+00
   2.5000000e+00   3.9031933e+00
   2.5100000e+00   3.8646867e+00
   2.5200000e+00   3.8265617e+00
   2.5300000e+00   3.7888146e+00
   2.5400000e+00   3.7514415e+00
   2.5500000e+00   3.7144387e+00
   2.5600000e+00   3.6778026e+00
   2.5700000e+00   3.6415295e+00
   2.5800000e+00   3.6056157e+00
   2.5900000e+00   3.5700577e+00
   2.6000000e+00   3.5348520e+00
   2.6100000e+00   3.4999950e+00
   2.6200000e+00   3.4654833e+00
   2.6300000e+00   3.4313134e+00
   2.6400000e+00   3.3974819e+00
   2.6500000e+00   3.3639855e+00
   2.6600000e+00   3.3308208e+00
   2.6700000e+00   3.2979845e+00
   2.6800000e+00   3.2654733e+00
   2.6900000e+00   3.2332841e+00
   2.7000000e+00   3.2014136e+00
   2.7100000e+00   3.1698586e+00
   2.7200000e+00   3.1386161e+00
   2.7300000e+00   3.1076828e+00
   2.7400000e+00   3.0770557e+00
   2.7500000e+00   3.0467318e+00
   2.7600000e+00   3.0167081e+00
   2.7700000e+00   2.9869815e+00
   2.7800000e+00   2.9575492e+00
   2.7900000e+00   2.9284081e+00
   2.8000000e+00   2.8995555e+00
   2.8100000e+00   2.8709883e+00
   2.8200000e+00   2.8427039e+00
   2.8300000e+00   2.8146993e+00
   2.8400000e+00   2.7869719e+00
   2.8500000e+00   2.7595188e+00
   2.8600000e+00   2.7323373e+00
   2.8700000e+00   2.7054247e+00
   2.8800000e+00   2.6787784e+00
   2.8900000e+00   2.6523957e+00
   2.9000000e+00   2.6262740e+00
   2.9100000e+00   2.6004106e+00
   2.9200000e+00   2.5748031e+00
   2.9300000e+00   2.5494489e+00
   2.9400000e+00   2.5243455e+00
   2.9500000e+00   2.4994903e+00
   2.9600000e+00   2.4748810e+00
   2.9700000e+00   2.4505151e+00
   2.9800000e+00   2.4263901e+00
   2.9900000e+00   2.4025037e+00
   3.0000000e+00   2.3788535e+00
   3.0100000e+00   2.3554371e+00
   3.0200000e+00   2.3322523e+00
   3.0300000e+00   2.3092967e+00
   3.0400000e+00   2.2865682e+00
   3.0500000e+00   2.2640643e+00
   3.0600000e+00   2.2417829e+00
   3.0700000e+00   2.2197218e+00
   3.0800000e+00   2.1978788e+00
   3.0900000e+00   2.1762517e+00
   3.1000000e+00   2.1548384e+00
   3.1100000e+00   2.1336368e+00
   3.1200000e+00   2.1126448e+00
   3.1300000e+00   2.0918602e+00
   3.1400000e+00   2.0712811e+00
   3.1500000e+00   2.0509055e+00
   3.1600000e+00   2.0307311e+00
   3.1700000e+00   2.0107562e+00
   3.1800000e+00   1.9909787e+00
   3.1900000e+00   1.9713967e+00
   3.2000000e+00   1.9520081e+00
   3.2100000e+00   1.9328112e+00
   3.2200000e+00   1.9138040e+00
   3.2300000e+00   1.8949846e+00
   3.2400000e+00   1.8763512e+00
   3.2500000e+00   1.8579019e+00
   3.2600000e+00   1.8396348e+00
   3.2700000e+00   1.8215316e+00
   3.2800000e+00   1.8036073e+00
   3.2900000e+00   1.7858601e+00
   3.3000000e+00   1.7682715e+00
   3.3100000e+00   1.7508566e+00
   3.3200000e+00   1.7336139e+00
   3.3300000e+00   1.7165246e+00
   3.3400000e+00   1.6996042e+00
   3.3500000e+00   1.6828336e+00
   3.3600000e+00   1.6662289e+00
   3.3700000e+00   1.6497883e+00
   3.3800000e+00   1.6334925e+00
   3.3900000e+00   1.6173578e+00
   3.4000000e+00   1.6013784e+00
   3.4100000e+00   1.5855518e+00
   3.4200000e+00   1.5698759e+00
   3.4300000e+00   1.5543481e+00
   3.4400000e+00   1.5389658e+00
   3.4500000e+00   1.5237264e+00
   3.4600000e+00   1.5086270e+00
   3.4700000e+00   1.4936643e+00
   3.4800000e+00   1.4788349e+00
   3.4900000e+00   1.4641350e+00
   3.5000000e+00   1.4495603e+00
   3.5100000e+00   1.4350922e+00
   3.5200000e+00   1.4207388e+00
   3.5300000e+00   1.4064808e+00
   3.5400000e+00   1.3923226e+00
   3.5500000e+00   1.3782431e+00
   3.5600000e+00   1.3642400e+00
   3.5700000e+00   1.3502879e+00
   3.5800000e+00   1.3363646e+00
   3.5900000e+00   1.3224472e+00
   3.6000000e+00   1.3086680e+00
   3.6100000e+00   1.2950255e+00
   3.6200000e+00   1.2815183e+00
   3.6300000e+00   1.2681450e+00
   3.6400000e+00   1.2549043e+00
   3.6500000e+00   1.2417956e+00
   3.6600000e+00   1.2288177e+00
   3.6700000e+00   1.2159691e+00
   3.6800000e+00   1.2032486e+00
   3.6900000e+00   1.1906550e+00
   3.7000000e+00   1.1781869e+00
   3.7100000e+00   1.1658432e+00
   3.7200000e+00   1.1536225e+00
   3.7300000e+00   1.1415237e+00
   3.7400000e+00   1.1295455e+00
   3.7500000e+00   1.1176868e+00
   3.7600000e+00   1.1059464e+00
   3.7700000e+00   1.0943230e+00
   3.7800000e+00   1.0828155e+00
   3.7900000e+00   1.0714228e+00
   3.8000000e+00   1.0601437e+00
   3.8100000e+00   1.0489772e+00
   3.8200000e+00   1.0379220e+00
   3.8300000e+00   1.0269770e+00
   3.8400000e+00   1.0161413e+00
   3.8500000e+00   1.0054136e+00
   3.8600000e+00   9.9479295e-01
   3.8700000e+00   9.8427824e-01
   3.8800000e+00   9.7386843e-01
   3.8900000e+00   9.6356247e-01
   3.9000000e+00   9.5335934e-01
   3.9100000e+00   9.4325801e-01
   3.9200000e+00   9.3325747e-01
   3.9300000e+00   9.2335672e-01
   3.9400000e+00   9.1355477e-01
   3.9500000e+00   9.0385063e-01
   3.9600000e+00   8.9424334e-01
   3.9700000e+00   8.8473194e-01
   3.9800000e+00   8.7531547e-01
   3.9900000e+00   8.6599299e-01
   4.0000000e+00   8.5676356e-01
   4.0100000e+00   8.4762628e-01
   4.0200000e+00   8.3858021e-01
   4.0300000e+00   8.2962445e-01
   4.0400000e+00   8.2075812e-01
   4.0500000e+00   8.1198031e-01
   4.0600000e+00   8.0329016e-01
   4.0700000e+00   7.9468679e-01
   4.0800000e+00   7.8616935e-01
   4.0900000e+00   7.7773698e-01
   4.1000000e+00   7.6938884e-01
   4.1100000e+00   7.6112409e-01
   4.1200000e+00   7.5294190e-01
   4.1300000e+00   7.4484147e-01
   4.1400000e+00   7.3682197e-01
   4.1500000e+00   7.2888261e-01
   4.1600000e+00   7.2102260e-01
   4.1700000e+00   7.1324114e-01
   4.1800000e+00   7.0553746e-01
   4.1900000e+00   6.9791079e-01
   4.2000000e+00   6.9036036e-01
   4.2100000e+00   6.8288543e-01
   4.2200000e+00   6.7548525e-01
   4.2300000e+00   6.6815907e-01
   4.2400000e+00   6.6090616e-01
   4.2500000e+00   6.5372580e-01
   4.2600000e+00   6.4661728e-01
   4.2700000e+00   6.3957987e-01
   4.2800000e+00   6.3261288e-01
   4.2900000e+00   6.2571562e-01
   4.3000000e+00   6.1888739e-01
   4.3100000e+00   6.1212750e-01
   4.3200000e+00   6.0543530e-01
   4.3300000e+00   5.9881010e-01
   4.3400000e+00   5.9225125e-01
   4.3500000e+00   5.8575810e-01
   4.3600000e+00   5.7932998e-01
   4.3700000e+00   5.7296627e-01
   4.3800000e+00   5.6666632e-01
   4.3900000e+00   5.6042952e-01
   4.4000000e+00   5.5425522e-01
   4.4100000e+00   5.4814283e-01
   4.4200000e+00   5.4209173e-01
   4.4300000e+00   5.3610131e-01
   4.4400000e+00   5.3017098e-01
   4.4500000e+00   5.2430015e-01
   4.4600000e+00   5.1848823e-01
   4.4700000e+00   5.1273464e-01
   4.4800000e+00   5.0703881e-01
   4.4900000e+00   5.0140018e-01
   4.5000000e+00   4.9581817e-01
   4.5100000e+00   4.9029223e-01
   4.5200000e+00   4.8482181e-01
   4.5300000e+00   4.7940637e-01
   4.5400000e+00   4.7404537e-01
   4.5500000e+00   4.6873828e-01
   4.5600000e+00   4.6348455e-01
   4.5700000e+00   4.5828368e-01
   4.5800000e+00   4.5313515e-01
   4.5900000e+00   4.4803843e-01
   4.6000000e+00   4.4299303e-01
   4.6100000e+00   4.3799845e-01
   4.6200000e+00   4.3305418e-01
   4.6300000e+00   4.2815973e-01
   4.6400000e+00   4.2331462e-01
   4.6500000e+00   4.1851837e-01
   4.6600000e+00   4.1377049e-01
   4.6700000e+00   4.0907053e-01
   4.6800000e+00   4.0441800e-01
   4.6900000e+00   3.9981245e-01
   4.7000000e+00   3.9525342e-01
   4.7100000e+00   3.9074047e-01
   4.7200000e+00   3.8627313e-01
   4.7300000e+00   3.8185097e-01
   4.7400000e+00   3.7747355e-01
   4.7500000e+00   3.7314043e-01
   4.7600000e+00   3.6885119e-01
   4.7700000e+00   3.6460540e-01
   4.7800000e+00   3.6040264e-01
   4.7900000e+00   3.5624250e-01
   4.8000000e+00   3.5212455e-01
   4.8100000e+00   3.4804840e-01
   4.8200000e+00   3.4401364e-01
   4.8300000e+00   3.4001988e-01
   4.8400000e+00   3.3606671e-01
   4.8500000e+00   3.3215375e-01
   4.8600000e+00   3.2828061e-01
   4.8700000e+00   3.2444690e-01
   4.8800000e+00   3.2065226e-01
   4.8900000e+00   3.1689630e-01
   4.9000000e+00   3.1317866e-01
   4.9100000e+00   3.0949897e-01
   4.9200000e+00   3.0585686e-01
   4.9300000e+00   3.0225199e-01
   4.9400000e+00   2.9868399e-01
   4.9500000e+00   2.9515251e-01
   4.9600000e+00   2.9165721e-01
   4.9700000e+00   2.8819774e-01
   4.9800000e+00   2.8477377e-01
   4.9900000e+00   2.8138495e-01
   5.0000000e+00   2.7803097e-01
   5.0100000e+00   2.7471148e-01
   5.0200000e+00   2.7142616e-01
   5.0300000e+00   2.6817470e-01
   5.0400000e+00   2.6495678e-01
   5.0500000e+00   2.6177207e-01
   5.0600000e+00   2.5862028e-01
   5.0700000e+00   2.5550109e-01
   5.0800000e+00   2.5241420e-01
   5.0900000e+00   2.4935931e-01
   5.1000000e+00   2.4633613e-01
   5.1100000e+00   2.4334435e-01
   5.1200000e+00   2.4038370e-01
   5.1300000e+00   2.3745389e-01
   5.1400000e+00   2.3455462e-01
   5.1500000e+00   2.3168563e-01
   5.1600000e+00   2.2884664e-01
   5.1700000e+00   2.2603737e-01
   5.1800000e+00   2.2325755e-01
   5.1900000e+00   2.2050691e-01
   5.2000000e+00   2.1778520e-01
   5.2100000e+00   2.1509215e-01
   5.2200000e+00   2.1242751e-01
   5.2300000e+00   2.0979102e-01
   5.2400000e+00   2.0718243e-01
   5.2500000e+00   2.0460149e-01
   5.2600000e+00   2.0204796e-01
   5.2700000e+00   1.9952159e-01
   5.2800000e+00   1.9702216e-01
   5.2900000e+00   1.9454942e-01
   5.3000000e+00   1.9210314e-01
   5.3100000e+00   1.8968309e-01
   5.3200000e+00   1.8728905e-01
   5.3300000e+00   1.8492079e-01
   5.3400000e+00   1.8257809e-01
   5.3500000e+00   1.8026074e-01
   5.3600000e+00   1.7796853e-01
   5.3700000e+00   1.7570123e-01
   5.3800000e+00   1.7345864e-01
   5.3900000e+00   1.7124056e-01
   5.4000000e+00   1.6904679e-01
   5.4100000e+00   1.6687712e-01
   5.4200000e+00   1.6473137e-01
   5.4300000e+00   1.6260933e-01
   5.4400000e+00   1.6051081e-01
   5.4500000e+00   1.5843563e-01
   5.4600000e+00   1.5638361e-01
   5.4700000e+00   1.5435456e-01
   5.4800000e+00   1.5234831e-01
   5.4900000e+00   1.5036467e-01
   5.5000000e+00   1.4840348e-01
   5.5100000e+00   1.4646456e-01
   5.5200000e+00   1.4454775e-01
   5.5300000e+00   1.4265289e-01
   5.5400000e+00   1.4077981e-01
   5.5500000e+00   1.3892836e-01
   5.5600000e+00   1.3709838e-01
   5.5700000e+00   1.3528971e-01
   5.5800000e+00   1.3350222e-01
   5.5900000e+00   1.3173575e-01
   5.6000000e+00   1.2999015e-01
   5.6100000e+00   1.2826530e-01
   5.6200000e+00   1.2656104e-01
   5.6300000e+00   1.2487726e-01
   5.6400000e+00   1.2321380e-01
   5.6500000e+00   1.2157056e-01
   5.6600000e+00   1.1994739e-01
   5.6700000e+00   1.1834418e-01
   5.6800000e+00   1.1676081e-01
   5.6900000e+00   1.1519716e-01
   5.7000000e+00   1.1365312e-01
   5.7100000e+00   1.1212857e-01
   5.7200000e+00   1.1062342e-01
   5.7300000e+00   1.0913754e-01
   5.7400000e+00   1.0767085e-01
   5.7500000e+00   1.0622325e-01
   5.7600000e+00   1.0479463e-01
   5.7700000e+00   1.0338490e-01
   5.7800000e+00   1.0199398e-01
   5.7900000e+00   1.0062177e-01
   5.8000000e+00   9.9268199e-02
   5.8100000e+00   9.7933179e-02
   5.8200000e+00   9.6616632e-02
   5.8300000e+00   9.5318484e-02
   5.8400000e+00   9.4038662e-02
   5.8500000e+00   9.2777096e-02
   5.8600000e+00   9.1533720e-02
   5.8700000e+00   9.0308470e-02
   5.8800000e+00   8.9101284e-02
   5.8900000e+00   8.7912105e-02
   5.9000000e+00   8.6740876e-02
   5.9100000e+00   8.5587545e-02
   5.9200000e+00   8.4452061e-02
   5.9300000e+00   8.3334375e-02
   5.9400000e+00   8.2234443e-02
   5.9500000e+00   8.1152221e-02
   5.9600000e+00   8.0087669e-02
   5.9700000e+00   7.9040747e-02
   5.9800000e+00   7.8011420e-02
   5.9900000e+00   7.6999652e-02
   6.0000000e+00   7.6005411e-02
   6.0100000e+00   7.5028665e-02
   6.0200000e+00   7.4069387e-02
   6.0300000e+00   7.3127546e-02
   6.0400000e+00   7.2203118e-02
   6.0500000e+00   7.1296077e-02
   6.0600000e+00   7.0406398e-02
   6.0700000e+00   6.9534057e-02
   6.0800000e+00   6.8679031e-02
   6.0900000e+00   6.7841298e-02
   6.1000000e+00   6.7020835e-02
   6.1100000e+00   6.6217618e-02
   6.1200000e+00   6.5431626e-02
   6.1300000e+00   6.4662834e-02
   6.1400000e+00   6.3911217e-02
   6.1500000e+00   6.3176750e-02
   6.1600000e+00   6.2459405e-02
   6.1700000e+00   6.1759154e-02
   6.1800000e+00   6.1075964e-02
   6.1900000e+00   6.0409804e-02
   6.2000000e+00   5.9760635e-02
   6.2100000e+00   5.9128420e-02
   6.2200000e+00   5.8513115e-02
   6.2300000e+00   5.7914675e-02
   6.2400000e+00   5.7333048e-02
   6.2500000e+00   5.6768180e-02
   6.2600000e+00   5.6220011e-02
   6.2700000e+00   5.5688478e-02
   6.2800000e+00   5.5173509e-02
   6.2900000e+00   5.4675031e-02
   6.3000000e+00   5.4192961e-02
   6.3100000e+00   5.3727212e-02
   6.3200000e+00   5.3277690e-02
   6.3300000e+00   5.2844295e-02
   6.3400000e+00   5.2426918e-02
   6.3500000e+00   5.2025445e-02
   6.3600000e+00   5.1639755e-02
   6.3700000e+00   5.1269717e-02
   6.3800000e+00   5.0915195e-02
   6.3900000e+00   5.0576044e-02
   6.4000000e+00   5.0252113e-02
   6.4100000e+00   4.9943241e-02
   6.4200000e+00   4.9649262e-02
   6.4300000e+00   4.9370000e-02
   6.4400000e+00   4.9105272e-02
   6.4500000e+00   4.8854889e-02
   6.4600000e+00   4.8618654e-02
   6.4700000e+00   4.8396363e-02
   6.4800000e+00   4.8187805e-02
   6.4900000e+00   4.7992762e-02
   6.5000000e+00   4.7811012e-02
   6.5100000e+00   4.7642324e-02
   6.5200000e+00   4.7486464e-02
   6.5300000e+00   4.7343190e-02
   6.5400000e+00   4.7212259e-02
   6.5500000e+00   4.7093420e-02
   6.5600000e+00   4.6986421e-02
   6.5700000e+00   4.6891002e-02
   6.5800000e+00   4.6806905e-02
   6.5900000e+00   4.6733867e-02
   6.6000000e+00   4.6671621e-02
   6.6100000e+00   4.6619901e-02
   6.6200000e+00   4.6578438e-02
   6.6300000e+00   4.6546963e-02
   6.6400000e+00   4.6525206e-02
   6.6500000e+00   4.6512897e-02
   6.6600000e+00   4.6509766e-02
   6.6700000e+00   4.6515544e-02
   6.6800000e+00   4.6529964e-02
   6.6900000e+00   4.6552759e-02
   6.7000000e+00   4.6583665e-02
   6.7100000e+00   4.6622419e-02
   6.7200000e+00   4.6668763e-02
   6.7300000e+00   4.6722439e-02
   6.7400000e+00   4.6783194e-02
   6.7500000e+00   4.6850776e-02
   6.7600000e+00   4.6924940e-02
   6.7700000e+00   4.7005443e-02
   6.7800000e+00   4.7092044e-02
   6.7900000e+00   4.7184510e-02
   6.8000000e+00   4.7282610e-02
   6.8100000e+00   4.7386118e-02
   6.8200000e+00   4.7494812e-02
   6.8300000e+00   4.7608477e-02
   6.8400000e+00   4.7726899e-02
   6.8500000e+00   4.7849871e-02
   6.8600000e+00   4.7977193e-02
   6.8700000e+00   4.8108665e-02
   6.8800000e+00   4.8244096e-02
   6.8900000e+00   4.8383298e-02
   6.9000000e+00   4.8526089e-02
   6.9100000e+00   4.8672291e-02
   6.9200000e+00   4.8821733e-02
   6.9300000e+00   4.8974245e-02
   6.9400000e+00   4.9129667e-02
   6.9500000e+00   4.9287838e-02
   6.9600000e+00   4.9448607e-02
   6.9700000e+00   4.9611824e-02
   6.9800000e+00   4.9777347e-02
   6.9900000e+00   4.9945035e-02
   7.0000000e+00   5.0114754e-02
   7.0100000e+00   5.0286373e-02
   7.0200000e+00   5.0459766e-02
   7.0300000e+00   5.0634812e-02
   7.0400000e+00   5.0811393e-02
   7.0500000e+00   5.0989395e-02
   7.0600000e+00   5.1168708e-02
   7.0700000e+00   5.1349227e-02
   7.0800000e+00   5.1530850e-02
   7.0900000e+00   5.1713478e-02
   7.1000000e+00   5.1897016e-02
   7.1100000e+00   5.2081375e-02
   7.1200000e+00   5.2266465e-02
   7.1300000e+00   5.2452202e-02
   7.1400000e+00   5.2638506e-02
   7.1500000e+00   5.2825297e-02
   7.1600000e+00   5.3012500e-02
   7.1700000e+00   5.3200045e-02
   7.1800000e+00   5.3387860e-02
   7.1900000e+00   5.3575880e-02
   7.2000000e+00   5.3764040e-02
   7.2100000e+00   5.3952280e-02
   7.2200000e+00   5.4140541e-02
   7.2300000e+00   5.4328765e-02
   7.2400000e+00   5.4516899e-02
   7.2500000e+00   5.4704891e-02
   7.2600000e+00   5.4892692e-02
   7.2700000e+00   5.5080253e-02
   7.2800000e+00   5.5267530e-02
   7.2900000e+00   5.5454479e-02
   7.3000000e+00   5.5641057e-02
   7.3100000e+00   5.5827226e-02
   7.3200000e+00   5.6012946e-02
   7.3300000e+00   5.6198182e-02
   7.3400000e+00   5.6382899e-02
   7.3500000e+00   5.6567064e-02
   7.3600000e+00   5.6750644e-02
   7.3700000e+00   5.6933610e-02
   7.3800000e+00   5.7115933e-02
   7.3900000e+00   5.7297586e-02
   7.4000000e+00   5.7478542e-02
   7.4100000e+00   5.7658776e-02
   7.4200000e+00   5.7838265e-02
   7.4300000e+00   5.8016987e-02
   7.4400000e+00   5.8194919e-02
   7.4500000e+00   5.8372042e-02
   7.4600000e+00   5.8548338e-02
   7.4700000e+00   5.8723786e-02
   7.4800000e+00   5.8898371e-02
   7.4900000e+00   5.9072076e-02
   7.5000000e+00   5.9244886e-02
   7.5100000e+00   5.9416786e-02
   7.5200000e+00   5.9587763e-02
   7.5300000e+00   5.9757805e-02
   7.5400000e+00   5.9926898e-02
   7.5500000e+00   6.0095032e-02
   7.5600000e+00   6.0262197e-02
   7.5700000e+00   6.0428382e-02
   7.5800000e+00   6.0593578e-02
   7.5900000e+00   6.0757778e-02
   7.6000000e+00   6.0920973e-02
   7.6100000e+00   6.1083156e-02
   7.6200000e+00   6.1244320e-02
   7.6300000e+00   6.1404459e-02
   7.6400000e+00   6.1563568e-02
   7.6500000e+00   6.1721642e-02
   7.6600000e+00   6.1878676e-02
   7.6700000e+00   6.2034667e-02
   7.6800000e+00   6.2189609e-02
   7.6900000e+00   6.2343501e-02
   7.7000000e+00   6.2496340e-02
   7.7100000e+00   6.2648124e-02
   7.7200000e+00   6.2798849e-02
   7.7300000e+00   6.2948516e-02
   7.7400000e+00   6.3097123e-02
   7.7500000e+00   6.3244669e-02
   7.7600000e+00   6.3391153e-02
   7.7700000e+00   6.3536575e-02
   7.7800000e+00   6.3680936e-02
   7.7900000e+00   6.3824236e-02
   7.8000000e+00   6.3966476e-02
   7.8100000e+00   6.4107656e-02
   7.8200000e+00   6.4247779e-02
   7.8300000e+00   6.4386844e-02
   7.8400000e+00   6.4524856e-02
   7.8500000e+00   6.4661814e-02
   7.8600000e+00   6.4797722e-02
   7.8700000e+00   6.4932581e-02
   7.8800000e+00   6.5066395e-02
   7.8900000e+00   6.5199167e-02
   7.9000000e+00   6.5330898e-02
   7.9100000e+00   6.5461593e-02
   7.9200000e+00   6.5591255e-02
   7.9300000e+00   6.5719887e-02
   7.9400000e+00   6.5847493e-02
   7.9500000e+00   6.5974076e-02
   7.9600000e+00   6.6099642e-02
   7.9700000e+00   6.6224193e-02
   7.9800000e+00   6.6347733e-02
   7.9900000e+00   6.6470268e-02
   8.0000000e+00   6.6591802e-02
   8.0100000e+00   6.6712339e-02
   8.0200000e+00   6.6831883e-02
   8.0300000e+00   6.6950440e-02
   8.0400000e+00   6.7068014e-02
   8.0500000e+00   6.7184611e-02
   8.0600000e+00   6.7300235e-02
   8.0700000e+00   6.7414891e-02
   8.0800000e+00   6.7528584e-02
   8.0900000e+00   6.7641320e-02
   8.1000000e+00   6.7753104e-02
   8.1100000e+00   6.7863941e-02
   8.1200000e+00   6.7973837e-02
   8.1300000e+00   6.8082796e-02
   8.1400000e+00   6.8190826e-02
   8.1500000e+00   6.8297930e-02
   8.1600000e+00   6.8404115e-02
   8.1700000e+00   6.8509386e-02
   8.1800000e+00   6.8613749e-02
   8.1900000e+00   6.8717210e-02
   8.2000000e+00   6.8819774e-02
   8.2100000e+00   6.8921447e-02
   8.2200000e+00   6.9022235e-02
   8.2300000e+00   6.9122143e-02
   8.2400000e+00   6.9221178e-02
   8.2500000e+00   6.9319346e-02
   8.2600000e+00   6.9416651e-02
   8.2700000e+00   6.9513100e-02
   8.2800000e+00   6.9608699e-02
   8.2900000e+00   6.9703454e-02
   8.3000000e+00   6.9797370e-02
   8.3100000e+00   6.9890454e-02
   8.3200000e+00   6.9982711e-02
   8.3300000e+00   7.0074147e-02
   8.3400000e+00   7.0164769e-02
   8.3500000e+00   7.0254581e-02
   8.3600000e+00   7.0343591e-02
   8.3700000e+00   7.0431803e-02
   8.3800000e+00   7.0519224e-02
   8.3900000e+00   7.0605860e-02
   8.4000000e+00   7.0691716e-02
   8.4100000e+00   7.0776798e-02
   8.4200000e+00   7.0861112e-02
   8.4300000e+00   7.0944665e-02
   8.4400000e+00   7.1027461e-02
   8.4500000e+00   7.1109506e-02
   8.4600000e+00   7.1190807e-02
   8.4700000e+00   7.1271370e-02
   8.4800000e+00   7.1351199e-02
   8.4900000e+00   7.1430300e-02
   8.5000000e+00   7.1508680e-02
   8.5100000e+00   7.1586344e-02
   8.5200000e+00   7.1663298e-02
   8.5300000e+00   7.1739546e-02
   8.5400000e+00   7.1815096e-02
   8.5500000e+00   7.1889953e-02
   8.5600000e+00   7.1964122e-02
   8.5700000e+00   7.2037608e-02
   8.5800000e+00   7.2110418e-02
   8.5900000e+00   7.2182556e-02
   8.6000000e+00   7.2254029e-02
   8.6100000e+00   7.2324841e-02
   8.6200000e+00   7.2394999e-02
   8.6300000e+00   7.2464507e-02
   8.6400000e+00   7.2533371e-02
   8.6500000e+00   7.2601596e-02
   8.6600000e+00   7.2669188e-02
   8.6700000e+00   7.2736152e-02
   8.6800000e+00   7.2802493e-02
   8.6900000e+00   7.2868216e-02
   8.7000000e+00   7.2933327e-02
   8.7100000e+00   7.2997831e-02
   8.7200000e+00   7.3061733e-02
   8.7300000e+00   7.3125038e-02
   8.7400000e+00   7.3187751e-02
   8.7500000e+00   7.3249877e-02
   8.7600000e+00   7.3311421e-02
   8.7700000e+00   7.3372389e-02
   8.7800000e+00   7.3432784e-02
   8.7900000e+00   7.3492613e-02
   8.8000000e+00   7.3551880e-02
   8.8100000e+00   7.3610589e-02
   8.8200000e+00   7.3668747e-02
   8.8300000e+00   7.3726356e-02
   8.8400000e+00   7.3783424e-02
   8.8500000e+00   7.3839953e-02
   8.8600000e+00   7.3895948e-02
   8.8700000e+00   7.3951416e-02
   8.8800000e+00   7.4006359e-02
   8.8900000e+00   7.4060783e-02
   8.9000000e+00   7.4114692e-02
   8.9100000e+00   7.4168091e-02
   8.9200000e+00   7.4220984e-02
   8.9300000e+00   7.4273376e-02
   8.9400000e+00   7.4325271e-02
   8.9500000e+00   7.4376674e-02
   8.9600000e+00   7.4427588e-02
   8.9700000e+00   7.4478020e-02
   8.9800000e+00   7.4527971e-02
   8.9900000e+00   7.4577448e-02
   9.0000000e+00   7.4626454e-02
   9.0100000e+00   7.4674994e-02
   9.0200000e+00   7.4723071e-02
   9.0300000e+00   7.4770690e-02
   9.0400000e+00   7.4817855e-02
   9.0500000e+00   7.4864570e-02
   9.0600000e+00   7.4910840e-02
   9.0700000e+00   7.4956667e-02
   9.0800000e+00   7.5002056e-02
   9.0900000e+00   7.5047012e-02
   9.1000000e+00   7.5091538e-02
   9.1100000e+00   7.5135638e-02
   9.1200000e+00   7.5179315e-02
   9.1300000e+00   7.5222575e-02
   9.1400000e+00   7.5265419e-02
   9.1500000e+00   7.5307854e-02
   9.1600000e+00   7.5349881e-02
   9.1700000e+00   7.5391505e-02
   9.1800000e+00   7.5432730e-02
   9.1900000e+00   7.5473559e-02
   9.2000000e+00   7.5513995e-02
   9.2100000e+00   7.5554043e-02
   9.2200000e+00   7.5593707e-02
   9.2300000e+00   7.5632988e-02
   9.2400000e+00   7.5671892e-02
   9.2500000e+00   7.5710421e-02
   9.2600000e+00   7.5748580e-02
   9.2700000e+00   7.5786371e-02
   9.2800000e+00   7.5823797e-02
   9.2900000e+00   7.5860864e-02
   9.3000000e+00   7.5897572e-02
   9.3100000e+00   7.5933927e-02
   9.3200000e+00   7.5969931e-02
   9.3300000e+00   7.6005587e-02
   9.3400000e+00   7.6040899e-02
   9.3500000e+00   7.6075870e-02
   9.3600000e+00   7.6110503e-02
   9.3700000e+00   7.6144801e-02
   9.3800000e+00   7.6178768e-02
   9.3900000e+00   7.6212406e-02
   9.4000000e+00   7.6245719e-02
   9.4100000e+00   7.6278709e-02
   9.4200000e+00   7.6311380e-02
   9.4300000e+00   7.6343735e-02
   9.4400000e+00   7.6375776e-02
   9.4500000e+00   7.6407507e-02
   9.4600000e+00   7.6438931e-02
   9.4700000e+00   7.6470049e-02
   9.4800000e+00   7.6500866e-02
   9.4900000e+00   7.6531385e-02
   9.5000000e+00   7.6561607e-02
   9.5100000e+00   7.6591535e-02
   9.5200000e+00   7.6621173e-02
   9.5300000e+00   7.6650524e-02
   9.5400000e+00   7.6679589e-02
   9.5500000e+00   7.6708372e-02
   9.5600000e+00   7.6736875e-02
   9.5700000e+00   7.6765101e-02
   9.5800000e+00   7.6793053e-02
   9.5900000e+00   7.6820733e-02
   9.6000000e+00   7.6848143e-02
   9.6100000e+00   7.6875287e-02
   9.6200000e+00   7.6902167e-02
   9.6300000e+00   7.6928785e-02
   9.6400000e+00   7.6955144e-02
   9.6500000e+00   7.6981246e-02
   9.6600000e+00   7.7007094e-02
   9.6700000e+00   7.7032690e-02
   9.6800000e+00   7.7058037e-02
   9.6900000e+00   7.7083137e-02
   9.7000000e+00   7.7107991e-02
   9.7100000e+00   7.7132604e-02
   9.7200000e+00   7.7156977e-02
   9.7300000e+00   7.7181111e-02
   9.7400000e+00   7.7205011e-02
   9.7500000e+00   7.7228677e-02
   9.7600000e+00   7.7252112e-02
   9.7700000e+00   7.7275318e-02
   9.7800000e+00   7.7298297e-02
   9.7900000e+00   7.7321052e-02
   9.8000000e+00   7.7343585e-02
   9.8100000e+00   7.7365898e-02
   9.8200000e+00   7.7387993e-02
   9.8300000e+00   7.7409871e-02
   9.8400000e+00   7.7431536e-02
   9.8500000e+00   7.7452989e-02
   9.8600000e+00   7.7474232e-02
   9.8700000e+00   7.7495268e-02
   9.8800000e+00   7.7516097e-02
   9.8900000e+00   7.7536723e-02
   9.9000000e+00   7.7557147e-02
   9.9100000e+00   7.7577371e-02
   9.9200000e+00   7.7597397e-02
   9.9300000e+00   7.7617227e-02
   9.9400000e+00   7.7636863e-02
   9.9500000e+00   7.7656307e-02
   9.9600000e+00   7.7675560e-02
   9.9700000e+00   7.7694624e-02
   9.9800000e+00   7.7713502e-02
   9.9900000e+00   7.7732195e-02
   1.0000000e+01   7.7750704e-02
   1.0010000e+01   7.7769032e-02
   1.0020000e+01   7.7787180e-02
   1.0030000e+01   7.7805151e-02
   1.0040000e+01   7.7822945e-02
   1.0050000e+01   7.7840564e-02
   1.0060000e+01   7.7858011e-02
   1.0070000e+01   7.7875287e-02
   1.0080000e+01   7.7892393e-02
   1.0090000e+01   7.7909331e-02
   1.0100000e+01   7.7926103e-02
   1.0110000e+01   7.7942710e-02
   1.0120000e+01   7.7959155e-02
   1.0130000e+01   7.7975437e-02
   1.0140000e+01   7.7991560e-02
   1.0150000e+01   7.8007525e-02
   1.0160000e+01   7.8023332e-02
   1.0170000e+01   7.8038985e-02
   1.0180000e+01   7.8054484e-02
   1.0190000e+01   7.8069830e-02
   1.0200000e+01   7.8085026e-02
   1.0210000e+01   7.8100072e-02
   1.0220000e+01   7.8114970e-02
   1.0230000e+01   7.8129722e-02
   1.0240000e+01   7.8144329e-02
   1.0250000e+01   7.8158792e-02
   1.0260000e+01   7.8173113e-02
   1.0270000e+01   7.8187293e-02
   1.0280000e+01   7.8201334e-02
   1.0290000e+01   7.8215236e-02
   1.0300000e+01   7.8229002e-02
   1.0310000e+01   7.8242632e-02
   1.0320000e+01   7.8256129e-02
   1.0330000e+01   7.8269492e-02
   1.0340000e+01   7.8282724e-02
   1.0350000e+01   7.8295826e-02
   1.0360000e+01   7.8308798e-02
   1.0370000e+01   7.8321643e-02
   1.0380000e+01   7.8334362e-02
   1.0390000e+01   7.8346955e-02
   1.0400000e+01   7.8359424e-02
   1.0410000e+01   7.8371771e-02
   1.0420000e+01   7.8383995e-02
   1.0430000e+01   7.8396100e-02
   1.0440000e+01   7.8408085e-02
   1.0450000e+01   7.8419952e-02
   1.0460000e+01   7.8431702e-02
   1.0470000e+01   7.8443336e-02
   1.0480000e+01   7.8454856e-02
   1.0490000e+01   7.8466262e-02
   1.0500000e+01   7.8477556e-02
   1.0510000e+01   7.8488739e-02
   1.0520000e+01   7.8499811e-02
   1.0530000e+01   7.8510774e-02
   1.0540000e+01   7.8521629e-02
   1.0550000e+01   7.8532377e-02
   1.0560000e+01   7.8543019e-02
   1.0570000e+01   7.8553556e-02
   1.0580000e+01   7.8563989e-02
   1.0590000e+01   7.8574319e-02
   1.0600000e+01   7.8584547e-02
   1.0610000e+01   7.8594674e-02
   1.0620000e+01   7.8604702e-02
   1.0630000e+01   7.8614630e-02
   1.0640000e+01   7.8624461e-02
   1.0650000e+01   7.8634194e-02
   1.0660000e+01   7.8643832e-02
   1.0670000e+01   7.8653374e-02
   1.0680000e+01   7.8662822e-02
   1.0690000e+01   7.8672177e-02
   1.0700000e+01   7.8681440e-02
   1.0710000e+01   7.8690611e-02
   1.0720000e+01   7.8699692e-02
   1.0730000e+01   7.8708682e-02
   1.0740000e+01   7.8717585e-02
   1.0750000e+01   7.8726399e-02
   1.0760000e+01   7.8735126e-02
   1.0770000e+01   7.8743767e-02
   1.0780000e+01   7.8752323e-02
   1.0790000e+01   7.8760794e-02
   1.0800000e+01   7.8769182e-02
   1.0810000e+01   7.8777486e-02
   1.0820000e+01   7.8785709e-02
   1.0830000e+01   7.8793850e-02
   1.0840000e+01   7.8801911e-02
   1.0850000e+01   7.8809893e-02
   1.0860000e+01   7.8817795e-02
   1.0870000e+01   7.8825619e-02
   1.0880000e+01   7.8833366e-02
   1.0890000e+01   7.8841037e-02
   1.0900000e+01   7.8848632e-02
   1.0910000e+01   7.8856151e-02
   1.0920000e+01   7.8863597e-02
   1.0930000e+01   7.8870968e-02
   1.0940000e+01   7.8878267e-02
   1.0950000e+01   7.8885494e-02
   1.0960000e+01   7.8892649e-02
   1.0970000e+01   7.8899733e-02
   1.0980000e+01   7.8906748e-02
   1.0990000e+01   7.8913693e-02
   1.1000000e+01   7.8920569e-02
   1.1010000e+01   7.8927378e-02
   1.1020000e+01   7.8934119e-02
   1.1030000e+01   7.8940793e-02
   1.1040000e+01   7.8947402e-02
   1.1050000e+01   7.8953945e-02
   1.1060000e+01   7.8960423e-02
   1.1070000e+01   7.8966837e-02
   1.1080000e+01   7.8973188e-02
   1.1090000e+01   7.8979476e-02
   1.1100000e+01   7.8985702e-02
   1.1110000e+01   7.8991866e-02
   1.1120000e+01   7.8997969e-02
   1.1130000e+01   7.9004012e-02
   1.1140000e+01   7.9009995e-02
   1.1150000e+01   7.9015919e-02
   1.1160000e+01   7.9021784e-02
   1.1170000e+01   7.9027591e-02
   1.1180000e+01   7.9033341e-02
   1.1190000e+01   7.9039034e-02
   1.1200000e+01   7.9044670e-02
   1.1210000e+01   7.9050251e-02
   1.1220000e+01   7.9055777e-02
   1.1230000e+01   7.9061247e-02
   1.1240000e+01   7.9066664e-02
   1.1250000e+01   7.9072027e-02
   1.1260000e+01   7.9077337e-02
   1.1270000e+01   7.9082594e-02
   1.1280000e+01   7.9087799e-02
   1.1290000e+01   7.9092953e-02
   1.1300000e+01   7.9098056e-02
   1.1310000e+01   7.9103108e-02
   1.1320000e+01   7.9108110e-02
   1.1330000e+01   7.9113063e-02
   1.1340000e+01   7.9117967e-02
   1.1350000e+01   7.9122822e-02
   1.1360000e+01   7.9127629e-02
   1.1370000e+01   7.9132388e-02
   1.1380000e+01   7.9137100e-02
   1.1390000e+01   7.9141766e-02
   1.1400000e+01   7.9146385e-02
   1.1410000e+01   7.9150959e-02
   1.1420000e+01   7.9155487e-02
   1.1430000e+01   7.9159971e-02
   1.1440000e+01   7.9164410e-02
   1.1450000e+01   7.9168805e-02
   1.1460000e+01   7.9173156e-02
   1.1470000e+01   7.9177465e-02
   1.1480000e+01   7.9181731e-02
   1.1490000e+01   7.9185954e-02
   1.1500000e+01   7.9190136e-02
   1.1510000e+01   7.9194276e-02
   1.1520000e+01   7.9198375e-02
   1.1530000e+01   7.9202434e-02
   1.1540000e+01   7.9206452e-02
   1.1550000e+01   7.9210431e-02
   1.1560000e+01   7.9214370e-02
   1.1570000e+01   7.9218270e-02
   1.1580000e+01   7.9222132e-02
   1.1590000e+01   7.9225955e-02
   1.1600000e+01   7.9229740e-02
   1.1610000e+01   7.9233488e-02
   1.1620000e+01   7.9237199e-02
   1.1630000e+01   7.9240873e-02
   1.1640000e+01   7.9244510e-02
   1.1650000e+01   7.9248112e-02
   1.1660000e+01   7.9251677e-02
   1.1670000e+01   7.9255208e-02
   1.1680000e+01   7.9258703e-02
   1.1690000e+01   7.9262164e-02
   1.1700000e+01   7.9265591e-02
   1.1710000e+01   7.9268983e-02
   1.1720000e+01   7.9272342e-02
   1.1730000e+01   7.9275668e-02
   1.1740000e+01   7.9278960e-02
   1.1750000e+01   7.9282220e-02
   1.1760000e+01   7.9285448e-02
   1.1770000e+01   7.9288644e-02
   1.1780000e+01   7.9291808e-02
   1.1790000e+01   7.9294940e-02
   1.1800000e+01   7.9298042e-02
   1.1810000e+01   7.9301113e-02
   1.1820000e+01   7.9304153e-02
   1.1830000e+01   7.9307163e-02
   1.1840000e+01   7.9310144e-02
   1.1850000e+01   7.9313094e-02
   1.1860000e+01   7.9316016e-02
   1.1870000e+01   7.9318909e-02
   1.1880000e+01   7.9321772e-02
   1.1890000e+01   7.9324608e-02
   1.1900000e+01   7.9327415e-02
   1.1910000e+01   7.9330195e-02
   1.1920000e+01   7.9332947e-02
   1.1930000e+01   7.9335672e-02
   1.1940000e+01   7.9338369e-02
   1.1950000e+01   7.9341040e-02
   1.1960000e+01   7.9343685e-02
   1.1970000e+01   7.9346303e-02
   1.1980000e+01   7.9348895e-02
   1.1990000e+01   7.9351462e-02
   1.2000000e+01   7.9354003e-02
   1.2010000e+01   7.9356519e-02
   1.2020000e+01   7.9359010e-02
   1.2030000e+01   7.9361476e-02
   1.2040000e+01   7.9363918e-02
   1.2050000e+01   7.9366335e-02
   1.2060000e+01   7.9368729e-02
   1.2070000e+01   7.9371099e-02
   1.2080000e+01   7.9373445e-02
   1.2090000e+01   7.9375768e-02
   1.2100000e+01   7.9378068e-02
   1.2110000e+01   7.9380345e-02
   1.2120000e+01   7.9382600e-02
   1.2130000e+01   7.9384832e-02
   1.2140000e+01   7.9387042e-02
   1.2150000e+01   7.9389230e-02
   1.2160000e+01   7.9391397e-02
   1.2170000e+01   7.9393542e-02
   1.2180000e+01   7.9395666e-02
   1.2190000e+01   7.9397768e-02
   1.2200000e+01   7.9399850e-02
   1.2210000e+01   7.9401911e-02
   1.2220000e+01   7.9403952e-02
   1.2230000e+01   7.9405972e-02
   1.2240000e+01   7.9407972e-02
   1.2250000e+01   7.9409953e-02
   1.2260000e+01   7.9411914e-02
   1.2270000e+01   7.9413855e-02
   1.2280000e+01   7.9415777e-02
   1.2290000e+01   7.9417681e-02
   1.2300000e+01   7.9419565e-02
   1.2310000e+01   7.9421430e-02
   1.2320000e+01   7.9423277e-02
   1.2330000e+01   7.9425106e-02
   1.2340000e+01   7.9426916e-02
   1.2350000e+01   7.9428709e-02
   1.2360000e+01   7.9430484e-02
   1.2370000e+01   7.9432241e-02
   1.2380000e+01   7.9433981e-02
   1.2390000e+01   7.9435703e-02
   1.2400000e+01   7.9437408e-02
   1.2410000e+01   7.9439097e-02
   1.2420000e+01   7.9440769e-02
   1.2430000e+01   7.9442424e-02
   1.2440000e+01   7.9444062e-02
   1.2450000e+01   7.9445685e-02
   1.2460000e+01   7.9447291e-02
   1.2470000e+01   7.9448881e-02
   1.2480000e+01   7.9450456e-02
   1.2490000e+01   7.9452015e-02
   1.2500000e+01   7.9453558e-02
   1.2510000e+01   7.9455087e-02
   1.2520000e+01   7.9456600e-02
   1.2530000e+01   7.9458098e-02
   1.2540000e+01   7.9459581e-02
   1.2550000e+01   7.9461049e-02
   1.2560000e+01   7.9462503e-02
   1.2570000e+01   7.9463942e-02
   1.2580000e+01   7.9465367e-02
   1.2590000e+01   7.9466778e-02
   1.2600000e+01   7.9468175e-02
   1.2610000e+01   7.9469558e-02
   1.2620000e+01   7.9470928e-02
   1.2630000e+01   7.9472284e-02
   1.2640000e+01   7.9473626e-02
   1.2650000e+01   7.9474955e-02
   1.2660000e+01   7.9476271e-02
   1.2670000e+01   7.9477573e-02
   1.2680000e+01   7.9478863e-02
   1.2690000e+01   7.9480140e-02
   1.2700000e+01   7.9481405e-02
   1.2710000e+01   7.9482656e-02
   1.2720000e+01   7.9483896e-02
   1.2730000e+01   7.9485123e-02
   1.2740000e+01   7.9486338e-02
   1.2750000e+01   7.9487540e-02
   1.2760000e+01   7.9488731e-02
   1.2770000e+01   7.9489910e-02
   1.2780000e+01   7.9491078e-02
   1.2790000e+01   7.9492233e-02
   1.2800000e+01   7.9493378e-02
   1.2810000e+01   7.9494511e-02
   1.2820000e+01   7.9495632e-02
   1.2830000e+01   7.9496743e-02
   1.2840000e+01   7.9497842e-02
   1.2850000e+01   7.9498931e-02
   1.2860000e+01   7.9500009e-02
   1.2870000e+01   7.9501076e-02
   1.2880000e+01   7.9502132e-02
   1.2890000e+01   7.9503178e-02
   1.2900000e+01   7.9504214e-02
   1.2910000e+01   7.9505239e-02
   1.2920000e+01   7.9506254e-02
   1.2930000e+01   7.9507260e-02
   1.2940000e+01   7.9508255e-02
   1.2950000e+01   7.9509240e-02
   1.2960000e+01   7.9510215e-02
   1.2970000e+01   7.9511181e-02
   1.2980000e+01   7.9512137e-02
   1.2990000e+01   7.9513084e-02
   1.3000000e+01   7.9514021e-02
   1.3010000e+01   7.9514949e-02
   1.3020000e+01   7.9515868e-02
   1.3030000e+01   7.9516778e-02
   1.3040000e+01   7.9517678e-02
   1.3050000e+01   7.9518570e-02
   1.3060000e+01   7.9519453e-02
   1.3070000e+01   7.9520327e-02
   1.3080000e+01   7.9521192e-02
   1.3090000e+01   7.9522049e-02
   1.3100000e+01   7.9522897e-02
   1.3110000e+01   7.9523737e-02
   1.3120000e+01   7.9524569e-02
   1.3130000e+01   7.9525392e-02
   1.3140000e+01   7.9526207e-02
   1.3150000e+01   7.9527014e-02
   1.3160000e+01   7.9527813e-02
   1.3170000e+01   7.9528604e-02
   1.3180000e+01   7.9529387e-02
   1.3190000e+01   7.9530162e-02
   1.3200000e+01   7.9530930e-02
   1.3210000e+01   7.9531690e-02
   1.3220000e+01   7.9532443e-02
   1.3230000e+01   7.9533188e-02
   1.3240000e+01   7.9533926e-02
   1.3250000e+01   7.9534656e-02
   1.3260000e+01   7.9535379e-02
   1.3270000e+01   7.9536095e-02
   1.3280000e+01   7.9536804e-02
   1.3290000e+01   7.9537505e-02
   1.3300000e+01   7.9538200e-02
   1.3310000e+01   7.9538888e-02
   1.3320000e+01   7.9539569e-02
   1.3330000e+01   7.9540243e-02
   1.3340000e+01   7.9540911e-02
   1.3350000e+01   7.9541572e-02
   1.3360000e+01   7.9542226e-02
   1.3370000e+01   7.9542874e-02
   1.3380000e+01   7.9543516e-02
   1.3390000e+01   7.9544151e-02
   1.3400000e+01   7.9544780e-02
   1.3410000e+01   7.9545402e-02
   1.3420000e+01   7.9546019e-02
   1.3430000e+01   7.9546629e-02
   1.3440000e+01   7.9547233e-02
   1.3450000e+01   7.9547831e-02
   1.3460000e+01   7.9548424e-02
   1.3470000e+01   7.9549010e-02
   1.3480000e+01   7.9549590e-02
   1.3490000e+01   7.9550165e-02
   1.3500000e+01   7.9550734e-02
   1.3510000e+01   7.9551298e-02
   1.3520000e+01   7.9551856e-02
   1.3530000e+01   7.9552408e-02
   1.3540000e+01   7.9552955e-02
   1.3550000e+01   7.9553496e-02
   1.3560000e+01   7.9554032e-02
   1.3570000e+01   7.9554563e-02
   1.3580000e+01   7.9555088e-02
   1.3590000e+01   7.9555608e-02
   1.3600000e+01   7.9556123e-02
   1.3610000e+01   7.9556633e-02
   1.3620000e+01   7.9557138e-02
   1.3630000e+01   7.9557638e-02
   1.3640000e+01   7.9558133e-02
   1.3650000e+01   7.9558623e-02
   1.3660000e+01   7.9559108e-02
   1.3670000e+01   7.9559588e-02
   1.3680000e+01   7.9560063e-02
   1.3690000e+01   7.9560534e-02
   1.3700000e+01   7.9561000e-02
   1.3710000e+01   7.9561462e-02
   1.3720000e+01   7.9561919e-02
   1.3730000e+01   7.9562371e-02
   1.3740000e+01   7.9562819e-02
   1.3750000e+01   7.9563262e-02
   1.3760000e+01   7.9563701e-02
   1.3770000e+01   7.9564136e-02
   1.3780000e+01   7.9564566e-02
   1.3790000e+01   7.9564992e-02
   1.3800000e+01   7.9565414e-02
   1.3810000e+01   7.9565832e-02
   1.3820000e+01   7.9566245e-02
   1.3830000e+01   7.9566655e-02
   1.3840000e+01   7.9567060e-02
   1.3850000e+01   7.9567461e-02
   1.3860000e+01   7.9567859e-02
   1.3870000e+01   7.9568252e-02
   1.3880000e+01   7.9568641e-02
   1.3890000e+01   7.9569027e-02
   1.3900000e+01   7.9569409e-02
   1.3910000e+01   7.9569787e-02
   1.3920000e+01   7.9570161e-02
   1.3930000e+01   7.9570531e-02
   1.3940000e+01   7.9570898e-02
   1.3950000e+01   7.9571261e-02
   1.3960000e+01   7.9571621e-02
   1.3970000e+01   7.9571977e-02
   1.3980000e+01   7.9572329e-02
   1.3990000e+01   7.9572678e-02
   1.4000000e+01   7.9573024e-02
   1.4010000e+01   7.9573366e-02
   1.4020000e+01   7.9573704e-02
   1.4030000e+01   7.9574040e-02
   1.4040000e+01   7.9574372e-02
   1.4050000e+01   7.9574700e-02
   1.4060000e+01   7.9575026e-02
   1.4070000e+01   7.9575348e-02
   1.4080000e+01   7.9575667e-02
   1.4090000e+01   7.9575983e-02
   1.4100000e+01   7.9576295e-02
   1.4110000e+01   7.9576605e-02
   1.4120000e+01   7.9576911e-02
   1.4130000e+01   7.9577215e-02
   1.4140000e+01   7.9577515e-02
   1.4150000e+01   7.9577813e-02
   1.4160000e+01   7.9578107e-02
   1.4170000e+01   7.9578399e-02
   1.4180000e+01   7.9578687e-02
   1.4190000e+01   7.9578973e-02
   1.4200000e+01   7.9579256e-02
   1.4210000e+01   7.9579536e-02
   1.4220000e+01   7.9579814e-02
   1.4230000e+01   7.9580088e-02
   1.4240000e+01   7.9580360e-02
   1.4250000e+01   7.9580629e-02
   1.4260000e+01   7.9580896e-02
   1.4270000e+01   7.9581160e-02
   1.4280000e+01   7.9581421e-02
   1.4290000e+01   7.9581679e-02
   1.4300000e+01   7.9581936e-02
   1.4310000e+01   7.9582189e-02
   1.4320000e+01   7.9582440e-02
   1.4330000e+01   7.9582689e-02
   1.4340000e+01   7.9582935e-02
   1.4350000e+01   7.9583178e-02
   1.4360000e+01   7.9583419e-02
   1.4370000e+01   7.9583658e-02
   1.4380000e+01   7.9583895e-02
   1.4390000e+01   7.9584129e-02
   1.4400000e+01   7.9584360e-02
   1.4410000e+01   7.9584590e-02
   1.4420000e+01   7.9584817e-02
   1.4430000e+01   7.9585042e-02
   1.4440000e+01   7.9585265e-02
   1.4450000e+01   7.9585485e-02
   1.4460000e+01   7.9585703e-02
   1.4470000e+01   7.9585920e-02
   1.4480000e+01   7.9586133e-02
   1.4490000e+01   7.9586345e-02
   1.4500000e+01   7.9586555e-02
   1.4510000e+01   7.9586763e-02
   1.4520000e+01   7.9586968e-02
   1.4530000e+01   7.9587172e-02
   1.4540000e+01   7.9587373e-02
   1.4550000e+01   7.9587573e-02
   1.4560000e+01   7.9587770e-02
   1.4570000e+01   7.9587966e-02
   1.4580000e+01   7.9588160e-02
   1.4590000e+01   7.9588351e-02
   1.4600000e+01   7.9588541e-02
   1.4610000e+01   7.9588729e-02
   1.4620000e+01   7.9588915e-02
   1.4630000e+01   7.9589099e-02
   1.4640000e+01   7.9589282e-02
   1.4650000e+01   7.9589462e-02
   1.4660000e+01   7.9589641e-02
   1.4670000e+01   7.9589818e-02
   1.4680000e+01   7.9589993e-02
   1.4690000e+01   7.9590167e-02
   1.4700000e+01   7.9590338e-02
   1.4710000e+01   7.9590508e-02
   1.4720000e+01   7.9590677e-02
   1.4730000e+01   7.9590844e-02
   1.4740000e+01   7.9591009e-02
   1.4750000e+01   7.9591172e-02
   1.4760000e+01   7.9591334e-02
   1.4770000e+01   7.9591494e-02
   1.4780000e+01   7.9591653e-02
   1.4790000e+01   7.9591810e-02
   1.4800000e+01   7.9591965e-02
   1.4810000e+01   7.9592119e-02
   1.4820000e+01   7.9592271e-02
   1.4830000e+01   7.9592422e-02
   1.4840000e+01   7.9592572e-02
   1.4850000e+01   7.9592719e-02
   1.4860000e+01   7.9592866e-02
   1.4870000e+01   7.9593011e-02
   1.4880000e+01   7.9593154e-02
   1.4890000e+01   7.9593296e-02
   1.4900000e+01   7.9593437e-02
   1.4910000e+01   7.9593576e-02
   1.4920000e+01   7.9593714e-02
   1.4930000e+01   7.9593851e-02
   1.4940000e+01   7.9593986e-02
   1.4950000e+01   7.9594120e-02
   1.4960000e+01   7.9594252e-02
   1.4970000e+01   7.9594383e-02
   1.4980000e+01   7.9594513e-02
   1.4990000e+01   7.9594642e-02
   1.5000000e+01   7.9594555e-02
   1.5010000e+01   7.9594469e-02
   1.5020000e+01   7.9594385e-02
   1.5030000e+01   7.9594302e-02
   1.5040000e+01   7.9594220e-02
   1.5050000e+01   7.9594140e-02
   1.5060000e+01   7.9594061e-02
   1.5070000e+01   7.9593983e-02
   1.5080000e+01   7.9593906e-02
   1.5090000e+01   7.9593830e-02
   1.5100000e+01   7.9593756e-02
   1.5110000e+01   7.9593683e-02
   1.5120000e+01   7.9593610e-02
   1.5130000e+01   7.9593539e-02
   1.5140000e+01   7.9593469e-02
   1.5150000e+01   7.9593400e-02
   1.5160000e+01   7.9593332e-02
   1.5170000e+01   7.9593265e-02
   1.5180000e+01   7.9593199e-02
   1.5190000e+01   7.9593134e-02
   1.5200000e+01   7.9593070e-02
   1.5210000e+01   7.9593007e-02
   1.5220000e+01   7.9592945e-02
   1.5230000e+01   7.9592884e-02
   1.5240000e+01   7.9592824e-02
   1.5250000e+01   7.9592765e-02
   1.5260000e+01   7.9592706e-02
   1.5270000e+01   7.9592649e-02
   1.5280000e+01   7.9592592e-02
   1.5290000e+01   7.9592536e-02
   1.5300000e+01   7.9592481e-02
   1.5310000e+01   7.9592427e-02
   1.5320000e+01   7.9592374e-02
   1.5330000e+01   7.9592321e-02
   1.5340000e+01   7.9592269e-02
   1.5350000e+01   7.9592218e-02
   1.5360000e+01   7.9592168e-02
   1.5370000e+01   7.9592118e-02
   1.5380000e+01   7.9592069e-02
   1.5390000e+01   7.9591824e-02
   1.5400000e+01   7.9591583e-02
   1.5410000e+01   7.9591345e-02
   1.5420000e+01   7.9591111e-02
   1.5430000e+01   7.9590881e-02
   1.5440000e+01   7.9590655e-02
   1.5450000e+01   7.9590432e-02
   1.5460000e+01   7.9590212e-02
   1.5470000e+01   7.9589996e-02
   1.5480000e+01   7.9589784e-02
   1.5490000e+01   7.9589575e-02
   1.5500000e+01   7.9589369e-02
   1.5510000e+01   7.9589167e-02
   1.5520000e+01   7.9588967e-02
   1.5530000e+01   7.9588771e-02
   1.5540000e+01   7.9588578e-02
   1.5550000e+01   7.9588388e-02
   1.5560000e+01   7.9588200e-02
   1.5570000e+01   7.9588016e-02
   1.5580000e+01   7.9587835e-02
   1.5590000e+01   7.9587656e-02
   1.5600000e+01   7.9587481e-02
   1.5610000e+01   7.9587307e-02
   1.5620000e+01   7.9587137e-02
   1.5630000e+01   7.9586969e-02
   1.5640000e+01   7.9586804e-02
   1.5650000e+01   7.9586642e-02
   1.5660000e+01   7.9586482e-02
   1.5670000e+01   7.9586324e-02
   1.5680000e+01   7.9586169e-02
   1.5690000e+01   7.9586016e-02
   1.5700000e+01   7.9585866e-02
   1.5710000e+01   7.9585718e-02
   1.5720000e+01   7.9585572e-02
   1.5730000e+01   7.9585428e-02
   1.5740000e+01   7.9585287e-02
   1.5750000e+01   7.9585147e-02
   1.5760000e+01   7.9585010e-02
   1.5770000e+01   7.9584875e-02
   1.5780000e+01   7.9584742e-02
   1.5790000e+01   7.9584611e-02
   1.5800000e+01   7.9584482e-02
   1.5810000e+01   7.9584355e-02
   1.5820000e+01   7.9584066e-02
   1.5830000e+01   7.9583783e-02
   1.5840000e+01   7.9583505e-02
   1.5850000e+01   7.9583231e-02
   1.5860000e+01   7.9582964e-02
   1.5870000e+01   7.9582700e-02
   1.5880000e+01   7.9582442e-02
   1.5890000e+01   7.9582189e-02
   1.5900000e+01   7.9581940e-02
   1.5910000e+01   7.9581696e-02
   1.5920000e+01   7.9581456e-02
   1.5930000e+01   7.9581221e-02
   1.5940000e+01   7.9580990e-02
   1.5950000e+01   7.9580763e-02
   1.5960000e+01   7.9580540e-02
   1.5970000e+01   7.9580322e-02
   1.5980000e+01   7.9580107e-02
   1.5990000e+01   7.9579897e-02
   1.6000000e+01   7.9579690e-02
   1.6010000e+01   7.9579487e-02
   1.6020000e+01   7.9579288e-02
   1.6030000e+01   7.9579092e-02
   1.6040000e+01   7.9578900e-02
   1.6050000e+01   7.9578712e-02
   1.6060000e+01   7.9578526e-02
   1.6070000e+01   7.9578345e-02
   1.6080000e+01   7.9578166e-02
   1.6090000e+01   7.9577991e-02
   1.6100000e+01   7.9577819e-02
   1.6110000e+01   7.9577650e-02
   1.6120000e+01   7.9577485e-02
   1.6130000e+01   7.9577322e-02
   1.6140000e+01   7.9577162e-02
   1.6150000e+01   7.9577005e-02
   1.6160000e+01   7.9576851e-02
   1.6170000e+01   7.9576700e-02
   1.6180000e+01   7.9576552e-02
   1.6190000e+01   7.9576406e-02
   1.6200000e+01   7.9576263e-02
   1.6210000e+01   7.9576122e-02
   1.6220000e+01   7.9575984e-02
   1.6230000e+01   7.9575849e-02
   1.6240000e+01   7.9575715e-02
   1.6250000e+01   7.9575585e-02
   1.6260000e+01   7.9575456e-02
   1.6270000e+01   7.9575330e-02
   1.6280000e+01   7.9575207e-02
   1.6290000e+01   7.9575085e-02
   1.6300000e+01   7.9574853e-02
   1.6310000e+01   7.9574626e-02
   1.6320000e+01   7.9574404e-02
   1.6330000e+01   7.9574187e-02
   1.6340000e+01   7.9573976e-02
   1.6350000e+01   7.9573770e-02
   1.6360000e+01   7.9573568e-02
   1.6370000e+01   7.9573372e-02
   1.6380000e+01   7.9573180e-02
   1.6390000e+01   7.9572992e-02
   1.6400000e+01   7.9572810e-02
   1.6410000e+01   7.9572631e-02
   1.6420000e+01   7.9572457e-02
   1.6430000e+01   7.9572287e-02
   1.6440000e+01   7.9572122e-02
   1.6450000e+01   7.9571960e-02
   1.6460000e+01   7.9571802e-02
   1.6470000e+01   7.9571648e-02
   1.6480000e+01   7.9571498e-02
   1.6490000e+01   7.9571352e-02
   1.6500000e+01   7.9571209e-02
   1.6510000e+01   7.9571070e-02
   1.6520000e+01   7.9570934e-02
   1.6530000e+01   7.9570802e-02
   1.6540000e+01   7.9570673e-02
   1.6550000e+01   7.9570547e-02
   1.6560000e+01   7.9570425e-02
   1.6570000e+01   7.9570305e-02
   1.6580000e+01   7.9570189e-02
   1.6590000e+01   7.9570076e-02
   1.6600000e+01   7.9569965e-02
   1.6610000e+01   7.9569858e-02
   1.6620000e+01   7.9569753e-02
   1.6630000e+01   7.9569651e-02
   1.6640000e+01   7.9569551e-02
   1.6650000e+01   7.9569454e-02
   1.6660000e+01   7.9569533e-02
   1.6670000e+01   7.9569862e-02
   1.6680000e+01   7.9570509e-02
   1.6690000e+01   7.9571532e-02
   1.6700000e+01   7.9572956e-02
   1.6710000e+01   7.9574763e-02
   1.6720000e+01   7.9576893e-02
   1.6730000e+01   7.9579291e-02
   1.6740000e+01   7.9581901e-02
   1.6750000e+01   7.9584656e-02
   1.6760000e+01   7.9587482e-02
   1.6770000e+01   7.9590288e-02
   1.6780000e+01   7.9590288e-02
   1.6790000e+01   7.9590288e-02
   1.6800000e+01   7.9590288e-02
   1.6810000e+01   7.9590288e-02
   1.6820000e+01   7.9590288e-02
   1.6830000e+01   7.9590288e-02
   1.6840000e+01   7.9590288e-02
   1.6850000e+01   7.9590288e-02
   1.6860000e+01   7.9590288e-02
   1.6870000e+01   7.9590288e-02
   1.6880000e+01   7.9590288e-02
   1.6890000e+01   7.9590288e-02
   1.6900000e+01   7.9590288e-02
   1.6910000e+01   7.9590288e-02
   1.6920000e+01   7.9590288e-02
   1.6930000e+01   7.9590288e-02
   1.6940000e+01   7.9590288e-02
   1.6950000e+01   7.9590288e-02
   1.6960000e+01   7.9590288e-02
   1.6970000e+01   7.9590288e-02
   1.6980000e+01   7.9590288e-02
   1.6990000e+01   7.9590288e-02
   1.7000000e+01   7.9590288e-02
   1.7010000e+01   7.9590288e-02
   1.7020000e+01   7.9590288e-02
   1.7030000e+01   7.9590288e-02
   1.7040000e+01   7.9590288e-02
   1.7050000e+01   7.9590288e-02
   1.7060000e+01   7.9590288e-02
   1.7070000e+01   7.9590288e-02
   1.7080000e+01   7.9590288e-02
   1.7090000e+01   7.9590288e-02
   1.7100000e+01   7.9590288e-02
   1.7110000e+01   7.9590288e-02
   1.7120000e+01   7.9590288e-02
   1.7130000e+01   7.9590288e-02
   1.7140000e+01   7.9590288e-02
   1.7150000e+01   7.9590288e-02
   1.7160000e+01   7.9590288e-02
   1.7170000e+01   7.9590288e-02
   1.7180000e+01   7.9590288e-02
   1.7190000e+01   7.9590288e-02
   1.7200000e+01   7.9590288e-02
   1.7210000e+01   7.9590288e-02
   1.7220000e+01   7.9590288e-02
   1.7230000e+01   7.9590288e-02
   1.7240000e+01   7.9590288e-02
   1.7250000e+01   7.9590288e-02
   1.7260000e+01   7.9590288e-02
   1.7270000e+01   7.9590288e-02
   1.7280000e+01   7.9590288e-02
   1.7290000e+01   7.9590288e-02
   1.7300000e+01   7.9590288e-02
   1.7310000e+01   7.9590288e-02
   1.7320000e+01   7.9590288e-02
   1.7330000e+01   7.9590288e-02
   1.7340000e+01   7.9590288e-02
   1.7350000e+01   7.9590288e-02
   1.7360000e+01   7.9590288e-02
   1.7370000e+01   7.9590288e-02
   1.7380000e+01   7.9590288e-02
   1.7390000e+01   7.9590288e-02
   1.7400000e+01   7.9590288e-02
   1.7410000e+01   7.9590288e-02
   1.7420000e+01   7.9590288e-02
   1.7430000e+01   7.9590288e-02
   1.7440000e+01   7.9590288e-02
   1.7450000e+01   7.9590288e-02
   1.7460000e+01   7.9590288e-02
   1.7470000e+01   7.9590288e-02
   1.7480000e+01   7.9590288e-02
   1.7490000e+01   7.9590288e-02
   1.7500000e+01   7.9590288e-02
   1.7510000e+01   7.9590288e-02
   1.7520000e+01   7.9590288e-02
   1.7530000e+01   7.9590288e-02
   1.7540000e+01   7.9590288e-02
   1.7550000e+01   7.9590288e-02
   1.7560000e+01   7.9590288e-02
   1.7570000e+01   7.9590288e-02
   1.7580000e+01   7.9590288e-02
   1.7590000e+01   7.9590288e-02
   1.7600000e+01   7.9590288e-02
   1.7610000e+01   7.9590288e-02
   1.7620000e+01   7.9590288e-02
   1.7630000e+01   7.9590288e-02
   1.7640000e+01   7.9590288e-02
   1.7650000e+01   7.9590288e-02
   1.7660000e+01   7.9590288e-02
   1.7670000e+01   7.9590288e-02
   1.7680000e+01   7.9590288e-02
   1.7690000e+01   7.9590288e-02
   1.7700000e+01   7.9590288e-02
   1.7710000e+01   7.9590288e-02
   1.7720000e+01   7.9590288e-02
   1.7730000e+01   7.9590288e-02
   1.7740000e+01   7.9590288e-02
   1.7750000e+01   7.9590288e-02
   1.7760000e+01   7.9590288e-02
   1.7770000e+01   7.9590288e-02
   1.7780000e+01   7.9590288e-02
   1.7790000e+01   7.9590288e-02
   1.7800000e+01   7.9590288e-02
   1.7810000e+01   7.9590288e-02
   1.7820000e+01   7.9590288e-02
   1.7830000e+01   7.9590288e-02
   1.7840000e+01   7.9590288e-02
   1.7850000e+01   7.9590288e-02
   1.7860000e+01   7.9590288e-02
   1.7870000e+01   7.9590288e-02
   1.7880000e+01   7.9590288e-02
   1.7890000e+01   7.9590288e-02
   1.7900000e+01   7.9590288e-02
   1.7910000e+01   7.9590288e-02
   1.7920000e+01   7.9590288e-02
   1.7930000e+01   7.9590288e-02
   1.7940000e+01   7.9590288e-02
   1.7950000e+01   7.9590288e-02
   1.7960000e+01   7.9590288e-02
   1.7970000e+01   7.9590288e-02
   1.7980000e+01   7.9590288e-02
   1.7990000e+01   7.9590288e-02
   1.8000000e+01   7.9590288e-02
   1.8010000e+01   7.9590288e-02
   1.8020000e+01   7.9590288e-02
   1.8030000e+01   7.9590288e-02
   1.8040000e+01   7.9590288e-02
   1.8050000e+01   7.9590288e-02
   1.8060000e+01   7.9590288e-02
   1.8070000e+01   7.9590288e-02
   1.8080000e+01   7.9590288e-02
   1.8090000e+01   7.9590288e-02
   1.8100000e+01   7.9590288e-02
   1.8110000e+01   7.9590288e-02
   1.8120000e+01   7.9590288e-02
   1.8130000e+01   7.9590288e-02
   1.8140000e+01   7.9590288e-02
   1.8150000e+01   7.9590288e-02
   1.8160000e+01   7.9590288e-02
   1.8170000e+01   7.9590288e-02
   1.8180000e+01   7.9590288e-02
   1.8190000e+01   7.9590288e-02
   1.8200000e+01   7.9590288e-02
   1.8210000e+01   7.9590288e-02
   1.8220000e+01   7.9590288e-02
   1.8230000e+01   7.9590288e-02
   1.8240000e+01   7.9590288e-02
   1.8250000e+01   7.9590288e-02
   1.8260000e+01   7.9590288e-02
   1.8270000e+01   7.9590288e-02
   1.8280000e+01   7.9590288e-02
   1.8290000e+01   7.9590288e-02
   1.8300000e+01   7.9590288e-02
   1.8310000e+01   7.9590288e-02
   1.8320000e+01   7.9590288e-02
   1.8330000e+01   7.9590288e-02
   1.8340000e+01   7.9590288e-02
   1.8350000e+01   7.9590288e-02
   1.8360000e+01   7.9590288e-02
   1.8370000e+01   7.9590288e-02
   1.8380000e+01   7.9590288e-02
   1.8390000e+01   7.9590288e-02
   1.8400000e+01   7.9590288e-02
   1.8410000e+01   7.9590288e-02
   1.8420000e+01   7.9590288e-02
   1.8430000e+01   7.9590288e-02
   1.8440000e+01   7.9590288e-02
   1.8450000e+01   7.9590288e-02
   1.8460000e+01   7.9590288e-02
   1.8470000e+01   7.9590288e-02
   1.8480000e+01   7.9590288e-02
   1.8490000e+01   7.9590288e-02
   1.8500000e+01   7.9590288e-02
   1.8510000e+01   7.9590288e-02
   1.8520000e+01   7.9590288e-02
   1.8530000e+01   7.9590288e-02
   1.8540000e+01   7.9590288e-02
   1.8550000e+01   7.9590288e-02
   1.8560000e+01   7.9590288e-02
   1.8570000e+01   7.9590288e-02
   1.8580000e+01   7.9590288e-02
   1.8590000e+01   7.9590288e-02
   1.8600000e+01   7.9590288e-02
   1.8610000e+01   7.9590288e-02
   1.8620000e+01   7.9590288e-02
   1.8630000e+01   7.9590288e-02
   1.8640000e+01   7.9590288e-02
   1.8650000e+01   7.9590288e-02
   1.8660000e+01   7.9590288e-02
   1.8670000e+01   7.9590288e-02
   1.8680000e+01   7.9590288e-02
   1.8690000e+01   7.9590288e-02
   1.8700000e+01   7.9590288e-02
   1.8710000e+01   7.9590288e-02
   1.8720000e+01   7.9590288e-02
   1.8730000e+01   7.9590288e-02
   1.8740000e+01   7.9590288e-02
   1.8750000e+01   7.9590288e-02
   1.8760000e+01   7.9590288e-02
   1.8770000e+01   7.9590288e-02
   1.8780000e+01   7.9590288e-02
   1.8790000e+01   7.9590288e-02
   1.8800000e+01   7.9590288e-02
   1.8810000e+01   7.9590288e-02
   1.8820000e+01   7.9590288e-02
   1.8830000e+01   7.9590288e-02
   1.8840000e+01   7.9590288e-02
   1.8850000e+01   7.9590288e-02
   1.8860000e+01   7.9590288e-02
   1.8870000e+01   7.9590288e-02
   1.8880000e+01   7.9590288e-02
   1.8890000e+01   7.9590288e-02
   1.8900000e+01   7.9590288e-02
   1.8910000e+01   7.9590288e-02
   1.8920000e+01   7.9590288e-02
   1.8930000e+01   7.9590288e-02
   1.8940000e+01   7.9590288e-02
   1.8950000e+01   7.9590288e-02
   1.8960000e+01   7.9590288e-02
   1.8970000e+01   7.9590288e-02
   1.8980000e+01   7.9590288e-02
   1.8990000e+01   7.9590288e-02
   1.9000000e+01   7.9590288e-02
   1.9010000e+01   7.9590288e-02
   1.9020000e+01   7.9590288e-02
   1.9030000e+01   7.9590288e-02
   1.9040000e+01   7.9590288e-02
   1.9050000e+01   7.9590288e-02
   1.9060000e+01   7.9590288e-02
   1.9070000e+01   7.9590288e-02
   1.9080000e+01   7.9590288e-02
   1.9090000e+01   7.9590288e-02
   1.9100000e+01   7.9590288e-02
   1.9110000e+01   7.9590288e-02
   1.9120000e+01   7.9590288e-02
   1.9130000e+01   7.9590288e-02
   1.9140000e+01   7.9590288e-02
   1.9150000e+01   7.9590288e-02
   1.9160000e+01   7.9590288e-02
   1.9170000e+01   7.9590288e-02
   1.9180000e+01   7.9590288e-02
   1.9190000e+01   7.9590288e-02
   1.9200000e+01   7.9590288e-02
   1.9210000e+01   7.9590288e-02
   1.9220000e+01   7.9590288e-02
   1.9230000e+01   7.9590288e-02
   1.9240000e+01   7.9590288e-02
   1.9250000e+01   7.9590288e-02
   1.9260000e+01   7.9590288e-02
   1.9270000e+01   7.9590288e-02
   1.9280000e+01   7.9590288e-02
   1.9290000e+01   7.9590288e-02
   1.9300000e+01   7.9590288e-02
   1.9310000e+01   7.9590288e-02
   1.9320000e+01   7.9590288e-02
   1.9330000e+01   7.9590288e-02
   1.9340000e+01   7.9590288e-02
   1.9350000e+01   7.9590288e-02
   1.9360000e+01   7.9590288e-02
   1.9370000e+01   7.9590288e-02
   1.9380000e+01   7.9590288e-02
   1.9390000e+01   7.9590288e-02
   1.9400000e+01   7.9590288e-02
   1.9410000e+01   7.9590288e-02
   1.9420000e+01   7.9590288e-02
   1.9430000e+01   7.9590288e-02
   1.9440000e+01   7.9590288e-02
   1.9450000e+01   7.9590288e-02
   1.9460000e+01   7.9590288e-02
   1.9470000e+01   7.9590288e-02
   1.9480000e+01   7.9590288e-02
   1.9490000e+01   7.9590288e-02
   1.9500000e+01   7.9590288e-02
   1.9510000e+01   7.9590288e-02
   1.9520000e+01   7.9590288e-02
   1.9530000e+01   7.9590288e-02
   1.9540000e+01   7.9590288e-02
   1.9550000e+01   7.9590288e-02
   1.9560000e+01   7.9590288e-02
   1.9570000e+01   7.9590288e-02
   1.9580000e+01   7.9590288e-02
   1.9590000e+01   7.9590288e-02
   1.9600000e+01   7.9590288e-02
   1.9610000e+01   7.9590288e-02
   1.9620000e+01   7.9590288e-02
   1.9630000e+01   7.9590288e-02
   1.9640000e+01   7.9590288e-02
   1.9650000e+01   7.9590288e-02
   1.9660000e+01   7.9590288e-02
   1.9670000e+01   7.9590288e-02
   1.9680000e+01   7.9590288e-02
   1.9690000e+01   7.9590288e-02
   1.9700000e+01   7.9590288e-02
   1.9710000e+01   7.9590288e-02
   1.9720000e+01   7.9590288e-02
   1.9730000e+01   7.9590288e-02
   1.9740000e+01   7.9590288e-02
   1.9750000e+01   7.9590288e-02
   1.9760000e+01   7.9590288e-02
   1.9770000e+01   7.9590288e-02
   1.9780000e+01   7.9590288e-02
   1.9790000e+01   7.9590288e-02
   1.9800000e+01   7.9590288e-02
   1.9810000e+01   7.9590288e-02
   1.9820000e+01   7.9590288e-02
   1.9830000e+01   7.9590288e-02
   1.9840000e+01   7.9590288e-02
   1.9850000e+01   7.9590288e-02
   1.9860000e+01   7.9590288e-02
   1.9870000e+01   7.9590288e-02
   1.9880000e+01   7.9590288e-02
   1.9890000e+01   7.9590288e-02
   1.9900000e+01   7.9590288e-02
   1.9910000e+01   7.9590288e-02
   1.9920000e+01   7.9590288e-02
   1.9930000e+01   7.9590288e-02
   1.9940000e+01   7.9590288e-02
   1.9950000e+01   7.9590288e-02
   1.9960000e+01   7.9590288e-02
   1.9970000e+01   7.9590288e-02
   1.9980000e+01   7.9590288e-02
   1.9990000e+01   7.9590288e-02
   2.0000000e+01   7.9590288e-02


==> data/dicTildeNormData10.dat <==
   0.0000000e+00   2.9601206e+01
   1.0000000e-02   2.9589221e+01
   2.0000000e-02   2.9577317e+01
   3.0000000e-02   2.9566374e+01
   4.0000000e-02   2.9556390e+01
   5.0000000e-02   2.9547360e+01
   6.0000000e-02   2.9539282e+01
   7.0000000e-02   2.9532153e+01
   8.0000000e-02   2.9525968e+01
   9.0000000e-02   2.9520724e+01
   1.0000000e-01   2.9516416e+01
   1.1000000e-01   2.9513038e+01
   1.2000000e-01   2.9510587e+01
   1.3000000e-01   2.9508711e+01
   1.4000000e-01   2.9506848e+01
   1.5000000e-01   2.9505001e+01
   1.6000000e-01   2.9503170e+01
   1.7000000e-01   2.9501355e+01
   1.8000000e-01   2.9499558e+01
   1.9000000e-01   2.9497779e+01
   2.0000000e-01   2.9496019e+01
   2.1000000e-01   2.9494278e+01
   2.2000000e-01   2.9492557e+01
   2.3000000e-01   2.9490857e+01
   2.4000000e-01   2.9489178e+01
   2.5000000e-01   2.9487520e+01
   2.6000000e-01   2.9485885e+01
   2.7000000e-01   2.9484272e+01
   2.8000000e-01   2.9482683e+01
   2.9000000e-01   2.9481117e+01
   3.0000000e-01   2.9479575e+01
   3.1000000e-01   2.9478057e+01
   3.2000000e-01   2.9476563e+01
   3.3000000e-01   2.9475094e+01
   3.4000000e-01   2.9473650e+01
   3.5000000e-01   2.9472231e+01
   3.6000000e-01   2.9470837e+01
   3.7000000e-01   2.9469468e+01
   3.8000000e-01   2.9468125e+01
   3.9000000e-01   2.9466807e+01
   4.0000000e-01   2.9465514e+01
   4.1000000e-01   2.9464246e+01
   4.2000000e-01   2.9463004e+01
   4.3000000e-01   2.9461787e+01
   4.4000000e-01   2.9460595e+01
   4.5000000e-01   2.9459428e+01
   4.6000000e-01   2.9458285e+01
   4.7000000e-01   2.9457167e+01
   4.8000000e-01   2.9456074e+01
   4.9000000e-01   2.9455004e+01
   5.0000000e-01   2.9453958e+01
   5.1000000e-01   2.9158044e+01
   5.2000000e-01   2.8865058e+01
   5.3000000e-01   2.8574970e+01
   5.4000000e-01   2.8287750e+01
   5.5000000e-01   2.8003368e+01
   5.6000000e-01   2.7721794e+01
   5.7000000e-01   2.7443000e+01
   5.8000000e-01   2.7166957e+01
   5.9000000e-01   2.6893635e+01
   6.0000000e-01   2.6623009e+01
   6.1000000e-01   2.6355048e+01
   6.2000000e-01   2.6089726e+01
   6.3000000e-01   2.5827016e+01
   6.4000000e-01   2.5566891e+01
   6.5000000e-01   2.5309324e+01
   6.6000000e-01   2.5054289e+01
   6.7000000e-01   2.4801760e+01
   6.8000000e-01   2.4551710e+01
   6.9000000e-01   2.4304116e+01
   7.0000000e-01   2.4058952e+01
   7.1000000e-01   2.3816192e+01
   7.2000000e-01   2.3575812e+01
   7.3000000e-01   2.3337789e+01
   7.4000000e-01   2.3102097e+01
   7.5000000e-01   2.2868714e+01
   7.6000000e-01   2.2637560e+01
   7.7000000e-01   2.2408609e+01
   7.8000000e-01   2.2181840e+01
   7.9000000e-01   2.1957352e+01
   8.0000000e-01   2.1735125e+01
   8.1000000e-01   2.1515133e+01
   8.2000000e-01   2.1297356e+01
   8.3000000e-01   2.1081770e+01
   8.4000000e-01   2.0868353e+01
   8.5000000e-01   2.0657083e+01
   8.6000000e-01   2.0447939e+01
   8.7000000e-01   2.0240899e+01
   8.8000000e-01   2.0035941e+01
   8.9000000e-01   1.9833045e+01
   9.0000000e-01   1.9632190e+01
   9.1000000e-01   1.9433355e+01
   9.2000000e-01   1.9236519e+01
   9.3000000e-01   1.9041663e+01
   9.4000000e-01   1.8848767e+01
   9.5000000e-01   1.8657810e+01
   9.6000000e-01   1.8468773e+01
   9.7000000e-01   1.8281637e+01
   9.8000000e-01   1.8096382e+01
   9.9000000e-01   1.7912990e+01
   1.0000000e+00   1.7731442e+01
   1.0100000e+00   1.7551718e+01
   1.0200000e+00   1.7373802e+01
   1.0300000e+00   1.7197674e+01
   1.0400000e+00   1.7023316e+01
   1.0500000e+00   1.6850711e+01
   1.0600000e+00   1.6679841e+01
   1.0700000e+00   1.6510688e+01
   1.0800000e+00   1.6343235e+01
   1.0900000e+00   1.6177465e+01
   1.1000000e+00   1.6013362e+01
   1.1100000e+00   1.5850907e+01
   1.1200000e+00   1.5690086e+01
   1.1300000e+00   1.5530880e+01
   1.1400000e+00   1.5373274e+01
   1.1500000e+00   1.5217252e+01
   1.1600000e+00   1.5062798e+01
   1.1700000e+00   1.4909897e+01
   1.1800000e+00   1.4758531e+01
   1.1900000e+00   1.4608687e+01
   1.2000000e+00   1.4460348e+01
   1.2100000e+00   1.4313500e+01
   1.2200000e+00   1.4168127e+01
   1.2300000e+00   1.4024215e+01
   1.2400000e+00   1.3881749e+01
   1.2500000e+00   1.3740715e+01
   1.2600000e+00   1.3601098e+01
   1.2700000e+00   1.3462883e+01
   1.2800000e+00   1.3326057e+01
   1.2900000e+00   1.3190606e+01
   1.3000000e+00   1.3056516e+01
   1.3100000e+00   1.2923773e+01
   1.3200000e+00   1.2792364e+01
   1.3300000e+00   1.2662275e+01
   1.3400000e+00   1.2533493e+01
   1.3500000e+00   1.2406005e+01
   1.3600000e+00   1.2279798e+01
   1.3700000e+00   1.2154859e+01
   1.3800000e+00   1.2031175e+01
   1.3900000e+00   1.1908734e+01
   1.4000000e+00   1.1787523e+01
   1.4100000e+00   1.1667530e+01
   1.4200000e+00   1.1548742e+01
   1.4300000e+00   1.1431148e+01
   1.4400000e+00   1.1314736e+01
   1.4500000e+00   1.1199493e+01
   1.4600000e+00   1.1085407e+01
   1.4700000e+00   1.0972468e+01
   1.4800000e+00   1.0860664e+01
   1.4900000e+00   1.0749983e+01
   1.5000000e+00   1.0640414e+01
   1.5100000e+00   1.0531946e+01
   1.5200000e+00   1.0424567e+01
   1.5300000e+00   1.0318268e+01
   1.5400000e+00   1.0213036e+01
   1.5500000e+00   1.0108862e+01
   1.5600000e+00   1.0005734e+01
   1.5700000e+00   9.9036429e+00
   1.5800000e+00   9.8025772e+00
   1.5900000e+00   9.7025269e+00
   1.6000000e+00   9.6034818e+00
   1.6100000e+00   9.5054319e+00
   1.6200000e+00   9.4083672e+00
   1.6300000e+00   9.3122777e+00
   1.6400000e+00   9.2171536e+00
   1.6500000e+00   9.1229853e+00
   1.6600000e+00   9.0297632e+00
   1.6700000e+00   8.9374777e+00
   1.6800000e+00   8.8461195e+00
   1.6900000e+00   8.7556793e+00
   1.7000000e+00   8.6661478e+00
   1.7100000e+00   8.5775159e+00
   1.7200000e+00   8.4897745e+00
   1.7300000e+00   8.4029148e+00
   1.7400000e+00   8.3169278e+00
   1.7500000e+00   8.2318049e+00
   1.7600000e+00   8.1475373e+00
   1.7700000e+00   8.0641164e+00
   1.7800000e+00   7.9815338e+00
   1.7900000e+00   7.8997810e+00
   1.8000000e+00   7.8188497e+00
   1.8100000e+00   7.7387316e+00
   1.8200000e+00   7.6594186e+00
   1.8300000e+00   7.5809027e+00
   1.8400000e+00   7.5031757e+00
   1.8500000e+00   7.4262297e+00
   1.8600000e+00   7.3500570e+00
   1.8700000e+00   7.2746498e+00
   1.8800000e+00   7.2000003e+00
   1.8900000e+00   7.1261010e+00
   1.9000000e+00   7.0529443e+00
   1.9100000e+00   6.9805228e+00
   1.9200000e+00   6.9088291e+00
   1.9300000e+00   6.8378559e+00
   1.9400000e+00   6.7675959e+00
   1.9500000e+00   6.6980420e+00
   1.9600000e+00   6.6291871e+00
   1.9700000e+00   6.5610242e+00
   1.9800000e+00   6.4935463e+00
   1.9900000e+00   6.4267466e+00
   2.0000000e+00   6.3606183e+00
   2.0100000e+00   6.2951545e+00
   2.0200000e+00   6.2303486e+00
   2.0300000e+00   6.1661941e+00
   2.0400000e+00   6.1026844e+00
   2.0500000e+00   6.0398130e+00
   2.0600000e+00   5.9775734e+00
   2.0700000e+00   5.9159595e+00
   2.0800000e+00   5.8549647e+00
   2.0900000e+00   5.7945831e+00
   2.1000000e+00   5.7348083e+00
   2.1100000e+00   5.6756344e+00
   2.1200000e+00   5.6170552e+00
   2.1300000e+00   5.5590648e+00
   2.1400000e+00   5.5016573e+00
   2.1500000e+00   5.4448269e+00
   2.1600000e+00   5.3885677e+00
   2.1700000e+00   5.3328739e+00
   2.1800000e+00   5.2777400e+00
   2.1900000e+00   5.2231604e+00
   2.2000000e+00   5.1691293e+00
   2.2100000e+00   5.1156414e+00
   2.2200000e+00   5.0626911e+00
   2.2300000e+00   5.0102731e+00
   2.2400000e+00   4.9583821e+00
   2.2500000e+00   4.9070127e+00
   2.2600000e+00   4.8561597e+00
   2.2700000e+00   4.8058179e+00
   2.2800000e+00   4.7559821e+00
   2.2900000e+00   4.7066474e+00
   2.3000000e+00   4.6578087e+00
   2.3100000e+00   4.6094609e+00
   2.3200000e+00   4.5615992e+00
   2.3300000e+00   4.5142187e+00
   2.3400000e+00   4.4673145e+00
   2.3500000e+00   4.4208818e+00
   2.3600000e+00   4.3749160e+00
   2.3700000e+00   4.3294124e+00
   2.3800000e+00   4.2843662e+00
   2.3900000e+00   4.2397729e+00
   2.4000000e+00   4.1956280e+00
   2.4100000e+00   4.1519269e+00
   2.4200000e+00   4.1086653e+00
   2.4300000e+00   4.0658386e+00
   2.4400000e+00   4.0234425e+00
   2.4500000e+00   3.9814727e+00
   2.4600000e+00   3.9399249e+00
   2.4700000e+00   3.8987949e+00
   2.4800000e+00   3.8580784e+00
   2.4900000e+00   3.8177714e+00
   2.5000000e+00   3.7778697e+00
   2.5100000e+00   3.7383692e+00
   2.5200000e+00   3.6992660e+00
   2.5300000e+00   3.6605559e+00
   2.5400000e+00   3.6222351e+00
   2.5500000e+00   3.5842997e+00
   2.5600000e+00   3.5467458e+00
   2.5700000e+00   3.5095695e+00
   2.5800000e+00   3.4727671e+00
   2.5900000e+00   3.4363348e+00
   2.6000000e+00   3.4002689e+00
   2.6100000e+00   3.3645658e+00
   2.6200000e+00   3.3292217e+00
   2.6300000e+00   3.2942330e+00
   2.6400000e+00   3.2595963e+00
   2.6500000e+00   3.2253079e+00
   2.6600000e+00   3.1913644e+00
   2.6700000e+00   3.1577623e+00
   2.6800000e+00   3.1244981e+00
   2.6900000e+00   3.0915685e+00
   2.7000000e+00   3.0589702e+00
   2.7100000e+00   3.0266997e+00
   2.7200000e+00   2.9947539e+00
   2.7300000e+00   2.9631293e+00
   2.7400000e+00   2.9318229e+00
   2.7500000e+00   2.9008314e+00
   2.7600000e+00   2.8701516e+00
   2.7700000e+00   2.8397805e+00
   2.7800000e+00   2.8097149e+00
   2.7900000e+00   2.7799517e+00
   2.8000000e+00   2.7504880e+00
   2.8100000e+00   2.7213206e+00
   2.8200000e+00   2.6924467e+00
   2.8300000e+00   2.6638633e+00
   2.8400000e+00   2.6355674e+00
   2.8500000e+00   2.6075562e+00
   2.8600000e+00   2.5798269e+00
   2.8700000e+00   2.5523765e+00
   2.8800000e+00   2.5251927e+00
   2.8900000e+00   2.4983502e+00
   2.9000000e+00   2.4718443e+00
   2.9100000e+00   2.4456707e+00
   2.9200000e+00   2.4198248e+00
   2.9300000e+00   2.3943025e+00
   2.9400000e+00   2.3690994e+00
   2.9500000e+00   2.3442113e+00
   2.9600000e+00   2.3196344e+00
   2.9700000e+00   2.2953644e+00
   2.9800000e+00   2.2713973e+00
   2.9900000e+00   2.2477294e+00
   3.0000000e+00   2.2243564e+00
   3.0100000e+00   2.2012746e+00
   3.0200000e+00   2.1784799e+00
   3.0300000e+00   2.1559683e+00
   3.0400000e+00   2.1337358e+00
   3.0500000e+00   2.1117782e+00
   3.0600000e+00   2.0900912e+00
   3.0700000e+00   2.0686704e+00
   3.0800000e+00   2.0474841e+00
   3.0900000e+00   2.0265603e+00
   3.1000000e+00   2.0058783e+00
   3.1100000e+00   1.9854574e+00
   3.1200000e+00   1.9653188e+00
   3.1300000e+00   1.9453775e+00
   3.1400000e+00   1.9256315e+00
   3.1500000e+00   1.9060788e+00
   3.1600000e+00   1.8867176e+00
   3.1700000e+00   1.8675460e+00
   3.1800000e+00   1.8485621e+00
   3.1900000e+00   1.8297641e+00
   3.2000000e+00   1.8111502e+00
   3.2100000e+00   1.7927185e+00
   3.2200000e+00   1.7744674e+00
   3.2300000e+00   1.7563950e+00
   3.2400000e+00   1.7384996e+00
   3.2500000e+00   1.7207794e+00
   3.2600000e+00   1.7032328e+00
   3.2700000e+00   1.6858581e+00
   3.2800000e+00   1.6686535e+00
   3.2900000e+00   1.6516175e+00
   3.3000000e+00   1.6347483e+00
   3.3100000e+00   1.6180444e+00
   3.3200000e+00   1.6015042e+00
   3.3300000e+00   1.5851260e+00
   3.3400000e+00   1.5689083e+00
   3.3500000e+00   1.5528496e+00
   3.3600000e+00   1.5369482e+00
   3.3700000e+00   1.5212027e+00
   3.3800000e+00   1.5056116e+00
   3.3900000e+00   1.4901733e+00
   3.4000000e+00   1.4748863e+00
   3.4100000e+00   1.4597493e+00
   3.4200000e+00   1.4447608e+00
   3.4300000e+00   1.4299193e+00
   3.4400000e+00   1.4152233e+00
   3.4500000e+00   1.4006716e+00
   3.4600000e+00   1.3862627e+00
   3.4700000e+00   1.3719953e+00
   3.4800000e+00   1.3578679e+00
   3.4900000e+00   1.3438793e+00
   3.5000000e+00   1.3300280e+00
   3.5100000e+00   1.3163129e+00
   3.5200000e+00   1.3027325e+00
   3.5300000e+00   1.2892856e+00
   3.5400000e+00   1.2759709e+00
   3.5500000e+00   1.2627872e+00
   3.5600000e+00   1.2497331e+00
   3.5700000e+00   1.2368076e+00
   3.5800000e+00   1.2240092e+00
   3.5900000e+00   1.2113369e+00
   3.6000000e+00   1.1987894e+00
   3.6100000e+00   1.1863655e+00
   3.6200000e+00   1.1740641e+00
   3.6300000e+00   1.1618840e+00
   3.6400000e+00   1.1498240e+00
   3.6500000e+00   1.1378830e+00
   3.6600000e+00   1.1260599e+00
   3.6700000e+00   1.1143535e+00
   3.6800000e+00   1.1027627e+00
   3.6900000e+00   1.0912865e+00
   3.7000000e+00   1.0799236e+00
   3.7100000e+00   1.0686731e+00
   3.7200000e+00   1.0575337e+00
   3.7300000e+00   1.0465046e+00
   3.7400000e+00   1.0355845e+00
   3.7500000e+00   1.0247724e+00
   3.7600000e+00   1.0140673e+00
   3.7700000e+00   1.0034682e+00
   3.7800000e+00   9.9297388e-01
   3.7900000e+00   9.8258348e-01
   3.8000000e+00   9.7229594e-01
   3.8100000e+00   9.6211024e-01
   3.8200000e+00   9.5202538e-01
   3.8300000e+00   9.4204037e-01
   3.8400000e+00   9.3215422e-01
   3.8500000e+00   9.2236596e-01
   3.8600000e+00   9.1267462e-01
   3.8700000e+00   9.0307924e-01
   3.8800000e+00   8.9357887e-01
   3.8900000e+00   8.8417256e-01
   3.9000000e+00   8.7485938e-01
   3.9100000e+00   8.6563840e-01
   3.9200000e+00   8.5650872e-01
   3.9300000e+00   8.4746942e-01
   3.9400000e+00   8.3851961e-01
   3.9500000e+00   8.2965839e-01
   3.9600000e+00   8.2088490e-01
   3.9700000e+00   8.1219826e-01
   3.9800000e+00   8.0359760e-01
   3.9900000e+00   7.9508208e-01
   4.0000000e+00   7.8665085e-01
   4.0100000e+00   7.7830308e-01
   4.0200000e+00   7.7003793e-01
   4.0300000e+00   7.6185458e-01
   4.0400000e+00   7.5375223e-01
   4.0500000e+00   7.4573007e-01
   4.0600000e+00   7.3778730e-01
   4.0700000e+00   7.2992314e-01
   4.0800000e+00   7.2213681e-01
   4.0900000e+00   7.1442753e-01
   4.1000000e+00   7.0679454e-01
   4.1100000e+00   6.9923709e-01
   4.1200000e+00   6.9175441e-01
   4.1300000e+00   6.8434579e-01
   4.1400000e+00   6.7701047e-01
   4.1500000e+00   6.6974773e-01
   4.1600000e+00   6.6255685e-01
   4.1700000e+00   6.5543712e-01
   4.1800000e+00   6.4838784e-01
   4.1900000e+00   6.4140829e-01
   4.2000000e+00   6.3449781e-01
   4.2100000e+00   6.2765569e-01
   4.2200000e+00   6.2088126e-01
   4.2300000e+00   6.1417385e-01
   4.2400000e+00   6.0753280e-01
   4.2500000e+00   6.0095744e-01
   4.2600000e+00   5.9444713e-01
   4.2700000e+00   5.8800123e-01
   4.2800000e+00   5.8161908e-01
   4.2900000e+00   5.7530007e-01
   4.3000000e+00   5.6904357e-01
   4.3100000e+00   5.6284895e-01
   4.3200000e+00   5.5671561e-01
   4.3300000e+00   5.5064294e-01
   4.3400000e+00   5.4463033e-01
   4.3500000e+00   5.3867719e-01
   4.3600000e+00   5.3278294e-01
   4.3700000e+00   5.2694699e-01
   4.3800000e+00   5.2116875e-01
   4.3900000e+00   5.1544768e-01
   4.4000000e+00   5.0978318e-01
   4.4100000e+00   5.0417471e-01
   4.4200000e+00   4.9862171e-01
   4.4300000e+00   4.9312363e-01
   4.4400000e+00   4.8767993e-01
   4.4500000e+00   4.8229007e-01
   4.4600000e+00   4.7695352e-01
   4.4700000e+00   4.7166974e-01
   4.4800000e+00   4.6643823e-01
   4.4900000e+00   4.6125845e-01
   4.5000000e+00   4.5612990e-01
   4.5100000e+00   4.5105207e-01
   4.5200000e+00   4.4602446e-01
   4.5300000e+00   4.4104657e-01
   4.5400000e+00   4.3611791e-01
   4.5500000e+00   4.3123800e-01
   4.5600000e+00   4.2640634e-01
   4.5700000e+00   4.2162248e-01
   4.5800000e+00   4.1688592e-01
   4.5900000e+00   4.1219620e-01
   4.6000000e+00   4.0755287e-01
   4.6100000e+00   4.0295546e-01
   4.6200000e+00   3.9840351e-01
   4.6300000e+00   3.9389659e-01
   4.6400000e+00   3.8943423e-01
   4.6500000e+00   3.8501601e-01
   4.6600000e+00   3.8064149e-01
   4.6700000e+00   3.7631022e-01
   4.6800000e+00   3.7202180e-01
   4.6900000e+00   3.6777578e-01
   4.7000000e+00   3.6357176e-01
   4.7100000e+00   3.5940932e-01
   4.7200000e+00   3.5528805e-01
   4.7300000e+00   3.5120754e-01
   4.7400000e+00   3.4716738e-01
   4.7500000e+00   3.4316719e-01
   4.7600000e+00   3.3920656e-01
   4.7700000e+00   3.3528510e-01
   4.7800000e+00   3.3140244e-01
   4.7900000e+00   3.2755817e-01
   4.8000000e+00   3.2375193e-01
   4.8100000e+00   3.1998334e-01
   4.8200000e+00   3.1625203e-01
   4.8300000e+00   3.1255763e-01
   4.8400000e+00   3.0889977e-01
   4.8500000e+00   3.0527809e-01
   4.8600000e+00   3.0169225e-01
   4.8700000e+00   2.9814188e-01
   4.8800000e+00   2.9462663e-01
   4.8900000e+00   2.9114616e-01
   4.9000000e+00   2.8770012e-01
   4.9100000e+00   2.8428818e-01
   4.9200000e+00   2.8090999e-01
   4.9300000e+00   2.7756524e-01
   4.9400000e+00   2.7425357e-01
   4.9500000e+00   2.7097468e-01
   4.9600000e+00   2.6772824e-01
   4.9700000e+00   2.6451392e-01
   4.9800000e+00   2.6133141e-01
   4.9900000e+00   2.5818040e-01
   5.0000000e+00   2.5506058e-01
   5.0100000e+00   2.5197163e-01
   5.0200000e+00   2.4891326e-01
   5.0300000e+00   2.4588517e-01
   5.0400000e+00   2.4288705e-01
   5.0500000e+00   2.3991861e-01
   5.0600000e+00   2.3697957e-01
   5.0700000e+00   2.3406962e-01
   5.0800000e+00   2.3118849e-01
   5.0900000e+00   2.2833589e-01
   5.1000000e+00   2.2551154e-01
   5.1100000e+00   2.2271516e-01
   5.1200000e+00   2.1994647e-01
   5.1300000e+00   2.1720522e-01
   5.1400000e+00   2.1449112e-01
   5.1500000e+00   2.1180391e-01
   5.1600000e+00   2.0914332e-01
   5.1700000e+00   2.0650910e-01
   5.1800000e+00   2.0390099e-01
   5.1900000e+00   2.0131872e-01
   5.2000000e+00   1.9876205e-01
   5.2100000e+00   1.9623073e-01
   5.2200000e+00   1.9372450e-01
   5.2300000e+00   1.9124312e-01
   5.2400000e+00   1.8878635e-01
   5.2500000e+00   1.8635395e-01
   5.2600000e+00   1.8394567e-01
   5.2700000e+00   1.8156128e-01
   5.2800000e+00   1.7920056e-01
   5.2900000e+00   1.7686326e-01
   5.3000000e+00   1.7454916e-01
   5.3100000e+00   1.7225803e-01
   5.3200000e+00   1.6998964e-01
   5.3300000e+00   1.6774378e-01
   5.3400000e+00   1.6552023e-01
   5.3500000e+00   1.6331877e-01
   5.3600000e+00   1.6113918e-01
   5.3700000e+00   1.5898124e-01
   5.3800000e+00   1.5684476e-01
   5.3900000e+00   1.5472952e-01
   5.4000000e+00   1.5263531e-01
   5.4100000e+00   1.5056193e-01
   5.4200000e+00   1.4850918e-01
   5.4300000e+00   1.4647685e-01
   5.4400000e+00   1.4446476e-01
   5.4500000e+00   1.4247270e-01
   5.4600000e+00   1.4050047e-01
   5.4700000e+00   1.3854790e-01
   5.4800000e+00   1.3661478e-01
   5.4900000e+00   1.3470093e-01
   5.5000000e+00   1.3280617e-01
   5.5100000e+00   1.3093030e-01
   5.5200000e+00   1.2907316e-01
   5.5300000e+00   1.2723455e-01
   5.5400000e+00   1.2541430e-01
   5.5500000e+00   1.2361224e-01
   5.5600000e+00   1.2182818e-01
   5.5700000e+00   1.2006196e-01
   5.5800000e+00   1.1831341e-01
   5.5900000e+00   1.1658236e-01
   5.6000000e+00   1.1486864e-01
   5.6100000e+00   1.1317209e-01
   5.6200000e+00   1.1149254e-01
   5.6300000e+00   1.0982983e-01
   5.6400000e+00   1.0818381e-01
   5.6500000e+00   1.0655431e-01
   5.6600000e+00   1.0494118e-01
   5.6700000e+00   1.0334427e-01
   5.6800000e+00   1.0176342e-01
   5.6900000e+00   1.0019849e-01
   5.7000000e+00   9.8649316e-02
   5.7100000e+00   9.7115764e-02
   5.7200000e+00   9.5597685e-02
   5.7300000e+00   9.4094936e-02
   5.7400000e+00   9.2607375e-02
   5.7500000e+00   9.1134863e-02
   5.7600000e+00   8.9677261e-02
   5.7700000e+00   8.8234435e-02
   5.7800000e+00   8.6806248e-02
   5.7900000e+00   8.5392569e-02
   5.8000000e+00   8.3993267e-02
   5.8100000e+00   8.2608212e-02
   5.8200000e+00   8.1237279e-02
   5.8300000e+00   7.9880340e-02
   5.8400000e+00   7.8537274e-02
   5.8500000e+00   7.7207957e-02
   5.8600000e+00   7.5892271e-02
   5.8700000e+00   7.4590097e-02
   5.8800000e+00   7.3301319e-02
   5.8900000e+00   7.2025823e-02
   5.9000000e+00   7.0763496e-02
   5.9100000e+00   6.9514230e-02
   5.9200000e+00   6.8277914e-02
   5.9300000e+00   6.7054443e-02
   5.9400000e+00   6.5843714e-02
   5.9500000e+00   6.4645623e-02
   5.9600000e+00   6.3460071e-02
   5.9700000e+00   6.2286960e-02
   5.9800000e+00   6.1126195e-02
   5.9900000e+00   5.9977682e-02
   6.0000000e+00   5.8841332e-02
   6.0100000e+00   5.7717055e-02
   6.0200000e+00   5.6604766e-02
   6.0300000e+00   5.5504381e-02
   6.0400000e+00   5.4415821e-02
   6.0500000e+00   5.3339007e-02
   6.0600000e+00   5.2273866e-02
   6.0700000e+00   5.1220324e-02
   6.0800000e+00   5.0178314e-02
   6.0900000e+00   4.9147770e-02
   6.1000000e+00   4.8128630e-02
   6.1100000e+00   4.7120837e-02
   6.1200000e+00   4.6124336e-02
   6.1300000e+00   4.5139076e-02
   6.1400000e+00   4.4165012e-02
   6.1500000e+00   4.3202101e-02
   6.1600000e+00   4.2250307e-02
   6.1700000e+00   4.1309599e-02
   6.1800000e+00   4.0379948e-02
   6.1900000e+00   3.9461335e-02
   6.2000000e+00   3.8553745e-02
   6.2100000e+00   3.7657170e-02
   6.2200000e+00   3.6771607e-02
   6.2300000e+00   3.5897063e-02
   6.2400000e+00   3.5033553e-02
   6.2500000e+00   3.4181098e-02
   6.2600000e+00   3.3339731e-02
   6.2700000e+00   3.2509494e-02
   6.2800000e+00   3.1690439e-02
   6.2900000e+00   3.0882631e-02
   6.3000000e+00   3.0086146e-02
   6.3100000e+00   2.9301076e-02
   6.3200000e+00   2.8527527e-02
   6.3300000e+00   2.7765618e-02
   6.3400000e+00   2.7015491e-02
   6.3500000e+00   2.6277303e-02
   6.3600000e+00   2.5551233e-02
   6.3700000e+00   2.4837483e-02
   6.3800000e+00   2.4136279e-02
   6.3900000e+00   2.3447874e-02
   6.4000000e+00   2.2772548e-02
   6.4100000e+00   2.2110615e-02
   6.4200000e+00   2.1462421e-02
   6.4300000e+00   2.0828350e-02
   6.4400000e+00   2.0208825e-02
   6.4500000e+00   1.9604310e-02
   6.4600000e+00   1.9015315e-02
   6.4700000e+00   1.8442397e-02
   6.4800000e+00   1.7886166e-02
   6.4900000e+00   1.7347280e-02
   6.5000000e+00   1.6826454e-02
   6.5100000e+00   1.6324457e-02
   6.5200000e+00   1.5842111e-02
   6.5300000e+00   1.5380290e-02
   6.5400000e+00   1.4939918e-02
   6.5500000e+00   1.4521959e-02
   6.5600000e+00   1.4127412e-02
   6.5700000e+00   1.3757295e-02
   6.5800000e+00   1.3412634e-02
   6.5900000e+00   1.3094439e-02
   6.6000000e+00   1.2803684e-02
   6.6100000e+00   1.2541282e-02
   6.6200000e+00   1.2308052e-02
   6.6300000e+00   1.2104695e-02
   6.6400000e+00   1.1931759e-02
   6.6500000e+00   1.1789616e-02
   6.6600000e+00   1.1678435e-02
   6.6700000e+00   1.1598168e-02
   6.6800000e+00   1.1548535e-02
   6.6900000e+00   1.1529032e-02
   6.7000000e+00   1.1538930e-02
   6.7100000e+00   1.1577294e-02
   6.7200000e+00   1.1643011e-02
   6.7300000e+00   1.1734812e-02
   6.7400000e+00   1.1851311e-02
   6.7500000e+00   1.1991032e-02
   6.7600000e+00   1.2152447e-02
   6.7700000e+00   1.2334005e-02
   6.7800000e+00   1.2534156e-02
   6.7900000e+00   1.2751381e-02
   6.8000000e+00   1.2984202e-02
   6.8100000e+00   1.3231202e-02
   6.8200000e+00   1.3491033e-02
   6.8300000e+00   1.3762425e-02
   6.8400000e+00   1.4044186e-02
   6.8500000e+00   1.4335207e-02
   6.8600000e+00   1.4634458e-02
   6.8700000e+00   1.4940989e-02
   6.8800000e+00   1.5253926e-02
   6.8900000e+00   1.5572466e-02
   6.9000000e+00   1.5895873e-02
   6.9100000e+00   1.6223475e-02
   6.9200000e+00   1.6554658e-02
   6.9300000e+00   1.6888864e-02
   6.9400000e+00   1.7225582e-02
   6.9500000e+00   1.7564350e-02
   6.9600000e+00   1.7904744e-02
   6.9700000e+00   1.8246381e-02
   6.9800000e+00   1.8588913e-02
   6.9900000e+00   1.8932023e-02
   7.0000000e+00   1.9275422e-02
   7.0100000e+00   1.9618849e-02
   7.0200000e+00   1.9962067e-02
   7.0300000e+00   2.0304858e-02
   7.0400000e+00   2.0647028e-02
   7.0500000e+00   2.0988399e-02
   7.0600000e+00   2.1328808e-02
   7.0700000e+00   2.1668110e-02
   7.0800000e+00   2.2006171e-02
   7.0900000e+00   2.2342872e-02
   7.1000000e+00   2.2678101e-02
   7.1100000e+00   2.2678509e-02
   7.1200000e+00   2.2678911e-02
   7.1300000e+00   2.2679308e-02
   7.1400000e+00   2.2679700e-02
   7.1500000e+00   2.2680087e-02
   7.1600000e+00   2.2680469e-02
   7.1700000e+00   2.2680846e-02
   7.1800000e+00   2.2681218e-02
   7.1900000e+00   2.2681586e-02
   7.2000000e+00   2.2681949e-02
   7.2100000e+00   2.2682307e-02
   7.2200000e+00   2.2682661e-02
   7.2300000e+00   2.2683010e-02
   7.2400000e+00   2.2683354e-02
   7.2500000e+00   2.2683694e-02
   7.2600000e+00   2.2684030e-02
   7.2700000e+00   2.2684362e-02
   7.2800000e+00   2.2684689e-02
   7.2900000e+00   2.2685012e-02
   7.3000000e+00   2.2685331e-02
   7.3100000e+00   2.2685645e-02
   7.3200000e+00   2.2685956e-02
   7.3300000e+00   2.2686263e-02
   7.3400000e+00   2.2686565e-02
   7.3500000e+00   2.2686864e-02
   7.3600000e+00   2.2687159e-02
   7.3700000e+00   2.2687450e-02
   7.3800000e+00   2.2687737e-02
   7.3900000e+00   2.2688021e-02
   7.4000000e+00   2.2688301e-02
   7.4100000e+00   2.2688577e-02
   7.4200000e+00   2.2688850e-02
   7.4300000e+00   2.2689119e-02
   7.4400000e+00   2.2689384e-02
   7.4500000e+00   2.2689646e-02
   7.4600000e+00   2.2689905e-02
   7.4700000e+00   2.2690161e-02
   7.4800000e+00   2.2690413e-02
   7.4900000e+00   2.2690661e-02
   7.5000000e+00   2.2690907e-02
   7.5100000e+00   2.2691149e-02
   7.5200000e+00   2.2691388e-02
   7.5300000e+00   2.2691624e-02
   7.5400000e+00   2.2691857e-02
   7.5500000e+00   2.2692087e-02
   7.5600000e+00   2.2692314e-02
   7.5700000e+00   2.2692538e-02
   7.5800000e+00   2.2692759e-02
   7.5900000e+00   2.2692977e-02
   7.6000000e+00   2.2693192e-02
   7.6100000e+00   2.2693404e-02
   7.6200000e+00   2.2693614e-02
   7.6300000e+00   2.2693821e-02
   7.6400000e+00   2.2694025e-02
   7.6500000e+00   2.2694226e-02
   7.6600000e+00   2.2694425e-02
   7.6700000e+00   2.2694621e-02
   7.6800000e+00   2.2694815e-02
   7.6900000e+00   2.2695006e-02
   7.7000000e+00   2.2695194e-02
   7.7100000e+00   2.2695380e-02
   7.7200000e+00   2.2695564e-02
   7.7300000e+00   2.2695745e-02
   7.7400000e+00   2.2695924e-02
   7.7500000e+00   2.2696100e-02
   7.7600000e+00   2.2696274e-02
   7.7700000e+00   2.2696446e-02
   7.7800000e+00   2.2696616e-02
   7.7900000e+00   2.2696783e-02
   7.8000000e+00   2.2696948e-02
   7.8100000e+00   2.2697111e-02
   7.8200000e+00   2.2697272e-02
   7.8300000e+00   2.2697430e-02
   7.8400000e+00   2.2697587e-02
   7.8500000e+00   2.2697741e-02
   7.8600000e+00   2.2697894e-02
   7.8700000e+00   2.2698044e-02
   7.8800000e+00   2.2698192e-02
   7.8900000e+00   2.2698339e-02
   7.9000000e+00   2.2698483e-02
   7.9100000e+00   2.2698626e-02
   7.9200000e+00   2.2698767e-02
   7.9300000e+00   2.2698906e-02
   7.9400000e+00   2.2699043e-02
   7.9500000e+00   2.2699178e-02
   7.9600000e+00   2.2699311e-02
   7.9700000e+00   2.2699443e-02
   7.9800000e+00   2.2699573e-02
   7.9900000e+00   2.2699701e-02
   8.0000000e+00   2.2699827e-02
   8.0100000e+00   2.2699952e-02
   8.0200000e+00   2.2700075e-02
   8.0300000e+00   2.2700197e-02
   8.0400000e+00   2.2700317e-02
   8.0500000e+00   2.2700435e-02
   8.0600000e+00   2.2700552e-02
   8.0700000e+00   2.2700667e-02
   8.0800000e+00   2.2700780e-02
   8.0900000e+00   2.2700892e-02
   8.1000000e+00   2.2701003e-02
   8.1100000e+00   2.2701112e-02
   8.1200000e+00   2.2701220e-02
   8.1300000e+00   2.2701326e-02
   8.1400000e+00   2.2701431e-02
   8.1500000e+00   2.2701534e-02
   8.1600000e+00   2.2701637e-02
   8.1700000e+00   2.2701737e-02
   8.1800000e+00   2.2701837e-02
   8.1900000e+00   2.2701935e-02
   8.2000000e+00   2.2702031e-02
   8.2100000e+00   2.2702127e-02
   8.2200000e+00   2.2702221e-02
   8.2300000e+00   2.2702314e-02
   8.2400000e+00   2.2702406e-02
   8.2500000e+00   2.2702496e-02
   8.2600000e+00   2.2702586e-02
   8.2700000e+00   2.2702674e-02
   8.2800000e+00   2.2702761e-02
   8.2900000e+00   2.2702846e-02
   8.3000000e+00   2.2702931e-02
   8.3100000e+00   2.2703014e-02
   8.3200000e+00   2.2703097e-02
   8.3300000e+00   2.2703178e-02
   8.3400000e+00   2.2703258e-02
   8.3500000e+00   2.2703337e-02
   8.3600000e+00   2.2703415e-02
   8.3700000e+00   2.2703492e-02
   8.3800000e+00   2.2703568e-02
   8.3900000e+00   2.2703643e-02
   8.4000000e+00   2.2703717e-02
   8.4100000e+00   2.2703790e-02
   8.4200000e+00   2.2703862e-02
   8.4300000e+00   2.2703933e-02
   8.4400000e+00   2.2704003e-02
   8.4500000e+00   2.2704073e-02
   8.4600000e+00   2.2704141e-02
   8.4700000e+00   2.2704208e-02
   8.4800000e+00   2.2704275e-02
   8.4900000e+00   2.2704340e-02
   8.5000000e+00   2.2704405e-02
   8.5100000e+00   2.2704469e-02
   8.5200000e+00   2.2704532e-02
   8.5300000e+00   2.2704594e-02
   8.5400000e+00   2.2704655e-02
   8.5500000e+00   2.2704715e-02
   8.5600000e+00   2.2704775e-02
   8.5700000e+00   2.2704834e-02
   8.5800000e+00   2.2704892e-02
   8.5900000e+00   2.2704949e-02
   8.6000000e+00   2.2705006e-02
   8.6100000e+00   2.2705061e-02
   8.6200000e+00   2.2705117e-02
   8.6300000e+00   2.2705171e-02
   8.6400000e+00   2.2705224e-02
   8.6500000e+00   2.2705277e-02
   8.6600000e+00   2.2705329e-02
   8.6700000e+00   2.2705381e-02
   8.6800000e+00   2.2705431e-02
   8.6900000e+00   2.2705482e-02
   8.7000000e+00   2.2705531e-02
   8.7100000e+00   2.2705580e-02
   8.7200000e+00   2.2705628e-02
   8.7300000e+00   2.2705675e-02
   8.7400000e+00   2.2705722e-02
   8.7500000e+00   2.2705768e-02
   8.7600000e+00   2.2705814e-02
   8.7700000e+00   2.2705859e-02
   8.7800000e+00   2.2705903e-02
   8.7900000e+00   2.2705947e-02
   8.8000000e+00   2.2705990e-02
   8.8100000e+00   2.2706033e-02
   8.8200000e+00   2.2706075e-02
   8.8300000e+00   2.2706116e-02
   8.8400000e+00   2.2706157e-02
   8.8500000e+00   2.2706197e-02
   8.8600000e+00   2.2706237e-02
   8.8700000e+00   2.2706276e-02
   8.8800000e+00   2.2706315e-02
   8.8900000e+00   2.2706353e-02
   8.9000000e+00   2.2706391e-02
   8.9100000e+00   2.2706428e-02
   8.9200000e+00   2.2706465e-02
   8.9300000e+00   2.2706501e-02
   8.9400000e+00   2.2706537e-02
   8.9500000e+00   2.2706572e-02
   8.9600000e+00   2.2706607e-02
   8.9700000e+00   2.2706641e-02
   8.9800000e+00   2.2706675e-02
   8.9900000e+00   2.2706709e-02
   9.0000000e+00   2.2706742e-02
   9.0100000e+00   2.2706774e-02
   9.0200000e+00   2.2706806e-02
   9.0300000e+00   2.2706838e-02
   9.0400000e+00   2.2706869e-02
   9.0500000e+00   2.2706900e-02
   9.0600000e+00   2.2706930e-02
   9.0700000e+00   2.2706960e-02
   9.0800000e+00   2.2706990e-02
   9.0900000e+00   2.2707019e-02
   9.1000000e+00   2.2707048e-02
   9.1100000e+00   2.2707076e-02
   9.1200000e+00   2.2707104e-02
   9.1300000e+00   2.2707132e-02
   9.1400000e+00   2.2707159e-02
   9.1500000e+00   2.2707186e-02
   9.1600000e+00   2.2707213e-02
   9.1700000e+00   2.2707239e-02
   9.1800000e+00   2.2707265e-02
   9.1900000e+00   2.2707290e-02
   9.2000000e+00   2.2707315e-02
   9.2100000e+00   2.2707340e-02
   9.2200000e+00   2.2707365e-02
   9.2300000e+00   2.2707389e-02
   9.2400000e+00   2.2707413e-02
   9.2500000e+00   2.2707436e-02
   9.2600000e+00   2.2707459e-02
   9.2700000e+00   2.2707482e-02
   9.2800000e+00   2.2707505e-02
   9.2900000e+00   2.2707527e-02
   9.3000000e+00   2.2707549e-02
   9.3100000e+00   2.2707571e-02
   9.3200000e+00   2.2707592e-02
   9.3300000e+00   2.2707613e-02
   9.3400000e+00   2.2707634e-02
   9.3500000e+00   2.2707655e-02
   9.3600000e+00   2.2707675e-02
   9.3700000e+00   2.2707695e-02
   9.3800000e+00   2.2707715e-02
   9.3900000e+00   2.2707734e-02
   9.4000000e+00   2.2707753e-02
   9.4100000e+00   2.2707772e-02
   9.4200000e+00   2.2707791e-02
   9.4300000e+00   2.2707809e-02
   9.4400000e+00   2.2707827e-02
   9.4500000e+00   2.2707845e-02
   9.4600000e+00   2.2707863e-02
   9.4700000e+00   2.2707881e-02
   9.4800000e+00   2.2707898e-02
   9.4900000e+00   2.2707915e-02
   9.5000000e+00   2.2707932e-02
   9.5100000e+00   2.2707948e-02
   9.5200000e+00   2.2707964e-02
   9.5300000e+00   2.2707981e-02
   9.5400000e+00   2.2707996e-02
   9.5500000e+00   2.2708012e-02
   9.5600000e+00   2.2708028e-02
   9.5700000e+00   2.2708043e-02
   9.5800000e+00   2.2708058e-02
   9.5900000e+00   2.2708073e-02
   9.6000000e+00   2.2708087e-02
   9.6100000e+00   2.2708102e-02
   9.6200000e+00   2.2708116e-02
   9.6300000e+00   2.2708130e-02
   9.6400000e+00   2.2708144e-02
   9.6500000e+00   2.2708158e-02
   9.6600000e+00   2.2708171e-02
   9.6700000e+00   2.2708185e-02
   9.6800000e+00   2.2708198e-02
   9.6900000e+00   2.2708211e-02
   9.7000000e+00   2.2708224e-02
   9.7100000e+00   2.2708236e-02
   9.7200000e+00   2.2708249e-02
   9.7300000e+00   2.2708261e-02
   9.7400000e+00   2.2708273e-02
   9.7500000e+00   2.2708285e-02
   9.7600000e+00   2.2708297e-02
   9.7700000e+00   2.2708308e-02
   9.7800000e+00   2.2708320e-02
   9.7900000e+00   2.2708331e-02
   9.8000000e+00   2.2708342e-02
   9.8100000e+00   2.2708353e-02
   9.8200000e+00   2.2708364e-02
   9.8300000e+00   2.2708375e-02
   9.8400000e+00   2.2708386e-02
   9.8500000e+00   2.2708396e-02
   9.8600000e+00   2.2708406e-02
   9.8700000e+00   2.2708417e-02
   9.8800000e+00   2.2708427e-02
   9.8900000e+00   2.2708437e-02
   9.9000000e+00   2.2708446e-02
   9.9100000e+00   2.2708456e-02
   9.9200000e+00   2.2708465e-02
   9.9300000e+00   2.2708475e-02
   9.9400000e+00   2.2708484e-02
   9.9500000e+00   2.2708493e-02
   9.9600000e+00   2.2708502e-02
   9.9700000e+00   2.2708511e-02
   9.9800000e+00   2.2708520e-02
   9.9900000e+00   2.2708528e-02
   1.0000000e+01   2.2708537e-02
   1.0010000e+01   2.2708545e-02
   1.0020000e+01   2.2708554e-02
   1.0030000e+01   2.2708562e-02
   1.0040000e+01   2.2708570e-02
   1.0050000e+01   2.2708578e-02
   1.0060000e+01   2.2708586e-02
   1.0070000e+01   2.2708594e-02
   1.0080000e+01   2.2708601e-02
   1.0090000e+01   2.2708609e-02
   1.0100000e+01   2.2708616e-02
   1.0110000e+01   2.2708624e-02
   1.0120000e+01   2.2708631e-02
   1.0130000e+01   2.2708638e-02
   1.0140000e+01   2.2708645e-02
   1.0150000e+01   2.2708652e-02
   1.0160000e+01   2.2708659e-02
   1.0170000e+01   2.2708666e-02
   1.0180000e+01   2.2708672e-02
   1.0190000e+01   2.2708679e-02
   1.0200000e+01   2.2708685e-02
   1.0210000e+01   2.2708692e-02
   1.0220000e+01   2.2708698e-02
   1.0230000e+01   2.2708704e-02
   1.0240000e+01   2.2708711e-02
   1.0250000e+01   2.2708717e-02
   1.0260000e+01   2.2708723e-02
   1.0270000e+01   2.2708729e-02
   1.0280000e+01   2.2708734e-02
   1.0290000e+01   2.2708740e-02
   1.0300000e+01   2.2708746e-02
   1.0310000e+01   2.2708752e-02
   1.0320000e+01   2.2708757e-02
   1.0330000e+01   2.2708763e-02
   1.0340000e+01   2.2708768e-02
   1.0350000e+01   2.2708773e-02
   1.0360000e+01   2.2708778e-02
   1.0370000e+01   2.2708784e-02
   1.0380000e+01   2.2708789e-02
   1.0390000e+01   2.2708794e-02
   1.0400000e+01   2.2708799e-02
   1.0410000e+01   2.2708804e-02
   1.0420000e+01   2.2708808e-02
   1.0430000e+01   2.2708813e-02
   1.0440000e+01   2.2708818e-02
   1.0450000e+01   2.2708823e-02
   1.0460000e+01   2.2708827e-02
   1.0470000e+01   2.2708832e-02
   1.0480000e+01   2.2708836e-02
   1.0490000e+01   2.2708840e-02
   1.0500000e+01   2.2708845e-02
   1.0510000e+01   2.2708849e-02
   1.0520000e+01   2.2708853e-02
   1.0530000e+01   2.2708857e-02
   1.0540000e+01   2.2708862e-02
   1.0550000e+01   2.2708866e-02
   1.0560000e+01   2.2708870e-02
   1.0570000e+01   2.2708874e-02
   1.0580000e+01   2.2708877e-02
   1.0590000e+01   2.2708881e-02
   1.0600000e+01   2.2708885e-02
   1.0610000e+01   2.2708889e-02
   1.0620000e+01   2.2708893e-02
   1.0630000e+01   2.2708896e-02
   1.0640000e+01   2.2708900e-02
   1.0650000e+01   2.2708903e-02
   1.0660000e+01   2.2708907e-02
   1.0670000e+01   2.2708910e-02
   1.0680000e+01   2.2708914e-02
   1.0690000e+01   2.2708917e-02
   1.0700000e+01   2.2708920e-02
   1.0710000e+01   2.2708924e-02
   1.0720000e+01   2.2708927e-02
   1.0730000e+01   2.2708930e-02
   1.0740000e+01   2.2708933e-02
   1.0750000e+01   2.2708936e-02
   1.0760000e+01   2.2708939e-02
   1.0770000e+01   2.2708942e-02
   1.0780000e+01   2.2708945e-02
   1.0790000e+01   2.2708948e-02
   1.0800000e+01   2.2708951e-02
   1.0810000e+01   2.2708954e-02
   1.0820000e+01   2.2708957e-02
   1.0830000e+01   2.2708959e-02
   1.0840000e+01   2.2708962e-02
   1.0850000e+01   2.2708965e-02
   1.0860000e+01   2.2708968e-02
   1.0870000e+01   2.2708970e-02
   1.0880000e+01   2.2708973e-02
   1.0890000e+01   2.2708975e-02
   1.0900000e+01   2.2708978e-02
   1.0910000e+01   2.2708980e-02
   1.0920000e+01   2.2708983e-02
   1.0930000e+01   2.2708985e-02
   1.0940000e+01   2.2708988e-02
   1.0950000e+01   2.2708990e-02
   1.0960000e+01   2.2708992e-02
   1.0970000e+01   2.2708995e-02
   1.0980000e+01   2.2708997e-02
   1.0990000e+01   2.2708999e-02
   1.1000000e+01   2.2709001e-02
   1.1010000e+01   2.2709003e-02
   1.1020000e+01   2.2709006e-02
   1.1030000e+01   2.2709008e-02
   1.1040000e+01   2.2709010e-02
   1.1050000e+01   2.2709012e-02
   1.1060000e+01   2.2709014e-02
   1.1070000e+01   2.2709016e-02
   1.1080000e+01   2.2709018e-02
   1.1090000e+01   2.2709020e-02
   1.1100000e+01   2.2709022e-02
   1.1110000e+01   2.2709024e-02
   1.1120000e+01   2.2709026e-02
   1.1130000e+01   2.2709027e-02
   1.1140000e+01   2.2709029e-02
   1.1150000e+01   2.2709031e-02
   1.1160000e+01   2.2709033e-02
   1.1170000e+01   2.2709035e-02
   1.1180000e+01   2.2709036e-02
   1.1190000e+01   2.2709038e-02
   1.1200000e+01   2.2709040e-02
   1.1210000e+01   2.2709041e-02
   1.1220000e+01   2.2709043e-02
   1.1230000e+01   2.2709045e-02
   1.1240000e+01   2.2709046e-02
   1.1250000e+01   2.2709048e-02
   1.1260000e+01   2.2709049e-02
   1.1270000e+01   2.2709051e-02
   1.1280000e+01   2.2709052e-02
   1.1290000e+01   2.2709054e-02
   1.1300000e+01   2.2709055e-02
   1.1310000e+01   2.2709057e-02
   1.1320000e+01   2.2709058e-02
   1.1330000e+01   2.2709060e-02
   1.1340000e+01   2.2709061e-02
   1.1350000e+01   2.2709062e-02
   1.1360000e+01   2.2709064e-02
   1.1370000e+01   2.2709065e-02
   1.1380000e+01   2.2709066e-02
   1.1390000e+01   2.2709068e-02
   1.1400000e+01   2.2709069e-02
   1.1410000e+01   2.2709070e-02
   1.1420000e+01   2.2709071e-02
   1.1430000e+01   2.2709073e-02
   1.1440000e+01   2.2709074e-02
   1.1450000e+01   2.2709075e-02
   1.1460000e+01   2.2709076e-02
   1.1470000e+01   2.2709077e-02
   1.1480000e+01   2.2709079e-02
   1.1490000e+01   2.2709080e-02
   1.1500000e+01   2.2709081e-02
   1.1510000e+01   2.2709082e-02
   1.1520000e+01   2.2709083e-02
   1.1530000e+01   2.2709084e-02
   1.1540000e+01   2.2709085e-02
   1.1550000e+01   2.2709086e-02
   1.1560000e+01   2.2709087e-02
   1.1570000e+01   2.2709088e-02
   1.1580000e+01   2.2709089e-02
   1.1590000e+01   2.2709090e-02
   1.1600000e+01   2.2709091e-02
   1.1610000e+01   2.2709092e-02
   1.1620000e+01   2.2709093e-02
   1.1630000e+01   2.2709094e-02
   1.1640000e+01   2.2709095e-02
   1.1650000e+01   2.2709096e-02
   1.1660000e+01   2.2709097e-02
   1.1670000e+01   2.2709098e-02
   1.1680000e+01   2.2709099e-02
   1.1690000e+01   2.2709099e-02
   1.1700000e+01   2.2709100e-02
   1.1710000e+01   2.2709101e-02
   1.1720000e+01   2.2709102e-02
   1.1730000e+01   2.2709103e-02
   1.1740000e+01   2.2709104e-02
   1.1750000e+01   2.2709104e-02
   1.1760000e+01   2.2709105e-02
   1.1770000e+01   2.2709106e-02
   1.1780000e+01   2.2709107e-02
   1.1790000e+01   2.2709107e-02
   1.1800000e+01   2.2709108e-02
   1.1810000e+01   2.2709109e-02
   1.1820000e+01   2.2709110e-02
   1.1830000e+01   2.2709110e-02
   1.1840000e+01   2.2709111e-02
   1.1850000e+01   2.2709112e-02
   1.1860000e+01   2.2709112e-02
   1.1870000e+01   2.2709113e-02
   1.1880000e+01   2.2709114e-02
   1.1890000e+01   2.2709114e-02
   1.1900000e+01   2.2709115e-02
   1.1910000e+01   2.2709116e-02
   1.1920000e+01   2.2709116e-02
   1.1930000e+01   2.2709117e-02
   1.1940000e+01   2.2709118e-02
   1.1950000e+01   2.2709118e-02
   1.1960000e+01   2.2709119e-02
   1.1970000e+01   2.2709119e-02
   1.1980000e+01   2.2709120e-02
   1.1990000e+01   2.2709121e-02
   1.2000000e+01   2.2709121e-02
   1.2010000e+01   2.2709122e-02
   1.2020000e+01   2.2709122e-02
   1.2030000e+01   2.2709123e-02
   1.2040000e+01   2.2709123e-02
   1.2050000e+01   2.2709124e-02
   1.2060000e+01   2.2709124e-02
   1.2070000e+01   2.2709125e-02
   1.2080000e+01   2.2709125e-02
   1.2090000e+01   2.2709126e-02
   1.2100000e+01   2.2709126e-02
   1.2110000e+01   2.2709127e-02
   1.2120000e+01   2.2709127e-02
   1.2130000e+01   2.2709128e-02
   1.2140000e+01   2.2709128e-02
   1.2150000e+01   2.2709129e-02
   1.2160000e+01   2.2709129e-02
   1.2170000e+01   2.2709130e-02
   1.2180000e+01   2.2709130e-02
   1.2190000e+01   2.2709131e-02
   1.2200000e+01   2.2709131e-02
   1.2210000e+01   2.2709132e-02
   1.2220000e+01   2.2709132e-02
   1.2230000e+01   2.2709132e-02
   1.2240000e+01   2.2709133e-02
   1.2250000e+01   2.2709133e-02
   1.2260000e+01   2.2709134e-02
   1.2270000e+01   2.2709134e-02
   1.2280000e+01   2.2709134e-02
   1.2290000e+01   2.2709135e-02
   1.2300000e+01   2.2709135e-02
   1.2310000e+01   2.2709135e-02
   1.2320000e+01   2.2709136e-02
   1.2330000e+01   2.2709136e-02
   1.2340000e+01   2.2709137e-02
   1.2350000e+01   2.2709137e-02
   1.2360000e+01   2.2709137e-02
   1.2370000e+01   2.2709138e-02
   1.2380000e+01   2.2709138e-02
   1.2390000e+01   2.2709138e-02
   1.2400000e+01   2.2709139e-02
   1.2410000e+01   2.2709139e-02
   1.2420000e+01   2.2709139e-02
   1.2430000e+01   2.2709140e-02
   1.2440000e+01   2.2709140e-02
   1.2450000e+01   2.2709140e-02
   1.2460000e+01   2.2709141e-02
   1.2470000e+01   2.2709141e-02
   1.2480000e+01   2.2709141e-02
   1.2490000e+01   2.2709141e-02
   1.2500000e+01   2.2709142e-02
   1.2510000e+01   2.2709142e-02
   1.2520000e+01   2.2709142e-02
   1.2530000e+01   2.2709143e-02
   1.2540000e+01   2.2709143e-02
   1.2550000e+01   2.2709143e-02
   1.2560000e+01   2.2709143e-02
   1.2570000e+01   2.2709144e-02
   1.2580000e+01   2.2709144e-02
   1.2590000e+01   2.2709144e-02
   1.2600000e+01   2.2709144e-02
   1.2610000e+01   2.2709145e-02
   1.2620000e+01   2.2709145e-02
   1.2630000e+01   2.2709145e-02
   1.2640000e+01   2.2709145e-02
   1.2650000e+01   2.2709146e-02
   1.2660000e+01   2.2709146e-02
   1.2670000e+01   2.2709146e-02
   1.2680000e+01   2.2709146e-02
   1.2690000e+01   2.2709147e-02
   1.2700000e+01   2.2709147e-02
   1.2710000e+01   2.2709147e-02
   1.2720000e+01   2.2709147e-02
   1.2730000e+01   2.2709147e-02
   1.2740000e+01   2.2709148e-02
   1.2750000e+01   2.2709148e-02
   1.2760000e+01   2.2709148e-02
   1.2770000e+01   2.2709148e-02
   1.2780000e+01   2.2709148e-02
   1.2790000e+01   2.2709149e-02
   1.2800000e+01   2.2709149e-02
   1.2810000e+01   2.2709149e-02
   1.2820000e+01   2.2709149e-02
   1.2830000e+01   2.2709149e-02
   1.2840000e+01   2.2709150e-02
   1.2850000e+01   2.2709150e-02
   1.2860000e+01   2.2709150e-02
   1.2870000e+01   2.2709150e-02
   1.2880000e+01   2.2709150e-02
   1.2890000e+01   2.2709150e-02
   1.2900000e+01   2.2709151e-02
   1.2910000e+01   2.2709151e-02
   1.2920000e+01   2.2709151e-02
   1.2930000e+01   2.2709151e-02
   1.2940000e+01   2.2709151e-02
   1.2950000e+01   2.2709151e-02
   1.2960000e+01   2.2709152e-02
   1.2970000e+01   2.2709152e-02
   1.2980000e+01   2.2709152e-02
   1.2990000e+01   2.2709152e-02
   1.3000000e+01   2.2709152e-02
   1.3010000e+01   2.2709152e-02
   1.3020000e+01   2.2709152e-02
   1.3030000e+01   2.2709153e-02
   1.3040000e+01   2.2709153e-02
   1.3050000e+01   2.2709153e-02
   1.3060000e+01   2.2709153e-02
   1.3070000e+01   2.2709153e-02
   1.3080000e+01   2.2709153e-02
   1.3090000e+01   2.2709153e-02
   1.3100000e+01   2.2709154e-02
   1.3110000e+01   2.2709154e-02
   1.3120000e+01   2.2709154e-02
   1.3130000e+01   2.2709154e-02
   1.3140000e+01   2.2709154e-02
   1.3150000e+01   2.2709154e-02
   1.3160000e+01   2.2709154e-02
   1.3170000e+01   2.2709154e-02
   1.3180000e+01   2.2709154e-02
   1.3190000e+01   2.2709155e-02
   1.3200000e+01   2.2709155e-02
   1.3210000e+01   2.2709155e-02
   1.3220000e+01   2.2709155e-02
   1.3230000e+01   2.2709155e-02
   1.3240000e+01   2.2709155e-02
   1.3250000e+01   2.2709155e-02
   1.3260000e+01   2.2709155e-02
   1.3270000e+01   2.2709155e-02
   1.3280000e+01   2.2709156e-02
   1.3290000e+01   2.2709156e-02
   1.3300000e+01   2.2709156e-02
   1.3310000e+01   2.2709156e-02
   1.3320000e+01   2.2709156e-02
   1.3330000e+01   2.2709156e-02
   1.3340000e+01   2.2709156e-02
   1.3350000e+01   2.2709156e-02
   1.3360000e+01   2.2709156e-02
   1.3370000e+01   2.2709156e-02
   1.3380000e+01   2.2709156e-02
   1.3390000e+01   2.2709157e-02
   1.3400000e+01   2.2709157e-02
   1.3410000e+01   2.2709157e-02
   1.3420000e+01   2.2709157e-02
   1.3430000e+01   2.2709157e-02
   1.3440000e+01   2.2709157e-02
   1.3450000e+01   2.2709157e-02
   1.3460000e+01   2.2709157e-02
   1.3470000e+01   2.2709157e-02
   1.3480000e+01   2.2709157e-02
   1.3490000e+01   2.2709157e-02
   1.3500000e+01   2.2709157e-02
   1.3510000e+01   2.2709158e-02
   1.3520000e+01   2.2709158e-02
   1.3530000e+01   2.2709158e-02
   1.3540000e+01   2.2709158e-02
   1.3550000e+01   2.2709158e-02
   1.3560000e+01   2.2709158e-02
   1.3570000e+01   2.2709158e-02
   1.3580000e+01   2.2709158e-02
   1.3590000e+01   2.2709158e-02
   1.3600000e+01   2.2709158e-02
   1.3610000e+01   2.2709158e-02
   1.3620000e+01   2.2709158e-02
   1.3630000e+01   2.2709158e-02
   1.3640000e+01   2.2709158e-02
   1.3650000e+01   2.2709158e-02
   1.3660000e+01   2.2709159e-02
   1.3670000e+01   2.2709159e-02
   1.3680000e+01   2.2709159e-02
   1.3690000e+01   2.2709159e-02
   1.3700000e+01   2.2709159e-02
   1.3710000e+01   2.2709159e-02
   1.3720000e+01   2.2709159e-02
   1.3730000e+01   2.2709159e-02
   1.3740000e+01   2.2709159e-02
   1.3750000e+01   2.2709159e-02
   1.3760000e+01   2.2709159e-02
   1.3770000e+01   2.2709159e-02
   1.3780000e+01   2.2709159e-02
   1.3790000e+01   2.2709159e-02
   1.3800000e+01   2.2709159e-02
   1.3810000e+01   2.2709159e-02
   1.3820000e+01   2.2709159e-02
   1.3830000e+01   2.2709159e-02
   1.3840000e+01   2.2709159e-02
   1.3850000e+01   2.2709160e-02
   1.3860000e+01   2.2709160e-02
   1.3870000e+01   2.2709160e-02
   1.3880000e+01   2.2709160e-02
   1.3890000e+01   2.2709160e-02
   1.3900000e+01   2.2709160e-02
   1.3910000e+01   2.2709160e-02
   1.3920000e+01   2.2709160e-02
   1.3930000e+01   2.2709160e-02
   1.3940000e+01   2.2709160e-02
   1.3950000e+01   2.2709160e-02
   1.3960000e+01   2.2709160e-02
   1.3970000e+01   2.2709160e-02
   1.3980000e+01   2.2709160e-02
   1.3990000e+01   2.2709160e-02
   1.4000000e+01   2.2709160e-02
   1.4010000e+01   2.2709160e-02
   1.4020000e+01   2.2709160e-02
   1.4030000e+01   2.2709160e-02
   1.4040000e+01   2.2709160e-02
   1.4050000e+01   2.2709160e-02
   1.4060000e+01   2.2709160e-02
   1.4070000e+01   2.2709160e-02
   1.4080000e+01   2.2709160e-02
   1.4090000e+01   2.2709160e-02
   1.4100000e+01   2.2709160e-02
   1.4110000e+01   2.2709161e-02
   1.4120000e+01   2.2709161e-02
   1.4130000e+01   2.2709161e-02
   1.4140000e+01   2.2709161e-02
   1.4150000e+01   2.2709161e-02
   1.4160000e+01   2.2709161e-02
   1.4170000e+01   2.2709161e-02
   1.4180000e+01   2.2709161e-02
   1.4190000e+01   2.2709161e-02
   1.4200000e+01   2.2709161e-02
   1.4210000e+01   2.2709161e-02
   1.4220000e+01   2.2709161e-02
   1.4230000e+01   2.2709161e-02
   1.4240000e+01   2.2709161e-02
   1.4250000e+01   2.2709161e-02
   1.4260000e+01   2.2709161e-02
   1.4270000e+01   2.2709161e-02
   1.4280000e+01   2.2709161e-02
   1.4290000e+01   2.2709161e-02
   1.4300000e+01   2.2709161e-02
   1.4310000e+01   2.2709161e-02
   1.4320000e+01   2.2709161e-02
   1.4330000e+01   2.2709161e-02
   1.4340000e+01   2.2709161e-02
   1.4350000e+01   2.2709161e-02
   1.4360000e+01   2.2709161e-02
   1.4370000e+01   2.2709161e-02
   1.4380000e+01   2.2709161e-02
   1.4390000e+01   2.2709161e-02
   1.4400000e+01   2.2709161e-02
   1.4410000e+01   2.2709161e-02
   1.4420000e+01   2.2709161e-02
   1.4430000e+01   2.2709161e-02
   1.4440000e+01   2.2709161e-02
   1.4450000e+01   2.2709161e-02
   1.4460000e+01   2.2709161e-02
   1.4470000e+01   2.2709161e-02
   1.4480000e+01   2.2709161e-02
   1.4490000e+01   2.2709161e-02
   1.4500000e+01   2.2709161e-02
   1.4510000e+01   2.2709162e-02
   1.4520000e+01   2.2709162e-02
   1.4530000e+01   2.2709162e-02
   1.4540000e+01   2.2709162e-02
   1.4550000e+01   2.2709162e-02
   1.4560000e+01   2.2709162e-02
   1.4570000e+01   2.2709162e-02
   1.4580000e+01   2.2709162e-02
   1.4590000e+01   2.2709162e-02
   1.4600000e+01   2.2709162e-02
   1.4610000e+01   2.2709162e-02
   1.4620000e+01   2.2709162e-02
   1.4630000e+01   2.2709162e-02
   1.4640000e+01   2.2709162e-02
   1.4650000e+01   2.2709162e-02
   1.4660000e+01   2.2709162e-02
   1.4670000e+01   2.2709162e-02
   1.4680000e+01   2.2709162e-02
   1.4690000e+01   2.2709162e-02
   1.4700000e+01   2.2709162e-02
   1.4710000e+01   2.2709162e-02
   1.4720000e+01   2.2709162e-02
   1.4730000e+01   2.2709162e-02
   1.4740000e+01   2.2709162e-02
   1.4750000e+01   2.2709162e-02
   1.4760000e+01   2.2709162e-02
   1.4770000e+01   2.2709162e-02
   1.4780000e+01   2.2709162e-02
   1.4790000e+01   2.2709162e-02
   1.4800000e+01   2.2709162e-02
   1.4810000e+01   2.2709162e-02
   1.4820000e+01   2.2709162e-02
   1.4830000e+01   2.2709162e-02
   1.4840000e+01   2.2709162e-02
   1.4850000e+01   2.2709162e-02
   1.4860000e+01   2.2709162e-02
   1.4870000e+01   2.2709162e-02
   1.4880000e+01   2.2709162e-02
   1.4890000e+01   2.2709162e-02
   1.4900000e+01   2.2709162e-02
   1.4910000e+01   2.2709162e-02
   1.4920000e+01   2.2709162e-02
   1.4930000e+01   2.2709162e-02
   1.4940000e+01   2.2709162e-02
   1.4950000e+01   2.2709162e-02
   1.4960000e+01   2.2709162e-02
   1.4970000e+01   2.2709162e-02
   1.4980000e+01   2.2709162e-02
   1.4990000e+01   2.2709162e-02
   1.5000000e+01   2.2709162e-02
   1.5010000e+01   2.2709162e-02
   1.5020000e+01   2.2709162e-02
   1.5030000e+01   2.2709162e-02
   1.5040000e+01   2.2709162e-02
   1.5050000e+01   2.2709162e-02
   1.5060000e+01   2.2709162e-02
   1.5070000e+01   2.2709162e-02
   1.5080000e+01   2.2709162e-02
   1.5090000e+01   2.2709162e-02
   1.5100000e+01   2.2709162e-02
   1.5110000e+01   2.2709162e-02
   1.5120000e+01   2.2709162e-02
   1.5130000e+01   2.2709162e-02
   1.5140000e+01   2.2709162e-02
   1.5150000e+01   2.2709162e-02
   1.5160000e+01   2.2709162e-02
   1.5170000e+01   2.2709162e-02
   1.5180000e+01   2.2709162e-02
   1.5190000e+01   2.2709162e-02
   1.5200000e+01   2.2709162e-02
   1.5210000e+01   2.2709162e-02
   1.5220000e+01   2.2709162e-02
   1.5230000e+01   2.2709162e-02
   1.5240000e+01   2.2709162e-02
   1.5250000e+01   2.2709162e-02
   1.5260000e+01   2.2709162e-02
   1.5270000e+01   2.2709162e-02
   1.5280000e+01   2.2709162e-02
   1.5290000e+01   2.2709162e-02
   1.5300000e+01   2.2709162e-02
   1.5310000e+01   2.2709162e-02
   1.5320000e+01   2.2709162e-02
   1.5330000e+01   2.2709162e-02
   1.5340000e+01   2.2709162e-02
   1.5350000e+01   2.2709162e-02
   1.5360000e+01   2.2709162e-02
   1.5370000e+01   2.2709162e-02
   1.5380000e+01   2.2709162e-02
   1.5390000e+01   2.2709162e-02
   1.5400000e+01   2.2709162e-02
   1.5410000e+01   2.2709162e-02
   1.5420000e+01   2.2709163e-02
   1.5430000e+01   2.2709163e-02
   1.5440000e+01   2.2709163e-02
   1.5450000e+01   2.2709163e-02
   1.5460000e+01   2.2709163e-02
   1.5470000e+01   2.2709163e-02
   1.5480000e+01   2.2709163e-02
   1.5490000e+01   2.2709163e-02
   1.5500000e+01   2.2709163e-02
   1.5510000e+01   2.2709163e-02
   1.5520000e+01   2.2709163e-02
   1.5530000e+01   2.2709163e-02
   1.5540000e+01   2.2709163e-02
   1.5550000e+01   2.2709163e-02
   1.5560000e+01   2.2709163e-02
   1.5570000e+01   2.2709163e-02
   1.5580000e+01   2.2709163e-02
   1.5590000e+01   2.2709163e-02
   1.5600000e+01   2.2709163e-02
   1.5610000e+01   2.2709163e-02
   1.5620000e+01   2.2709163e-02
   1.5630000e+01   2.2709163e-02
   1.5640000e+01   2.2709163e-02
   1.5650000e+01   2.2709163e-02
   1.5660000e+01   2.2709163e-02
   1.5670000e+01   2.2709163e-02
   1.5680000e+01   2.2709163e-02
   1.5690000e+01   2.2709163e-02
   1.5700000e+01   2.2709163e-02
   1.5710000e+01   2.2709163e-02
   1.5720000e+01   2.2709163e-02
   1.5730000e+01   2.2709163e-02
   1.5740000e+01   2.2709163e-02
   1.5750000e+01   2.2709163e-02
   1.5760000e+01   2.2709163e-02
   1.5770000e+01   2.2709163e-02
   1.5780000e+01   2.2709163e-02
   1.5790000e+01   2.2709163e-02
   1.5800000e+01   2.2709163e-02
   1.5810000e+01   2.2709163e-02
   1.5820000e+01   2.2709163e-02
   1.5830000e+01   2.2709163e-02
   1.5840000e+01   2.2709163e-02
   1.5850000e+01   2.2709163e-02
   1.5860000e+01   2.2709163e-02
   1.5870000e+01   2.2709163e-02
   1.5880000e+01   2.2709163e-02
   1.5890000e+01   2.2709163e-02
   1.5900000e+01   2.2709163e-02
   1.5910000e+01   2.2709163e-02
   1.5920000e+01   2.2709163e-02
   1.5930000e+01   2.2709163e-02
   1.5940000e+01   2.2709163e-02
   1.5950000e+01   2.2709163e-02
   1.5960000e+01   2.2709163e-02
   1.5970000e+01   2.2709163e-02
   1.5980000e+01   2.2709163e-02
   1.5990000e+01   2.2709163e-02
   1.6000000e+01   2.2709163e-02
   1.6010000e+01   2.2709163e-02
   1.6020000e+01   2.2709163e-02
   1.6030000e+01   2.2709163e-02
   1.6040000e+01   2.2709163e-02
   1.6050000e+01   2.2709163e-02
   1.6060000e+01   2.2709163e-02
   1.6070000e+01   2.2709163e-02
   1.6080000e+01   2.2709163e-02
   1.6090000e+01   2.2709163e-02
   1.6100000e+01   2.2709163e-02
   1.6110000e+01   2.2709163e-02
   1.6120000e+01   2.2709163e-02
   1.6130000e+01   2.2709163e-02
   1.6140000e+01   2.2709163e-02
   1.6150000e+01   2.2709163e-02
   1.6160000e+01   2.2709163e-02
   1.6170000e+01   2.2709163e-02
   1.6180000e+01   2.2709163e-02
   1.6190000e+01   2.2709163e-02
   1.6200000e+01   2.2709163e-02
   1.6210000e+01   2.2709163e-02
   1.6220000e+01   2.2709163e-02
   1.6230000e+01   2.2709163e-02
   1.6240000e+01   2.2709163e-02
   1.6250000e+01   2.2709163e-02
   1.6260000e+01   2.2709163e-02
   1.6270000e+01   2.2709163e-02
   1.6280000e+01   2.2709163e-02
   1.6290000e+01   2.2709163e-02
   1.6300000e+01   2.2709163e-02
   1.6310000e+01   2.2709163e-02
   1.6320000e+01   2.2709163e-02
   1.6330000e+01   2.2709163e-02
   1.6340000e+01   2.2709163e-02
   1.6350000e+01   2.2709163e-02
   1.6360000e+01   2.2709163e-02
   1.6370000e+01   2.2709163e-02
   1.6380000e+01   2.2709163e-02
   1.6390000e+01   2.2709163e-02
   1.6400000e+01   2.2709163e-02
   1.6410000e+01   2.2709163e-02
   1.6420000e+01   2.2709163e-02
   1.6430000e+01   2.2709163e-02
   1.6440000e+01   2.2709163e-02
   1.6450000e+01   2.2709163e-02
   1.6460000e+01   2.2709163e-02
   1.6470000e+01   2.2709163e-02
   1.6480000e+01   2.2709163e-02
   1.6490000e+01   2.2709163e-02
   1.6500000e+01   2.2709163e-02
   1.6510000e+01   2.2709163e-02
   1.6520000e+01   2.2709163e-02
   1.6530000e+01   2.2709163e-02
   1.6540000e+01   2.2709163e-02
   1.6550000e+01   2.2709163e-02
   1.6560000e+01   2.2709163e-02
   1.6570000e+01   2.2709163e-02
   1.6580000e+01   2.2709163e-02
   1.6590000e+01   2.2709163e-02
   1.6600000e+01   2.2709163e-02
   1.6610000e+01   2.2709163e-02
   1.6620000e+01   2.2709163e-02
   1.6630000e+01   2.2709163e-02
   1.6640000e+01   2.2709163e-02
   1.6650000e+01   2.2709163e-02
   1.6660000e+01   2.2709163e-02
   1.6670000e+01   2.2709163e-02
   1.6680000e+01   2.2709163e-02
   1.6690000e+01   2.2709163e-02
   1.6700000e+01   2.2709163e-02
   1.6710000e+01   2.2709163e-02
   1.6720000e+01   2.2709163e-02
   1.6730000e+01   2.2709163e-02
   1.6740000e+01   2.2709163e-02
   1.6750000e+01   2.2709163e-02
   1.6760000e+01   2.2709163e-02
   1.6770000e+01   2.2709163e-02
   1.6780000e+01   2.2709163e-02
   1.6790000e+01   2.2709163e-02
   1.6800000e+01   2.2709163e-02
   1.6810000e+01   2.2709163e-02
   1.6820000e+01   2.2709163e-02
   1.6830000e+01   2.2709163e-02
   1.6840000e+01   2.2709163e-02
   1.6850000e+01   2.2709163e-02
   1.6860000e+01   2.2709163e-02
   1.6870000e+01   2.2709163e-02
   1.6880000e+01   2.2709163e-02
   1.6890000e+01   2.2709163e-02
   1.6900000e+01   2.2709163e-02
   1.6910000e+01   2.2709163e-02
   1.6920000e+01   2.2709163e-02
   1.6930000e+01   2.2709163e-02
   1.6940000e+01   2.2709163e-02
   1.6950000e+01   2.2709163e-02
   1.6960000e+01   2.2709163e-02
   1.6970000e+01   2.2709163e-02
   1.6980000e+01   2.2709163e-02
   1.6990000e+01   2.2709163e-02
   1.7000000e+01   2.2709163e-02
   1.7010000e+01   2.2709163e-02
   1.7020000e+01   2.2709163e-02
   1.7030000e+01   2.2709163e-02
   1.7040000e+01   2.2709163e-02
   1.7050000e+01   2.2709163e-02
   1.7060000e+01   2.2709163e-02
   1.7070000e+01   2.2709163e-02
   1.7080000e+01   2.2709163e-02
   1.7090000e+01   2.2709163e-02
   1.7100000e+01   2.2709163e-02
   1.7110000e+01   2.2709163e-02
   1.7120000e+01   2.2709163e-02
   1.7130000e+01   2.2709163e-02
   1.7140000e+01   2.2709163e-02
   1.7150000e+01   2.2709163e-02
   1.7160000e+01   2.2709163e-02
   1.7170000e+01   2.2709163e-02
   1.7180000e+01   2.2709163e-02
   1.7190000e+01   2.2709163e-02
   1.7200000e+01   2.2709163e-02
   1.7210000e+01   2.2709163e-02
   1.7220000e+01   2.2709163e-02
   1.7230000e+01   2.2709163e-02
   1.7240000e+01   2.2709163e-02
   1.7250000e+01   2.2709163e-02
   1.7260000e+01   2.2709163e-02
   1.7270000e+01   2.2709163e-02
   1.7280000e+01   2.2709163e-02
   1.7290000e+01   2.2709163e-02
   1.7300000e+01   2.2709163e-02
   1.7310000e+01   2.2709163e-02
   1.7320000e+01   2.2709163e-02
   1.7330000e+01   2.2709163e-02
   1.7340000e+01   2.2709163e-02
   1.7350000e+01   2.2709163e-02
   1.7360000e+01   2.2709163e-02
   1.7370000e+01   2.2709163e-02
   1.7380000e+01   2.2709163e-02
   1.7390000e+01   2.2709163e-02
   1.7400000e+01   2.2709163e-02
   1.7410000e+01   2.2709163e-02
   1.7420000e+01   2.2709163e-02
   1.7430000e+01   2.2709163e-02
   1.7440000e+01   2.2709163e-02
   1.7450000e+01   2.2709163e-02
   1.7460000e+01   2.2709163e-02
   1.7470000e+01   2.2709163e-02
   1.7480000e+01   2.2709163e-02
   1.7490000e+01   2.2709163e-02
   1.7500000e+01   2.2709163e-02
   1.7510000e+01   2.2709163e-02
   1.7520000e+01   2.2709163e-02
   1.7530000e+01   2.2709163e-02
   1.7540000e+01   2.2709163e-02
   1.7550000e+01   2.2709163e-02
   1.7560000e+01   2.2709163e-02
   1.7570000e+01   2.2709163e-02
   1.7580000e+01   2.2709163e-02
   1.7590000e+01   2.2709163e-02
   1.7600000e+01   2.2709163e-02
   1.7610000e+01   2.2709163e-02
   1.7620000e+01   2.2709163e-02
   1.7630000e+01   2.2709163e-02
   1.7640000e+01   2.2709163e-02
   1.7650000e+01   2.2709163e-02
   1.7660000e+01   2.2709163e-02
   1.7670000e+01   2.2709163e-02
   1.7680000e+01   2.2709163e-02
   1.7690000e+01   2.2709163e-02
   1.7700000e+01   2.2709163e-02
   1.7710000e+01   2.2709163e-02
   1.7720000e+01   2.2709163e-02
   1.7730000e+01   2.2709163e-02
   1.7740000e+01   2.2709163e-02
   1.7750000e+01   2.2709163e-02
   1.7760000e+01   2.2709163e-02
   1.7770000e+01   2.2709163e-02
   1.7780000e+01   2.2709163e-02
   1.7790000e+01   2.2709163e-02
   1.7800000e+01   2.2709163e-02
   1.7810000e+01   2.2709163e-02
   1.7820000e+01   2.2709163e-02
   1.7830000e+01   2.2709163e-02
   1.7840000e+01   2.2709163e-02
   1.7850000e+01   2.2709163e-02
   1.7860000e+01   2.2709163e-02
   1.7870000e+01   2.2709163e-02
   1.7880000e+01   2.2709163e-02
   1.7890000e+01   2.2709163e-02
   1.7900000e+01   2.2709163e-02
   1.7910000e+01   2.2709163e-02
   1.7920000e+01   2.2709163e-02
   1.7930000e+01   2.2709163e-02
   1.7940000e+01   2.2709163e-02
   1.7950000e+01   2.2709163e-02
   1.7960000e+01   2.2709163e-02
   1.7970000e+01   2.2709163e-02
   1.7980000e+01   2.2709163e-02
   1.7990000e+01   2.2709163e-02
   1.8000000e+01   2.2709163e-02
   1.8010000e+01   2.2709163e-02
   1.8020000e+01   2.2709163e-02
   1.8030000e+01   2.2709163e-02
   1.8040000e+01   2.2709163e-02
   1.8050000e+01   2.2709163e-02
   1.8060000e+01   2.2709163e-02
   1.8070000e+01   2.2709163e-02
   1.8080000e+01   2.2709163e-02
   1.8090000e+01   2.2709163e-02
   1.8100000e+01   2.2709163e-02
   1.8110000e+01   2.2709163e-02
   1.8120000e+01   2.2709163e-02
   1.8130000e+01   2.2709163e-02
   1.8140000e+01   2.2709163e-02
   1.8150000e+01   2.2709163e-02
   1.8160000e+01   2.2709163e-02
   1.8170000e+01   2.2709163e-02
   1.8180000e+01   2.2709163e-02
   1.8190000e+01   2.2709163e-02
   1.8200000e+01   2.2709163e-02
   1.8210000e+01   2.2709163e-02
   1.8220000e+01   2.2709163e-02
   1.8230000e+01   2.2709163e-02
   1.8240000e+01   2.2709163e-02
   1.8250000e+01   2.2709163e-02
   1.8260000e+01   2.2709163e-02
   1.8270000e+01   2.2709163e-02
   1.8280000e+01   2.2709163e-02
   1.8290000e+01   2.2709163e-02
   1.8300000e+01   2.2709163e-02
   1.8310000e+01   2.2709163e-02
   1.8320000e+01   2.2709163e-02
   1.8330000e+01   2.2709163e-02
   1.8340000e+01   2.2709163e-02
   1.8350000e+01   2.2709163e-02
   1.8360000e+01   2.2709163e-02
   1.8370000e+01   2.2709163e-02
   1.8380000e+01   2.2709163e-02
   1.8390000e+01   2.2709163e-02
   1.8400000e+01   2.2709163e-02
   1.8410000e+01   2.2709163e-02
   1.8420000e+01   2.2709163e-02
   1.8430000e+01   2.2709163e-02
   1.8440000e+01   2.2709163e-02
   1.8450000e+01   2.2709163e-02
   1.8460000e+01   2.2709163e-02
   1.8470000e+01   2.2709163e-02
   1.8480000e+01   2.2709163e-02
   1.8490000e+01   2.2709163e-02
   1.8500000e+01   2.2709163e-02
   1.8510000e+01   2.2709163e-02
   1.8520000e+01   2.2709163e-02
   1.8530000e+01   2.2709163e-02
   1.8540000e+01   2.2709163e-02
   1.8550000e+01   2.2709163e-02
   1.8560000e+01   2.2709163e-02
   1.8570000e+01   2.2709163e-02
   1.8580000e+01   2.2709163e-02
   1.8590000e+01   2.2709163e-02
   1.8600000e+01   2.2709163e-02
   1.8610000e+01   2.2709163e-02
   1.8620000e+01   2.2709163e-02
   1.8630000e+01   2.2709163e-02
   1.8640000e+01   2.2709163e-02
   1.8650000e+01   2.2709163e-02
   1.8660000e+01   2.2709163e-02
   1.8670000e+01   2.2709163e-02
   1.8680000e+01   2.2709163e-02
   1.8690000e+01   2.2709163e-02
   1.8700000e+01   2.2709163e-02
   1.8710000e+01   2.2709163e-02
   1.8720000e+01   2.2709163e-02
   1.8730000e+01   2.2709163e-02
   1.8740000e+01   2.2709163e-02
   1.8750000e+01   2.2709163e-02
   1.8760000e+01   2.2709163e-02
   1.8770000e+01   2.2709163e-02
   1.8780000e+01   2.2709163e-02
   1.8790000e+01   2.2709163e-02
   1.8800000e+01   2.2709163e-02
   1.8810000e+01   2.2709163e-02
   1.8820000e+01   2.2709163e-02
   1.8830000e+01   2.2709163e-02
   1.8840000e+01   2.2709163e-02
   1.8850000e+01   2.2709163e-02
   1.8860000e+01   2.2709163e-02
   1.8870000e+01   2.2709163e-02
   1.8880000e+01   2.2709163e-02
   1.8890000e+01   2.2709163e-02
   1.8900000e+01   2.2709163e-02
   1.8910000e+01   2.2709163e-02
   1.8920000e+01   2.2709163e-02
   1.8930000e+01   2.2709163e-02
   1.8940000e+01   2.2709163e-02
   1.8950000e+01   2.2709163e-02
   1.8960000e+01   2.2709163e-02
   1.8970000e+01   2.2709163e-02
   1.8980000e+01   2.2709163e-02
   1.8990000e+01   2.2709163e-02
   1.9000000e+01   2.2709163e-02
   1.9010000e+01   2.2709163e-02
   1.9020000e+01   2.2709163e-02
   1.9030000e+01   2.2709163e-02
   1.9040000e+01   2.2709163e-02
   1.9050000e+01   2.2709163e-02
   1.9060000e+01   2.2709163e-02
   1.9070000e+01   2.2709163e-02
   1.9080000e+01   2.2709163e-02
   1.9090000e+01   2.2709163e-02
   1.9100000e+01   2.2709163e-02
   1.9110000e+01   2.2709163e-02
   1.9120000e+01   2.2709163e-02
   1.9130000e+01   2.2709163e-02
   1.9140000e+01   2.2709163e-02
   1.9150000e+01   2.2709163e-02
   1.9160000e+01   2.2709163e-02
   1.9170000e+01   2.2709163e-02
   1.9180000e+01   2.2709163e-02
   1.9190000e+01   2.2709163e-02
   1.9200000e+01   2.2709163e-02
   1.9210000e+01   2.2709163e-02
   1.9220000e+01   2.2709163e-02
   1.9230000e+01   2.2709163e-02
   1.9240000e+01   2.2709163e-02
   1.9250000e+01   2.2709163e-02
   1.9260000e+01   2.2709163e-02
   1.9270000e+01   2.2709163e-02
   1.9280000e+01   2.2709163e-02
   1.9290000e+01   2.2709163e-02
   1.9300000e+01   2.2709163e-02
   1.9310000e+01   2.2709163e-02
   1.9320000e+01   2.2709163e-02
   1.9330000e+01   2.2709163e-02
   1.9340000e+01   2.2709163e-02
   1.9350000e+01   2.2709163e-02
   1.9360000e+01   2.2709163e-02
   1.9370000e+01   2.2709163e-02
   1.9380000e+01   2.2709163e-02
   1.9390000e+01   2.2709163e-02
   1.9400000e+01   2.2709163e-02
   1.9410000e+01   2.2709163e-02
   1.9420000e+01   2.2709163e-02
   1.9430000e+01   2.2709163e-02
   1.9440000e+01   2.2709163e-02
   1.9450000e+01   2.2709163e-02
   1.9460000e+01   2.2709163e-02
   1.9470000e+01   2.2709163e-02
   1.9480000e+01   2.2709163e-02
   1.9490000e+01   2.2709163e-02
   1.9500000e+01   2.2709163e-02
   1.9510000e+01   2.2709163e-02
   1.9520000e+01   2.2709163e-02
   1.9530000e+01   2.2709163e-02
   1.9540000e+01   2.2709163e-02
   1.9550000e+01   2.2709163e-02
   1.9560000e+01   2.2709163e-02
   1.9570000e+01   2.2709163e-02
   1.9580000e+01   2.2709163e-02
   1.9590000e+01   2.2709163e-02
   1.9600000e+01   2.2709163e-02
   1.9610000e+01   2.2709163e-02
   1.9620000e+01   2.2709163e-02
   1.9630000e+01   2.2709163e-02
   1.9640000e+01   2.2709163e-02
   1.9650000e+01   2.2709163e-02
   1.9660000e+01   2.2709163e-02
   1.9670000e+01   2.2709163e-02
   1.9680000e+01   2.2709163e-02
   1.9690000e+01   2.2709163e-02
   1.9700000e+01   2.2709163e-02
   1.9710000e+01   2.2709163e-02
   1.9720000e+01   2.2709163e-02
   1.9730000e+01   2.2709163e-02
   1.9740000e+01   2.2709163e-02
   1.9750000e+01   2.2709163e-02
   1.9760000e+01   2.2709163e-02
   1.9770000e+01   2.2709163e-02
   1.9780000e+01   2.2709163e-02
   1.9790000e+01   2.2709163e-02
   1.9800000e+01   2.2709163e-02
   1.9810000e+01   2.2709163e-02
   1.9820000e+01   2.2709163e-02
   1.9830000e+01   2.2709163e-02
   1.9840000e+01   2.2709163e-02
   1.9850000e+01   2.2709163e-02
   1.9860000e+01   2.2709163e-02
   1.9870000e+01   2.2709163e-02
   1.9880000e+01   2.2709163e-02
   1.9890000e+01   2.2709163e-02
   1.9900000e+01   2.2709163e-02
   1.9910000e+01   2.2709163e-02
   1.9920000e+01   2.2709163e-02
   1.9930000e+01   2.2709163e-02
   1.9940000e+01   2.2709163e-02
   1.9950000e+01   2.2709163e-02
   1.9960000e+01   2.2709163e-02
   1.9970000e+01   2.2709163e-02
   1.9980000e+01   2.2709163e-02
   1.9990000e+01   2.2709163e-02
   2.0000000e+01   2.2709163e-02


==> data/dicTildeNormData20.dat <==
   0.0000000e+00   2.9601206e+01
   1.0000000e-02   2.9589002e+01
   2.0000000e-02   2.9576383e+01
   3.0000000e-02   2.9564738e+01
   4.0000000e-02   2.9554067e+01
   5.0000000e-02   2.9544368e+01
   6.0000000e-02   2.9535640e+01
   7.0000000e-02   2.9527878e+01
   8.0000000e-02   2.9521083e+01
   9.0000000e-02   2.9515249e+01
   1.0000000e-01   2.9510374e+01
   1.1000000e-01   2.9506455e+01
   1.2000000e-01   2.9503487e+01
   1.3000000e-01   2.9501466e+01
   1.4000000e-01   2.9499598e+01
   1.5000000e-01   2.9497745e+01
   1.6000000e-01   2.9495908e+01
   1.7000000e-01   2.9494087e+01
   1.8000000e-01   2.9492283e+01
   1.9000000e-01   2.9490498e+01
   2.0000000e-01   2.9488732e+01
   2.1000000e-01   2.9486985e+01
   2.2000000e-01   2.9485258e+01
   2.3000000e-01   2.9483552e+01
   2.4000000e-01   2.9481868e+01
   2.5000000e-01   2.9480206e+01
   2.6000000e-01   2.9478567e+01
   2.7000000e-01   2.9476951e+01
   2.8000000e-01   2.9475358e+01
   2.9000000e-01   2.9473789e+01
   3.0000000e-01   2.9472245e+01
   3.1000000e-01   2.9470726e+01
   3.2000000e-01   2.9469232e+01
   3.3000000e-01   2.9467763e+01
   3.4000000e-01   2.9466320e+01
   3.5000000e-01   2.9464902e+01
   3.6000000e-01   2.9463511e+01
   3.7000000e-01   2.9462145e+01
   3.8000000e-01   2.9460806e+01
   3.9000000e-01   2.9459493e+01
   4.0000000e-01   2.9458207e+01
   4.1000000e-01   2.9456946e+01
   4.2000000e-01   2.9455712e+01
   4.3000000e-01   2.9454504e+01
   4.4000000e-01   2.9453321e+01
   4.5000000e-01   2.9452165e+01
   4.6000000e-01   2.9451034e+01
   4.7000000e-01   2.9449929e+01
   4.8000000e-01   2.9448849e+01
   4.9000000e-01   2.9447793e+01
   5.0000000e-01   2.9446763e+01
   5.1000000e-01   2.9151069e+01
   5.2000000e-01   2.8858308e+01
   5.3000000e-01   2.8568449e+01
   5.4000000e-01   2.8281463e+01
   5.5000000e-01   2.7997319e+01
   5.6000000e-01   2.7715988e+01
   5.7000000e-01   2.7437440e+01
   5.8000000e-01   2.7161647e+01
   5.9000000e-01   2.6888580e+01
   6.0000000e-01   2.6618210e+01
   6.1000000e-01   2.6350511e+01
   6.2000000e-01   2.6085453e+01
   6.3000000e-01   2.5823010e+01
   6.4000000e-01   2.5563155e+01
   6.5000000e-01   2.5305861e+01
   6.6000000e-01   2.5051101e+01
   6.7000000e-01   2.4798849e+01
   6.8000000e-01   2.4549080e+01
   6.9000000e-01   2.4301768e+01
   7.0000000e-01   2.4056888e+01
   7.1000000e-01   2.3814414e+01
   7.2000000e-01   2.3574322e+01
   7.3000000e-01   2.3336587e+01
   7.4000000e-01   2.3101186e+01
   7.5000000e-01   2.2868095e+01
   7.6000000e-01   2.2637239e+01
   7.7000000e-01   2.2408595e+01
   7.8000000e-01   2.2182139e+01
   7.9000000e-01   2.1957848e+01
   8.0000000e-01   2.1735697e+01
   8.1000000e-01   2.1515781e+01
   8.2000000e-01   2.1298077e+01
   8.3000000e-01   2.1082562e+01
   8.4000000e-01   2.0869214e+01
   8.5000000e-01   2.0658011e+01
   8.6000000e-01   2.0448932e+01
   8.7000000e-01   2.0241955e+01
   8.8000000e-01   2.0037058e+01
   8.9000000e-01   1.9834221e+01
   9.0000000e-01   1.9633423e+01
   9.1000000e-01   1.9434643e+01
   9.2000000e-01   1.9237860e+01
   9.3000000e-01   1.9043055e+01
   9.4000000e-01   1.8850207e+01
   9.5000000e-01   1.8659297e+01
   9.6000000e-01   1.8470306e+01
   9.7000000e-01   1.8283213e+01
   9.8000000e-01   1.8097999e+01
   9.9000000e-01   1.7914646e+01
   1.0000000e+00   1.7733135e+01
   1.0100000e+00   1.7553448e+01
   1.0200000e+00   1.7375565e+01
   1.0300000e+00   1.7199469e+01
   1.0400000e+00   1.7025141e+01
   1.0500000e+00   1.6852564e+01
   1.0600000e+00   1.6681721e+01
   1.0700000e+00   1.6512593e+01
   1.0800000e+00   1.6345163e+01
   1.0900000e+00   1.6179415e+01
   1.1000000e+00   1.6015332e+01
   1.1100000e+00   1.5852895e+01
   1.1200000e+00   1.5692090e+01
   1.1300000e+00   1.5532900e+01
   1.1400000e+00   1.5375308e+01
   1.1500000e+00   1.5219298e+01
   1.1600000e+00   1.5064854e+01
   1.1700000e+00   1.4911961e+01
   1.1800000e+00   1.4760604e+01
   1.1900000e+00   1.4610765e+01
   1.2000000e+00   1.4462431e+01
   1.2100000e+00   1.4315586e+01
   1.2200000e+00   1.4170216e+01
   1.2300000e+00   1.4026304e+01
   1.2400000e+00   1.3883838e+01
   1.2500000e+00   1.3742802e+01
   1.2600000e+00   1.3603181e+01
   1.2700000e+00   1.3464962e+01
   1.2800000e+00   1.3328131e+01
   1.2900000e+00   1.3192673e+01
   1.3000000e+00   1.3058575e+01
   1.3100000e+00   1.2925823e+01
   1.3200000e+00   1.2794403e+01
   1.3300000e+00   1.2664303e+01
   1.3400000e+00   1.2535509e+01
   1.3500000e+00   1.2408008e+01
   1.3600000e+00   1.2281786e+01
   1.3700000e+00   1.2156832e+01
   1.3800000e+00   1.2033132e+01
   1.3900000e+00   1.1910673e+01
   1.4000000e+00   1.1789444e+01
   1.4100000e+00   1.1669432e+01
   1.4200000e+00   1.1550624e+01
   1.4300000e+00   1.1433010e+01
   1.4400000e+00   1.1316575e+01
   1.4500000e+00   1.1201310e+01
   1.4600000e+00   1.1087201e+01
   1.4700000e+00   1.0974238e+01
   1.4800000e+00   1.0862409e+01
   1.4900000e+00   1.0751703e+01
   1.5000000e+00   1.0642108e+01
   1.5100000e+00   1.0533613e+01
   1.5200000e+00   1.0426207e+01
   1.5300000e+00   1.0319879e+01
   1.5400000e+00   1.0214619e+01
   1.5500000e+00   1.0110416e+01
   1.5600000e+00   1.0007258e+01
   1.5700000e+00   9.9051365e+00
   1.5800000e+00   9.8040398e+00
   1.5900000e+00   9.7039581e+00
   1.6000000e+00   9.6048811e+00
   1.6100000e+00   9.5067988e+00
   1.6200000e+00   9.4097011e+00
   1.6300000e+00   9.3135783e+00
   1.6400000e+00   9.2184205e+00
   1.6500000e+00   9.1242180e+00
   1.6600000e+00   9.0309614e+00
   1.6700000e+00   8.9386410e+00
   1.6800000e+00   8.8472475e+00
   1.6900000e+00   8.7567716e+00
   1.7000000e+00   8.6672042e+00
   1.7100000e+00   8.5785360e+00
   1.7200000e+00   8.4907581e+00
   1.7300000e+00   8.4038615e+00
   1.7400000e+00   8.3178375e+00
   1.7500000e+00   8.2326772e+00
   1.7600000e+00   8.1483720e+00
   1.7700000e+00   8.0649133e+00
   1.7800000e+00   7.9822927e+00
   1.7900000e+00   7.9005017e+00
   1.8000000e+00   7.8195321e+00
   1.8100000e+00   7.7393755e+00
   1.8200000e+00   7.6600238e+00
   1.8300000e+00   7.5814690e+00
   1.8400000e+00   7.5037030e+00
   1.8500000e+00   7.4267181e+00
   1.8600000e+00   7.3505062e+00
   1.8700000e+00   7.2750597e+00
   1.8800000e+00   7.2003709e+00
   1.8900000e+00   7.1264322e+00
   1.9000000e+00   7.0532361e+00
   1.9100000e+00   6.9807751e+00
   1.9200000e+00   6.9090419e+00
   1.9300000e+00   6.8380292e+00
   1.9400000e+00   6.7677297e+00
   1.9500000e+00   6.6981363e+00
   1.9600000e+00   6.6292419e+00
   1.9700000e+00   6.5610395e+00
   1.9800000e+00   6.4935222e+00
   1.9900000e+00   6.4266830e+00
   2.0000000e+00   6.3605153e+00
   2.0100000e+00   6.2950122e+00
   2.0200000e+00   6.2301672e+00
   2.0300000e+00   6.1659735e+00
   2.0400000e+00   6.1024247e+00
   2.0500000e+00   6.0395143e+00
   2.0600000e+00   5.9772359e+00
   2.0700000e+00   5.9155832e+00
   2.0800000e+00   5.8545499e+00
   2.0900000e+00   5.7941297e+00
   2.1000000e+00   5.7343166e+00
   2.1100000e+00   5.6751045e+00
   2.1200000e+00   5.6164872e+00
   2.1300000e+00   5.5584589e+00
   2.1400000e+00   5.5010137e+00
   2.1500000e+00   5.4441457e+00
   2.1600000e+00   5.3878490e+00
   2.1700000e+00   5.3321181e+00
   2.1800000e+00   5.2769472e+00
   2.1900000e+00   5.2223307e+00
   2.2000000e+00   5.1682630e+00
   2.2100000e+00   5.1147386e+00
   2.2200000e+00   5.0617522e+00
   2.2300000e+00   5.0092982e+00
   2.2400000e+00   4.9573714e+00
   2.2500000e+00   4.9059665e+00
   2.2600000e+00   4.8550782e+00
   2.2700000e+00   4.8047013e+00
   2.2800000e+00   4.7548308e+00
   2.2900000e+00   4.7054615e+00
   2.3000000e+00   4.6565884e+00
   2.3100000e+00   4.6082066e+00
   2.3200000e+00   4.5603111e+00
   2.3300000e+00   4.5128971e+00
   2.3400000e+00   4.4659596e+00
   2.3500000e+00   4.4194940e+00
   2.3600000e+00   4.3734955e+00
   2.3700000e+00   4.3279594e+00
   2.3800000e+00   4.2828810e+00
   2.3900000e+00   4.2382559e+00
   2.4000000e+00   4.1940794e+00
   2.4100000e+00   4.1503471e+00
   2.4200000e+00   4.1070544e+00
   2.4300000e+00   4.0641970e+00
   2.4400000e+00   4.0217706e+00
   2.4500000e+00   3.9797707e+00
   2.4600000e+00   3.9381931e+00
   2.4700000e+00   3.8970336e+00
   2.4800000e+00   3.8562880e+00
   2.4900000e+00   3.8159521e+00
   2.5000000e+00   3.7760219e+00
   2.5100000e+00   3.7364932e+00
   2.5200000e+00   3.6973620e+00
   2.5300000e+00   3.6586244e+00
   2.5400000e+00   3.6202763e+00
   2.5500000e+00   3.5823140e+00
   2.5600000e+00   3.5447334e+00
   2.5700000e+00   3.5075309e+00
   2.5800000e+00   3.4707025e+00
   2.5900000e+00   3.4342446e+00
   2.6000000e+00   3.3981534e+00
   2.6100000e+00   3.3624252e+00
   2.6200000e+00   3.3270565e+00
   2.6300000e+00   3.2920435e+00
   2.6400000e+00   3.2573828e+00
   2.6500000e+00   3.2230707e+00
   2.6600000e+00   3.1891039e+00
   2.6700000e+00   3.1554788e+00
   2.6800000e+00   3.1221920e+00
   2.6900000e+00   3.0892401e+00
   2.7000000e+00   3.0566198e+00
   2.7100000e+00   3.0243277e+00
   2.7200000e+00   2.9923605e+00
   2.7300000e+00   2.9607150e+00
   2.7400000e+00   2.9293879e+00
   2.7500000e+00   2.8983761e+00
   2.7600000e+00   2.8676764e+00
   2.7700000e+00   2.8372857e+00
   2.7800000e+00   2.8072007e+00
   2.7900000e+00   2.7774186e+00
   2.8000000e+00   2.7479362e+00
   2.8100000e+00   2.7187506e+00
   2.8200000e+00   2.6898587e+00
   2.8300000e+00   2.6612577e+00
   2.8400000e+00   2.6329445e+00
   2.8500000e+00   2.6049164e+00
   2.8600000e+00   2.5771704e+00
   2.8700000e+00   2.5497037e+00
   2.8800000e+00   2.5225801e+00
   2.8900000e+00   2.4957951e+00
   2.9000000e+00   2.4693444e+00
   2.9100000e+00   2.4432240e+00
   2.9200000e+00   2.4174296e+00
   2.9300000e+00   2.3919573e+00
   2.9400000e+00   2.3668032e+00
   2.9500000e+00   2.3419634e+00
   2.9600000e+00   2.3174340e+00
   2.9700000e+00   2.2932114e+00
   2.9800000e+00   2.2692919e+00
   2.9900000e+00   2.2456717e+00
   3.0000000e+00   2.2223474e+00
   3.0100000e+00   2.1993152e+00
   3.0200000e+00   2.1765716e+00
   3.0300000e+00   2.1541129e+00
   3.0400000e+00   2.1319355e+00
   3.0500000e+00   2.1100357e+00
   3.0600000e+00   2.0883733e+00
   3.0700000e+00   2.0669854e+00
   3.0800000e+00   2.0458407e+00
   3.0900000e+00   2.0249687e+00
   3.1000000e+00   2.0043494e+00
   3.1100000e+00   1.9840036e+00
   3.1200000e+00   1.9639369e+00
   3.1300000e+00   1.9440674e+00
   3.1400000e+00   1.9243931e+00
   3.1500000e+00   1.9049122e+00
   3.1600000e+00   1.8856228e+00
   3.1700000e+00   1.8665229e+00
   3.1800000e+00   1.8476107e+00
   3.1900000e+00   1.8288845e+00
   3.2000000e+00   1.8103423e+00
   3.2100000e+00   1.7919823e+00
   3.2200000e+00   1.7738028e+00
   3.2300000e+00   1.7558020e+00
   3.2400000e+00   1.7379782e+00
   3.2500000e+00   1.7203296e+00
   3.2600000e+00   1.7028545e+00
   3.2700000e+00   1.6855513e+00
   3.2800000e+00   1.6684182e+00
   3.2900000e+00   1.6514536e+00
   3.3000000e+00   1.6346559e+00
   3.3100000e+00   1.6180233e+00
   3.3200000e+00   1.6015544e+00
   3.3300000e+00   1.5852475e+00
   3.3400000e+00   1.5691010e+00
   3.3500000e+00   1.5531135e+00
   3.3600000e+00   1.5372832e+00
   3.3700000e+00   1.5216088e+00
   3.3800000e+00   1.5060886e+00
   3.3900000e+00   1.4907213e+00
   3.4000000e+00   1.4755053e+00
   3.4100000e+00   1.4604391e+00
   3.4200000e+00   1.4455213e+00
   3.4300000e+00   1.4307505e+00
   3.4400000e+00   1.4161252e+00
   3.4500000e+00   1.4016441e+00
   3.4600000e+00   1.3873057e+00
   3.4700000e+00   1.3731087e+00
   3.4800000e+00   1.3590517e+00
   3.4900000e+00   1.3451334e+00
   3.5000000e+00   1.3313524e+00
   3.5100000e+00   1.3177074e+00
   3.5200000e+00   1.3041971e+00
   3.5300000e+00   1.2908201e+00
   3.5400000e+00   1.2775754e+00
   3.5500000e+00   1.2644614e+00
   3.5600000e+00   1.2514771e+00
   3.5700000e+00   1.2386211e+00
   3.5800000e+00   1.2258923e+00
   3.5900000e+00   1.2132893e+00
   3.6000000e+00   1.2008111e+00
   3.6100000e+00   1.1884564e+00
   3.6200000e+00   1.1762240e+00
   3.6300000e+00   1.1641128e+00
   3.6400000e+00   1.1521216e+00
   3.6500000e+00   1.1402493e+00
   3.6600000e+00   1.1284947e+00
   3.6700000e+00   1.1168566e+00
   3.6800000e+00   1.1053340e+00
   3.6900000e+00   1.0939258e+00
   3.7000000e+00   1.0826308e+00
   3.7100000e+00   1.0714479e+00
   3.7200000e+00   1.0603761e+00
   3.7300000e+00   1.0494143e+00
   3.7400000e+00   1.0385613e+00
   3.7500000e+00   1.0278162e+00
   3.7600000e+00   1.0171779e+00
   3.7700000e+00   1.0066453e+00
   3.7800000e+00   9.9621736e-01
   3.7900000e+00   9.8589313e-01
   3.8000000e+00   9.7567154e-01
   3.8100000e+00   9.6555158e-01
   3.8200000e+00   9.5553226e-01
   3.8300000e+00   9.4561258e-01
   3.8400000e+00   9.3579154e-01
   3.8500000e+00   9.2606818e-01
   3.8600000e+00   9.1644153e-01
   3.8700000e+00   9.0691061e-01
   3.8800000e+00   8.9747448e-01
   3.8900000e+00   8.8813219e-01
   3.9000000e+00   8.7888280e-01
   3.9100000e+00   8.6972540e-01
   3.9200000e+00   8.6065906e-01
   3.9300000e+00   8.5168288e-01
   3.9400000e+00   8.4279596e-01
   3.9500000e+00   8.3399742e-01
   3.9600000e+00   8.2528636e-01
   3.9700000e+00   8.1666192e-01
   3.9800000e+00   8.0812324e-01
   3.9900000e+00   7.9966946e-01
   4.0000000e+00   7.9129974e-01
   4.0100000e+00   7.8301324e-01
   4.0200000e+00   7.7480913e-01
   4.0300000e+00   7.6668659e-01
   4.0400000e+00   7.5864481e-01
   4.0500000e+00   7.5068299e-01
   4.0600000e+00   7.4280032e-01
   4.0700000e+00   7.3499602e-01
   4.0800000e+00   7.2726932e-01
   4.0900000e+00   7.1961943e-01
   4.1000000e+00   7.1204559e-01
   4.1100000e+00   7.0454705e-01
   4.1200000e+00   6.9712305e-01
   4.1300000e+00   6.8977286e-01
   4.1400000e+00   6.8249574e-01
   4.1500000e+00   6.7529096e-01
   4.1600000e+00   6.6815781e-01
   4.1700000e+00   6.6109556e-01
   4.1800000e+00   6.5410352e-01
   4.1900000e+00   6.4718098e-01
   4.2000000e+00   6.4032726e-01
   4.2100000e+00   6.3354166e-01
   4.2200000e+00   6.2682352e-01
   4.2300000e+00   6.2017216e-01
   4.2400000e+00   6.1358692e-01
   4.2500000e+00   6.0706713e-01
   4.2600000e+00   6.0061215e-01
   4.2700000e+00   5.9422133e-01
   4.2800000e+00   5.8789404e-01
   4.2900000e+00   5.8162964e-01
   4.3000000e+00   5.7542751e-01
   4.3100000e+00   5.6928703e-01
   4.3200000e+00   5.6320759e-01
   4.3300000e+00   5.5718857e-01
   4.3400000e+00   5.5122938e-01
   4.3500000e+00   5.4532943e-01
   4.3600000e+00   5.3948812e-01
   4.3700000e+00   5.3370487e-01
   4.3800000e+00   5.2797910e-01
   4.3900000e+00   5.2231025e-01
   4.4000000e+00   5.1669775e-01
   4.4100000e+00   5.1114103e-01
   4.4200000e+00   5.0563955e-01
   4.4300000e+00   5.0019275e-01
   4.4400000e+00   4.9480010e-01
   4.4500000e+00   4.8946104e-01
   4.4600000e+00   4.8417506e-01
   4.4700000e+00   4.7894162e-01
   4.4800000e+00   4.7376020e-01
   4.4900000e+00   4.6863029e-01
   4.5000000e+00   4.6355137e-01
   4.5100000e+00   4.5852293e-01
   4.5200000e+00   4.5354448e-01
   4.5300000e+00   4.4861552e-01
   4.5400000e+00   4.4373555e-01
   4.5500000e+00   4.3890410e-01
   4.5600000e+00   4.3412067e-01
   4.5700000e+00   4.2938479e-01
   4.5800000e+00   4.2469599e-01
   4.5900000e+00   4.2005380e-01
   4.6000000e+00   4.1545776e-01
   4.6100000e+00   4.1090741e-01
   4.6200000e+00   4.0640230e-01
   4.6300000e+00   4.0194197e-01
   4.6400000e+00   3.9752598e-01
   4.6500000e+00   3.9315390e-01
   4.6600000e+00   3.8882528e-01
   4.6700000e+00   3.8453969e-01
   4.6800000e+00   3.8029672e-01
   4.6900000e+00   3.7609592e-01
   4.7000000e+00   3.7193689e-01
   4.7100000e+00   3.6781921e-01
   4.7200000e+00   3.6374248e-01
   4.7300000e+00   3.5970627e-01
   4.7400000e+00   3.5571020e-01
   4.7500000e+00   3.5175385e-01
   4.7600000e+00   3.4783685e-01
   4.7700000e+00   3.4395880e-01
   4.7800000e+00   3.4011930e-01
   4.7900000e+00   3.3631799e-01
   4.8000000e+00   3.3255447e-01
   4.8100000e+00   3.2882838e-01
   4.8200000e+00   3.2513934e-01
   4.8300000e+00   3.2148699e-01
   4.8400000e+00   3.1787096e-01
   4.8500000e+00   3.1429089e-01
   4.8600000e+00   3.1074643e-01
   4.8700000e+00   3.0723721e-01
   4.8800000e+00   3.0376290e-01
   4.8900000e+00   3.0032314e-01
   4.9000000e+00   2.9691760e-01
   4.9100000e+00   2.9354593e-01
   4.9200000e+00   2.9020780e-01
   4.9300000e+00   2.8690287e-01
   4.9400000e+00   2.8363082e-01
   4.9500000e+00   2.8039131e-01
   4.9600000e+00   2.7718404e-01
   4.9700000e+00   2.7400867e-01
   4.9800000e+00   2.7086489e-01
   4.9900000e+00   2.6775239e-01
   5.0000000e+00   2.6467086e-01
   5.0100000e+00   2.6161999e-01
   5.0200000e+00   2.5859948e-01
   5.0300000e+00   2.5560902e-01
   5.0400000e+00   2.5264832e-01
   5.0500000e+00   2.4971708e-01
   5.0600000e+00   2.4681502e-01
   5.0700000e+00   2.4394184e-01
   5.0800000e+00   2.4109725e-01
   5.0900000e+00   2.3828098e-01
   5.1000000e+00   2.3549274e-01
   5.1100000e+00   2.3273226e-01
   5.1200000e+00   2.2999926e-01
   5.1300000e+00   2.2729346e-01
   5.1400000e+00   2.2461461e-01
   5.1500000e+00   2.2196243e-01
   5.1600000e+00   2.1933665e-01
   5.1700000e+00   2.1673702e-01
   5.1800000e+00   2.1416328e-01
   5.1900000e+00   2.1161518e-01
   5.2000000e+00   2.0909245e-01
   5.2100000e+00   2.0659484e-01
   5.2200000e+00   2.0412212e-01
   5.2300000e+00   2.0167403e-01
   5.2400000e+00   1.9925033e-01
   5.2500000e+00   1.9685078e-01
   5.2600000e+00   1.9447513e-01
   5.2700000e+00   1.9212316e-01
   5.2800000e+00   1.8979463e-01
   5.2900000e+00   1.8748930e-01
   5.3000000e+00   1.8520696e-01
   5.3100000e+00   1.8294736e-01
   5.3200000e+00   1.8071029e-01
   5.3300000e+00   1.7849552e-01
   5.3400000e+00   1.7630284e-01
   5.3500000e+00   1.7413202e-01
   5.3600000e+00   1.7198285e-01
   5.3700000e+00   1.6985512e-01
   5.3800000e+00   1.6774861e-01
   5.3900000e+00   1.6566312e-01
   5.4000000e+00   1.6359843e-01
   5.4100000e+00   1.6155435e-01
   5.4200000e+00   1.5953066e-01
   5.4300000e+00   1.5752717e-01
   5.4400000e+00   1.5554369e-01
   5.4500000e+00   1.5358000e-01
   5.4600000e+00   1.5163592e-01
   5.4700000e+00   1.4971125e-01
   5.4800000e+00   1.4780581e-01
   5.4900000e+00   1.4591940e-01
   5.5000000e+00   1.4405183e-01
   5.5100000e+00   1.4220292e-01
   5.5200000e+00   1.4037250e-01
   5.5300000e+00   1.3856036e-01
   5.5400000e+00   1.3676634e-01
   5.5500000e+00   1.3499026e-01
   5.5600000e+00   1.3323194e-01
   5.5700000e+00   1.3149120e-01
   5.5800000e+00   1.2976788e-01
   5.5900000e+00   1.2806180e-01
   5.6000000e+00   1.2637279e-01
   5.6100000e+00   1.2470069e-01
   5.6200000e+00   1.2304533e-01
   5.6300000e+00   1.2140655e-01
   5.6400000e+00   1.1978418e-01
   5.6500000e+00   1.1817806e-01
   5.6600000e+00   1.1658803e-01
   5.6700000e+00   1.1501394e-01
   5.6800000e+00   1.1345564e-01
   5.6900000e+00   1.1191295e-01
   5.7000000e+00   1.1038574e-01
   5.7100000e+00   1.0887386e-01
   5.7200000e+00   1.0737714e-01
   5.7300000e+00   1.0589546e-01
   5.7400000e+00   1.0442865e-01
   5.7500000e+00   1.0297657e-01
   5.7600000e+00   1.0153908e-01
   5.7700000e+00   1.0011604e-01
   5.7800000e+00   9.8707311e-02
   5.7900000e+00   9.7312748e-02
   5.8000000e+00   9.5932217e-02
   5.8100000e+00   9.4565581e-02
   5.8200000e+00   9.3212706e-02
   5.8300000e+00   9.1873458e-02
   5.8400000e+00   9.0547705e-02
   5.8500000e+00   8.9235318e-02
   5.8600000e+00   8.7936168e-02
   5.8700000e+00   8.6650126e-02
   5.8800000e+00   8.5377067e-02
   5.8900000e+00   8.4116865e-02
   5.9000000e+00   8.2869398e-02
   5.9100000e+00   8.1634544e-02
   5.9200000e+00   8.0412181e-02
   5.9300000e+00   7.9202190e-02
   5.9400000e+00   7.8004453e-02
   5.9500000e+00   7.6818853e-02
   5.9600000e+00   7.5645276e-02
   5.9700000e+00   7.4483606e-02
   5.9800000e+00   7.3333731e-02
   5.9900000e+00   7.2195540e-02
   6.0000000e+00   7.1068922e-02
   6.0100000e+00   6.9953768e-02
   6.0200000e+00   6.8849971e-02
   6.0300000e+00   6.7757424e-02
   6.0400000e+00   6.6676023e-02
   6.0500000e+00   6.5605663e-02
   6.0600000e+00   6.4546243e-02
   6.0700000e+00   6.3497660e-02
   6.0800000e+00   6.2459815e-02
   6.0900000e+00   6.1432610e-02
   6.1000000e+00   6.0415947e-02
   6.1100000e+00   5.9409730e-02
   6.1200000e+00   5.8413864e-02
   6.1300000e+00   5.7428257e-02
   6.1400000e+00   5.6452814e-02
   6.1500000e+00   5.5487447e-02
   6.1600000e+00   5.4532066e-02
   6.1700000e+00   5.3586582e-02
   6.1800000e+00   5.2650908e-02
   6.1900000e+00   5.1724960e-02
   6.2000000e+00   5.0808652e-02
   6.2100000e+00   4.9901904e-02
   6.2200000e+00   4.9004632e-02
   6.2300000e+00   4.8116758e-02
   6.2400000e+00   4.7238203e-02
   6.2500000e+00   4.6368890e-02
   6.2600000e+00   4.5508745e-02
   6.2700000e+00   4.4657693e-02
   6.2800000e+00   4.3815661e-02
   6.2900000e+00   4.2982580e-02
   6.3000000e+00   4.2158381e-02
   6.3100000e+00   4.1342996e-02
   6.3200000e+00   4.0536360e-02
   6.3300000e+00   3.9738410e-02
   6.3400000e+00   3.8949083e-02
   6.3500000e+00   3.8168319e-02
   6.3600000e+00   3.7396062e-02
   6.3700000e+00   3.6632256e-02
   6.3800000e+00   3.5876846e-02
   6.3900000e+00   3.5129782e-02
   6.4000000e+00   3.4391014e-02
   6.4100000e+00   3.3660498e-02
   6.4200000e+00   3.2938188e-02
   6.4300000e+00   3.2224044e-02
   6.4400000e+00   3.1518028e-02
   6.4500000e+00   3.0820106e-02
   6.4600000e+00   3.0130244e-02
   6.4700000e+00   2.9448416e-02
   6.4800000e+00   2.8774597e-02
   6.4900000e+00   2.8108766e-02
   6.5000000e+00   2.7450906e-02
   6.5100000e+00   2.6801007e-02
   6.5200000e+00   2.6159060e-02
   6.5300000e+00   2.5525064e-02
   6.5400000e+00   2.4899023e-02
   6.5500000e+00   2.4280945e-02
   6.5600000e+00   2.3670848e-02
   6.5700000e+00   2.3068754e-02
   6.5800000e+00   2.2474694e-02
   6.5900000e+00   2.1888706e-02
   6.6000000e+00   2.1310838e-02
   6.6100000e+00   2.0741148e-02
   6.6200000e+00   2.0179704e-02
   6.6300000e+00   1.9626584e-02
   6.6400000e+00   1.9081881e-02
   6.6500000e+00   1.8545700e-02
   6.6600000e+00   1.8018162e-02
   6.6700000e+00   1.7499404e-02
   6.6800000e+00   1.6989581e-02
   6.6900000e+00   1.6488866e-02
   6.7000000e+00   1.5997456e-02
   6.7100000e+00   1.5515569e-02
   6.7200000e+00   1.5043451e-02
   6.7300000e+00   1.4581372e-02
   6.7400000e+00   1.4129635e-02
   6.7500000e+00   1.3688576e-02
   6.7600000e+00   1.3258562e-02
   6.7700000e+00   1.2840003e-02
   6.7800000e+00   1.2433346e-02
   6.7900000e+00   1.2039080e-02
   6.8000000e+00   1.1657741e-02
   6.8100000e+00   1.1289907e-02
   6.8200000e+00   1.0936207e-02
   6.8300000e+00   1.0597312e-02
   6.8400000e+00   1.0273937e-02
   6.8500000e+00   9.9668405e-03
   6.8600000e+00   9.6768110e-03
   6.8700000e+00   9.4046641e-03
   6.8800000e+00   9.1512277e-03
   6.8900000e+00   8.9173278e-03
   6.9000000e+00   8.7037689e-03
   6.9100000e+00   8.5113122e-03
   6.9200000e+00   8.3406508e-03
   6.9300000e+00   8.1923829e-03
   6.9400000e+00   8.0669854e-03
   6.9500000e+00   7.9647886e-03
   6.9600000e+00   7.8859545e-03
   6.9700000e+00   7.8304604e-03
   6.9800000e+00   7.7980904e-03
   6.9900000e+00   7.7884343e-03
   7.0000000e+00   7.8008950e-03
   7.0100000e+00   7.8347045e-03
   7.0200000e+00   7.8889456e-03
   7.0300000e+00   7.9625788e-03
   7.0400000e+00   8.0544718e-03
   7.0500000e+00   8.1634296e-03
   7.0600000e+00   8.2882227e-03
   7.0700000e+00   8.4276133e-03
   7.0800000e+00   8.5803775e-03
   7.0900000e+00   8.7453236e-03
   7.1000000e+00   8.9213060e-03
   7.1100000e+00   9.1072358e-03
   7.1200000e+00   9.3020868e-03
   7.1300000e+00   9.5049003e-03
   7.1400000e+00   9.7147857e-03
   7.1500000e+00   9.9309206e-03
   7.1600000e+00   1.0152549e-02
   7.1700000e+00   1.0378977e-02
   7.1800000e+00   1.0609573e-02
   7.1900000e+00   1.0843760e-02
   7.2000000e+00   1.1081013e-02
   7.2100000e+00   1.1320857e-02
   7.2200000e+00   1.1562860e-02
   7.2300000e+00   1.1806630e-02
   7.2400000e+00   1.2051813e-02
   7.2500000e+00   1.2298088e-02
   7.2600000e+00   1.2545166e-02
   7.2700000e+00   1.2792783e-02
   7.2800000e+00   1.3040703e-02
   7.2900000e+00   1.3288711e-02
   7.3000000e+00   1.3536612e-02
   7.3100000e+00   1.3784232e-02
   7.3200000e+00   1.4031413e-02
   7.3300000e+00   1.4278009e-02
   7.3400000e+00   1.4523893e-02
   7.3500000e+00   1.4768948e-02
   7.3600000e+00   1.5013066e-02
   7.3700000e+00   1.5256154e-02
   7.3800000e+00   1.5498126e-02
   7.3900000e+00   1.5738903e-02
   7.4000000e+00   1.5978416e-02
   7.4100000e+00   1.6216602e-02
   7.4200000e+00   1.6453405e-02
   7.4300000e+00   1.6688774e-02
   7.4400000e+00   1.6922664e-02
   7.4500000e+00   1.7155034e-02
   7.4600000e+00   1.7385848e-02
   7.4700000e+00   1.7615075e-02
   7.4800000e+00   1.7842685e-02
   7.4900000e+00   1.8068655e-02
   7.5000000e+00   1.8292961e-02
   7.5100000e+00   1.8515586e-02
   7.5200000e+00   1.8736512e-02
   7.5300000e+00   1.8955726e-02
   7.5400000e+00   1.9173216e-02
   7.5500000e+00   1.9388972e-02
   7.5600000e+00   1.9602985e-02
   7.5700000e+00   1.9815250e-02
   7.5800000e+00   2.0025762e-02
   7.5900000e+00   2.0234518e-02
   7.6000000e+00   2.0441514e-02
   7.6100000e+00   2.0646752e-02
   7.6200000e+00   2.0850230e-02
   7.6300000e+00   2.1051951e-02
   7.6400000e+00   2.1251916e-02
   7.6500000e+00   2.1450128e-02
   7.6600000e+00   2.1646593e-02
   7.6700000e+00   2.1841314e-02
   7.6800000e+00   2.2034296e-02
   7.6900000e+00   2.2225547e-02
   7.7000000e+00   2.2415071e-02
   7.7100000e+00   2.2602877e-02
   7.7200000e+00   2.2788972e-02
   7.7300000e+00   2.2973363e-02
   7.7400000e+00   2.3156060e-02
   7.7500000e+00   2.3337071e-02
   7.7600000e+00   2.3516406e-02
   7.7700000e+00   2.3694073e-02
   7.7800000e+00   2.3870083e-02
   7.7900000e+00   2.4044445e-02
   7.8000000e+00   2.4217169e-02
   7.8100000e+00   2.4388267e-02
   7.8200000e+00   2.4557749e-02
   7.8300000e+00   2.4725625e-02
   7.8400000e+00   2.4891906e-02
   7.8500000e+00   2.5056604e-02
   7.8600000e+00   2.5219730e-02
   7.8700000e+00   2.5381295e-02
   7.8800000e+00   2.5541310e-02
   7.8900000e+00   2.5699788e-02
   7.9000000e+00   2.5856739e-02
   7.9100000e+00   2.6012176e-02
   7.9200000e+00   2.6166109e-02
   7.9300000e+00   2.6318551e-02
   7.9400000e+00   2.6469514e-02
   7.9500000e+00   2.6619009e-02
   7.9600000e+00   2.6767048e-02
   7.9700000e+00   2.6913643e-02
   7.9800000e+00   2.7058806e-02
   7.9900000e+00   2.7202549e-02
   8.0000000e+00   2.7344883e-02
   8.0100000e+00   2.7485820e-02
   8.0200000e+00   2.7625372e-02
   8.0300000e+00   2.7763551e-02
   8.0400000e+00   2.7900369e-02
   8.0500000e+00   2.8035837e-02
   8.0600000e+00   2.8169968e-02
   8.0700000e+00   2.8302771e-02
   8.0800000e+00   2.8434260e-02
   8.0900000e+00   2.8564446e-02
   8.1000000e+00   2.8693340e-02
   8.1100000e+00   2.8820954e-02
   8.1200000e+00   2.8947299e-02
   8.1300000e+00   2.9072387e-02
   8.1400000e+00   2.9196228e-02
   8.1500000e+00   2.9318835e-02
   8.1600000e+00   2.9440218e-02
   8.1700000e+00   2.9560388e-02
   8.1800000e+00   2.9679356e-02
   8.1900000e+00   2.9797134e-02
   8.2000000e+00   2.9913732e-02
   8.2100000e+00   3.0029162e-02
   8.2200000e+00   3.0143433e-02
   8.2300000e+00   3.0256557e-02
   8.2400000e+00   3.0368544e-02
   8.2500000e+00   3.0479405e-02
   8.2600000e+00   3.0589151e-02
   8.2700000e+00   3.0697791e-02
   8.2800000e+00   3.0805336e-02
   8.2900000e+00   3.0911797e-02
   8.3000000e+00   3.1017183e-02
   8.3100000e+00   3.1121505e-02
   8.3200000e+00   3.1224773e-02
   8.3300000e+00   3.1326997e-02
   8.3400000e+00   3.1428186e-02
   8.3500000e+00   3.1528351e-02
   8.3600000e+00   3.1627501e-02
   8.3700000e+00   3.1725646e-02
   8.3800000e+00   3.1822795e-02
   8.3900000e+00   3.1918959e-02
   8.4000000e+00   3.2014145e-02
   8.4100000e+00   3.2108365e-02
   8.4200000e+00   3.2201627e-02
   8.4300000e+00   3.2293940e-02
   8.4400000e+00   3.2385313e-02
   8.4500000e+00   3.2475756e-02
   8.4600000e+00   3.2565277e-02
   8.4700000e+00   3.2653886e-02
   8.4800000e+00   3.2741591e-02
   8.4900000e+00   3.2828401e-02
   8.5000000e+00   3.2914325e-02
   8.5100000e+00   3.2999370e-02
   8.5200000e+00   3.3083547e-02
   8.5300000e+00   3.3166863e-02
   8.5400000e+00   3.3249327e-02
   8.5500000e+00   3.3330946e-02
   8.5600000e+00   3.3411730e-02
   8.5700000e+00   3.3491686e-02
   8.5800000e+00   3.3570822e-02
   8.5900000e+00   3.3649147e-02
   8.6000000e+00   3.3726668e-02
   8.6100000e+00   3.3803394e-02
   8.6200000e+00   3.3879331e-02
   8.6300000e+00   3.3954488e-02
   8.6400000e+00   3.4028873e-02
   8.6500000e+00   3.4102493e-02
   8.6600000e+00   3.4175356e-02
   8.6700000e+00   3.4247468e-02
   8.6800000e+00   3.4318838e-02
   8.6900000e+00   3.4389473e-02
   8.7000000e+00   3.4459380e-02
   8.7100000e+00   3.4528566e-02
   8.7200000e+00   3.4597038e-02
   8.7300000e+00   3.4664804e-02
   8.7400000e+00   3.4665238e-02
   8.7500000e+00   3.4665669e-02
   8.7600000e+00   3.4666095e-02
   8.7700000e+00   3.4666517e-02
   8.7800000e+00   3.4666935e-02
   8.7900000e+00   3.4667349e-02
   8.8000000e+00   3.4667760e-02
   8.8100000e+00   3.4668166e-02
   8.8200000e+00   3.4668568e-02
   8.8300000e+00   3.4668967e-02
   8.8400000e+00   3.4669362e-02
   8.8500000e+00   3.4669753e-02
   8.8600000e+00   3.4670141e-02
   8.8700000e+00   3.4670525e-02
   8.8800000e+00   3.4670905e-02
   8.8900000e+00   3.4671281e-02
   8.9000000e+00   3.4671654e-02
   8.9100000e+00   3.4672024e-02
   8.9200000e+00   3.4672389e-02
   8.9300000e+00   3.4672752e-02
   8.9400000e+00   3.4673111e-02
   8.9500000e+00   3.4673466e-02
   8.9600000e+00   3.4673818e-02
   8.9700000e+00   3.4674167e-02
   8.9800000e+00   3.4674513e-02
   8.9900000e+00   3.4674855e-02
   9.0000000e+00   3.4675194e-02
   9.0100000e+00   3.4675529e-02
   9.0200000e+00   3.4675862e-02
   9.0300000e+00   3.4676191e-02
   9.0400000e+00   3.4676517e-02
   9.0500000e+00   3.4676840e-02
   9.0600000e+00   3.4677160e-02
   9.0700000e+00   3.4677477e-02
   9.0800000e+00   3.4677791e-02
   9.0900000e+00   3.4678102e-02
   9.1000000e+00   3.4678410e-02
   9.1100000e+00   3.4678715e-02
   9.1200000e+00   3.4679017e-02
   9.1300000e+00   3.4679316e-02
   9.1400000e+00   3.4679612e-02
   9.1500000e+00   3.4679906e-02
   9.1600000e+00   3.4680196e-02
   9.1700000e+00   3.4680484e-02
   9.1800000e+00   3.4680769e-02
   9.1900000e+00   3.4681051e-02
   9.2000000e+00   3.4681331e-02
   9.2100000e+00   3.4681608e-02
   9.2200000e+00   3.4681882e-02
   9.2300000e+00   3.4682154e-02
   9.2400000e+00   3.4682423e-02
   9.2500000e+00   3.4682689e-02
   9.2600000e+00   3.4682953e-02
   9.2700000e+00   3.4683215e-02
   9.2800000e+00   3.4683474e-02
   9.2900000e+00   3.4683730e-02
   9.3000000e+00   3.4683984e-02
   9.3100000e+00   3.4684235e-02
   9.3200000e+00   3.4684484e-02
   9.3300000e+00   3.4684731e-02
   9.3400000e+00   3.4684975e-02
   9.3500000e+00   3.4685217e-02
   9.3600000e+00   3.4685457e-02
   9.3700000e+00   3.4685694e-02
   9.3800000e+00   3.4685929e-02
   9.3900000e+00   3.4686162e-02
   9.4000000e+00   3.4686393e-02
   9.4100000e+00   3.4686621e-02
   9.4200000e+00   3.4686847e-02
   9.4300000e+00   3.4687071e-02
   9.4400000e+00   3.4687293e-02
   9.4500000e+00   3.4687512e-02
   9.4600000e+00   3.4687730e-02
   9.4700000e+00   3.4687945e-02
   9.4800000e+00   3.4688159e-02
   9.4900000e+00   3.4688370e-02
   9.5000000e+00   3.4688579e-02
   9.5100000e+00   3.4688786e-02
   9.5200000e+00   3.4688992e-02
   9.5300000e+00   3.4689195e-02
   9.5400000e+00   3.4689396e-02
   9.5500000e+00   3.4689596e-02
   9.5600000e+00   3.4689793e-02
   9.5700000e+00   3.4689989e-02
   9.5800000e+00   3.4690182e-02
   9.5900000e+00   3.4690374e-02
   9.6000000e+00   3.4690564e-02
   9.6100000e+00   3.4690752e-02
   9.6200000e+00   3.4690938e-02
   9.6300000e+00   3.4691123e-02
   9.6400000e+00   3.4691306e-02
   9.6500000e+00   3.4691487e-02
   9.6600000e+00   3.4691666e-02
   9.6700000e+00   3.4691843e-02
   9.6800000e+00   3.4692019e-02
   9.6900000e+00   3.4692193e-02
   9.7000000e+00   3.4692366e-02
   9.7100000e+00   3.4692536e-02
   9.7200000e+00   3.4692705e-02
   9.7300000e+00   3.4692873e-02
   9.7400000e+00   3.4693039e-02
   9.7500000e+00   3.4693203e-02
   9.7600000e+00   3.4693365e-02
   9.7700000e+00   3.4693526e-02
   9.7800000e+00   3.4693686e-02
   9.7900000e+00   3.4693844e-02
   9.8000000e+00   3.4694000e-02
   9.8100000e+00   3.4694155e-02
   9.8200000e+00   3.4694309e-02
   9.8300000e+00   3.4694461e-02
   9.8400000e+00   3.4694611e-02
   9.8500000e+00   3.4694760e-02
   9.8600000e+00   3.4694908e-02
   9.8700000e+00   3.4695054e-02
   9.8800000e+00   3.4695198e-02
   9.8900000e+00   3.4695342e-02
   9.9000000e+00   3.4695484e-02
   9.9100000e+00   3.4695624e-02
   9.9200000e+00   3.4695763e-02
   9.9300000e+00   3.4695901e-02
   9.9400000e+00   3.4696038e-02
   9.9500000e+00   3.4696173e-02
   9.9600000e+00   3.4696307e-02
   9.9700000e+00   3.4696440e-02
   9.9800000e+00   3.4696571e-02
   9.9900000e+00   3.4696701e-02
   1.0000000e+01   3.4696830e-02
   1.0010000e+01   3.4696957e-02
   1.0020000e+01   3.4697084e-02
   1.0030000e+01   3.4697209e-02
   1.0040000e+01   3.4697332e-02
   1.0050000e+01   3.4697455e-02
   1.0060000e+01   3.4697577e-02
   1.0070000e+01   3.4697697e-02
   1.0080000e+01   3.4697816e-02
   1.0090000e+01   3.4697934e-02
   1.0100000e+01   3.4698051e-02
   1.0110000e+01   3.4698167e-02
   1.0120000e+01   3.4698281e-02
   1.0130000e+01   3.4698395e-02
   1.0140000e+01   3.4698507e-02
   1.0150000e+01   3.4698618e-02
   1.0160000e+01   3.4698729e-02
   1.0170000e+01   3.4698838e-02
   1.0180000e+01   3.4698946e-02
   1.0190000e+01   3.4699053e-02
   1.0200000e+01   3.4699159e-02
   1.0210000e+01   3.4699264e-02
   1.0220000e+01   3.4699368e-02
   1.0230000e+01   3.4699471e-02
   1.0240000e+01   3.4699573e-02
   1.0250000e+01   3.4699674e-02
   1.0260000e+01   3.4699774e-02
   1.0270000e+01   3.4699873e-02
   1.0280000e+01   3.4699971e-02
   1.0290000e+01   3.4700068e-02
   1.0300000e+01   3.4700164e-02
   1.0310000e+01   3.4700259e-02
   1.0320000e+01   3.4700353e-02
   1.0330000e+01   3.4700447e-02
   1.0340000e+01   3.4700539e-02
   1.0350000e+01   3.4700631e-02
   1.0360000e+01   3.4700721e-02
   1.0370000e+01   3.4700811e-02
   1.0380000e+01   3.4700900e-02
   1.0390000e+01   3.4700988e-02
   1.0400000e+01   3.4701076e-02
   1.0410000e+01   3.4701162e-02
   1.0420000e+01   3.4701247e-02
   1.0430000e+01   3.4701332e-02
   1.0440000e+01   3.4701416e-02
   1.0450000e+01   3.4701499e-02
   1.0460000e+01   3.4701581e-02
   1.0470000e+01   3.4701663e-02
   1.0480000e+01   3.4701744e-02
   1.0490000e+01   3.4701823e-02
   1.0500000e+01   3.4701903e-02
   1.0510000e+01   3.4701981e-02
   1.0520000e+01   3.4702059e-02
   1.0530000e+01   3.4702135e-02
   1.0540000e+01   3.4702211e-02
   1.0550000e+01   3.4702287e-02
   1.0560000e+01   3.4702361e-02
   1.0570000e+01   3.4702435e-02
   1.0580000e+01   3.4702508e-02
   1.0590000e+01   3.4702581e-02
   1.0600000e+01   3.4702653e-02
   1.0610000e+01   3.4702724e-02
   1.0620000e+01   3.4702794e-02
   1.0630000e+01   3.4702864e-02
   1.0640000e+01   3.4702933e-02
   1.0650000e+01   3.4703001e-02
   1.0660000e+01   3.4703069e-02
   1.0670000e+01   3.4703136e-02
   1.0680000e+01   3.4703202e-02
   1.0690000e+01   3.4703268e-02
   1.0700000e+01   3.4703333e-02
   1.0710000e+01   3.4703398e-02
   1.0720000e+01   3.4703461e-02
   1.0730000e+01   3.4703525e-02
   1.0740000e+01   3.4703587e-02
   1.0750000e+01   3.4703649e-02
   1.0760000e+01   3.4703711e-02
   1.0770000e+01   3.4703771e-02
   1.0780000e+01   3.4703832e-02
   1.0790000e+01   3.4703891e-02
   1.0800000e+01   3.4703950e-02
   1.0810000e+01   3.4704009e-02
   1.0820000e+01   3.4704067e-02
   1.0830000e+01   3.4704124e-02
   1.0840000e+01   3.4704181e-02
   1.0850000e+01   3.4704237e-02
   1.0860000e+01   3.4704293e-02
   1.0870000e+01   3.4704348e-02
   1.0880000e+01   3.4704402e-02
   1.0890000e+01   3.4704456e-02
   1.0900000e+01   3.4704510e-02
   1.0910000e+01   3.4704563e-02
   1.0920000e+01   3.4704616e-02
   1.0930000e+01   3.4704668e-02
   1.0940000e+01   3.4704719e-02
   1.0950000e+01   3.4704770e-02
   1.0960000e+01   3.4704821e-02
   1.0970000e+01   3.4704871e-02
   1.0980000e+01   3.4704920e-02
   1.0990000e+01   3.4704969e-02
   1.1000000e+01   3.4705018e-02
   1.1010000e+01   3.4705066e-02
   1.1020000e+01   3.4705113e-02
   1.1030000e+01   3.4705161e-02
   1.1040000e+01   3.4705207e-02
   1.1050000e+01   3.4705253e-02
   1.1060000e+01   3.4705299e-02
   1.1070000e+01   3.4705345e-02
   1.1080000e+01   3.4705390e-02
   1.1090000e+01   3.4705434e-02
   1.1100000e+01   3.4705478e-02
   1.1110000e+01   3.4705522e-02
   1.1120000e+01   3.4705565e-02
   1.1130000e+01   3.4705608e-02
   1.1140000e+01   3.4705650e-02
   1.1150000e+01   3.4705692e-02
   1.1160000e+01   3.4705733e-02
   1.1170000e+01   3.4705775e-02
   1.1180000e+01   3.4705815e-02
   1.1190000e+01   3.4705856e-02
   1.1200000e+01   3.4705896e-02
   1.1210000e+01   3.4705935e-02
   1.1220000e+01   3.4705974e-02
   1.1230000e+01   3.4706013e-02
   1.1240000e+01   3.4706052e-02
   1.1250000e+01   3.4706090e-02
   1.1260000e+01   3.4706127e-02
   1.1270000e+01   3.4706165e-02
   1.1280000e+01   3.4706201e-02
   1.1290000e+01   3.4706238e-02
   1.1300000e+01   3.4706274e-02
   1.1310000e+01   3.4706310e-02
   1.1320000e+01   3.4706346e-02
   1.1330000e+01   3.4706381e-02
   1.1340000e+01   3.4706416e-02
   1.1350000e+01   3.4706450e-02
   1.1360000e+01   3.4706484e-02
   1.1370000e+01   3.4706518e-02
   1.1380000e+01   3.4706552e-02
   1.1390000e+01   3.4706585e-02
   1.1400000e+01   3.4706618e-02
   1.1410000e+01   3.4706650e-02
   1.1420000e+01   3.4706682e-02
   1.1430000e+01   3.4706714e-02
   1.1440000e+01   3.4706746e-02
   1.1450000e+01   3.4706777e-02
   1.1460000e+01   3.4706808e-02
   1.1470000e+01   3.4706839e-02
   1.1480000e+01   3.4706869e-02
   1.1490000e+01   3.4706899e-02
   1.1500000e+01   3.4706929e-02
   1.1510000e+01   3.4706959e-02
   1.1520000e+01   3.4706988e-02
   1.1530000e+01   3.4707017e-02
   1.1540000e+01   3.4707045e-02
   1.1550000e+01   3.4707074e-02
   1.1560000e+01   3.4707102e-02
   1.1570000e+01   3.4707130e-02
   1.1580000e+01   3.4707157e-02
   1.1590000e+01   3.4707185e-02
   1.1600000e+01   3.4707212e-02
   1.1610000e+01   3.4707238e-02
   1.1620000e+01   3.4707265e-02
   1.1630000e+01   3.4707291e-02
   1.1640000e+01   3.4707317e-02
   1.1650000e+01   3.4707343e-02
   1.1660000e+01   3.4707368e-02
   1.1670000e+01   3.4707393e-02
   1.1680000e+01   3.4707418e-02
   1.1690000e+01   3.4707443e-02
   1.1700000e+01   3.4707468e-02
   1.1710000e+01   3.4707492e-02
   1.1720000e+01   3.4707516e-02
   1.1730000e+01   3.4707540e-02
   1.1740000e+01   3.4707563e-02
   1.1750000e+01   3.4707587e-02
   1.1760000e+01   3.4707610e-02
   1.1770000e+01   3.4707633e-02
   1.1780000e+01   3.4707655e-02
   1.1790000e+01   3.4707678e-02
   1.1800000e+01   3.4707700e-02
   1.1810000e+01   3.4707722e-02
   1.1820000e+01   3.4707744e-02
   1.1830000e+01   3.4707765e-02
   1.1840000e+01   3.4707787e-02
   1.1850000e+01   3.4707808e-02
   1.1860000e+01   3.4707829e-02
   1.1870000e+01   3.4707849e-02
   1.1880000e+01   3.4707870e-02
   1.1890000e+01   3.4707890e-02
   1.1900000e+01   3.4707911e-02
   1.1910000e+01   3.4707930e-02
   1.1920000e+01   3.4707950e-02
   1.1930000e+01   3.4707970e-02
   1.1940000e+01   3.4707989e-02
   1.1950000e+01   3.4708008e-02
   1.1960000e+01   3.4708027e-02
   1.1970000e+01   3.4708046e-02
   1.1980000e+01   3.4708065e-02
   1.1990000e+01   3.4708083e-02
   1.2000000e+01   3.4708101e-02
   1.2010000e+01   3.4708120e-02
   1.2020000e+01   3.4708137e-02
   1.2030000e+01   3.4708155e-02
   1.2040000e+01   3.4708173e-02
   1.2050000e+01   3.4708190e-02
   1.2060000e+01   3.4708207e-02
   1.2070000e+01   3.4708224e-02
   1.2080000e+01   3.4708241e-02
   1.2090000e+01   3.4708258e-02
   1.2100000e+01   3.4708275e-02
   1.2110000e+01   3.4708291e-02
   1.2120000e+01   3.4708307e-02
   1.2130000e+01   3.4708323e-02
   1.2140000e+01   3.4708339e-02
   1.2150000e+01   3.4708355e-02
   1.2160000e+01   3.4708371e-02
   1.2170000e+01   3.4708386e-02
   1.2180000e+01   3.4708402e-02
   1.2190000e+01   3.4708417e-02
   1.2200000e+01   3.4708432e-02
   1.2210000e+01   3.4708447e-02
   1.2220000e+01   3.4708461e-02
   1.2230000e+01   3.4708476e-02
   1.2240000e+01   3.4708490e-02
   1.2250000e+01   3.4708505e-02
   1.2260000e+01   3.4708519e-02
   1.2270000e+01   3.4708533e-02
   1.2280000e+01   3.4708547e-02
   1.2290000e+01   3.4708560e-02
   1.2300000e+01   3.4708574e-02
   1.2310000e+01   3.4708588e-02
   1.2320000e+01   3.4708601e-02
   1.2330000e+01   3.4708614e-02
   1.2340000e+01   3.4708627e-02
   1.2350000e+01   3.4708640e-02
   1.2360000e+01   3.4708653e-02
   1.2370000e+01   3.4708666e-02
   1.2380000e+01   3.4708678e-02
   1.2390000e+01   3.4708691e-02
   1.2400000e+01   3.4708703e-02
   1.2410000e+01   3.4708715e-02
   1.2420000e+01   3.4708728e-02
   1.2430000e+01   3.4708740e-02
   1.2440000e+01   3.4708751e-02
   1.2450000e+01   3.4708763e-02
   1.2460000e+01   3.4708775e-02
   1.2470000e+01   3.4708786e-02
   1.2480000e+01   3.4708798e-02
   1.2490000e+01   3.4708809e-02
   1.2500000e+01   3.4708820e-02
   1.2510000e+01   3.4708831e-02
   1.2520000e+01   3.4708842e-02
   1.2530000e+01   3.4708853e-02
   1.2540000e+01   3.4708864e-02
   1.2550000e+01   3.4708875e-02
   1.2560000e+01   3.4708885e-02
   1.2570000e+01   3.4708896e-02
   1.2580000e+01   3.4708906e-02
   1.2590000e+01   3.4708916e-02
   1.2600000e+01   3.4708926e-02
   1.2610000e+01   3.4708936e-02
   1.2620000e+01   3.4708946e-02
   1.2630000e+01   3.4708956e-02
   1.2640000e+01   3.4708966e-02
   1.2650000e+01   3.4708976e-02
   1.2660000e+01   3.4708985e-02
   1.2670000e+01   3.4708995e-02
   1.2680000e+01   3.4709004e-02
   1.2690000e+01   3.4709013e-02
   1.2700000e+01   3.4709023e-02
   1.2710000e+01   3.4709032e-02
   1.2720000e+01   3.4709041e-02
   1.2730000e+01   3.4709050e-02
   1.2740000e+01   3.4709059e-02
   1.2750000e+01   3.4709067e-02
   1.2760000e+01   3.4709076e-02
   1.2770000e+01   3.4709085e-02
   1.2780000e+01   3.4709093e-02
   1.2790000e+01   3.4709102e-02
   1.2800000e+01   3.4709110e-02
   1.2810000e+01   3.4709118e-02
   1.2820000e+01   3.4709126e-02
   1.2830000e+01   3.4709135e-02
   1.2840000e+01   3.4709143e-02
   1.2850000e+01   3.4709151e-02
   1.2860000e+01   3.4709158e-02
   1.2870000e+01   3.4709166e-02
   1.2880000e+01   3.4709174e-02
   1.2890000e+01   3.4709182e-02
   1.2900000e+01   3.4709189e-02
   1.2910000e+01   3.4709197e-02
   1.2920000e+01   3.4709204e-02
   1.2930000e+01   3.4709211e-02
   1.2940000e+01   3.4709219e-02
   1.2950000e+01   3.4709226e-02
   1.2960000e+01   3.4709233e-02
   1.2970000e+01   3.4709240e-02
   1.2980000e+01   3.4709247e-02
   1.2990000e+01   3.4709254e-02
   1.3000000e+01   3.4709261e-02
   1.3010000e+01   3.4709268e-02
   1.3020000e+01   3.4709274e-02
   1.3030000e+01   3.4709281e-02
   1.3040000e+01   3.4709288e-02
   1.3050000e+01   3.4709294e-02
   1.3060000e+01   3.4709301e-02
   1.3070000e+01   3.4709307e-02
   1.3080000e+01   3.4709313e-02
   1.3090000e+01   3.4709320e-02
   1.3100000e+01   3.4709326e-02
   1.3110000e+01   3.4709332e-02
   1.3120000e+01   3.4709338e-02
   1.3130000e+01   3.4709344e-02
   1.3140000e+01   3.4709350e-02
   1.3150000e+01   3.4709356e-02
   1.3160000e+01   3.4709362e-02
   1.3170000e+01   3.4709368e-02
   1.3180000e+01   3.4709374e-02
   1.3190000e+01   3.4709379e-02
   1.3200000e+01   3.4709385e-02
   1.3210000e+01   3.4709391e-02
   1.3220000e+01   3.4709396e-02
   1.3230000e+01   3.4709402e-02
   1.3240000e+01   3.4709407e-02
   1.3250000e+01   3.4709412e-02
   1.3260000e+01   3.4709418e-02
   1.3270000e+01   3.4709423e-02
   1.3280000e+01   3.4709428e-02
   1.3290000e+01   3.4709433e-02
   1.3300000e+01   3.4709438e-02
   1.3310000e+01   3.4709444e-02
   1.3320000e+01   3.4709449e-02
   1.3330000e+01   3.4709453e-02
   1.3340000e+01   3.4709458e-02
   1.3350000e+01   3.4709463e-02
   1.3360000e+01   3.4709468e-02
   1.3370000e+01   3.4709473e-02
   1.3380000e+01   3.4709478e-02
   1.3390000e+01   3.4709482e-02
   1.3400000e+01   3.4709487e-02
   1.3410000e+01   3.4709492e-02
   1.3420000e+01   3.4709496e-02
   1.3430000e+01   3.4709501e-02
   1.3440000e+01   3.4709505e-02
   1.3450000e+01   3.4709509e-02
   1.3460000e+01   3.4709514e-02
   1.3470000e+01   3.4709518e-02
   1.3480000e+01   3.4709522e-02
   1.3490000e+01   3.4709527e-02
   1.3500000e+01   3.4709531e-02
   1.3510000e+01   3.4709535e-02
   1.3520000e+01   3.4709539e-02
   1.3530000e+01   3.4709543e-02
   1.3540000e+01   3.4709547e-02
   1.3550000e+01   3.4709551e-02
   1.3560000e+01   3.4709555e-02
   1.3570000e+01   3.4709559e-02
   1.3580000e+01   3.4709563e-02
   1.3590000e+01   3.4709567e-02
   1.3600000e+01   3.4709571e-02
   1.3610000e+01   3.4709575e-02
   1.3620000e+01   3.4709578e-02
   1.3630000e+01   3.4709582e-02
   1.3640000e+01   3.4709586e-02
   1.3650000e+01   3.4709589e-02
   1.3660000e+01   3.4709593e-02
   1.3670000e+01   3.4709596e-02
   1.3680000e+01   3.4709600e-02
   1.3690000e+01   3.4709603e-02
   1.3700000e+01   3.4709607e-02
   1.3710000e+01   3.4709610e-02
   1.3720000e+01   3.4709614e-02
   1.3730000e+01   3.4709617e-02
   1.3740000e+01   3.4709620e-02
   1.3750000e+01   3.4709624e-02
   1.3760000e+01   3.4709627e-02
   1.3770000e+01   3.4709630e-02
   1.3780000e+01   3.4709633e-02
   1.3790000e+01   3.4709637e-02
   1.3800000e+01   3.4709640e-02
   1.3810000e+01   3.4709643e-02
   1.3820000e+01   3.4709646e-02
   1.3830000e+01   3.4709649e-02
   1.3840000e+01   3.4709652e-02
   1.3850000e+01   3.4709655e-02
   1.3860000e+01   3.4709658e-02
   1.3870000e+01   3.4709661e-02
   1.3880000e+01   3.4709664e-02
   1.3890000e+01   3.4709667e-02
   1.3900000e+01   3.4709669e-02
   1.3910000e+01   3.4709672e-02
   1.3920000e+01   3.4709675e-02
   1.3930000e+01   3.4709678e-02
   1.3940000e+01   3.4709681e-02
   1.3950000e+01   3.4709683e-02
   1.3960000e+01   3.4709686e-02
   1.3970000e+01   3.4709689e-02
   1.3980000e+01   3.4709691e-02
   1.3990000e+01   3.4709694e-02
   1.4000000e+01   3.4709696e-02
   1.4010000e+01   3.4709699e-02
   1.4020000e+01   3.4709701e-02
   1.4030000e+01   3.4709704e-02
   1.4040000e+01   3.4709706e-02
   1.4050000e+01   3.4709709e-02
   1.4060000e+01   3.4709711e-02
   1.4070000e+01   3.4709714e-02
   1.4080000e+01   3.4709716e-02
   1.4090000e+01   3.4709718e-02
   1.4100000e+01   3.4709721e-02
   1.4110000e+01   3.4709723e-02
   1.4120000e+01   3.4709725e-02
   1.4130000e+01   3.4709728e-02
   1.4140000e+01   3.4709730e-02
   1.4150000e+01   3.4709732e-02
   1.4160000e+01   3.4709734e-02
   1.4170000e+01   3.4709737e-02
   1.4180000e+01   3.4709739e-02
   1.4190000e+01   3.4709741e-02
   1.4200000e+01   3.4709743e-02
   1.4210000e+01   3.4709745e-02
   1.4220000e+01   3.4709747e-02
   1.4230000e+01   3.4709749e-02
   1.4240000e+01   3.4709751e-02
   1.4250000e+01   3.4709753e-02
   1.4260000e+01   3.4709755e-02
   1.4270000e+01   3.4709757e-02
   1.4280000e+01   3.4709759e-02
   1.4290000e+01   3.4709761e-02
   1.4300000e+01   3.4709763e-02
   1.4310000e+01   3.4709765e-02
   1.4320000e+01   3.4709767e-02
   1.4330000e+01   3.4709769e-02
   1.4340000e+01   3.4709771e-02
   1.4350000e+01   3.4709772e-02
   1.4360000e+01   3.4709774e-02
   1.4370000e+01   3.4709776e-02
   1.4380000e+01   3.4709778e-02
   1.4390000e+01   3.4709780e-02
   1.4400000e+01   3.4709781e-02
   1.4410000e+01   3.4709783e-02
   1.4420000e+01   3.4709785e-02
   1.4430000e+01   3.4709786e-02
   1.4440000e+01   3.4709788e-02
   1.4450000e+01   3.4709790e-02
   1.4460000e+01   3.4709791e-02
   1.4470000e+01   3.4709793e-02
   1.4480000e+01   3.4709795e-02
   1.4490000e+01   3.4709796e-02
   1.4500000e+01   3.4709798e-02
   1.4510000e+01   3.4709799e-02
   1.4520000e+01   3.4709801e-02
   1.4530000e+01   3.4709802e-02
   1.4540000e+01   3.4709804e-02
   1.4550000e+01   3.4709805e-02
   1.4560000e+01   3.4709807e-02
   1.4570000e+01   3.4709808e-02
   1.4580000e+01   3.4709810e-02
   1.4590000e+01   3.4709811e-02
   1.4600000e+01   3.4709813e-02
   1.4610000e+01   3.4709814e-02
   1.4620000e+01   3.4709816e-02
   1.4630000e+01   3.4709817e-02
   1.4640000e+01   3.4709818e-02
   1.4650000e+01   3.4709820e-02
   1.4660000e+01   3.4709821e-02
   1.4670000e+01   3.4709822e-02
   1.4680000e+01   3.4709824e-02
   1.4690000e+01   3.4709825e-02
   1.4700000e+01   3.4709826e-02
   1.4710000e+01   3.4709828e-02
   1.4720000e+01   3.4709829e-02
   1.4730000e+01   3.4709830e-02
   1.4740000e+01   3.4709831e-02
   1.4750000e+01   3.4709833e-02
   1.4760000e+01   3.4709834e-02
   1.4770000e+01   3.4709835e-02
   1.4780000e+01   3.4709836e-02
   1.4790000e+01   3.4709837e-02
   1.4800000e+01   3.4709839e-02
   1.4810000e+01   3.4709840e-02
   1.4820000e+01   3.4709841e-02
   1.4830000e+01   3.4709842e-02
   1.4840000e+01   3.4709843e-02
   1.4850000e+01   3.4709844e-02
   1.4860000e+01   3.4709845e-02
   1.4870000e+01   3.4709847e-02
   1.4880000e+01   3.4709848e-02
   1.4890000e+01   3.4709849e-02
   1.4900000e+01   3.4709850e-02
   1.4910000e+01   3.4709851e-02
   1.4920000e+01   3.4709852e-02
   1.4930000e+01   3.4709853e-02
   1.4940000e+01   3.4709854e-02
   1.4950000e+01   3.4709855e-02
   1.4960000e+01   3.4709856e-02
   1.4970000e+01   3.4709857e-02
   1.4980000e+01   3.4709858e-02
   1.4990000e+01   3.4709859e-02
   1.5000000e+01   3.4709860e-02
   1.5010000e+01   3.4709861e-02
   1.5020000e+01   3.4709862e-02
   1.5030000e+01   3.4709863e-02
   1.5040000e+01   3.4709864e-02
   1.5050000e+01   3.4709865e-02
   1.5060000e+01   3.4709866e-02
   1.5070000e+01   3.4709866e-02
   1.5080000e+01   3.4709867e-02
   1.5090000e+01   3.4709868e-02
   1.5100000e+01   3.4709869e-02
   1.5110000e+01   3.4709870e-02
   1.5120000e+01   3.4709871e-02
   1.5130000e+01   3.4709872e-02
   1.5140000e+01   3.4709873e-02
   1.5150000e+01   3.4709873e-02
   1.5160000e+01   3.4709874e-02
   1.5170000e+01   3.4709875e-02
   1.5180000e+01   3.4709876e-02
   1.5190000e+01   3.4709877e-02
   1.5200000e+01   3.4709877e-02
   1.5210000e+01   3.4709878e-02
   1.5220000e+01   3.4709879e-02
   1.5230000e+01   3.4709880e-02
   1.5240000e+01   3.4709881e-02
   1.5250000e+01   3.4709881e-02
   1.5260000e+01   3.4709882e-02
   1.5270000e+01   3.4709883e-02
   1.5280000e+01   3.4709883e-02
   1.5290000e+01   3.4709884e-02
   1.5300000e+01   3.4709885e-02
   1.5310000e+01   3.4709886e-02
   1.5320000e+01   3.4709886e-02
   1.5330000e+01   3.4709887e-02
   1.5340000e+01   3.4709888e-02
   1.5350000e+01   3.4709888e-02
   1.5360000e+01   3.4709889e-02
   1.5370000e+01   3.4709890e-02
   1.5380000e+01   3.4709890e-02
   1.5390000e+01   3.4709891e-02
   1.5400000e+01   3.4709892e-02
   1.5410000e+01   3.4709892e-02
   1.5420000e+01   3.4709893e-02
   1.5430000e+01   3.4709894e-02
   1.5440000e+01   3.4709894e-02
   1.5450000e+01   3.4709895e-02
   1.5460000e+01   3.4709896e-02
   1.5470000e+01   3.4709896e-02
   1.5480000e+01   3.4709897e-02
   1.5490000e+01   3.4709897e-02
   1.5500000e+01   3.4709898e-02
   1.5510000e+01   3.4709899e-02
   1.5520000e+01   3.4709899e-02
   1.5530000e+01   3.4709900e-02
   1.5540000e+01   3.4709900e-02
   1.5550000e+01   3.4709901e-02
   1.5560000e+01   3.4709901e-02
   1.5570000e+01   3.4709902e-02
   1.5580000e+01   3.4709903e-02
   1.5590000e+01   3.4709903e-02
   1.5600000e+01   3.4709904e-02
   1.5610000e+01   3.4709904e-02
   1.5620000e+01   3.4709905e-02
   1.5630000e+01   3.4709905e-02
   1.5640000e+01   3.4709906e-02
   1.5650000e+01   3.4709906e-02
   1.5660000e+01   3.4709907e-02
   1.5670000e+01   3.4709907e-02
   1.5680000e+01   3.4709908e-02
   1.5690000e+01   3.4709908e-02
   1.5700000e+01   3.4709909e-02
   1.5710000e+01   3.4709909e-02
   1.5720000e+01   3.4709910e-02
   1.5730000e+01   3.4709910e-02
   1.5740000e+01   3.4709911e-02
   1.5750000e+01   3.4709911e-02
   1.5760000e+01   3.4709912e-02
   1.5770000e+01   3.4709912e-02
   1.5780000e+01   3.4709912e-02
   1.5790000e+01   3.4709913e-02
   1.5800000e+01   3.4709913e-02
   1.5810000e+01   3.4709914e-02
   1.5820000e+01   3.4709914e-02
   1.5830000e+01   3.4709915e-02
   1.5840000e+01   3.4709915e-02
   1.5850000e+01   3.4709915e-02
   1.5860000e+01   3.4709916e-02
   1.5870000e+01   3.4709916e-02
   1.5880000e+01   3.4709917e-02
   1.5890000e+01   3.4709917e-02
   1.5900000e+01   3.4709918e-02
   1.5910000e+01   3.4709918e-02
   1.5920000e+01   3.4709918e-02
   1.5930000e+01   3.4709919e-02
   1.5940000e+01   3.4709919e-02
   1.5950000e+01   3.4709919e-02
   1.5960000e+01   3.4709920e-02
   1.5970000e+01   3.4709920e-02
   1.5980000e+01   3.4709921e-02
   1.5990000e+01   3.4709921e-02
   1.6000000e+01   3.4709921e-02
   1.6010000e+01   3.4709922e-02
   1.6020000e+01   3.4709922e-02
   1.6030000e+01   3.4709922e-02
   1.6040000e+01   3.4709923e-02
   1.6050000e+01   3.4709923e-02
   1.6060000e+01   3.4709923e-02
   1.6070000e+01   3.4709924e-02
   1.6080000e+01   3.4709924e-02
   1.6090000e+01   3.4709924e-02
   1.6100000e+01   3.4709925e-02
   1.6110000e+01   3.4709925e-02
   1.6120000e+01   3.4709925e-02
   1.6130000e+01   3.4709926e-02
   1.6140000e+01   3.4709926e-02
   1.6150000e+01   3.4709926e-02
   1.6160000e+01   3.4709927e-02
   1.6170000e+01   3.4709927e-02
   1.6180000e+01   3.4709927e-02
   1.6190000e+01   3.4709928e-02
   1.6200000e+01   3.4709928e-02
   1.6210000e+01   3.4709928e-02
   1.6220000e+01   3.4709928e-02
   1.6230000e+01   3.4709929e-02
   1.6240000e+01   3.4709929e-02
   1.6250000e+01   3.4709929e-02
   1.6260000e+01   3.4709930e-02
   1.6270000e+01   3.4709930e-02
   1.6280000e+01   3.4709930e-02
   1.6290000e+01   3.4709930e-02
   1.6300000e+01   3.4709931e-02
   1.6310000e+01   3.4709931e-02
   1.6320000e+01   3.4709931e-02
   1.6330000e+01   3.4709931e-02
   1.6340000e+01   3.4709932e-02
   1.6350000e+01   3.4709932e-02
   1.6360000e+01   3.4709932e-02
   1.6370000e+01   3.4709933e-02
   1.6380000e+01   3.4709933e-02
   1.6390000e+01   3.4709933e-02
   1.6400000e+01   3.4709933e-02
   1.6410000e+01   3.4709933e-02
   1.6420000e+01   3.4709934e-02
   1.6430000e+01   3.4709934e-02
   1.6440000e+01   3.4709934e-02
   1.6450000e+01   3.4709934e-02
   1.6460000e+01   3.4709935e-02
   1.6470000e+01   3.4709935e-02
   1.6480000e+01   3.4709935e-02
   1.6490000e+01   3.4709935e-02
   1.6500000e+01   3.4709936e-02
   1.6510000e+01   3.4709936e-02
   1.6520000e+01   3.4709936e-02
   1.6530000e+01   3.4709936e-02
   1.6540000e+01   3.4709936e-02
   1.6550000e+01   3.4709937e-02
   1.6560000e+01   3.4709937e-02
   1.6570000e+01   3.4709937e-02
   1.6580000e+01   3.4709937e-02
   1.6590000e+01   3.4709937e-02
   1.6600000e+01   3.4709938e-02
   1.6610000e+01   3.4709938e-02
   1.6620000e+01   3.4709938e-02
   1.6630000e+01   3.4709938e-02
   1.6640000e+01   3.4709938e-02
   1.6650000e+01   3.4709939e-02
   1.6660000e+01   3.4709939e-02
   1.6670000e+01   3.4709939e-02
   1.6680000e+01   3.4709939e-02
   1.6690000e+01   3.4709939e-02
   1.6700000e+01   3.4709940e-02
   1.6710000e+01   3.4709940e-02
   1.6720000e+01   3.4709940e-02
   1.6730000e+01   3.4709940e-02
   1.6740000e+01   3.4709940e-02
   1.6750000e+01   3.4709940e-02
   1.6760000e+01   3.4709941e-02
   1.6770000e+01   3.4709941e-02
   1.6780000e+01   3.4709941e-02
   1.6790000e+01   3.4709941e-02
   1.6800000e+01   3.4709941e-02
   1.6810000e+01   3.4709941e-02
   1.6820000e+01   3.4709942e-02
   1.6830000e+01   3.4709942e-02
   1.6840000e+01   3.4709942e-02
   1.6850000e+01   3.4709942e-02
   1.6860000e+01   3.4709942e-02
   1.6870000e+01   3.4709942e-02
   1.6880000e+01   3.4709943e-02
   1.6890000e+01   3.4709943e-02
   1.6900000e+01   3.4709943e-02
   1.6910000e+01   3.4709943e-02
   1.6920000e+01   3.4709943e-02
   1.6930000e+01   3.4709943e-02
   1.6940000e+01   3.4709943e-02
   1.6950000e+01   3.4709944e-02
   1.6960000e+01   3.4709944e-02
   1.6970000e+01   3.4709944e-02
   1.6980000e+01   3.4709944e-02
   1.6990000e+01   3.4709944e-02
   1.7000000e+01   3.4709944e-02
   1.7010000e+01   3.4709944e-02
   1.7020000e+01   3.4709945e-02
   1.7030000e+01   3.4709945e-02
   1.7040000e+01   3.4709945e-02
   1.7050000e+01   3.4709945e-02
   1.7060000e+01   3.4709945e-02
   1.7070000e+01   3.4709945e-02
   1.7080000e+01   3.4709945e-02
   1.7090000e+01   3.4709946e-02
   1.7100000e+01   3.4709946e-02
   1.7110000e+01   3.4709946e-02
   1.7120000e+01   3.4709946e-02
   1.7130000e+01   3.4709946e-02
   1.7140000e+01   3.4709946e-02
   1.7150000e+01   3.4709946e-02
   1.7160000e+01   3.4709946e-02
   1.7170000e+01   3.4709946e-02
   1.7180000e+01   3.4709947e-02
   1.7190000e+01   3.4709947e-02
   1.7200000e+01   3.4709947e-02
   1.7210000e+01   3.4709947e-02
   1.7220000e+01   3.4709947e-02
   1.7230000e+01   3.4709947e-02
   1.7240000e+01   3.4709947e-02
   1.7250000e+01   3.4709947e-02
   1.7260000e+01   3.4709947e-02
   1.7270000e+01   3.4709948e-02
   1.7280000e+01   3.4709948e-02
   1.7290000e+01   3.4709948e-02
   1.7300000e+01   3.4709948e-02
   1.7310000e+01   3.4709948e-02
   1.7320000e+01   3.4709948e-02
   1.7330000e+01   3.4709948e-02
   1.7340000e+01   3.4709948e-02
   1.7350000e+01   3.4709948e-02
   1.7360000e+01   3.4709948e-02
   1.7370000e+01   3.4709949e-02
   1.7380000e+01   3.4709949e-02
   1.7390000e+01   3.4709949e-02
   1.7400000e+01   3.4709949e-02
   1.7410000e+01   3.4709949e-02
   1.7420000e+01   3.4709949e-02
   1.7430000e+01   3.4709949e-02
   1.7440000e+01   3.4709949e-02
   1.7450000e+01   3.4709949e-02
   1.7460000e+01   3.4709949e-02
   1.7470000e+01   3.4709949e-02
   1.7480000e+01   3.4709950e-02
   1.7490000e+01   3.4709950e-02
   1.7500000e+01   3.4709950e-02
   1.7510000e+01   3.4709950e-02
   1.7520000e+01   3.4709950e-02
   1.7530000e+01   3.4709950e-02
   1.7540000e+01   3.4709950e-02
   1.7550000e+01   3.4709950e-02
   1.7560000e+01   3.4709950e-02
   1.7570000e+01   3.4709950e-02
   1.7580000e+01   3.4709950e-02
   1.7590000e+01   3.4709950e-02
   1.7600000e+01   3.4709950e-02
   1.7610000e+01   3.4709951e-02
   1.7620000e+01   3.4709951e-02
   1.7630000e+01   3.4709951e-02
   1.7640000e+01   3.4709951e-02
   1.7650000e+01   3.4709951e-02
   1.7660000e+01   3.4709951e-02
   1.7670000e+01   3.4709951e-02
   1.7680000e+01   3.4709951e-02
   1.7690000e+01   3.4709951e-02
   1.7700000e+01   3.4709951e-02
   1.7710000e+01   3.4709951e-02
   1.7720000e+01   3.4709951e-02
   1.7730000e+01   3.4709951e-02
   1.7740000e+01   3.4709951e-02
   1.7750000e+01   3.4709952e-02
   1.7760000e+01   3.4709952e-02
   1.7770000e+01   3.4709952e-02
   1.7780000e+01   3.4709952e-02
   1.7790000e+01   3.4709952e-02
   1.7800000e+01   3.4709952e-02
   1.7810000e+01   3.4709952e-02
   1.7820000e+01   3.4709952e-02
   1.7830000e+01   3.4709952e-02
   1.7840000e+01   3.4709952e-02
   1.7850000e+01   3.4709952e-02
   1.7860000e+01   3.4709952e-02
   1.7870000e+01   3.4709952e-02
   1.7880000e+01   3.4709952e-02
   1.7890000e+01   3.4709952e-02
   1.7900000e+01   3.4709952e-02
   1.7910000e+01   3.4709952e-02
   1.7920000e+01   3.4709953e-02
   1.7930000e+01   3.4709953e-02
   1.7940000e+01   3.4709953e-02
   1.7950000e+01   3.4709953e-02
   1.7960000e+01   3.4709953e-02
   1.7970000e+01   3.4709953e-02
   1.7980000e+01   3.4709953e-02
   1.7990000e+01   3.4709953e-02
   1.8000000e+01   3.4709953e-02
   1.8010000e+01   3.4709953e-02
   1.8020000e+01   3.4709953e-02
   1.8030000e+01   3.4709953e-02
   1.8040000e+01   3.4709953e-02
   1.8050000e+01   3.4709953e-02
   1.8060000e+01   3.4709953e-02
   1.8070000e+01   3.4709953e-02
   1.8080000e+01   3.4709953e-02
   1.8090000e+01   3.4709953e-02
   1.8100000e+01   3.4709953e-02
   1.8110000e+01   3.4709954e-02
   1.8120000e+01   3.4709954e-02
   1.8130000e+01   3.4709954e-02
   1.8140000e+01   3.4709954e-02
   1.8150000e+01   3.4709954e-02
   1.8160000e+01   3.4709954e-02
   1.8170000e+01   3.4709954e-02
   1.8180000e+01   3.4709954e-02
   1.8190000e+01   3.4709954e-02
   1.8200000e+01   3.4709954e-02
   1.8210000e+01   3.4709954e-02
   1.8220000e+01   3.4709954e-02
   1.8230000e+01   3.4709954e-02
   1.8240000e+01   3.4709954e-02
   1.8250000e+01   3.4709954e-02
   1.8260000e+01   3.4709954e-02
   1.8270000e+01   3.4709954e-02
   1.8280000e+01   3.4709954e-02
   1.8290000e+01   3.4709954e-02
   1.8300000e+01   3.4709954e-02
   1.8310000e+01   3.4709954e-02
   1.8320000e+01   3.4709954e-02
   1.8330000e+01   3.4709954e-02
   1.8340000e+01   3.4709954e-02
   1.8350000e+01   3.4709954e-02
   1.8360000e+01   3.4709955e-02
   1.8370000e+01   3.4709955e-02
   1.8380000e+01   3.4709955e-02
   1.8390000e+01   3.4709955e-02
   1.8400000e+01   3.4709955e-02
   1.8410000e+01   3.4709955e-02
   1.8420000e+01   3.4709955e-02
   1.8430000e+01   3.4709955e-02
   1.8440000e+01   3.4709955e-02
   1.8450000e+01   3.4709955e-02
   1.8460000e+01   3.4709955e-02
   1.8470000e+01   3.4709955e-02
   1.8480000e+01   3.4709955e-02
   1.8490000e+01   3.4709955e-02
   1.8500000e+01   3.4709955e-02
   1.8510000e+01   3.4709955e-02
   1.8520000e+01   3.4709955e-02
   1.8530000e+01   3.4709955e-02
   1.8540000e+01   3.4709955e-02
   1.8550000e+01   3.4709955e-02
   1.8560000e+01   3.4709955e-02
   1.8570000e+01   3.4709955e-02
   1.8580000e+01   3.4709955e-02
   1.8590000e+01   3.4709955e-02
   1.8600000e+01   3.4709955e-02
   1.8610000e+01   3.4709955e-02
   1.8620000e+01   3.4709955e-02
   1.8630000e+01   3.4709955e-02
   1.8640000e+01   3.4709955e-02
   1.8650000e+01   3.4709955e-02
   1.8660000e+01   3.4709955e-02
   1.8670000e+01   3.4709955e-02
   1.8680000e+01   3.4709956e-02
   1.8690000e+01   3.4709956e-02
   1.8700000e+01   3.4709956e-02
   1.8710000e+01   3.4709956e-02
   1.8720000e+01   3.4709956e-02
   1.8730000e+01   3.4709956e-02
   1.8740000e+01   3.4709956e-02
   1.8750000e+01   3.4709956e-02
   1.8760000e+01   3.4709956e-02
   1.8770000e+01   3.4709956e-02
   1.8780000e+01   3.4709956e-02
   1.8790000e+01   3.4709956e-02
   1.8800000e+01   3.4709956e-02
   1.8810000e+01   3.4709956e-02
   1.8820000e+01   3.4709956e-02
   1.8830000e+01   3.4709956e-02
   1.8840000e+01   3.4709956e-02
   1.8850000e+01   3.4709956e-02
   1.8860000e+01   3.4709956e-02
   1.8870000e+01   3.4709956e-02
   1.8880000e+01   3.4709956e-02
   1.8890000e+01   3.4709956e-02
   1.8900000e+01   3.4709956e-02
   1.8910000e+01   3.4709956e-02
   1.8920000e+01   3.4709956e-02
   1.8930000e+01   3.4709956e-02
   1.8940000e+01   3.4709956e-02
   1.8950000e+01   3.4709956e-02
   1.8960000e+01   3.4709956e-02
   1.8970000e+01   3.4709956e-02
   1.8980000e+01   3.4709956e-02
   1.8990000e+01   3.4709956e-02
   1.9000000e+01   3.4709956e-02
   1.9010000e+01   3.4709956e-02
   1.9020000e+01   3.4709956e-02
   1.9030000e+01   3.4709956e-02
   1.9040000e+01   3.4709956e-02
   1.9050000e+01   3.4709956e-02
   1.9060000e+01   3.4709956e-02
   1.9070000e+01   3.4709956e-02
   1.9080000e+01   3.4709956e-02
   1.9090000e+01   3.4709956e-02
   1.9100000e+01   3.4709956e-02
   1.9110000e+01   3.4709956e-02
   1.9120000e+01   3.4709956e-02
   1.9130000e+01   3.4709956e-02
   1.9140000e+01   3.4709956e-02
   1.9150000e+01   3.4709956e-02
   1.9160000e+01   3.4709957e-02
   1.9170000e+01   3.4709957e-02
   1.9180000e+01   3.4709957e-02
   1.9190000e+01   3.4709957e-02
   1.9200000e+01   3.4709957e-02
   1.9210000e+01   3.4709957e-02
   1.9220000e+01   3.4709957e-02
   1.9230000e+01   3.4709957e-02
   1.9240000e+01   3.4709957e-02
   1.9250000e+01   3.4709957e-02
   1.9260000e+01   3.4709957e-02
   1.9270000e+01   3.4709957e-02
   1.9280000e+01   3.4709957e-02
   1.9290000e+01   3.4709957e-02
   1.9300000e+01   3.4709957e-02
   1.9310000e+01   3.4709957e-02
   1.9320000e+01   3.4709957e-02
   1.9330000e+01   3.4709957e-02
   1.9340000e+01   3.4709957e-02
   1.9350000e+01   3.4709957e-02
   1.9360000e+01   3.4709957e-02
   1.9370000e+01   3.4709957e-02
   1.9380000e+01   3.4709957e-02
   1.9390000e+01   3.4709957e-02
   1.9400000e+01   3.4709957e-02
   1.9410000e+01   3.4709957e-02
   1.9420000e+01   3.4709957e-02
   1.9430000e+01   3.4709957e-02
   1.9440000e+01   3.4709957e-02
   1.9450000e+01   3.4709957e-02
   1.9460000e+01   3.4709957e-02
   1.9470000e+01   3.4709957e-02
   1.9480000e+01   3.4709957e-02
   1.9490000e+01   3.4709957e-02
   1.9500000e+01   3.4709957e-02
   1.9510000e+01   3.4709957e-02
   1.9520000e+01   3.4709957e-02
   1.9530000e+01   3.4709957e-02
   1.9540000e+01   3.4709957e-02
   1.9550000e+01   3.4709957e-02
   1.9560000e+01   3.4709957e-02
   1.9570000e+01   3.4709957e-02
   1.9580000e+01   3.4709957e-02
   1.9590000e+01   3.4709957e-02
   1.9600000e+01   3.4709957e-02
   1.9610000e+01   3.4709957e-02
   1.9620000e+01   3.4709957e-02
   1.9630000e+01   3.4709957e-02
   1.9640000e+01   3.4709957e-02
   1.9650000e+01   3.4709957e-02
   1.9660000e+01   3.4709957e-02
   1.9670000e+01   3.4709957e-02
   1.9680000e+01   3.4709957e-02
   1.9690000e+01   3.4709957e-02
   1.9700000e+01   3.4709957e-02
   1.9710000e+01   3.4709957e-02
   1.9720000e+01   3.4709957e-02
   1.9730000e+01   3.4709957e-02
   1.9740000e+01   3.4709957e-02
   1.9750000e+01   3.4709957e-02
   1.9760000e+01   3.4709957e-02
   1.9770000e+01   3.4709957e-02
   1.9780000e+01   3.4709957e-02
   1.9790000e+01   3.4709957e-02
   1.9800000e+01   3.4709957e-02
   1.9810000e+01   3.4709957e-02
   1.9820000e+01   3.4709957e-02
   1.9830000e+01   3.4709957e-02
   1.9840000e+01   3.4709957e-02
   1.9850000e+01   3.4709957e-02
   1.9860000e+01   3.4709957e-02
   1.9870000e+01   3.4709957e-02
   1.9880000e+01   3.4709957e-02
   1.9890000e+01   3.4709957e-02
   1.9900000e+01   3.4709957e-02
   1.9910000e+01   3.4709957e-02
   1.9920000e+01   3.4709957e-02
   1.9930000e+01   3.4709957e-02
   1.9940000e+01   3.4709957e-02
   1.9950000e+01   3.4709957e-02
   1.9960000e+01   3.4709957e-02
   1.9970000e+01   3.4709957e-02
   1.9980000e+01   3.4709957e-02
   1.9990000e+01   3.4709957e-02
   2.0000000e+01   3.4709957e-02


==> data/dicTildeNormData40.dat <==
   0.0000000e+00   2.9601206e+01
   1.0000000e-02   2.9588839e+01
   2.0000000e-02   2.9575686e+01
   3.0000000e-02   2.9563517e+01
   4.0000000e-02   2.9552333e+01
   5.0000000e-02   2.9542132e+01
   6.0000000e-02   2.9532913e+01
   7.0000000e-02   2.9524675e+01
   8.0000000e-02   2.9517417e+01
   9.0000000e-02   2.9511136e+01
   1.0000000e-01   2.9505831e+01
   1.1000000e-01   2.9501498e+01
   1.2000000e-01   2.9498134e+01
   1.3000000e-01   2.9495736e+01
   1.4000000e-01   2.9493864e+01
   1.5000000e-01   2.9492006e+01
   1.6000000e-01   2.9490164e+01
   1.7000000e-01   2.9488338e+01
   1.8000000e-01   2.9486530e+01
   1.9000000e-01   2.9484740e+01
   2.0000000e-01   2.9482969e+01
   2.1000000e-01   2.9481217e+01
   2.2000000e-01   2.9479486e+01
   2.3000000e-01   2.9477776e+01
   2.4000000e-01   2.9476088e+01
   2.5000000e-01   2.9474422e+01
   2.6000000e-01   2.9472779e+01
   2.7000000e-01   2.9471160e+01
   2.8000000e-01   2.9469564e+01
   2.9000000e-01   2.9467993e+01
   3.0000000e-01   2.9466448e+01
   3.1000000e-01   2.9464927e+01
   3.2000000e-01   2.9463432e+01
   3.3000000e-01   2.9461963e+01
   3.4000000e-01   2.9460520e+01
   3.5000000e-01   2.9459103e+01
   3.6000000e-01   2.9457714e+01
   3.7000000e-01   2.9456351e+01
   3.8000000e-01   2.9455014e+01
   3.9000000e-01   2.9453705e+01
   4.0000000e-01   2.9452423e+01
   4.1000000e-01   2.9451167e+01
   4.2000000e-01   2.9449938e+01
   4.3000000e-01   2.9448737e+01
   4.4000000e-01   2.9447561e+01
   4.5000000e-01   2.9446413e+01
   4.6000000e-01   2.9445291e+01
   4.7000000e-01   2.9444194e+01
   4.8000000e-01   2.9443124e+01
   4.9000000e-01   2.9442080e+01
   5.0000000e-01   2.9441060e+01
   5.1000000e-01   2.9145534e+01
   5.2000000e-01   2.8852944e+01
   5.3000000e-01   2.8563261e+01
   5.4000000e-01   2.8276452e+01
   5.5000000e-01   2.7992490e+01
   5.6000000e-01   2.7711343e+01
   5.7000000e-01   2.7432984e+01
   5.8000000e-01   2.7157381e+01
   5.9000000e-01   2.6884508e+01
   6.0000000e-01   2.6614335e+01
   6.1000000e-01   2.6346835e+01
   6.2000000e-01   2.6081979e+01
   6.3000000e-01   2.5819740e+01
   6.4000000e-01   2.5560092e+01
   6.5000000e-01   2.5303006e+01
   6.6000000e-01   2.5048457e+01
   6.7000000e-01   2.4796418e+01
   6.8000000e-01   2.4546864e+01
   6.9000000e-01   2.4299768e+01
   7.0000000e-01   2.4055105e+01
   7.1000000e-01   2.3812851e+01
   7.2000000e-01   2.3572980e+01
   7.3000000e-01   2.3335468e+01
   7.4000000e-01   2.3100290e+01
   7.5000000e-01   2.2867423e+01
   7.6000000e-01   2.2636797e+01
   7.7000000e-01   2.2408390e+01
   7.8000000e-01   2.2182176e+01
   7.9000000e-01   2.1958133e+01
   8.0000000e-01   2.1736236e+01
   8.1000000e-01   2.1516463e+01
   8.2000000e-01   2.1298790e+01
   8.3000000e-01   2.1083305e+01
   8.4000000e-01   2.0869985e+01
   8.5000000e-01   2.0658810e+01
   8.6000000e-01   2.0449756e+01
   8.7000000e-01   2.0242802e+01
   8.8000000e-01   2.0037928e+01
   8.9000000e-01   1.9835111e+01
   9.0000000e-01   1.9634332e+01
   9.1000000e-01   1.9435569e+01
   9.2000000e-01   1.9238803e+01
   9.3000000e-01   1.9044012e+01
   9.4000000e-01   1.8851177e+01
   9.5000000e-01   1.8660279e+01
   9.6000000e-01   1.8471297e+01
   9.7000000e-01   1.8284213e+01
   9.8000000e-01   1.8099006e+01
   9.9000000e-01   1.7915659e+01
   1.0000000e+00   1.7734152e+01
   1.0100000e+00   1.7554467e+01
   1.0200000e+00   1.7376585e+01
   1.0300000e+00   1.7200489e+01
   1.0400000e+00   1.7026160e+01
   1.0500000e+00   1.6853580e+01
   1.0600000e+00   1.6682732e+01
   1.0700000e+00   1.6513598e+01
   1.0800000e+00   1.6346162e+01
   1.0900000e+00   1.6180405e+01
   1.1000000e+00   1.6016312e+01
   1.1100000e+00   1.5853865e+01
   1.1200000e+00   1.5693047e+01
   1.1300000e+00   1.5533843e+01
   1.1400000e+00   1.5376236e+01
   1.1500000e+00   1.5220211e+01
   1.1600000e+00   1.5065750e+01
   1.1700000e+00   1.4912839e+01
   1.1800000e+00   1.4761462e+01
   1.1900000e+00   1.4611603e+01
   1.2000000e+00   1.4463247e+01
   1.2100000e+00   1.4316379e+01
   1.2200000e+00   1.4170985e+01
   1.2300000e+00   1.4027049e+01
   1.2400000e+00   1.3884556e+01
   1.2500000e+00   1.3743493e+01
   1.2600000e+00   1.3603844e+01
   1.2700000e+00   1.3465596e+01
   1.2800000e+00   1.3328735e+01
   1.2900000e+00   1.3193246e+01
   1.3000000e+00   1.3059116e+01
   1.3100000e+00   1.2926331e+01
   1.3200000e+00   1.2794878e+01
   1.3300000e+00   1.2664743e+01
   1.3400000e+00   1.2535914e+01
   1.3500000e+00   1.2408376e+01
   1.3600000e+00   1.2282118e+01
   1.3700000e+00   1.2157125e+01
   1.3800000e+00   1.2033387e+01
   1.3900000e+00   1.1910889e+01
   1.4000000e+00   1.1789619e+01
   1.4100000e+00   1.1669566e+01
   1.4200000e+00   1.1550717e+01
   1.4300000e+00   1.1433060e+01
   1.4400000e+00   1.1316583e+01
   1.4500000e+00   1.1201273e+01
   1.4600000e+00   1.1087121e+01
   1.4700000e+00   1.0974113e+01
   1.4800000e+00   1.0862238e+01
   1.4900000e+00   1.0751486e+01
   1.5000000e+00   1.0641844e+01
   1.5100000e+00   1.0533302e+01
   1.5200000e+00   1.0425848e+01
   1.5300000e+00   1.0319472e+01
   1.5400000e+00   1.0214163e+01
   1.5500000e+00   1.0109910e+01
   1.5600000e+00   1.0006703e+01
   1.5700000e+00   9.9045305e+00
   1.5800000e+00   9.8033830e+00
   1.5900000e+00   9.7032501e+00
   1.6000000e+00   9.6041215e+00
   1.6100000e+00   9.5059871e+00
   1.6200000e+00   9.4088370e+00
   1.6300000e+00   9.3126614e+00
   1.6400000e+00   9.2174504e+00
   1.6500000e+00   9.1231944e+00
   1.6600000e+00   9.0298839e+00
   1.6700000e+00   8.9375093e+00
   1.6800000e+00   8.8460613e+00
   1.6900000e+00   8.7555307e+00
   1.7000000e+00   8.6659081e+00
   1.7100000e+00   8.5771846e+00
   1.7200000e+00   8.4893511e+00
   1.7300000e+00   8.4023987e+00
   1.7400000e+00   8.3163186e+00
   1.7500000e+00   8.2311020e+00
   1.7600000e+00   8.1467404e+00
   1.7700000e+00   8.0632250e+00
   1.7800000e+00   7.9805475e+00
   1.7900000e+00   7.8986995e+00
   1.8000000e+00   7.8176727e+00
   1.8100000e+00   7.7374587e+00
   1.8200000e+00   7.6580496e+00
   1.8300000e+00   7.5794372e+00
   1.8400000e+00   7.5016136e+00
   1.8500000e+00   7.4245708e+00
   1.8600000e+00   7.3483010e+00
   1.8700000e+00   7.2727966e+00
   1.8800000e+00   7.1980497e+00
   1.8900000e+00   7.1240529e+00
   1.9000000e+00   7.0507987e+00
   1.9100000e+00   6.9782795e+00
   1.9200000e+00   6.9064881e+00
   1.9300000e+00   6.8354171e+00
   1.9400000e+00   6.7650594e+00
   1.9500000e+00   6.6954077e+00
   1.9600000e+00   6.6264551e+00
   1.9700000e+00   6.5581945e+00
   1.9800000e+00   6.4906190e+00
   1.9900000e+00   6.4237217e+00
   2.0000000e+00   6.3574958e+00
   2.0100000e+00   6.2919347e+00
   2.0200000e+00   6.2270316e+00
   2.0300000e+00   6.1627800e+00
   2.0400000e+00   6.0991734e+00
   2.0500000e+00   6.0362052e+00
   2.0600000e+00   5.9738692e+00
   2.0700000e+00   5.9121589e+00
   2.0800000e+00   5.8510681e+00
   2.0900000e+00   5.7905906e+00
   2.1000000e+00   5.7307202e+00
   2.1100000e+00   5.6714509e+00
   2.1200000e+00   5.6127767e+00
   2.1300000e+00   5.5546916e+00
   2.1400000e+00   5.4971897e+00
   2.1500000e+00   5.4402652e+00
   2.1600000e+00   5.3839122e+00
   2.1700000e+00   5.3281251e+00
   2.1800000e+00   5.2728982e+00
   2.1900000e+00   5.2182258e+00
   2.2000000e+00   5.1641025e+00
   2.2100000e+00   5.1105227e+00
   2.2200000e+00   5.0574810e+00
   2.2300000e+00   5.0049720e+00
   2.2400000e+00   4.9529904e+00
   2.2500000e+00   4.9015308e+00
   2.2600000e+00   4.8505881e+00
   2.2700000e+00   4.8001571e+00
   2.2800000e+00   4.7502327e+00
   2.2900000e+00   4.7008097e+00
   2.3000000e+00   4.6518832e+00
   2.3100000e+00   4.6034481e+00
   2.3200000e+00   4.5554997e+00
   2.3300000e+00   4.5080329e+00
   2.3400000e+00   4.4610430e+00
   2.3500000e+00   4.4145252e+00
   2.3600000e+00   4.3684748e+00
   2.3700000e+00   4.3228871e+00
   2.3800000e+00   4.2777574e+00
   2.3900000e+00   4.2330812e+00
   2.4000000e+00   4.1888539e+00
   2.4100000e+00   4.1450710e+00
   2.4200000e+00   4.1017282e+00
   2.4300000e+00   4.0588209e+00
   2.4400000e+00   4.0163448e+00
   2.4500000e+00   3.9742956e+00
   2.4600000e+00   3.9326690e+00
   2.4700000e+00   3.8914608e+00
   2.4800000e+00   3.8506668e+00
   2.4900000e+00   3.8102828e+00
   2.5000000e+00   3.7703048e+00
   2.5100000e+00   3.7307287e+00
   2.5200000e+00   3.6915504e+00
   2.5300000e+00   3.6527660e+00
   2.5400000e+00   3.6143715e+00
   2.5500000e+00   3.5763630e+00
   2.5600000e+00   3.5387367e+00
   2.5700000e+00   3.5014886e+00
   2.5800000e+00   3.4646152e+00
   2.5900000e+00   3.4281124e+00
   2.6000000e+00   3.3919768e+00
   2.6100000e+00   3.3562046e+00
   2.6200000e+00   3.3207921e+00
   2.6300000e+00   3.2857357e+00
   2.6400000e+00   3.2510319e+00
   2.6500000e+00   3.2166772e+00
   2.6600000e+00   3.1826680e+00
   2.6700000e+00   3.1490010e+00
   2.6800000e+00   3.1156725e+00
   2.6900000e+00   3.0826794e+00
   2.7000000e+00   3.0500182e+00
   2.7100000e+00   3.0176855e+00
   2.7200000e+00   2.9856782e+00
   2.7300000e+00   2.9539929e+00
   2.7400000e+00   2.9226264e+00
   2.7500000e+00   2.8915755e+00
   2.7600000e+00   2.8608370e+00
   2.7700000e+00   2.8304079e+00
   2.7800000e+00   2.8002851e+00
   2.7900000e+00   2.7704653e+00
   2.8000000e+00   2.7409457e+00
   2.8100000e+00   2.7117233e+00
   2.8200000e+00   2.6827949e+00
   2.8300000e+00   2.6541578e+00
   2.8400000e+00   2.6258744e+00
   2.8500000e+00   2.5979405e+00
   2.8600000e+00   2.5703523e+00
   2.8700000e+00   2.5431056e+00
   2.8800000e+00   2.5161967e+00
   2.8900000e+00   2.4896217e+00
   2.9000000e+00   2.4633771e+00
   2.9100000e+00   2.4374593e+00
   2.9200000e+00   2.4118647e+00
   2.9300000e+00   2.3865901e+00
   2.9400000e+00   2.3616322e+00
   2.9500000e+00   2.3369877e+00
   2.9600000e+00   2.3126535e+00
   2.9700000e+00   2.2886266e+00
   2.9800000e+00   2.2649041e+00
   2.9900000e+00   2.2414832e+00
   3.0000000e+00   2.2183610e+00
   3.0100000e+00   2.1954917e+00
   3.0200000e+00   2.1728806e+00
   3.0300000e+00   2.1505697e+00
   3.0400000e+00   2.1285269e+00
   3.0500000e+00   2.1067876e+00
   3.0600000e+00   2.0853331e+00
   3.0700000e+00   2.0641903e+00
   3.0800000e+00   2.0432945e+00
   3.0900000e+00   2.0226064e+00
   3.1000000e+00   2.0021237e+00
   3.1100000e+00   1.9818446e+00
   3.1200000e+00   1.9617669e+00
   3.1300000e+00   1.9418886e+00
   3.1400000e+00   1.9222078e+00
   3.1500000e+00   1.9027226e+00
   3.1600000e+00   1.8834308e+00
   3.1700000e+00   1.8643308e+00
   3.1800000e+00   1.8454204e+00
   3.1900000e+00   1.8266980e+00
   3.2000000e+00   1.8081615e+00
   3.2100000e+00   1.7898091e+00
   3.2200000e+00   1.7716390e+00
   3.2300000e+00   1.7536495e+00
   3.2400000e+00   1.7358386e+00
   3.2500000e+00   1.7182046e+00
   3.2600000e+00   1.7007459e+00
   3.2700000e+00   1.6834605e+00
   3.2800000e+00   1.6663468e+00
   3.2900000e+00   1.6494032e+00
   3.3000000e+00   1.6326278e+00
   3.3100000e+00   1.6160191e+00
   3.3200000e+00   1.5995753e+00
   3.3300000e+00   1.5832949e+00
   3.3400000e+00   1.5671762e+00
   3.3500000e+00   1.5512177e+00
   3.3600000e+00   1.5354176e+00
   3.3700000e+00   1.5197745e+00
   3.3800000e+00   1.5042868e+00
   3.3900000e+00   1.4889529e+00
   3.4000000e+00   1.4737713e+00
   3.4100000e+00   1.4587405e+00
   3.4200000e+00   1.4438590e+00
   3.4300000e+00   1.4291254e+00
   3.4400000e+00   1.4145381e+00
   3.4500000e+00   1.4000957e+00
   3.4600000e+00   1.3857968e+00
   3.4700000e+00   1.3716399e+00
   3.4800000e+00   1.3576236e+00
   3.4900000e+00   1.3437465e+00
   3.5000000e+00   1.3300073e+00
   3.5100000e+00   1.3164046e+00
   3.5200000e+00   1.3029370e+00
   3.5300000e+00   1.2896032e+00
   3.5400000e+00   1.2764018e+00
   3.5500000e+00   1.2633316e+00
   3.5600000e+00   1.2503912e+00
   3.5700000e+00   1.2375794e+00
   3.5800000e+00   1.2248948e+00
   3.5900000e+00   1.2123362e+00
   3.6000000e+00   1.1999024e+00
   3.6100000e+00   1.1875921e+00
   3.6200000e+00   1.1754041e+00
   3.6300000e+00   1.1633372e+00
   3.6400000e+00   1.1513902e+00
   3.6500000e+00   1.1395618e+00
   3.6600000e+00   1.1278510e+00
   3.6700000e+00   1.1162565e+00
   3.6800000e+00   1.1047772e+00
   3.6900000e+00   1.0934119e+00
   3.7000000e+00   1.0821596e+00
   3.7100000e+00   1.0710191e+00
   3.7200000e+00   1.0599892e+00
   3.7300000e+00   1.0490689e+00
   3.7400000e+00   1.0382572e+00
   3.7500000e+00   1.0275528e+00
   3.7600000e+00   1.0169548e+00
   3.7700000e+00   1.0064622e+00
   3.7800000e+00   9.9607377e-01
   3.7900000e+00   9.8578858e-01
   3.8000000e+00   9.7560561e-01
   3.8100000e+00   9.6552382e-01
   3.8200000e+00   9.5554222e-01
   3.8300000e+00   9.4565981e-01
   3.8400000e+00   9.3587562e-01
   3.8500000e+00   9.2618866e-01
   3.8600000e+00   9.1659798e-01
   3.8700000e+00   9.0710262e-01
   3.8800000e+00   8.9770163e-01
   3.8900000e+00   8.8839408e-01
   3.9000000e+00   8.7917904e-01
   3.9100000e+00   8.7005561e-01
   3.9200000e+00   8.6102286e-01
   3.9300000e+00   8.5207990e-01
   3.9400000e+00   8.4322585e-01
   3.9500000e+00   8.3445982e-01
   3.9600000e+00   8.2578093e-01
   3.9700000e+00   8.1718833e-01
   3.9800000e+00   8.0868117e-01
   3.9900000e+00   8.0025859e-01
   4.0000000e+00   7.9191976e-01
   4.0100000e+00   7.8366384e-01
   4.0200000e+00   7.7549003e-01
   4.0300000e+00   7.6739750e-01
   4.0400000e+00   7.5938545e-01
   4.0500000e+00   7.5145309e-01
   4.0600000e+00   7.4359963e-01
   4.0700000e+00   7.3582428e-01
   4.0800000e+00   7.2812627e-01
   4.0900000e+00   7.2050484e-01
   4.1000000e+00   7.1295923e-01
   4.1100000e+00   7.0548869e-01
   4.1200000e+00   6.9809248e-01
   4.1300000e+00   6.9076986e-01
   4.1400000e+00   6.8352011e-01
   4.1500000e+00   6.7634250e-01
   4.1600000e+00   6.6923632e-01
   4.1700000e+00   6.6220087e-01
   4.1800000e+00   6.5523545e-01
   4.1900000e+00   6.4833936e-01
   4.2000000e+00   6.4151192e-01
   4.2100000e+00   6.3475245e-01
   4.2200000e+00   6.2806029e-01
   4.2300000e+00   6.2143476e-01
   4.2400000e+00   6.1487520e-01
   4.2500000e+00   6.0838098e-01
   4.2600000e+00   6.0195144e-01
   4.2700000e+00   5.9558593e-01
   4.2800000e+00   5.8928385e-01
   4.2900000e+00   5.8304454e-01
   4.3000000e+00   5.7686741e-01
   4.3100000e+00   5.7075182e-01
   4.3200000e+00   5.6469719e-01
   4.3300000e+00   5.5870290e-01
   4.3400000e+00   5.5276835e-01
   4.3500000e+00   5.4689298e-01
   4.3600000e+00   5.4107618e-01
   4.3700000e+00   5.3531738e-01
   4.3800000e+00   5.2961601e-01
   4.3900000e+00   5.2397151e-01
   4.4000000e+00   5.1838331e-01
   4.4100000e+00   5.1285086e-01
   4.4200000e+00   5.0737362e-01
   4.4300000e+00   5.0195103e-01
   4.4400000e+00   4.9658256e-01
   4.4500000e+00   4.9126769e-01
   4.4600000e+00   4.8600587e-01
   4.4700000e+00   4.8079660e-01
   4.4800000e+00   4.7563935e-01
   4.4900000e+00   4.7053362e-01
   4.5000000e+00   4.6547889e-01
   4.5100000e+00   4.6047467e-01
   4.5200000e+00   4.5552046e-01
   4.5300000e+00   4.5061577e-01
   4.5400000e+00   4.4576011e-01
   4.5500000e+00   4.4095301e-01
   4.5600000e+00   4.3619398e-01
   4.5700000e+00   4.3148256e-01
   4.5800000e+00   4.2681828e-01
   4.5900000e+00   4.2220068e-01
   4.6000000e+00   4.1762930e-01
   4.6100000e+00   4.1310369e-01
   4.6200000e+00   4.0862340e-01
   4.6300000e+00   4.0418798e-01
   4.6400000e+00   3.9979701e-01
   4.6500000e+00   3.9545004e-01
   4.6600000e+00   3.9114664e-01
   4.6700000e+00   3.8688640e-01
   4.6800000e+00   3.8266888e-01
   4.6900000e+00   3.7849368e-01
   4.7000000e+00   3.7436037e-01
   4.7100000e+00   3.7026855e-01
   4.7200000e+00   3.6621782e-01
   4.7300000e+00   3.6220778e-01
   4.7400000e+00   3.5823803e-01
   4.7500000e+00   3.5430818e-01
   4.7600000e+00   3.5041783e-01
   4.7700000e+00   3.4656662e-01
   4.7800000e+00   3.4275415e-01
   4.7900000e+00   3.3898005e-01
   4.8000000e+00   3.3524395e-01
   4.8100000e+00   3.3154548e-01
   4.8200000e+00   3.2788428e-01
   4.8300000e+00   3.2425998e-01
   4.8400000e+00   3.2067223e-01
   4.8500000e+00   3.1712068e-01
   4.8600000e+00   3.1360497e-01
   4.8700000e+00   3.1012476e-01
   4.8800000e+00   3.0667971e-01
   4.8900000e+00   3.0326947e-01
   4.9000000e+00   2.9989372e-01
   4.9100000e+00   2.9655212e-01
   4.9200000e+00   2.9324434e-01
   4.9300000e+00   2.8997005e-01
   4.9400000e+00   2.8672895e-01
   4.9500000e+00   2.8352070e-01
   4.9600000e+00   2.8034499e-01
   4.9700000e+00   2.7720152e-01
   4.9800000e+00   2.7408997e-01
   4.9900000e+00   2.7101004e-01
   5.0000000e+00   2.6796142e-01
   5.0100000e+00   2.6494382e-01
   5.0200000e+00   2.6195694e-01
   5.0300000e+00   2.5900050e-01
   5.0400000e+00   2.5607420e-01
   5.0500000e+00   2.5317775e-01
   5.0600000e+00   2.5031087e-01
   5.0700000e+00   2.4747329e-01
   5.0800000e+00   2.4466472e-01
   5.0900000e+00   2.4188489e-01
   5.1000000e+00   2.3913354e-01
   5.1100000e+00   2.3641038e-01
   5.1200000e+00   2.3371517e-01
   5.1300000e+00   2.3104763e-01
   5.1400000e+00   2.2840751e-01
   5.1500000e+00   2.2579454e-01
   5.1600000e+00   2.2320849e-01
   5.1700000e+00   2.2064908e-01
   5.1800000e+00   2.1811609e-01
   5.1900000e+00   2.1560926e-01
   5.2000000e+00   2.1312834e-01
   5.2100000e+00   2.1067311e-01
   5.2200000e+00   2.0824332e-01
   5.2300000e+00   2.0583873e-01
   5.2400000e+00   2.0345912e-01
   5.2500000e+00   2.0110426e-01
   5.2600000e+00   1.9877392e-01
   5.2700000e+00   1.9646787e-01
   5.2800000e+00   1.9418590e-01
   5.2900000e+00   1.9192778e-01
   5.3000000e+00   1.8969330e-01
   5.3100000e+00   1.8748225e-01
   5.3200000e+00   1.8529441e-01
   5.3300000e+00   1.8312958e-01
   5.3400000e+00   1.8098754e-01
   5.3500000e+00   1.7886810e-01
   5.3600000e+00   1.7677105e-01
   5.3700000e+00   1.7469620e-01
   5.3800000e+00   1.7264334e-01
   5.3900000e+00   1.7061228e-01
   5.4000000e+00   1.6860284e-01
   5.4100000e+00   1.6661482e-01
   5.4200000e+00   1.6464803e-01
   5.4300000e+00   1.6270229e-01
   5.4400000e+00   1.6077741e-01
   5.4500000e+00   1.5887323e-01
   5.4600000e+00   1.5698955e-01
   5.4700000e+00   1.5512620e-01
   5.4800000e+00   1.5328301e-01
   5.4900000e+00   1.5145981e-01
   5.5000000e+00   1.4965643e-01
   5.5100000e+00   1.4787270e-01
   5.5200000e+00   1.4610845e-01
   5.5300000e+00   1.4436353e-01
   5.5400000e+00   1.4263778e-01
   5.5500000e+00   1.4093103e-01
   5.5600000e+00   1.3924313e-01
   5.5700000e+00   1.3757393e-01
   5.5800000e+00   1.3592327e-01
   5.5900000e+00   1.3429101e-01
   5.6000000e+00   1.3267700e-01
   5.6100000e+00   1.3108109e-01
   5.6200000e+00   1.2950314e-01
   5.6300000e+00   1.2794301e-01
   5.6400000e+00   1.2640056e-01
   5.6500000e+00   1.2487566e-01
   5.6600000e+00   1.2336816e-01
   5.6700000e+00   1.2187794e-01
   5.6800000e+00   1.2040486e-01
   5.6900000e+00   1.1894880e-01
   5.7000000e+00   1.1750963e-01
   5.7100000e+00   1.1608723e-01
   5.7200000e+00   1.1468146e-01
   5.7300000e+00   1.1329222e-01
   5.7400000e+00   1.1191939e-01
   5.7500000e+00   1.1056284e-01
   5.7600000e+00   1.0922246e-01
   5.7700000e+00   1.0789814e-01
   5.7800000e+00   1.0658977e-01
   5.7900000e+00   1.0529724e-01
   5.8000000e+00   1.0402044e-01
   5.8100000e+00   1.0275928e-01
   5.8200000e+00   1.0151363e-01
   5.8300000e+00   1.0028341e-01
   5.8400000e+00   9.9068513e-02
   5.8500000e+00   9.7868842e-02
   5.8600000e+00   9.6684303e-02
   5.8700000e+00   9.5514800e-02
   5.8800000e+00   9.4360243e-02
   5.8900000e+00   9.3220540e-02
   5.9000000e+00   9.2095604e-02
   5.9100000e+00   9.0985347e-02
   5.9200000e+00   8.9889685e-02
   5.9300000e+00   8.8808535e-02
   5.9400000e+00   8.7741814e-02
   5.9500000e+00   8.6689443e-02
   5.9600000e+00   8.5651343e-02
   5.9700000e+00   8.4627438e-02
   5.9800000e+00   8.3617654e-02
   5.9900000e+00   8.2621915e-02
   6.0000000e+00   8.1640151e-02
   6.0100000e+00   8.0672290e-02
   6.0200000e+00   7.9718265e-02
   6.0300000e+00   7.8778006e-02
   6.0400000e+00   7.7851448e-02
   6.0500000e+00   7.6938525e-02
   6.0600000e+00   7.6039175e-02
   6.0700000e+00   7.5153334e-02
   6.0800000e+00   7.4280942e-02
   6.0900000e+00   7.3421937e-02
   6.1000000e+00   7.2576262e-02
   6.1100000e+00   7.1743859e-02
   6.1200000e+00   7.0924669e-02
   6.1300000e+00   7.0118637e-02
   6.1400000e+00   6.9325708e-02
   6.1500000e+00   6.8545827e-02
   6.1600000e+00   6.7778940e-02
   6.1700000e+00   6.7024994e-02
   6.1800000e+00   6.6283937e-02
   6.1900000e+00   6.5555715e-02
   6.2000000e+00   6.4840277e-02
   6.2100000e+00   6.4137571e-02
   6.2200000e+00   6.3447546e-02
   6.2300000e+00   6.2770151e-02
   6.2400000e+00   6.2105334e-02
   6.2500000e+00   6.1453043e-02
   6.2600000e+00   6.0813228e-02
   6.2700000e+00   6.0185835e-02
   6.2800000e+00   5.9570813e-02
   6.2900000e+00   5.8968109e-02
   6.3000000e+00   5.8377669e-02
   6.3100000e+00   5.7799439e-02
   6.3200000e+00   5.7233363e-02
   6.3300000e+00   5.6679386e-02
   6.3400000e+00   5.6137450e-02
   6.3500000e+00   5.5607497e-02
   6.3600000e+00   5.5089467e-02
   6.3700000e+00   5.4583299e-02
   6.3800000e+00   5.4088931e-02
   6.3900000e+00   5.3606297e-02
   6.4000000e+00   5.3135332e-02
   6.4100000e+00   5.2675967e-02
   6.4200000e+00   5.2228134e-02
   6.4300000e+00   5.1791759e-02
   6.4400000e+00   5.1366768e-02
   6.4500000e+00   5.0953086e-02
   6.4600000e+00   5.0510177e-02
   6.4700000e+00   5.0043658e-02
   6.4800000e+00   4.9557841e-02
   6.4900000e+00   4.9056111e-02
   6.5000000e+00   4.8541172e-02
   6.5100000e+00   4.8015214e-02
   6.5200000e+00   4.7480036e-02
   6.5300000e+00   4.6937126e-02
   6.5400000e+00   4.6387734e-02
   6.5500000e+00   4.5832910e-02
   6.5600000e+00   4.5273548e-02
   6.5700000e+00   4.4710411e-02
   6.5800000e+00   4.4144153e-02
   6.5900000e+00   4.3575340e-02
   6.6000000e+00   4.3004461e-02
   6.6100000e+00   4.2431947e-02
   6.6200000e+00   4.1858175e-02
   6.6300000e+00   4.1283492e-02
   6.6400000e+00   4.0708220e-02
   6.6500000e+00   4.0132683e-02
   6.6600000e+00   3.9557254e-02
   6.6700000e+00   3.8982441e-02
   6.6800000e+00   3.8409143e-02
   6.6900000e+00   3.7839572e-02
   6.7000000e+00   3.7283476e-02
   6.7100000e+00   3.6734466e-02
   6.7200000e+00   3.6192514e-02
   6.7300000e+00   3.5657588e-02
   6.7400000e+00   3.5129663e-02
   6.7500000e+00   3.4608711e-02
   6.7600000e+00   3.4094707e-02
   6.7700000e+00   3.3587629e-02
   6.7800000e+00   3.3087455e-02
   6.7900000e+00   3.2594164e-02
   6.8000000e+00   3.2107738e-02
   6.8100000e+00   3.1628159e-02
   6.8200000e+00   3.1155412e-02
   6.8300000e+00   3.0689483e-02
   6.8400000e+00   3.0230360e-02
   6.8500000e+00   2.9778030e-02
   6.8600000e+00   2.9332485e-02
   6.8700000e+00   2.8893718e-02
   6.8800000e+00   2.8461721e-02
   6.8900000e+00   2.8036490e-02
   6.9000000e+00   2.7618022e-02
   6.9100000e+00   2.7206316e-02
   6.9200000e+00   2.6801371e-02
   6.9300000e+00   2.6403188e-02
   6.9400000e+00   2.6011771e-02
   6.9500000e+00   2.5627125e-02
   6.9600000e+00   2.5249254e-02
   6.9700000e+00   2.4878167e-02
   6.9800000e+00   2.4513871e-02
   6.9900000e+00   2.4156376e-02
   7.0000000e+00   2.3805694e-02
   7.0100000e+00   2.3461836e-02
   7.0200000e+00   2.3124816e-02
   7.0300000e+00   2.2794648e-02
   7.0400000e+00   2.2471346e-02
   7.0500000e+00   2.2154927e-02
   7.0600000e+00   2.1845407e-02
   7.0700000e+00   2.1542802e-02
   7.0800000e+00   2.1247130e-02
   7.0900000e+00   2.0958408e-02
   7.1000000e+00   2.0676654e-02
   7.1100000e+00   2.0401884e-02
   7.1200000e+00   2.0134115e-02
   7.1300000e+00   1.9873363e-02
   7.1400000e+00   1.9619644e-02
   7.1500000e+00   1.9372972e-02
   7.1600000e+00   1.9133360e-02
   7.1700000e+00   1.8900819e-02
   7.1800000e+00   1.8675360e-02
   7.1900000e+00   1.8456989e-02
   7.2000000e+00   1.8245712e-02
   7.2100000e+00   1.8041532e-02
   7.2200000e+00   1.7844447e-02
   7.2300000e+00   1.7654456e-02
   7.2400000e+00   1.7471551e-02
   7.2500000e+00   1.7295720e-02
   7.2600000e+00   1.7126951e-02
   7.2700000e+00   1.6965223e-02
   7.2800000e+00   1.6810513e-02
   7.2900000e+00   1.6662794e-02
   7.3000000e+00   1.6522032e-02
   7.3100000e+00   1.6388188e-02
   7.3200000e+00   1.6261220e-02
   7.3300000e+00   1.6141079e-02
   7.3400000e+00   1.6027710e-02
   7.3500000e+00   1.5921054e-02
   7.3600000e+00   1.5821044e-02
   7.3700000e+00   1.5727610e-02
   7.3800000e+00   1.5640674e-02
   7.3900000e+00   1.5560155e-02
   7.4000000e+00   1.5485964e-02
   7.4100000e+00   1.5418009e-02
   7.4200000e+00   1.5356190e-02
   7.4300000e+00   1.5300405e-02
   7.4400000e+00   1.5250545e-02
   7.4500000e+00   1.5206498e-02
   7.4600000e+00   1.5168148e-02
   7.4700000e+00   1.5135373e-02
   7.4800000e+00   1.5108049e-02
   7.4900000e+00   1.5086049e-02
   7.5000000e+00   1.5069242e-02
   7.5100000e+00   1.5057496e-02
   7.5200000e+00   1.5050675e-02
   7.5300000e+00   1.5048642e-02
   7.5400000e+00   1.5051259e-02
   7.5500000e+00   1.5058387e-02
   7.5600000e+00   1.5069884e-02
   7.5700000e+00   1.5085612e-02
   7.5800000e+00   1.5105428e-02
   7.5900000e+00   1.5129193e-02
   7.6000000e+00   1.5156767e-02
   7.6100000e+00   1.5188011e-02
   7.6200000e+00   1.5222788e-02
   7.6300000e+00   1.5260961e-02
   7.6400000e+00   1.5302395e-02
   7.6500000e+00   1.5346958e-02
   7.6600000e+00   1.5394519e-02
   7.6700000e+00   1.5444950e-02
   7.6800000e+00   1.5498124e-02
   7.6900000e+00   1.5553918e-02
   7.7000000e+00   1.5612211e-02
   7.7100000e+00   1.5672885e-02
   7.7200000e+00   1.5735825e-02
   7.7300000e+00   1.5800918e-02
   7.7400000e+00   1.5868055e-02
   7.7500000e+00   1.5937130e-02
   7.7600000e+00   1.6008039e-02
   7.7700000e+00   1.6080681e-02
   7.7800000e+00   1.6154960e-02
   7.7900000e+00   1.6230782e-02
   7.8000000e+00   1.6308054e-02
   7.8100000e+00   1.6386690e-02
   7.8200000e+00   1.6466603e-02
   7.8300000e+00   1.6547712e-02
   7.8400000e+00   1.6629937e-02
   7.8500000e+00   1.6713202e-02
   7.8600000e+00   1.6797432e-02
   7.8700000e+00   1.6882557e-02
   7.8800000e+00   1.6968509e-02
   7.8900000e+00   1.7055221e-02
   7.9000000e+00   1.7142631e-02
   7.9100000e+00   1.7230678e-02
   7.9200000e+00   1.7319304e-02
   7.9300000e+00   1.7408452e-02
   7.9400000e+00   1.7498069e-02
   7.9500000e+00   1.7588104e-02
   7.9600000e+00   1.7678507e-02
   7.9700000e+00   1.7769232e-02
   7.9800000e+00   1.7860232e-02
   7.9900000e+00   1.7951464e-02
   8.0000000e+00   1.8042888e-02
   8.0100000e+00   1.8134463e-02
   8.0200000e+00   1.8226152e-02
   8.0300000e+00   1.8317919e-02
   8.0400000e+00   1.8409728e-02
   8.0500000e+00   1.8501548e-02
   8.0600000e+00   1.8593346e-02
   8.0700000e+00   1.8685092e-02
   8.0800000e+00   1.8776758e-02
   8.0900000e+00   1.8868317e-02
   8.1000000e+00   1.8959743e-02
   8.1100000e+00   1.9051010e-02
   8.1200000e+00   1.9142095e-02
   8.1300000e+00   1.9232977e-02
   8.1400000e+00   1.9323632e-02
   8.1500000e+00   1.9414043e-02
   8.1600000e+00   1.9504188e-02
   8.1700000e+00   1.9594050e-02
   8.1800000e+00   1.9683611e-02
   8.1900000e+00   1.9772856e-02
   8.2000000e+00   1.9861768e-02
   8.2100000e+00   1.9950333e-02
   8.2200000e+00   2.0038537e-02
   8.2300000e+00   2.0126366e-02
   8.2400000e+00   2.0213809e-02
   8.2500000e+00   2.0300853e-02
   8.2600000e+00   2.0387488e-02
   8.2700000e+00   2.0473702e-02
   8.2800000e+00   2.0559487e-02
   8.2900000e+00   2.0644833e-02
   8.3000000e+00   2.0729731e-02
   8.3100000e+00   2.0814173e-02
   8.3200000e+00   2.0898152e-02
   8.3300000e+00   2.0981661e-02
   8.3400000e+00   2.1064692e-02
   8.3500000e+00   2.1147241e-02
   8.3600000e+00   2.1229300e-02
   8.3700000e+00   2.1310865e-02
   8.3800000e+00   2.1391931e-02
   8.3900000e+00   2.1472494e-02
   8.4000000e+00   2.1552548e-02
   8.4100000e+00   2.1632091e-02
   8.4200000e+00   2.1711120e-02
   8.4300000e+00   2.1789629e-02
   8.4400000e+00   2.1867618e-02
   8.4500000e+00   2.1945084e-02
   8.4600000e+00   2.2022024e-02
   8.4700000e+00   2.2098436e-02
   8.4800000e+00   2.2174319e-02
   8.4900000e+00   2.2249670e-02
   8.5000000e+00   2.2324490e-02
   8.5100000e+00   2.2398777e-02
   8.5200000e+00   2.2472530e-02
   8.5300000e+00   2.2545748e-02
   8.5400000e+00   2.2618431e-02
   8.5500000e+00   2.2690579e-02
   8.5600000e+00   2.2762193e-02
   8.5700000e+00   2.2833271e-02
   8.5800000e+00   2.2903815e-02
   8.5900000e+00   2.2973824e-02
   8.6000000e+00   2.3043300e-02
   8.6100000e+00   2.3112244e-02
   8.6200000e+00   2.3180655e-02
   8.6300000e+00   2.3248536e-02
   8.6400000e+00   2.3315887e-02
   8.6500000e+00   2.3382710e-02
   8.6600000e+00   2.3449005e-02
   8.6700000e+00   2.3514775e-02
   8.6800000e+00   2.3580021e-02
   8.6900000e+00   2.3644745e-02
   8.7000000e+00   2.3708949e-02
   8.7100000e+00   2.3772634e-02
   8.7200000e+00   2.3835802e-02
   8.7300000e+00   2.3898455e-02
   8.7400000e+00   2.3960596e-02
   8.7500000e+00   2.4022227e-02
   8.7600000e+00   2.4083349e-02
   8.7700000e+00   2.4143966e-02
   8.7800000e+00   2.4204079e-02
   8.7900000e+00   2.4263691e-02
   8.8000000e+00   2.4322804e-02
   8.8100000e+00   2.4381422e-02
   8.8200000e+00   2.4439545e-02
   8.8300000e+00   2.4497178e-02
   8.8400000e+00   2.4554322e-02
   8.8500000e+00   2.4610981e-02
   8.8600000e+00   2.4667157e-02
   8.8700000e+00   2.4722853e-02
   8.8800000e+00   2.4778071e-02
   8.8900000e+00   2.4832815e-02
   8.9000000e+00   2.4887087e-02
   8.9100000e+00   2.4940890e-02
   8.9200000e+00   2.4994227e-02
   8.9300000e+00   2.5047101e-02
   8.9400000e+00   2.5099515e-02
   8.9500000e+00   2.5151472e-02
   8.9600000e+00   2.5202974e-02
   8.9700000e+00   2.5254025e-02
   8.9800000e+00   2.5304628e-02
   8.9900000e+00   2.5354786e-02
   9.0000000e+00   2.5404502e-02
   9.0100000e+00   2.5453778e-02
   9.0200000e+00   2.5502618e-02
   9.0300000e+00   2.5551025e-02
   9.0400000e+00   2.5599002e-02
   9.0500000e+00   2.5646551e-02
   9.0600000e+00   2.5693677e-02
   9.0700000e+00   2.5740382e-02
   9.0800000e+00   2.5786669e-02
   9.0900000e+00   2.5832541e-02
   9.1000000e+00   2.5878001e-02
   9.1100000e+00   2.5923052e-02
   9.1200000e+00   2.5967697e-02
   9.1300000e+00   2.6011940e-02
   9.1400000e+00   2.6055784e-02
   9.1500000e+00   2.6099230e-02
   9.1600000e+00   2.6142283e-02
   9.1700000e+00   2.6184945e-02
   9.1800000e+00   2.6227220e-02
   9.1900000e+00   2.6269111e-02
   9.2000000e+00   2.6310619e-02
   9.2100000e+00   2.6351750e-02
   9.2200000e+00   2.6392504e-02
   9.2300000e+00   2.6432886e-02
   9.2400000e+00   2.6472899e-02
   9.2500000e+00   2.6512544e-02
   9.2600000e+00   2.6551826e-02
   9.2700000e+00   2.6590747e-02
   9.2800000e+00   2.6629310e-02
   9.2900000e+00   2.6667518e-02
   9.3000000e+00   2.6705375e-02
   9.3100000e+00   2.6742881e-02
   9.3200000e+00   2.6780042e-02
   9.3300000e+00   2.6816859e-02
   9.3400000e+00   2.6853335e-02
   9.3500000e+00   2.6889473e-02
   9.3600000e+00   2.6925277e-02
   9.3700000e+00   2.6960748e-02
   9.3800000e+00   2.6995890e-02
   9.3900000e+00   2.7030705e-02
   9.4000000e+00   2.7065196e-02
   9.4100000e+00   2.7099366e-02
   9.4200000e+00   2.7133217e-02
   9.4300000e+00   2.7166753e-02
   9.4400000e+00   2.7199975e-02
   9.4500000e+00   2.7232887e-02
   9.4600000e+00   2.7265492e-02
   9.4700000e+00   2.7297791e-02
   9.4800000e+00   2.7329788e-02
   9.4900000e+00   2.7361485e-02
   9.5000000e+00   2.7392884e-02
   9.5100000e+00   2.7423989e-02
   9.5200000e+00   2.7454802e-02
   9.5300000e+00   2.7485325e-02
   9.5400000e+00   2.7515562e-02
   9.5500000e+00   2.7545513e-02
   9.5600000e+00   2.7575183e-02
   9.5700000e+00   2.7604573e-02
   9.5800000e+00   2.7633685e-02
   9.5900000e+00   2.7662523e-02
   9.6000000e+00   2.7691089e-02
   9.6100000e+00   2.7719385e-02
   9.6200000e+00   2.7747414e-02
   9.6300000e+00   2.7775177e-02
   9.6400000e+00   2.7802678e-02
   9.6500000e+00   2.7829918e-02
   9.6600000e+00   2.7856900e-02
   9.6700000e+00   2.7883626e-02
   9.6800000e+00   2.7910099e-02
   9.6900000e+00   2.7936321e-02
   9.7000000e+00   2.7962294e-02
   9.7100000e+00   2.7988020e-02
   9.7200000e+00   2.8013501e-02
   9.7300000e+00   2.8038740e-02
   9.7400000e+00   2.8063739e-02
   9.7500000e+00   2.8088501e-02
   9.7600000e+00   2.8113026e-02
   9.7700000e+00   2.8137318e-02
   9.7800000e+00   2.8161378e-02
   9.7900000e+00   2.8185209e-02
   9.8000000e+00   2.8208812e-02
   9.8100000e+00   2.8232190e-02
   9.8200000e+00   2.8255345e-02
   9.8300000e+00   2.8278279e-02
   9.8400000e+00   2.8300993e-02
   9.8500000e+00   2.8323491e-02
   9.8600000e+00   2.8345773e-02
   9.8700000e+00   2.8367842e-02
   9.8800000e+00   2.8389700e-02
   9.8900000e+00   2.8411349e-02
   9.9000000e+00   2.8432790e-02
   9.9100000e+00   2.8454026e-02
   9.9200000e+00   2.8475058e-02
   9.9300000e+00   2.8495888e-02
   9.9400000e+00   2.8516519e-02
   9.9500000e+00   2.8536952e-02
   9.9600000e+00   2.8557188e-02
   9.9700000e+00   2.8577231e-02
   9.9800000e+00   2.8597080e-02
   9.9900000e+00   2.8616739e-02
   1.0000000e+01   2.8636209e-02
   1.0010000e+01   2.8655492e-02
   1.0020000e+01   2.8674589e-02
   1.0030000e+01   2.8693503e-02
   1.0040000e+01   2.8712235e-02
   1.0050000e+01   2.8730786e-02
   1.0060000e+01   2.8749158e-02
   1.0070000e+01   2.8767354e-02
   1.0080000e+01   2.8785374e-02
   1.0090000e+01   2.8803221e-02
   1.0100000e+01   2.8820895e-02
   1.0110000e+01   2.8838399e-02
   1.0120000e+01   2.8855735e-02
   1.0130000e+01   2.8872902e-02
   1.0140000e+01   2.8889905e-02
   1.0150000e+01   2.8906743e-02
   1.0160000e+01   2.8923418e-02
   1.0170000e+01   2.8939933e-02
   1.0180000e+01   2.8956287e-02
   1.0190000e+01   2.8972484e-02
   1.0200000e+01   2.8988524e-02
   1.0210000e+01   2.9004409e-02
   1.0220000e+01   2.9020141e-02
   1.0230000e+01   2.9035720e-02
   1.0240000e+01   2.9051148e-02
   1.0250000e+01   2.9066428e-02
   1.0260000e+01   2.9081559e-02
   1.0270000e+01   2.9096544e-02
   1.0280000e+01   2.9111383e-02
   1.0290000e+01   2.9126079e-02
   1.0300000e+01   2.9140633e-02
   1.0310000e+01   2.9155045e-02
   1.0320000e+01   2.9169318e-02
   1.0330000e+01   2.9183452e-02
   1.0340000e+01   2.9197449e-02
   1.0350000e+01   2.9211311e-02
   1.0360000e+01   2.9225038e-02
   1.0370000e+01   2.9238632e-02
   1.0380000e+01   2.9252094e-02
   1.0390000e+01   2.9265425e-02
   1.0400000e+01   2.9278627e-02
   1.0410000e+01   2.9291700e-02
   1.0420000e+01   2.9304647e-02
   1.0430000e+01   2.9317468e-02
   1.0440000e+01   2.9330164e-02
   1.0450000e+01   2.9342737e-02
   1.0460000e+01   2.9355188e-02
   1.0470000e+01   2.9367517e-02
   1.0480000e+01   2.9379727e-02
   1.0490000e+01   2.9391818e-02
   1.0500000e+01   2.9403792e-02
   1.0510000e+01   2.9415649e-02
   1.0520000e+01   2.9427390e-02
   1.0530000e+01   2.9439018e-02
   1.0540000e+01   2.9450532e-02
   1.0550000e+01   2.9461934e-02
   1.0560000e+01   2.9473225e-02
   1.0570000e+01   2.9484406e-02
   1.0580000e+01   2.9495478e-02
   1.0590000e+01   2.9506443e-02
   1.0600000e+01   2.9517300e-02
   1.0610000e+01   2.9528052e-02
   1.0620000e+01   2.9538699e-02
   1.0630000e+01   2.9549242e-02
   1.0640000e+01   2.9559683e-02
   1.0650000e+01   2.9570022e-02
   1.0660000e+01   2.9580259e-02
   1.0670000e+01   2.9590397e-02
   1.0680000e+01   2.9600437e-02
   1.0690000e+01   2.9610378e-02
   1.0700000e+01   2.9620222e-02
   1.0710000e+01   2.9629970e-02
   1.0720000e+01   2.9639623e-02
   1.0730000e+01   2.9649182e-02
   1.0740000e+01   2.9658648e-02
   1.0750000e+01   2.9668021e-02
   1.0760000e+01   2.9677303e-02
   1.0770000e+01   2.9686494e-02
   1.0780000e+01   2.9695595e-02
   1.0790000e+01   2.9704607e-02
   1.0800000e+01   2.9713532e-02
   1.0810000e+01   2.9722369e-02
   1.0820000e+01   2.9731120e-02
   1.0830000e+01   2.9739785e-02
   1.0840000e+01   2.9748365e-02
   1.0850000e+01   2.9756862e-02
   1.0860000e+01   2.9765276e-02
   1.0870000e+01   2.9773607e-02
   1.0880000e+01   2.9781857e-02
   1.0890000e+01   2.9790026e-02
   1.0900000e+01   2.9798116e-02
   1.0910000e+01   2.9806126e-02
   1.0920000e+01   2.9814058e-02
   1.0930000e+01   2.9821912e-02
   1.0940000e+01   2.9829690e-02
   1.0950000e+01   2.9837391e-02
   1.0960000e+01   2.9845017e-02
   1.0970000e+01   2.9852569e-02
   1.0980000e+01   2.9860046e-02
   1.0990000e+01   2.9867450e-02
   1.1000000e+01   2.9874782e-02
   1.1010000e+01   2.9882042e-02
   1.1020000e+01   2.9889231e-02
   1.1030000e+01   2.9896349e-02
   1.1040000e+01   2.9903398e-02
   1.1050000e+01   2.9910378e-02
   1.1060000e+01   2.9917289e-02
   1.1070000e+01   2.9924133e-02
   1.1080000e+01   2.9930909e-02
   1.1090000e+01   2.9937620e-02
   1.1100000e+01   2.9944264e-02
   1.1110000e+01   2.9950843e-02
   1.1120000e+01   2.9957358e-02
   1.1130000e+01   2.9963809e-02
   1.1140000e+01   2.9970197e-02
   1.1150000e+01   2.9976522e-02
   1.1160000e+01   2.9982785e-02
   1.1170000e+01   2.9988987e-02
   1.1180000e+01   2.9995128e-02
   1.1190000e+01   3.0001208e-02
   1.1200000e+01   3.0007229e-02
   1.1210000e+01   3.0013191e-02
   1.1220000e+01   3.0019095e-02
   1.1230000e+01   3.0024940e-02
   1.1240000e+01   3.0030728e-02
   1.1250000e+01   3.0036460e-02
   1.1260000e+01   3.0042135e-02
   1.1270000e+01   3.0047754e-02
   1.1280000e+01   3.0053318e-02
   1.1290000e+01   3.0058828e-02
   1.1300000e+01   3.0064284e-02
   1.1310000e+01   3.0069686e-02
   1.1320000e+01   3.0075035e-02
   1.1330000e+01   3.0080331e-02
   1.1340000e+01   3.0085575e-02
   1.1350000e+01   3.0090768e-02
   1.1360000e+01   3.0095910e-02
   1.1370000e+01   3.0101002e-02
   1.1380000e+01   3.0106043e-02
   1.1390000e+01   3.0111035e-02
   1.1400000e+01   3.0115978e-02
   1.1410000e+01   3.0120872e-02
   1.1420000e+01   3.0125718e-02
   1.1430000e+01   3.0130517e-02
   1.1440000e+01   3.0135268e-02
   1.1450000e+01   3.0139973e-02
   1.1460000e+01   3.0144631e-02
   1.1470000e+01   3.0149244e-02
   1.1480000e+01   3.0153811e-02
   1.1490000e+01   3.0158334e-02
   1.1500000e+01   3.0162812e-02
   1.1510000e+01   3.0167246e-02
   1.1520000e+01   3.0171636e-02
   1.1530000e+01   3.0175983e-02
   1.1540000e+01   3.0180287e-02
   1.1550000e+01   3.0184549e-02
   1.1560000e+01   3.0188770e-02
   1.1570000e+01   3.0192948e-02
   1.1580000e+01   3.0197086e-02
   1.1590000e+01   3.0201183e-02
   1.1600000e+01   3.0205239e-02
   1.1610000e+01   3.0209256e-02
   1.1620000e+01   3.0213233e-02
   1.1630000e+01   3.0217171e-02
   1.1640000e+01   3.0221070e-02
   1.1650000e+01   3.0224930e-02
   1.1660000e+01   3.0228753e-02
   1.1670000e+01   3.0232538e-02
   1.1680000e+01   3.0236286e-02
   1.1690000e+01   3.0239997e-02
   1.1700000e+01   3.0243672e-02
   1.1710000e+01   3.0247310e-02
   1.1720000e+01   3.0250912e-02
   1.1730000e+01   3.0254479e-02
   1.1740000e+01   3.0258011e-02
   1.1750000e+01   3.0261508e-02
   1.1760000e+01   3.0264971e-02
   1.1770000e+01   3.0268399e-02
   1.1780000e+01   3.0271794e-02
   1.1790000e+01   3.0275155e-02
   1.1800000e+01   3.0278483e-02
   1.1810000e+01   3.0281779e-02
   1.1820000e+01   3.0285041e-02
   1.1830000e+01   3.0288272e-02
   1.1840000e+01   3.0291471e-02
   1.1850000e+01   3.0294638e-02
   1.1860000e+01   3.0297774e-02
   1.1870000e+01   3.0300880e-02
   1.1880000e+01   3.0303954e-02
   1.1890000e+01   3.0306998e-02
   1.1900000e+01   3.0310013e-02
   1.1910000e+01   3.0312997e-02
   1.1920000e+01   3.0315952e-02
   1.1930000e+01   3.0318878e-02
   1.1940000e+01   3.0321775e-02
   1.1950000e+01   3.0324644e-02
   1.1960000e+01   3.0327484e-02
   1.1970000e+01   3.0330296e-02
   1.1980000e+01   3.0333081e-02
   1.1990000e+01   3.0335838e-02
   1.2000000e+01   3.0338567e-02
   1.2010000e+01   3.0341270e-02
   1.2020000e+01   3.0343946e-02
   1.2030000e+01   3.0346596e-02
   1.2040000e+01   3.0349220e-02
   1.2050000e+01   3.0351817e-02
   1.2060000e+01   3.0354390e-02
   1.2070000e+01   3.0356936e-02
   1.2080000e+01   3.0359458e-02
   1.2090000e+01   3.0361954e-02
   1.2100000e+01   3.0364426e-02
   1.2110000e+01   3.0366874e-02
   1.2120000e+01   3.0369297e-02
   1.2130000e+01   3.0371697e-02
   1.2140000e+01   3.0374073e-02
   1.2150000e+01   3.0376425e-02
   1.2160000e+01   3.0378754e-02
   1.2170000e+01   3.0381060e-02
   1.2180000e+01   3.0383343e-02
   1.2190000e+01   3.0385604e-02
   1.2200000e+01   3.0387842e-02
   1.2210000e+01   3.0390059e-02
   1.2220000e+01   3.0392253e-02
   1.2230000e+01   3.0394426e-02
   1.2240000e+01   3.0396577e-02
   1.2250000e+01   3.0398707e-02
   1.2260000e+01   3.0400816e-02
   1.2270000e+01   3.0402904e-02
   1.2280000e+01   3.0404971e-02
   1.2290000e+01   3.0407018e-02
   1.2300000e+01   3.0409045e-02
   1.2310000e+01   3.0411051e-02
   1.2320000e+01   3.0413038e-02
   1.2330000e+01   3.0415005e-02
   1.2340000e+01   3.0416953e-02
   1.2350000e+01   3.0418881e-02
   1.2360000e+01   3.0420791e-02
   1.2370000e+01   3.0422681e-02
   1.2380000e+01   3.0424553e-02
   1.2390000e+01   3.0426406e-02
   1.2400000e+01   3.0428241e-02
   1.2410000e+01   3.0430058e-02
   1.2420000e+01   3.0431856e-02
   1.2430000e+01   3.0433637e-02
   1.2440000e+01   3.0435401e-02
   1.2450000e+01   3.0437147e-02
   1.2460000e+01   3.0438875e-02
   1.2470000e+01   3.0440587e-02
   1.2480000e+01   3.0442281e-02
   1.2490000e+01   3.0443959e-02
   1.2500000e+01   3.0445620e-02
   1.2510000e+01   3.0447264e-02
   1.2520000e+01   3.0448893e-02
   1.2530000e+01   3.0450505e-02
   1.2540000e+01   3.0452101e-02
   1.2550000e+01   3.0453682e-02
   1.2560000e+01   3.0455246e-02
   1.2570000e+01   3.0456796e-02
   1.2580000e+01   3.0458330e-02
   1.2590000e+01   3.0459848e-02
   1.2600000e+01   3.0461352e-02
   1.2610000e+01   3.0462841e-02
   1.2620000e+01   3.0464315e-02
   1.2630000e+01   3.0465774e-02
   1.2640000e+01   3.0467219e-02
   1.2650000e+01   3.0468649e-02
   1.2660000e+01   3.0470066e-02
   1.2670000e+01   3.0471468e-02
   1.2680000e+01   3.0472857e-02
   1.2690000e+01   3.0474231e-02
   1.2700000e+01   3.0475592e-02
   1.2710000e+01   3.0476940e-02
   1.2720000e+01   3.0478274e-02
   1.2730000e+01   3.0479595e-02
   1.2740000e+01   3.0480902e-02
   1.2750000e+01   3.0482197e-02
   1.2760000e+01   3.0483479e-02
   1.2770000e+01   3.0484748e-02
   1.2780000e+01   3.0486005e-02
   1.2790000e+01   3.0487249e-02
   1.2800000e+01   3.0488481e-02
   1.2810000e+01   3.0489700e-02
   1.2820000e+01   3.0490908e-02
   1.2830000e+01   3.0492103e-02
   1.2840000e+01   3.0493287e-02
   1.2850000e+01   3.0494459e-02
   1.2860000e+01   3.0495619e-02
   1.2870000e+01   3.0496767e-02
   1.2880000e+01   3.0497904e-02
   1.2890000e+01   3.0499030e-02
   1.2900000e+01   3.0500145e-02
   1.2910000e+01   3.0501249e-02
   1.2920000e+01   3.0502341e-02
   1.2930000e+01   3.0503423e-02
   1.2940000e+01   3.0504494e-02
   1.2950000e+01   3.0505554e-02
   1.2960000e+01   3.0506604e-02
   1.2970000e+01   3.0507644e-02
   1.2980000e+01   3.0508673e-02
   1.2990000e+01   3.0509691e-02
   1.3000000e+01   3.0510700e-02
   1.3010000e+01   3.0511699e-02
   1.3020000e+01   3.0512687e-02
   1.3030000e+01   3.0513666e-02
   1.3040000e+01   3.0514635e-02
   1.3050000e+01   3.0515595e-02
   1.3060000e+01   3.0516544e-02
   1.3070000e+01   3.0517485e-02
   1.3080000e+01   3.0518416e-02
   1.3090000e+01   3.0519338e-02
   1.3100000e+01   3.0520250e-02
   1.3110000e+01   3.0521154e-02
   1.3120000e+01   3.0522048e-02
   1.3130000e+01   3.0522934e-02
   1.3140000e+01   3.0523810e-02
   1.3150000e+01   3.0524678e-02
   1.3160000e+01   3.0525538e-02
   1.3170000e+01   3.0526388e-02
   1.3180000e+01   3.0527231e-02
   1.3190000e+01   3.0528065e-02
   1.3200000e+01   3.0528890e-02
   1.3210000e+01   3.0529707e-02
   1.3220000e+01   3.0530517e-02
   1.3230000e+01   3.0531318e-02
   1.3240000e+01   3.0532111e-02
   1.3250000e+01   3.0532896e-02
   1.3260000e+01   3.0533673e-02
   1.3270000e+01   3.0534443e-02
   1.3280000e+01   3.0535205e-02
   1.3290000e+01   3.0535959e-02
   1.3300000e+01   3.0536706e-02
   1.3310000e+01   3.0537445e-02
   1.3320000e+01   3.0538177e-02
   1.3330000e+01   3.0538901e-02
   1.3340000e+01   3.0539619e-02
   1.3350000e+01   3.0540329e-02
   1.3360000e+01   3.0541032e-02
   1.3370000e+01   3.0541728e-02
   1.3380000e+01   3.0542417e-02
   1.3390000e+01   3.0543099e-02
   1.3400000e+01   3.0543775e-02
   1.3410000e+01   3.0544443e-02
   1.3420000e+01   3.0545105e-02
   1.3430000e+01   3.0545760e-02
   1.3440000e+01   3.0546409e-02
   1.3450000e+01   3.0547051e-02
   1.3460000e+01   3.0547687e-02
   1.3470000e+01   3.0548316e-02
   1.3480000e+01   3.0548940e-02
   1.3490000e+01   3.0549556e-02
   1.3500000e+01   3.0550167e-02
   1.3510000e+01   3.0550772e-02
   1.3520000e+01   3.0551370e-02
   1.3530000e+01   3.0551963e-02
   1.3540000e+01   3.0552549e-02
   1.3550000e+01   3.0553130e-02
   1.3560000e+01   3.0553705e-02
   1.3570000e+01   3.0554274e-02
   1.3580000e+01   3.0554837e-02
   1.3590000e+01   3.0555395e-02
   1.3600000e+01   3.0555947e-02
   1.3610000e+01   3.0556494e-02
   1.3620000e+01   3.0557035e-02
   1.3630000e+01   3.0557571e-02
   1.3640000e+01   3.0558101e-02
   1.3650000e+01   3.0558626e-02
   1.3660000e+01   3.0559145e-02
   1.3670000e+01   3.0559660e-02
   1.3680000e+01   3.0560169e-02
   1.3690000e+01   3.0560673e-02
   1.3700000e+01   3.0561172e-02
   1.3710000e+01   3.0561667e-02
   1.3720000e+01   3.0562156e-02
   1.3730000e+01   3.0562640e-02
   1.3740000e+01   3.0563119e-02
   1.3750000e+01   3.0563594e-02
   1.3760000e+01   3.0564063e-02
   1.3770000e+01   3.0564528e-02
   1.3780000e+01   3.0564989e-02
   1.3790000e+01   3.0565444e-02
   1.3800000e+01   3.0565895e-02
   1.3810000e+01   3.0566342e-02
   1.3820000e+01   3.0566784e-02
   1.3830000e+01   3.0567221e-02
   1.3840000e+01   3.0567655e-02
   1.3850000e+01   3.0568083e-02
   1.3860000e+01   3.0568508e-02
   1.3870000e+01   3.0568928e-02
   1.3880000e+01   3.0569344e-02
   1.3890000e+01   3.0569756e-02
   1.3900000e+01   3.0570163e-02
   1.3910000e+01   3.0570567e-02
   1.3920000e+01   3.0570966e-02
   1.3930000e+01   3.0571362e-02
   1.3940000e+01   3.0571753e-02
   1.3950000e+01   3.0572140e-02
   1.3960000e+01   3.0572524e-02
   1.3970000e+01   3.0572903e-02
   1.3980000e+01   3.0573279e-02
   1.3990000e+01   3.0573651e-02
   1.4000000e+01   3.0574019e-02
   1.4010000e+01   3.0574384e-02
   1.4020000e+01   3.0574745e-02
   1.4030000e+01   3.0575102e-02
   1.4040000e+01   3.0575455e-02
   1.4050000e+01   3.0575805e-02
   1.4060000e+01   3.0576152e-02
   1.4070000e+01   3.0576495e-02
   1.4080000e+01   3.0576834e-02
   1.4090000e+01   3.0577170e-02
   1.4100000e+01   3.0577503e-02
   1.4110000e+01   3.0577832e-02
   1.4120000e+01   3.0578158e-02
   1.4130000e+01   3.0578480e-02
   1.4140000e+01   3.0578799e-02
   1.4150000e+01   3.0579115e-02
   1.4160000e+01   3.0579428e-02
   1.4170000e+01   3.0579738e-02
   1.4180000e+01   3.0580044e-02
   1.4190000e+01   3.0580348e-02
   1.4200000e+01   3.0580648e-02
   1.4210000e+01   3.0580945e-02
   1.4220000e+01   3.0581239e-02
   1.4230000e+01   3.0581531e-02
   1.4240000e+01   3.0581819e-02
   1.4250000e+01   3.0582104e-02
   1.4260000e+01   3.0582387e-02
   1.4270000e+01   3.0582666e-02
   1.4280000e+01   3.0582943e-02
   1.4290000e+01   3.0583217e-02
   1.4300000e+01   3.0583488e-02
   1.4310000e+01   3.0583756e-02
   1.4320000e+01   3.0584021e-02
   1.4330000e+01   3.0584284e-02
   1.4340000e+01   3.0584545e-02
   1.4350000e+01   3.0584802e-02
   1.4360000e+01   3.0585057e-02
   1.4370000e+01   3.0585309e-02
   1.4380000e+01   3.0585559e-02
   1.4390000e+01   3.0585806e-02
   1.4400000e+01   3.0586051e-02
   1.4410000e+01   3.0586293e-02
   1.4420000e+01   3.0586532e-02
   1.4430000e+01   3.0586769e-02
   1.4440000e+01   3.0587004e-02
   1.4450000e+01   3.0587237e-02
   1.4460000e+01   3.0587466e-02
   1.4470000e+01   3.0587694e-02
   1.4480000e+01   3.0587919e-02
   1.4490000e+01   3.0588142e-02
   1.4500000e+01   3.0588363e-02
   1.4510000e+01   3.0588581e-02
   1.4520000e+01   3.0588797e-02
   1.4530000e+01   3.0589011e-02
   1.4540000e+01   3.0589223e-02
   1.4550000e+01   3.0589433e-02
   1.4560000e+01   3.0589640e-02
   1.4570000e+01   3.0589845e-02
   1.4580000e+01   3.0590049e-02
   1.4590000e+01   3.0590250e-02
   1.4600000e+01   3.0590449e-02
   1.4610000e+01   3.0590646e-02
   1.4620000e+01   3.0590840e-02
   1.4630000e+01   3.0591033e-02
   1.4640000e+01   3.0591224e-02
   1.4650000e+01   3.0591413e-02
   1.4660000e+01   3.0591600e-02
   1.4670000e+01   3.0591785e-02
   1.4680000e+01   3.0591968e-02
   1.4690000e+01   3.0592150e-02
   1.4700000e+01   3.0592329e-02
   1.4710000e+01   3.0592506e-02
   1.4720000e+01   3.0592682e-02
   1.4730000e+01   3.0592856e-02
   1.4740000e+01   3.0593028e-02
   1.4750000e+01   3.0593198e-02
   1.4760000e+01   3.0593367e-02
   1.4770000e+01   3.0593534e-02
   1.4780000e+01   3.0593699e-02
   1.4790000e+01   3.0593862e-02
   1.4800000e+01   3.0594024e-02
   1.4810000e+01   3.0594184e-02
   1.4820000e+01   3.0594342e-02
   1.4830000e+01   3.0594499e-02
   1.4840000e+01   3.0594654e-02
   1.4850000e+01   3.0594807e-02
   1.4860000e+01   3.0594959e-02
   1.4870000e+01   3.0595109e-02
   1.4880000e+01   3.0595258e-02
   1.4890000e+01   3.0595405e-02
   1.4900000e+01   3.0595550e-02
   1.4910000e+01   3.0595694e-02
   1.4920000e+01   3.0595837e-02
   1.4930000e+01   3.0595978e-02
   1.4940000e+01   3.0596117e-02
   1.4950000e+01   3.0596256e-02
   1.4960000e+01   3.0596392e-02
   1.4970000e+01   3.0596528e-02
   1.4980000e+01   3.0596661e-02
   1.4990000e+01   3.0596794e-02
   1.5000000e+01   3.0596925e-02
   1.5010000e+01   3.0597054e-02
   1.5020000e+01   3.0597183e-02
   1.5030000e+01   3.0597310e-02
   1.5040000e+01   3.0597435e-02
   1.5050000e+01   3.0597560e-02
   1.5060000e+01   3.0597683e-02
   1.5070000e+01   3.0597804e-02
   1.5080000e+01   3.0597925e-02
   1.5090000e+01   3.0598044e-02
   1.5100000e+01   3.0598162e-02
   1.5110000e+01   3.0598278e-02
   1.5120000e+01   3.0598394e-02
   1.5130000e+01   3.0598508e-02
   1.5140000e+01   3.0598621e-02
   1.5150000e+01   3.0598733e-02
   1.5160000e+01   3.0598844e-02
   1.5170000e+01   3.0598953e-02
   1.5180000e+01   3.0599061e-02
   1.5190000e+01   3.0599168e-02
   1.5200000e+01   3.0599274e-02
   1.5210000e+01   3.0599379e-02
   1.5220000e+01   3.0599483e-02
   1.5230000e+01   3.0599586e-02
   1.5240000e+01   3.0599687e-02
   1.5250000e+01   3.0599788e-02
   1.5260000e+01   3.0599887e-02
   1.5270000e+01   3.0599986e-02
   1.5280000e+01   3.0600083e-02
   1.5290000e+01   3.0600179e-02
   1.5300000e+01   3.0600275e-02
   1.5310000e+01   3.0600369e-02
   1.5320000e+01   3.0600462e-02
   1.5330000e+01   3.0600554e-02
   1.5340000e+01   3.0600645e-02
   1.5350000e+01   3.0600736e-02
   1.5360000e+01   3.0600825e-02
   1.5370000e+01   3.0600913e-02
   1.5380000e+01   3.0601001e-02
   1.5390000e+01   3.0601087e-02
   1.5400000e+01   3.0601173e-02
   1.5410000e+01   3.0601257e-02
   1.5420000e+01   3.0601341e-02
   1.5430000e+01   3.0601424e-02
   1.5440000e+01   3.0601506e-02
   1.5450000e+01   3.0601587e-02
   1.5460000e+01   3.0601667e-02
   1.5470000e+01   3.0601746e-02
   1.5480000e+01   3.0601825e-02
   1.5490000e+01   3.0601902e-02
   1.5500000e+01   3.0601979e-02
   1.5510000e+01   3.0602055e-02
   1.5520000e+01   3.0602130e-02
   1.5530000e+01   3.0602205e-02
   1.5540000e+01   3.0602278e-02
   1.5550000e+01   3.0602351e-02
   1.5560000e+01   3.0602423e-02
   1.5570000e+01   3.0602494e-02
   1.5580000e+01   3.0602564e-02
   1.5590000e+01   3.0602634e-02
   1.5600000e+01   3.0602702e-02
   1.5610000e+01   3.0602770e-02
   1.5620000e+01   3.0602838e-02
   1.5630000e+01   3.0602904e-02
   1.5640000e+01   3.0602970e-02
   1.5650000e+01   3.0603035e-02
   1.5660000e+01   3.0603100e-02
   1.5670000e+01   3.0603163e-02
   1.5680000e+01   3.0603226e-02
   1.5690000e+01   3.0603289e-02
   1.5700000e+01   3.0603350e-02
   1.5710000e+01   3.0603411e-02
   1.5720000e+01   3.0603472e-02
   1.5730000e+01   3.0603531e-02
   1.5740000e+01   3.0603590e-02
   1.5750000e+01   3.0603649e-02
   1.5760000e+01   3.0603706e-02
   1.5770000e+01   3.0603763e-02
   1.5780000e+01   3.0603820e-02
   1.5790000e+01   3.0603875e-02
   1.5800000e+01   3.0603931e-02
   1.5810000e+01   3.0603985e-02
   1.5820000e+01   3.0604039e-02
   1.5830000e+01   3.0604092e-02
   1.5840000e+01   3.0604145e-02
   1.5850000e+01   3.0604197e-02
   1.5860000e+01   3.0604249e-02
   1.5870000e+01   3.0604300e-02
   1.5880000e+01   3.0604350e-02
   1.5890000e+01   3.0604400e-02
   1.5900000e+01   3.0604449e-02
   1.5910000e+01   3.0604498e-02
   1.5920000e+01   3.0604546e-02
   1.5930000e+01   3.0604594e-02
   1.5940000e+01   3.0604641e-02
   1.5950000e+01   3.0604688e-02
   1.5960000e+01   3.0604734e-02
   1.5970000e+01   3.0604779e-02
   1.5980000e+01   3.0604824e-02
   1.5990000e+01   3.0604869e-02
   1.6000000e+01   3.0604913e-02
   1.6010000e+01   3.0604956e-02
   1.6020000e+01   3.0604999e-02
   1.6030000e+01   3.0605042e-02
   1.6040000e+01   3.0605084e-02
   1.6050000e+01   3.0605126e-02
   1.6060000e+01   3.0605167e-02
   1.6070000e+01   3.0605207e-02
   1.6080000e+01   3.0605247e-02
   1.6090000e+01   3.0605287e-02
   1.6100000e+01   3.0605326e-02
   1.6110000e+01   3.0605365e-02
   1.6120000e+01   3.0605403e-02
   1.6130000e+01   3.0605441e-02
   1.6140000e+01   3.0605479e-02
   1.6150000e+01   3.0605516e-02
   1.6160000e+01   3.0605552e-02
   1.6170000e+01   3.0605589e-02
   1.6180000e+01   3.0605624e-02
   1.6190000e+01   3.0605660e-02
   1.6200000e+01   3.0605695e-02
   1.6210000e+01   3.0605729e-02
   1.6220000e+01   3.0605763e-02
   1.6230000e+01   3.0605797e-02
   1.6240000e+01   3.0605830e-02
   1.6250000e+01   3.0605863e-02
   1.6260000e+01   3.0605896e-02
   1.6270000e+01   3.0605928e-02
   1.6280000e+01   3.0605960e-02
   1.6290000e+01   3.0605991e-02
   1.6300000e+01   3.0606022e-02
   1.6310000e+01   3.0606053e-02
   1.6320000e+01   3.0606083e-02
   1.6330000e+01   3.0606113e-02
   1.6340000e+01   3.0606143e-02
   1.6350000e+01   3.0606172e-02
   1.6360000e+01   3.0606201e-02
   1.6370000e+01   3.0606229e-02
   1.6380000e+01   3.0606258e-02
   1.6390000e+01   3.0606285e-02
   1.6400000e+01   3.0606313e-02
   1.6410000e+01   3.0606340e-02
   1.6420000e+01   3.0606367e-02
   1.6430000e+01   3.0606394e-02
   1.6440000e+01   3.0606420e-02
   1.6450000e+01   3.0606446e-02
   1.6460000e+01   3.0606471e-02
   1.6470000e+01   3.0606497e-02
   1.6480000e+01   3.0606522e-02
   1.6490000e+01   3.0606546e-02
   1.6500000e+01   3.0606571e-02
   1.6510000e+01   3.0606595e-02
   1.6520000e+01   3.0606619e-02
   1.6530000e+01   3.0606642e-02
   1.6540000e+01   3.0606665e-02
   1.6550000e+01   3.0606688e-02
   1.6560000e+01   3.0606711e-02
   1.6570000e+01   3.0606733e-02
   1.6580000e+01   3.0606755e-02
   1.6590000e+01   3.0606777e-02
   1.6600000e+01   3.0606799e-02
   1.6610000e+01   3.0606820e-02
   1.6620000e+01   3.0606841e-02
   1.6630000e+01   3.0606862e-02
   1.6640000e+01   3.0606882e-02
   1.6650000e+01   3.0606902e-02
   1.6660000e+01   3.0606922e-02
   1.6670000e+01   3.0606942e-02
   1.6680000e+01   3.0606962e-02
   1.6690000e+01   3.0606981e-02
   1.6700000e+01   3.0607000e-02
   1.6710000e+01   3.0607018e-02
   1.6720000e+01   3.0607037e-02
   1.6730000e+01   3.0607055e-02
   1.6740000e+01   3.0607073e-02
   1.6750000e+01   3.0607091e-02
   1.6760000e+01   3.0607109e-02
   1.6770000e+01   3.0607126e-02
   1.6780000e+01   3.0607143e-02
   1.6790000e+01   3.0607160e-02
   1.6800000e+01   3.0607177e-02
   1.6810000e+01   3.0607193e-02
   1.6820000e+01   3.0607209e-02
   1.6830000e+01   3.0607225e-02
   1.6840000e+01   3.0607241e-02
   1.6850000e+01   3.0607257e-02
   1.6860000e+01   3.0607272e-02
   1.6870000e+01   3.0607287e-02
   1.6880000e+01   3.0607302e-02
   1.6890000e+01   3.0607317e-02
   1.6900000e+01   3.0607332e-02
   1.6910000e+01   3.0607346e-02
   1.6920000e+01   3.0607360e-02
   1.6930000e+01   3.0607374e-02
   1.6940000e+01   3.0607388e-02
   1.6950000e+01   3.0607402e-02
   1.6960000e+01   3.0607415e-02
   1.6970000e+01   3.0607428e-02
   1.6980000e+01   3.0607441e-02
   1.6990000e+01   3.0607454e-02
   1.7000000e+01   3.0607467e-02
   1.7010000e+01   3.0607480e-02
   1.7020000e+01   3.0607492e-02
   1.7030000e+01   3.0607504e-02
   1.7040000e+01   3.0607516e-02
   1.7050000e+01   3.0607528e-02
   1.7060000e+01   3.0607540e-02
   1.7070000e+01   3.0607551e-02
   1.7080000e+01   3.0607563e-02
   1.7090000e+01   3.0607574e-02
   1.7100000e+01   3.0607585e-02
   1.7110000e+01   3.0607596e-02
   1.7120000e+01   3.0607606e-02
   1.7130000e+01   3.0607617e-02
   1.7140000e+01   3.0607627e-02
   1.7150000e+01   3.0607638e-02
   1.7160000e+01   3.0607648e-02
   1.7170000e+01   3.0607658e-02
   1.7180000e+01   3.0607668e-02
   1.7190000e+01   3.0607677e-02
   1.7200000e+01   3.0607687e-02
   1.7210000e+01   3.0607696e-02
   1.7220000e+01   3.0607706e-02
   1.7230000e+01   3.0607715e-02
   1.7240000e+01   3.0607724e-02
   1.7250000e+01   3.0607732e-02
   1.7260000e+01   3.0607741e-02
   1.7270000e+01   3.0607750e-02
   1.7280000e+01   3.0607758e-02
   1.7290000e+01   3.0607767e-02
   1.7300000e+01   3.0607775e-02
   1.7310000e+01   3.0607783e-02
   1.7320000e+01   3.0607791e-02
   1.7330000e+01   3.0607799e-02
   1.7340000e+01   3.0607806e-02
   1.7350000e+01   3.0607814e-02
   1.7360000e+01   3.0607821e-02
   1.7370000e+01   3.0607829e-02
   1.7380000e+01   3.0607836e-02
   1.7390000e+01   3.0607843e-02
   1.7400000e+01   3.0607850e-02
   1.7410000e+01   3.0607857e-02
   1.7420000e+01   3.0607863e-02
   1.7430000e+01   3.0607870e-02
   1.7440000e+01   3.0607877e-02
   1.7450000e+01   3.0607883e-02
   1.7460000e+01   3.0607889e-02
   1.7470000e+01   3.0607896e-02
   1.7480000e+01   3.0607902e-02
   1.7490000e+01   3.0607908e-02
   1.7500000e+01   3.0607914e-02
   1.7510000e+01   3.0607919e-02
   1.7520000e+01   3.0607925e-02
   1.7530000e+01   3.0607931e-02
   1.7540000e+01   3.0607936e-02
   1.7550000e+01   3.0607942e-02
   1.7560000e+01   3.0607947e-02
   1.7570000e+01   3.0607952e-02
   1.7580000e+01   3.0607957e-02
   1.7590000e+01   3.0607962e-02
   1.7600000e+01   3.0607967e-02
   1.7610000e+01   3.0607972e-02
   1.7620000e+01   3.0607977e-02
   1.7630000e+01   3.0607981e-02
   1.7640000e+01   3.0607986e-02
   1.7650000e+01   3.0607990e-02
   1.7660000e+01   3.0607995e-02
   1.7670000e+01   3.0607999e-02
   1.7680000e+01   3.0608003e-02
   1.7690000e+01   3.0608008e-02
   1.7700000e+01   3.0608012e-02
   1.7710000e+01   3.0608016e-02
   1.7720000e+01   3.0608019e-02
   1.7730000e+01   3.0608023e-02
   1.7740000e+01   3.0608027e-02
   1.7750000e+01   3.0608031e-02
   1.7760000e+01   3.0608034e-02
   1.7770000e+01   3.0608038e-02
   1.7780000e+01   3.0608041e-02
   1.7790000e+01   3.0608045e-02
   1.7800000e+01   3.0608048e-02
   1.7810000e+01   3.0608051e-02
   1.7820000e+01   3.0608054e-02
   1.7830000e+01   3.0608057e-02
   1.7840000e+01   3.0608060e-02
   1.7850000e+01   3.0608063e-02
   1.7860000e+01   3.0608066e-02
   1.7870000e+01   3.0608069e-02
   1.7880000e+01   3.0608072e-02
   1.7890000e+01   3.0608074e-02
   1.7900000e+01   3.0608077e-02
   1.7910000e+01   3.0608079e-02
   1.7920000e+01   3.0608082e-02
   1.7930000e+01   3.0608084e-02
   1.7940000e+01   3.0608087e-02
   1.7950000e+01   3.0608089e-02
   1.7960000e+01   3.0608091e-02
   1.7970000e+01   3.0608093e-02
   1.7980000e+01   3.0608095e-02
   1.7990000e+01   3.0608097e-02
   1.8000000e+01   3.0608099e-02
   1.8010000e+01   3.0608101e-02
   1.8020000e+01   3.0608103e-02
   1.8030000e+01   3.0608105e-02
   1.8040000e+01   3.0608107e-02
   1.8050000e+01   3.0608108e-02
   1.8060000e+01   3.0608110e-02
   1.8070000e+01   3.0608112e-02
   1.8080000e+01   3.0608113e-02
   1.8090000e+01   3.0608115e-02
   1.8100000e+01   3.0608116e-02
   1.8110000e+01   3.0608118e-02
   1.8120000e+01   3.0608119e-02
   1.8130000e+01   3.0608120e-02
   1.8140000e+01   3.0608121e-02
   1.8150000e+01   3.0608123e-02
   1.8160000e+01   3.0608124e-02
   1.8170000e+01   3.0608125e-02
   1.8180000e+01   3.0608126e-02
   1.8190000e+01   3.0608127e-02
   1.8200000e+01   3.0608128e-02
   1.8210000e+01   3.0608129e-02
   1.8220000e+01   3.0608130e-02
   1.8230000e+01   3.0608131e-02
   1.8240000e+01   3.0608131e-02
   1.8250000e+01   3.0608132e-02
   1.8260000e+01   3.0608133e-02
   1.8270000e+01   3.0608133e-02
   1.8280000e+01   3.0608134e-02
   1.8290000e+01   3.0608135e-02
   1.8300000e+01   3.0608135e-02
   1.8310000e+01   3.0608136e-02
   1.8320000e+01   3.0608136e-02
   1.8330000e+01   3.0608136e-02
   1.8340000e+01   3.0608137e-02
   1.8350000e+01   3.0608137e-02
   1.8360000e+01   3.0608138e-02
   1.8370000e+01   3.0608138e-02
   1.8380000e+01   3.0608138e-02
   1.8390000e+01   3.0608138e-02
   1.8400000e+01   3.0608138e-02
   1.8410000e+01   3.0608138e-02
   1.8420000e+01   3.0608139e-02
   1.8430000e+01   3.0608139e-02
   1.8440000e+01   3.0608139e-02
   1.8450000e+01   3.0608139e-02
   1.8460000e+01   3.0608139e-02
   1.8470000e+01   3.0608138e-02
   1.8480000e+01   3.0608138e-02
   1.8490000e+01   3.0608138e-02
   1.8500000e+01   3.0608138e-02
   1.8510000e+01   3.0608138e-02
   1.8520000e+01   3.0608138e-02
   1.8530000e+01   3.0608137e-02
   1.8540000e+01   3.0608137e-02
   1.8550000e+01   3.0608137e-02
   1.8560000e+01   3.0608136e-02
   1.8570000e+01   3.0608136e-02
   1.8580000e+01   3.0608136e-02
   1.8590000e+01   3.0608135e-02
   1.8600000e+01   3.0608135e-02
   1.8610000e+01   3.0608134e-02
   1.8620000e+01   3.0608134e-02
   1.8630000e+01   3.0608133e-02
   1.8640000e+01   3.0608133e-02
   1.8650000e+01   3.0608132e-02
   1.8660000e+01   3.0608131e-02
   1.8670000e+01   3.0608131e-02
   1.8680000e+01   3.0608130e-02
   1.8690000e+01   3.0608129e-02
   1.8700000e+01   3.0608129e-02
   1.8710000e+01   3.0608128e-02
   1.8720000e+01   3.0608127e-02
   1.8730000e+01   3.0608126e-02
   1.8740000e+01   3.0608125e-02
   1.8750000e+01   3.0608125e-02
   1.8760000e+01   3.0608124e-02
   1.8770000e+01   3.0608123e-02
   1.8780000e+01   3.0608122e-02
   1.8790000e+01   3.0608121e-02
   1.8800000e+01   3.0608120e-02
   1.8810000e+01   3.0608119e-02
   1.8820000e+01   3.0608118e-02
   1.8830000e+01   3.0608117e-02
   1.8840000e+01   3.0608116e-02
   1.8850000e+01   3.0608115e-02
   1.8860000e+01   3.0608114e-02
   1.8870000e+01   3.0608113e-02
   1.8880000e+01   3.0608112e-02
   1.8890000e+01   3.0608111e-02
   1.8900000e+01   3.0608110e-02
   1.8910000e+01   3.0608108e-02
   1.8920000e+01   3.0608107e-02
   1.8930000e+01   3.0608106e-02
   1.8940000e+01   3.0608105e-02
   1.8950000e+01   3.0608104e-02
   1.8960000e+01   3.0608102e-02
   1.8970000e+01   3.0608101e-02
   1.8980000e+01   3.0608100e-02
   1.8990000e+01   3.0608099e-02
   1.9000000e+01   3.0608097e-02
   1.9010000e+01   3.0608096e-02
   1.9020000e+01   3.0608095e-02
   1.9030000e+01   3.0608093e-02
   1.9040000e+01   3.0608092e-02
   1.9050000e+01   3.0608091e-02
   1.9060000e+01   3.0608089e-02
   1.9070000e+01   3.0608088e-02
   1.9080000e+01   3.0608086e-02
   1.9090000e+01   3.0608085e-02
   1.9100000e+01   3.0608083e-02
   1.9110000e+01   3.0608082e-02
   1.9120000e+01   3.0608081e-02
   1.9130000e+01   3.0608079e-02
   1.9140000e+01   3.0608078e-02
   1.9150000e+01   3.0608076e-02
   1.9160000e+01   3.0608075e-02
   1.9170000e+01   3.0608073e-02
   1.9180000e+01   3.0608071e-02
   1.9190000e+01   3.0608070e-02
   1.9200000e+01   3.0608068e-02
   1.9210000e+01   3.0608067e-02
   1.9220000e+01   3.0608065e-02
   1.9230000e+01   3.0608064e-02
   1.9240000e+01   3.0608062e-02
   1.9250000e+01   3.0608060e-02
   1.9260000e+01   3.0608059e-02
   1.9270000e+01   3.0608057e-02
   1.9280000e+01   3.0608055e-02
   1.9290000e+01   3.0608054e-02
   1.9300000e+01   3.0608052e-02
   1.9310000e+01   3.0608050e-02
   1.9320000e+01   3.0608049e-02
   1.9330000e+01   3.0608047e-02
   1.9340000e+01   3.0608045e-02
   1.9350000e+01   3.0608044e-02
   1.9360000e+01   3.0608042e-02
   1.9370000e+01   3.0608040e-02
   1.9380000e+01   3.0608039e-02
   1.9390000e+01   3.0608037e-02
   1.9400000e+01   3.0608035e-02
   1.9410000e+01   3.0608033e-02
   1.9420000e+01   3.0608032e-02
   1.9430000e+01   3.0608030e-02
   1.9440000e+01   3.0608028e-02
   1.9450000e+01   3.0608026e-02
   1.9460000e+01   3.0608024e-02
   1.9470000e+01   3.0608023e-02
   1.9480000e+01   3.0608021e-02
   1.9490000e+01   3.0608019e-02
   1.9500000e+01   3.0608017e-02
   1.9510000e+01   3.0608015e-02
   1.9520000e+01   3.0608013e-02
   1.9530000e+01   3.0608012e-02
   1.9540000e+01   3.0608010e-02
   1.9550000e+01   3.0608008e-02
   1.9560000e+01   3.0608006e-02
   1.9570000e+01   3.0608004e-02
   1.9580000e+01   3.0608002e-02
   1.9590000e+01   3.0608000e-02
   1.9600000e+01   3.0607999e-02
   1.9610000e+01   3.0607997e-02
   1.9620000e+01   3.0607995e-02
   1.9630000e+01   3.0607993e-02
   1.9640000e+01   3.0607991e-02
   1.9650000e+01   3.0607989e-02
   1.9660000e+01   3.0607987e-02
   1.9670000e+01   3.0607985e-02
   1.9680000e+01   3.0607983e-02
   1.9690000e+01   3.0607982e-02
   1.9700000e+01   3.0607980e-02
   1.9710000e+01   3.0607978e-02
   1.9720000e+01   3.0607976e-02
   1.9730000e+01   3.0607974e-02
   1.9740000e+01   3.0607972e-02
   1.9750000e+01   3.0607970e-02
   1.9760000e+01   3.0607968e-02
   1.9770000e+01   3.0607966e-02
   1.9780000e+01   3.0607964e-02
   1.9790000e+01   3.0607962e-02
   1.9800000e+01   3.0607960e-02
   1.9810000e+01   3.0607958e-02
   1.9820000e+01   3.0607956e-02
   1.9830000e+01   3.0607954e-02
   1.9840000e+01   3.0607952e-02
   1.9850000e+01   3.0607950e-02
   1.9860000e+01   3.0607948e-02
   1.9870000e+01   3.0607946e-02
   1.9880000e+01   3.0607944e-02
   1.9890000e+01   3.0607943e-02
   1.9900000e+01   3.0607941e-02
   1.9910000e+01   3.0607939e-02
   1.9920000e+01   3.0607937e-02
   1.9930000e+01   3.0607935e-02
   1.9940000e+01   3.0607933e-02
   1.9950000e+01   3.0607931e-02
   1.9960000e+01   3.0607929e-02
   1.9970000e+01   3.0607927e-02
   1.9980000e+01   3.0607925e-02
   1.9990000e+01   3.0607923e-02
   2.0000000e+01   3.0607921e-02


==> data/dicTildeNormData5.dat <==
   0.0000000e+00   2.9601206e+01
   1.0000000e-02   2.9589502e+01
   2.0000000e-02   2.9578515e+01
   3.0000000e-02   2.9568467e+01
   4.0000000e-02   2.9559355e+01
   5.0000000e-02   2.9551175e+01
   6.0000000e-02   2.9543920e+01
   7.0000000e-02   2.9537587e+01
   8.0000000e-02   2.9532170e+01
   9.0000000e-02   2.9527663e+01
   1.0000000e-01   2.9524060e+01
   1.1000000e-01   2.9521356e+01
   1.2000000e-01   2.9519472e+01
   1.3000000e-01   2.9517603e+01
   1.4000000e-01   2.9515748e+01
   1.5000000e-01   2.9513908e+01
   1.6000000e-01   2.9512084e+01
   1.7000000e-01   2.9510277e+01
   1.8000000e-01   2.9508487e+01
   1.9000000e-01   2.9506716e+01
   2.0000000e-01   2.9504963e+01
   2.1000000e-01   2.9503229e+01
   2.2000000e-01   2.9501514e+01
   2.3000000e-01   2.9499820e+01
   2.4000000e-01   2.9498147e+01
   2.5000000e-01   2.9496495e+01
   2.6000000e-01   2.9494865e+01
   2.7000000e-01   2.9493256e+01
   2.8000000e-01   2.9491670e+01
   2.9000000e-01   2.9490107e+01
   3.0000000e-01   2.9488567e+01
   3.1000000e-01   2.9487049e+01
   3.2000000e-01   2.9485556e+01
   3.3000000e-01   2.9484086e+01
   3.4000000e-01   2.9482640e+01
   3.5000000e-01   2.9481218e+01
   3.6000000e-01   2.9479820e+01
   3.7000000e-01   2.9478446e+01
   3.8000000e-01   2.9477097e+01
   3.9000000e-01   2.9475772e+01
   4.0000000e-01   2.9474470e+01
   4.1000000e-01   2.9473193e+01
   4.2000000e-01   2.9471941e+01
   4.3000000e-01   2.9470712e+01
   4.4000000e-01   2.9469507e+01
   4.5000000e-01   2.9468325e+01
   4.6000000e-01   2.9467168e+01
   4.7000000e-01   2.9466033e+01
   4.8000000e-01   2.9464922e+01
   4.9000000e-01   2.9463834e+01
   5.0000000e-01   2.9462769e+01
   5.1000000e-01   2.9166577e+01
   5.2000000e-01   2.8873309e+01
   5.3000000e-01   2.8582932e+01
   5.4000000e-01   2.8295418e+01
   5.5000000e-01   2.8010737e+01
   5.6000000e-01   2.7728860e+01
   5.7000000e-01   2.7449757e+01
   5.8000000e-01   2.7173400e+01
   5.9000000e-01   2.6899762e+01
   6.0000000e-01   2.6628813e+01
   6.1000000e-01   2.6360527e+01
   6.2000000e-01   2.6094875e+01
   6.3000000e-01   2.5831832e+01
   6.4000000e-01   2.5571370e+01
   6.5000000e-01   2.5313464e+01
   6.6000000e-01   2.5058086e+01
   6.7000000e-01   2.4805212e+01
   6.8000000e-01   2.4554815e+01
   6.9000000e-01   2.4306871e+01
   7.0000000e-01   2.4061355e+01
   7.1000000e-01   2.3818242e+01
   7.2000000e-01   2.3577508e+01
   7.3000000e-01   2.3339128e+01
   7.4000000e-01   2.3103079e+01
   7.5000000e-01   2.2869338e+01
   7.6000000e-01   2.2637817e+01
   7.7000000e-01   2.2408627e+01
   7.8000000e-01   2.2181746e+01
   7.9000000e-01   2.1957149e+01
   8.0000000e-01   2.1734814e+01
   8.1000000e-01   2.1514717e+01
   8.2000000e-01   2.1296837e+01
   8.3000000e-01   2.1081150e+01
   8.4000000e-01   2.0867635e+01
   8.5000000e-01   2.0656269e+01
   8.6000000e-01   2.0447031e+01
   8.7000000e-01   2.0239899e+01
   8.8000000e-01   2.0034852e+01
   8.9000000e-01   1.9831869e+01
   9.0000000e-01   1.9630928e+01
   9.1000000e-01   1.9432010e+01
   9.2000000e-01   1.9235094e+01
   9.3000000e-01   1.9040159e+01
   9.4000000e-01   1.8847187e+01
   9.5000000e-01   1.8656155e+01
   9.6000000e-01   1.8467046e+01
   9.7000000e-01   1.8279840e+01
   9.8000000e-01   1.8094517e+01
   9.9000000e-01   1.7911059e+01
   1.0000000e+00   1.7729447e+01
   1.0100000e+00   1.7549661e+01
   1.0200000e+00   1.7371685e+01
   1.0300000e+00   1.7195498e+01
   1.0400000e+00   1.7021085e+01
   1.0500000e+00   1.6848425e+01
   1.0600000e+00   1.6677502e+01
   1.0700000e+00   1.6508299e+01
   1.0800000e+00   1.6340797e+01
   1.0900000e+00   1.6174981e+01
   1.1000000e+00   1.6010832e+01
   1.1100000e+00   1.5848334e+01
   1.1200000e+00   1.5687470e+01
   1.1300000e+00   1.5528224e+01
   1.1400000e+00   1.5370580e+01
   1.1500000e+00   1.5214521e+01
   1.1600000e+00   1.5060031e+01
   1.1700000e+00   1.4907096e+01
   1.1800000e+00   1.4755698e+01
   1.1900000e+00   1.4605823e+01
   1.2000000e+00   1.4457454e+01
   1.2100000e+00   1.4310578e+01
   1.2200000e+00   1.4165179e+01
   1.2300000e+00   1.4021242e+01
   1.2400000e+00   1.3878752e+01
   1.2500000e+00   1.3737695e+01
   1.2600000e+00   1.3598057e+01
   1.2700000e+00   1.3459822e+01
   1.2800000e+00   1.3322978e+01
   1.2900000e+00   1.3187509e+01
   1.3000000e+00   1.3053402e+01
   1.3100000e+00   1.2920644e+01
   1.3200000e+00   1.2789221e+01
   1.3300000e+00   1.2659119e+01
   1.3400000e+00   1.2530325e+01
   1.3500000e+00   1.2402827e+01
   1.3600000e+00   1.2276610e+01
   1.3700000e+00   1.2151662e+01
   1.3800000e+00   1.2027970e+01
   1.3900000e+00   1.1905522e+01
   1.4000000e+00   1.1784305e+01
   1.4100000e+00   1.1664307e+01
   1.4200000e+00   1.1545515e+01
   1.4300000e+00   1.1427917e+01
   1.4400000e+00   1.1311502e+01
   1.4500000e+00   1.1196257e+01
   1.4600000e+00   1.1082171e+01
   1.4700000e+00   1.0969231e+01
   1.4800000e+00   1.0857428e+01
   1.4900000e+00   1.0746748e+01
   1.5000000e+00   1.0637180e+01
   1.5100000e+00   1.0528715e+01
   1.5200000e+00   1.0421340e+01
   1.5300000e+00   1.0315044e+01
   1.5400000e+00   1.0209817e+01
   1.5500000e+00   1.0105647e+01
   1.5600000e+00   1.0002525e+01
   1.5700000e+00   9.9004398e+00
   1.5800000e+00   9.7993807e+00
   1.5900000e+00   9.6993375e+00
   1.6000000e+00   9.6003000e+00
   1.6100000e+00   9.5022581e+00
   1.6200000e+00   9.4052019e+00
   1.6300000e+00   9.3091213e+00
   1.6400000e+00   9.2140066e+00
   1.6500000e+00   9.1198481e+00
   1.6600000e+00   9.0266361e+00
   1.6700000e+00   8.9343611e+00
   1.6800000e+00   8.8430138e+00
   1.6900000e+00   8.7525847e+00
   1.7000000e+00   8.6630647e+00
   1.7100000e+00   8.5744446e+00
   1.7200000e+00   8.4867154e+00
   1.7300000e+00   8.3998680e+00
   1.7400000e+00   8.3138937e+00
   1.7500000e+00   8.2287836e+00
   1.7600000e+00   8.1445292e+00
   1.7700000e+00   8.0611216e+00
   1.7800000e+00   7.9786374e+00
   1.7900000e+00   7.8969814e+00
   1.8000000e+00   7.8161451e+00
   1.8100000e+00   7.7361203e+00
   1.8200000e+00   7.6569824e+00
   1.8300000e+00   7.5786377e+00
   1.8400000e+00   7.5010783e+00
   1.8500000e+00   7.4242962e+00
   1.8600000e+00   7.3482837e+00
   1.8700000e+00   7.2730328e+00
   1.8800000e+00   7.1985360e+00
   1.8900000e+00   7.1247857e+00
   1.9000000e+00   7.0517743e+00
   1.9100000e+00   6.9794944e+00
   1.9200000e+00   6.9079387e+00
   1.9300000e+00   6.8370997e+00
   1.9400000e+00   6.7669704e+00
   1.9500000e+00   6.6975436e+00
   1.9600000e+00   6.6288122e+00
   1.9700000e+00   6.5607693e+00
   1.9800000e+00   6.4934078e+00
   1.9900000e+00   6.4267210e+00
   2.0000000e+00   6.3607021e+00
   2.0100000e+00   6.2953444e+00
   2.0200000e+00   6.2306412e+00
   2.0300000e+00   6.1665860e+00
   2.0400000e+00   6.1031722e+00
   2.0500000e+00   6.0403935e+00
   2.0600000e+00   5.9782434e+00
   2.0700000e+00   5.9167176e+00
   2.0800000e+00   5.8558100e+00
   2.0900000e+00   5.7955143e+00
   2.1000000e+00   5.7358244e+00
   2.1100000e+00   5.6767341e+00
   2.1200000e+00   5.6182374e+00
   2.1300000e+00   5.5603284e+00
   2.1400000e+00   5.5030012e+00
   2.1500000e+00   5.4462499e+00
   2.1600000e+00   5.3900578e+00
   2.1700000e+00   5.3344303e+00
   2.1800000e+00   5.2793617e+00
   2.1900000e+00   5.2248336e+00
   2.2000000e+00   5.1708533e+00
   2.2100000e+00   5.1174154e+00
   2.2200000e+00   5.0645145e+00
   2.2300000e+00   5.0121451e+00
   2.2400000e+00   4.9603018e+00
   2.2500000e+00   4.9089795e+00
   2.2600000e+00   4.8581728e+00
   2.2700000e+00   4.8078766e+00
   2.2800000e+00   4.7580858e+00
   2.2900000e+00   4.7087952e+00
   2.3000000e+00   4.6599999e+00
   2.3100000e+00   4.6116949e+00
   2.3200000e+00   4.5638607e+00
   2.3300000e+00   4.5165072e+00
   2.3400000e+00   4.4696161e+00
   2.3500000e+00   4.4231963e+00
   2.3600000e+00   4.3772429e+00
   2.3700000e+00   4.3317514e+00
   2.3800000e+00   4.2867171e+00
   2.3900000e+00   4.2421353e+00
   2.4000000e+00   4.1980016e+00
   2.4100000e+00   4.1543040e+00
   2.4200000e+00   4.1110391e+00
   2.4300000e+00   4.0682091e+00
   2.4400000e+00   4.0258095e+00
   2.4500000e+00   3.9838331e+00
   2.4600000e+00   3.9422754e+00
   2.4700000e+00   3.9011340e+00
   2.4800000e+00   3.8604047e+00
   2.4900000e+00   3.8200833e+00
   2.5000000e+00   3.7801657e+00
   2.5100000e+00   3.7406480e+00
   2.5200000e+00   3.7015262e+00
   2.5300000e+00   3.6627961e+00
   2.5400000e+00   3.6244541e+00
   2.5500000e+00   3.5864961e+00
   2.5600000e+00   3.5489184e+00
   2.5700000e+00   3.5117171e+00
   2.5800000e+00   3.4748886e+00
   2.5900000e+00   3.4384289e+00
   2.6000000e+00   3.4023346e+00
   2.6100000e+00   3.3666018e+00
   2.6200000e+00   3.3312271e+00
   2.6300000e+00   3.2962068e+00
   2.6400000e+00   3.2615374e+00
   2.6500000e+00   3.2272154e+00
   2.6600000e+00   3.1932373e+00
   2.6700000e+00   3.1595997e+00
   2.6800000e+00   3.1262992e+00
   2.6900000e+00   3.0933323e+00
   2.7000000e+00   3.0606959e+00
   2.7100000e+00   3.0283865e+00
   2.7200000e+00   2.9964009e+00
   2.7300000e+00   2.9647359e+00
   2.7400000e+00   2.9333882e+00
   2.7500000e+00   2.9023548e+00
   2.7600000e+00   2.8716324e+00
   2.7700000e+00   2.8412179e+00
   2.7800000e+00   2.8111083e+00
   2.7900000e+00   2.7813006e+00
   2.8000000e+00   2.7517916e+00
   2.8100000e+00   2.7225785e+00
   2.8200000e+00   2.6936583e+00
   2.8300000e+00   2.6650279e+00
   2.8400000e+00   2.6366847e+00
   2.8500000e+00   2.6086256e+00
   2.8600000e+00   2.5808478e+00
   2.8700000e+00   2.5533485e+00
   2.8800000e+00   2.5261250e+00
   2.8900000e+00   2.4991745e+00
   2.9000000e+00   2.4724942e+00
   2.9100000e+00   2.4461495e+00
   2.9200000e+00   2.4201358e+00
   2.9300000e+00   2.3944487e+00
   2.9400000e+00   2.3690840e+00
   2.9500000e+00   2.3440374e+00
   2.9600000e+00   2.3193048e+00
   2.9700000e+00   2.2948821e+00
   2.9800000e+00   2.2707652e+00
   2.9900000e+00   2.2469502e+00
   3.0000000e+00   2.2234331e+00
   3.0100000e+00   2.2002099e+00
   3.0200000e+00   2.1772767e+00
   3.0300000e+00   2.1546295e+00
   3.0400000e+00   2.1322643e+00
   3.0500000e+00   2.1101769e+00
   3.0600000e+00   2.0883631e+00
   3.0700000e+00   2.0668187e+00
   3.0800000e+00   2.0455046e+00
   3.0900000e+00   2.0244560e+00
   3.1000000e+00   2.0036685e+00
   3.1100000e+00   1.9831201e+00
   3.1200000e+00   1.9628322e+00
   3.1300000e+00   1.9428328e+00
   3.1400000e+00   1.9230289e+00
   3.1500000e+00   1.9034187e+00
   3.1600000e+00   1.8840002e+00
   3.1700000e+00   1.8647715e+00
   3.1800000e+00   1.8457308e+00
   3.1900000e+00   1.8268762e+00
   3.2000000e+00   1.8082060e+00
   3.2100000e+00   1.7897182e+00
   3.2200000e+00   1.7714111e+00
   3.2300000e+00   1.7532829e+00
   3.2400000e+00   1.7353319e+00
   3.2500000e+00   1.7175564e+00
   3.2600000e+00   1.6999545e+00
   3.2700000e+00   1.6825247e+00
   3.2800000e+00   1.6652652e+00
   3.2900000e+00   1.6481744e+00
   3.3000000e+00   1.6312506e+00
   3.3100000e+00   1.6144922e+00
   3.3200000e+00   1.5978976e+00
   3.3300000e+00   1.5814652e+00
   3.3400000e+00   1.5651933e+00
   3.3500000e+00   1.5490806e+00
   3.3600000e+00   1.5331253e+00
   3.3700000e+00   1.5173259e+00
   3.3800000e+00   1.5016811e+00
   3.3900000e+00   1.4861891e+00
   3.4000000e+00   1.4708486e+00
   3.4100000e+00   1.4556582e+00
   3.4200000e+00   1.4406162e+00
   3.4300000e+00   1.4257214e+00
   3.4400000e+00   1.4109722e+00
   3.4500000e+00   1.3963673e+00
   3.4600000e+00   1.3819053e+00
   3.4700000e+00   1.3675848e+00
   3.4800000e+00   1.3534044e+00
   3.4900000e+00   1.3393628e+00
   3.5000000e+00   1.3254587e+00
   3.5100000e+00   1.3116907e+00
   3.5200000e+00   1.2980575e+00
   3.5300000e+00   1.2845579e+00
   3.5400000e+00   1.2711906e+00
   3.5500000e+00   1.2579542e+00
   3.5600000e+00   1.2448477e+00
   3.5700000e+00   1.2318696e+00
   3.5800000e+00   1.2190188e+00
   3.5900000e+00   1.2062941e+00
   3.6000000e+00   1.1936944e+00
   3.6100000e+00   1.1812183e+00
   3.6200000e+00   1.1688647e+00
   3.6300000e+00   1.1566325e+00
   3.6400000e+00   1.1445206e+00
   3.6500000e+00   1.1325277e+00
   3.6600000e+00   1.1206528e+00
   3.6700000e+00   1.1088948e+00
   3.6800000e+00   1.0972525e+00
   3.6900000e+00   1.0857248e+00
   3.7000000e+00   1.0743107e+00
   3.7100000e+00   1.0630090e+00
   3.7200000e+00   1.0518187e+00
   3.7300000e+00   1.0407388e+00
   3.7400000e+00   1.0297681e+00
   3.7500000e+00   1.0189056e+00
   3.7600000e+00   1.0081502e+00
   3.7700000e+00   9.9750096e-01
   3.7800000e+00   9.8695681e-01
   3.7900000e+00   9.7651672e-01
   3.8000000e+00   9.6617969e-01
   3.8100000e+00   9.5594471e-01
   3.8200000e+00   9.4581077e-01
   3.8300000e+00   9.3577690e-01
   3.8400000e+00   9.2584210e-01
   3.8500000e+00   9.1600540e-01
   3.8600000e+00   9.0626585e-01
   3.8700000e+00   8.9662246e-01
   3.8800000e+00   8.8707431e-01
   3.8900000e+00   8.7762043e-01
   3.9000000e+00   8.6825989e-01
   3.9100000e+00   8.5899178e-01
   3.9200000e+00   8.4981517e-01
   3.9300000e+00   8.4072915e-01
   3.9400000e+00   8.3173282e-01
   3.9500000e+00   8.2282531e-01
   3.9600000e+00   8.1400572e-01
   3.9700000e+00   8.0527318e-01
   3.9800000e+00   7.9662684e-01
   3.9900000e+00   7.8806583e-01
   4.0000000e+00   7.7958930e-01
   4.0100000e+00   7.7119644e-01
   4.0200000e+00   7.6288639e-01
   4.0300000e+00   7.5465834e-01
   4.0400000e+00   7.4651148e-01
   4.0500000e+00   7.3844501e-01
   4.0600000e+00   7.3045812e-01
   4.0700000e+00   7.2255002e-01
   4.0800000e+00   7.1471994e-01
   4.0900000e+00   7.0696711e-01
   4.1000000e+00   6.9929075e-01
   4.1100000e+00   6.9169011e-01
   4.1200000e+00   6.8416443e-01
   4.1300000e+00   6.7671299e-01
   4.1400000e+00   6.6933503e-01
   4.1500000e+00   6.6202983e-01
   4.1600000e+00   6.5479667e-01
   4.1700000e+00   6.4763484e-01
   4.1800000e+00   6.4054363e-01
   4.1900000e+00   6.3352233e-01
   4.2000000e+00   6.2657027e-01
   4.2100000e+00   6.1968675e-01
   4.2200000e+00   6.1287109e-01
   4.2300000e+00   6.0612263e-01
   4.2400000e+00   5.9944069e-01
   4.2500000e+00   5.9282462e-01
   4.2600000e+00   5.8627376e-01
   4.2700000e+00   5.7978748e-01
   4.2800000e+00   5.7336512e-01
   4.2900000e+00   5.6700607e-01
   4.3000000e+00   5.6070969e-01
   4.3100000e+00   5.5447536e-01
   4.3200000e+00   5.4830247e-01
   4.3300000e+00   5.4219042e-01
   4.3400000e+00   5.3613859e-01
   4.3500000e+00   5.3014640e-01
   4.3600000e+00   5.2421326e-01
   4.3700000e+00   5.1833857e-01
   4.3800000e+00   5.1252177e-01
   4.3900000e+00   5.0676229e-01
   4.4000000e+00   5.0105955e-01
   4.4100000e+00   4.9541299e-01
   4.4200000e+00   4.8982207e-01
   4.4300000e+00   4.8428622e-01
   4.4400000e+00   4.7880492e-01
   4.4500000e+00   4.7337761e-01
   4.4600000e+00   4.6800377e-01
   4.4700000e+00   4.6268287e-01
   4.4800000e+00   4.5741438e-01
   4.4900000e+00   4.5219779e-01
   4.5000000e+00   4.4703258e-01
   4.5100000e+00   4.4191826e-01
   4.5200000e+00   4.3685431e-01
   4.5300000e+00   4.3184024e-01
   4.5400000e+00   4.2687556e-01
   4.5500000e+00   4.2195977e-01
   4.5600000e+00   4.1709241e-01
   4.5700000e+00   4.1227299e-01
   4.5800000e+00   4.0750103e-01
   4.5900000e+00   4.0277607e-01
   4.6000000e+00   3.9809765e-01
   4.6100000e+00   3.9346531e-01
   4.6200000e+00   3.8887859e-01
   4.6300000e+00   3.8433705e-01
   4.6400000e+00   3.7984023e-01
   4.6500000e+00   3.7538770e-01
   4.6600000e+00   3.7097902e-01
   4.6700000e+00   3.6661376e-01
   4.6800000e+00   3.6229149e-01
   4.6900000e+00   3.5801179e-01
   4.7000000e+00   3.5377424e-01
   4.7100000e+00   3.4957842e-01
   4.7200000e+00   3.4542392e-01
   4.7300000e+00   3.4131034e-01
   4.7400000e+00   3.3723728e-01
   4.7500000e+00   3.3320432e-01
   4.7600000e+00   3.2921109e-01
   4.7700000e+00   3.2525718e-01
   4.7800000e+00   3.2134222e-01
   4.7900000e+00   3.1746581e-01
   4.8000000e+00   3.1362759e-01
   4.8100000e+00   3.0982717e-01
   4.8200000e+00   3.0606417e-01
   4.8300000e+00   3.0233825e-01
   4.8400000e+00   2.9864902e-01
   4.8500000e+00   2.9499613e-01
   4.8600000e+00   2.9137923e-01
   4.8700000e+00   2.8779795e-01
   4.8800000e+00   2.8425195e-01
   4.8900000e+00   2.8074088e-01
   4.9000000e+00   2.7726441e-01
   4.9100000e+00   2.7382218e-01
   4.9200000e+00   2.7041387e-01
   4.9300000e+00   2.6703913e-01
   4.9400000e+00   2.6369765e-01
   4.9500000e+00   2.6038909e-01
   4.9600000e+00   2.5711314e-01
   4.9700000e+00   2.5386947e-01
   4.9800000e+00   2.5065776e-01
   4.9900000e+00   2.4747771e-01
   5.0000000e+00   2.4432900e-01
   5.0100000e+00   2.4121133e-01
   5.0200000e+00   2.3812439e-01
   5.0300000e+00   2.3506789e-01
   5.0400000e+00   2.3204151e-01
   5.0500000e+00   2.2904498e-01
   5.0600000e+00   2.2607800e-01
   5.0700000e+00   2.2314027e-01
   5.0800000e+00   2.2023152e-01
   5.0900000e+00   2.1735146e-01
   5.1000000e+00   2.1449981e-01
   5.1100000e+00   2.1167629e-01
   5.1200000e+00   2.0888064e-01
   5.1300000e+00   2.0611257e-01
   5.1400000e+00   2.0337182e-01
   5.1500000e+00   2.0065812e-01
   5.1600000e+00   1.9797121e-01
   5.1700000e+00   1.9531084e-01
   5.1800000e+00   1.9267673e-01
   5.1900000e+00   1.9006864e-01
   5.2000000e+00   1.8748631e-01
   5.2100000e+00   1.8492950e-01
   5.2200000e+00   1.8239795e-01
   5.2300000e+00   1.7989142e-01
   5.2400000e+00   1.7740967e-01
   5.2500000e+00   1.7495246e-01
   5.2600000e+00   1.7251956e-01
   5.2700000e+00   1.7011072e-01
   5.2800000e+00   1.6772571e-01
   5.2900000e+00   1.6536431e-01
   5.3000000e+00   1.6302629e-01
   5.3100000e+00   1.6071142e-01
   5.3200000e+00   1.5841948e-01
   5.3300000e+00   1.5615024e-01
   5.3400000e+00   1.5390350e-01
   5.3500000e+00   1.5167904e-01
   5.3600000e+00   1.4947664e-01
   5.3700000e+00   1.4729609e-01
   5.3800000e+00   1.4513718e-01
   5.3900000e+00   1.4299971e-01
   5.4000000e+00   1.4088348e-01
   5.4100000e+00   1.3878827e-01
   5.4200000e+00   1.3671390e-01
   5.4300000e+00   1.3466016e-01
   5.4400000e+00   1.3262686e-01
   5.4500000e+00   1.3061380e-01
   5.4600000e+00   1.2862080e-01
   5.4700000e+00   1.2664767e-01
   5.4800000e+00   1.2469421e-01
   5.4900000e+00   1.2276026e-01
   5.5000000e+00   1.2084561e-01
   5.5100000e+00   1.1895010e-01
   5.5200000e+00   1.1707355e-01
   5.5300000e+00   1.1521578e-01
   5.5400000e+00   1.1337662e-01
   5.5500000e+00   1.1155589e-01
   5.5600000e+00   1.0975344e-01
   5.5700000e+00   1.0796908e-01
   5.5800000e+00   1.0620266e-01
   5.5900000e+00   1.0445401e-01
   5.6000000e+00   1.0272298e-01
   5.6100000e+00   1.0100940e-01
   5.6200000e+00   9.9313125e-02
   5.6300000e+00   9.7633993e-02
   5.6400000e+00   9.5971856e-02
   5.6500000e+00   9.4326563e-02
   5.6600000e+00   9.2697969e-02
   5.6700000e+00   9.1085928e-02
   5.6800000e+00   8.9490299e-02
   5.6900000e+00   8.7910940e-02
   5.7000000e+00   8.6347715e-02
   5.7100000e+00   8.4800488e-02
   5.7200000e+00   8.3269126e-02
   5.7300000e+00   8.1753499e-02
   5.7400000e+00   8.0253479e-02
   5.7500000e+00   7.8768941e-02
   5.7600000e+00   7.7299762e-02
   5.7700000e+00   7.5845822e-02
   5.7800000e+00   7.4407004e-02
   5.7900000e+00   7.2983194e-02
   5.8000000e+00   7.1574281e-02
   5.8100000e+00   7.0180155e-02
   5.8200000e+00   6.8800711e-02
   5.8300000e+00   6.7435848e-02
   5.8400000e+00   6.6085467e-02
   5.8500000e+00   6.4749472e-02
   5.8600000e+00   6.3427772e-02
   5.8700000e+00   6.2120278e-02
   5.8800000e+00   6.0826907e-02
   5.8900000e+00   5.9547579e-02
   5.9000000e+00   5.8282217e-02
   5.9100000e+00   5.7030751e-02
   5.9200000e+00   5.7030111e-02
   5.9300000e+00   5.7029481e-02
   5.9400000e+00   5.7028861e-02
   5.9500000e+00   5.7028250e-02
   5.9600000e+00   5.7027650e-02
   5.9700000e+00   5.7027059e-02
   5.9800000e+00   5.7026478e-02
   5.9900000e+00   5.7025905e-02
   6.0000000e+00   5.7025343e-02
   6.0100000e+00   5.7024789e-02
   6.0200000e+00   5.7024244e-02
   6.0300000e+00   5.7023708e-02
   6.0400000e+00   5.7023181e-02
   6.0500000e+00   5.7022662e-02
   6.0600000e+00   5.7022152e-02
   6.0700000e+00   5.7021650e-02
   6.0800000e+00   5.7021156e-02
   6.0900000e+00   5.7020670e-02
   6.1000000e+00   5.7020192e-02
   6.1100000e+00   5.7019723e-02
   6.1200000e+00   5.7019260e-02
   6.1300000e+00   5.7018806e-02
   6.1400000e+00   5.7018359e-02
   6.1500000e+00   5.7017919e-02
   6.1600000e+00   5.7017487e-02
   6.1700000e+00   5.7017061e-02
   6.1800000e+00   5.7016643e-02
   6.1900000e+00   5.7016232e-02
   6.2000000e+00   5.7015828e-02
   6.2100000e+00   5.7015430e-02
   6.2200000e+00   5.7015039e-02
   6.2300000e+00   5.7014655e-02
   6.2400000e+00   5.7014277e-02
   6.2500000e+00   5.7013905e-02
   6.2600000e+00   5.7013539e-02
   6.2700000e+00   5.7013180e-02
   6.2800000e+00   5.7012827e-02
   6.2900000e+00   5.7012479e-02
   6.3000000e+00   5.7012138e-02
   6.3100000e+00   5.7011802e-02
   6.3200000e+00   5.7011472e-02
   6.3300000e+00   5.7011147e-02
   6.3400000e+00   5.7010828e-02
   6.3500000e+00   5.7010515e-02
   6.3600000e+00   5.7010206e-02
   6.3700000e+00   5.7009903e-02
   6.3800000e+00   5.7009605e-02
   6.3900000e+00   5.7009313e-02
   6.4000000e+00   5.7009025e-02
   6.4100000e+00   5.7008742e-02
   6.4200000e+00   5.7008464e-02
   6.4300000e+00   5.7008190e-02
   6.4400000e+00   5.7007922e-02
   6.4500000e+00   5.7007657e-02
   6.4600000e+00   5.7007398e-02
   6.4700000e+00   5.7007143e-02
   6.4800000e+00   5.7006892e-02
   6.4900000e+00   5.7006645e-02
   6.5000000e+00   5.7006403e-02
   6.5100000e+00   5.7006165e-02
   6.5200000e+00   5.7005931e-02
   6.5300000e+00   5.7005701e-02
   6.5400000e+00   5.7005475e-02
   6.5500000e+00   5.7005253e-02
   6.5600000e+00   5.7005035e-02
   6.5700000e+00   5.7004820e-02
   6.5800000e+00   5.7004609e-02
   6.5900000e+00   5.7004402e-02
   6.6000000e+00   5.7004199e-02
   6.6100000e+00   5.7003999e-02
   6.6200000e+00   5.7003802e-02
   6.6300000e+00   5.7003609e-02
   6.6400000e+00   5.7003419e-02
   6.6500000e+00   5.7003233e-02
   6.6600000e+00   5.7003049e-02
   6.6700000e+00   5.7002869e-02
   6.6800000e+00   5.7002692e-02
   6.6900000e+00   5.7002518e-02
   6.7000000e+00   5.7002348e-02
   6.7100000e+00   5.7002180e-02
   6.7200000e+00   5.7002015e-02
   6.7300000e+00   5.7001853e-02
   6.7400000e+00   5.7001693e-02
   6.7500000e+00   5.7001537e-02
   6.7600000e+00   5.7001383e-02
   6.7700000e+00   5.7001232e-02
   6.7800000e+00   5.7001084e-02
   6.7900000e+00   5.7000938e-02
   6.8000000e+00   5.7000795e-02
   6.8100000e+00   5.7000654e-02
   6.8200000e+00   5.7000516e-02
   6.8300000e+00   5.7000380e-02
   6.8400000e+00   5.7000246e-02
   6.8500000e+00   5.7000115e-02
   6.8600000e+00   5.6999986e-02
   6.8700000e+00   5.6999860e-02
   6.8800000e+00   5.6999736e-02
   6.8900000e+00   5.6999613e-02
   6.9000000e+00   5.6999493e-02
   6.9100000e+00   5.6999376e-02
   6.9200000e+00   5.6999260e-02
   6.9300000e+00   5.6999146e-02
   6.9400000e+00   5.6999034e-02
   6.9500000e+00   5.6998924e-02
   6.9600000e+00   5.6998816e-02
   6.9700000e+00   5.6998711e-02
   6.9800000e+00   5.6998606e-02
   6.9900000e+00   5.6998504e-02
   7.0000000e+00   5.6998404e-02
   7.0100000e+00   5.6998305e-02
   7.0200000e+00   5.6998208e-02
   7.0300000e+00   5.6998113e-02
   7.0400000e+00   5.6998019e-02
   7.0500000e+00   5.6997927e-02
   7.0600000e+00   5.6997837e-02
   7.0700000e+00   5.6997749e-02
   7.0800000e+00   5.6997661e-02
   7.0900000e+00   5.6997576e-02
   7.1000000e+00   5.6997492e-02
   7.1100000e+00   5.6997409e-02
   7.1200000e+00   5.6997328e-02
   7.1300000e+00   5.6997249e-02
   7.1400000e+00   5.6997170e-02
   7.1500000e+00   5.6997094e-02
   7.1600000e+00   5.6997018e-02
   7.1700000e+00   5.6996944e-02
   7.1800000e+00   5.6996871e-02
   7.1900000e+00   5.6996800e-02
   7.2000000e+00   5.6996729e-02
   7.2100000e+00   5.6996660e-02
   7.2200000e+00   5.6996593e-02
   7.2300000e+00   5.6996526e-02
   7.2400000e+00   5.6996461e-02
   7.2500000e+00   5.6996396e-02
   7.2600000e+00   5.6996333e-02
   7.2700000e+00   5.6996271e-02
   7.2800000e+00   5.6996211e-02
   7.2900000e+00   5.6996151e-02
   7.3000000e+00   5.6996092e-02
   7.3100000e+00   5.6996034e-02
   7.3200000e+00   5.6995978e-02
   7.3300000e+00   5.6995922e-02
   7.3400000e+00   5.6995867e-02
   7.3500000e+00   5.6995814e-02
   7.3600000e+00   5.6995761e-02
   7.3700000e+00   5.6995709e-02
   7.3800000e+00   5.6995659e-02
   7.3900000e+00   5.6995609e-02
   7.4000000e+00   5.6995560e-02
   7.4100000e+00   5.6995511e-02
   7.4200000e+00   5.6995464e-02
   7.4300000e+00   5.6995418e-02
   7.4400000e+00   5.6995372e-02
   7.4500000e+00   5.6995327e-02
   7.4600000e+00   5.6995283e-02
   7.4700000e+00   5.6995240e-02
   7.4800000e+00   5.6995198e-02
   7.4900000e+00   5.6995156e-02
   7.5000000e+00   5.6995115e-02
   7.5100000e+00   5.6995075e-02
   7.5200000e+00   5.6995035e-02
   7.5300000e+00   5.6994996e-02
   7.5400000e+00   5.6994958e-02
   7.5500000e+00   5.6994921e-02
   7.5600000e+00   5.6994884e-02
   7.5700000e+00   5.6994848e-02
   7.5800000e+00   5.6994813e-02
   7.5900000e+00   5.6994778e-02
   7.6000000e+00   5.6994744e-02
   7.6100000e+00   5.6994710e-02
   7.6200000e+00   5.6994677e-02
   7.6300000e+00   5.6994645e-02
   7.6400000e+00   5.6994613e-02
   7.6500000e+00   5.6994582e-02
   7.6600000e+00   5.6994551e-02
   7.6700000e+00   5.6994521e-02
   7.6800000e+00   5.6994491e-02
   7.6900000e+00   5.6994462e-02
   7.7000000e+00   5.6994434e-02
   7.7100000e+00   5.6994406e-02
   7.7200000e+00   5.6994378e-02
   7.7300000e+00   5.6994351e-02
   7.7400000e+00   5.6994325e-02
   7.7500000e+00   5.6994299e-02
   7.7600000e+00   5.6994273e-02
   7.7700000e+00   5.6994248e-02
   7.7800000e+00   5.6994223e-02
   7.7900000e+00   5.6994199e-02
   7.8000000e+00   5.6994175e-02
   7.8100000e+00   5.6994152e-02
   7.8200000e+00   5.6994129e-02
   7.8300000e+00   5.6994106e-02
   7.8400000e+00   5.6994084e-02
   7.8500000e+00   5.6994062e-02
   7.8600000e+00   5.6994041e-02
   7.8700000e+00   5.6994020e-02
   7.8800000e+00   5.6994000e-02
   7.8900000e+00   5.6993979e-02
   7.9000000e+00   5.6993960e-02
   7.9100000e+00   5.6993940e-02
   7.9200000e+00   5.6993921e-02
   7.9300000e+00   5.6993902e-02
   7.9400000e+00   5.6993884e-02
   7.9500000e+00   5.6993865e-02
   7.9600000e+00   5.6993848e-02
   7.9700000e+00   5.6993830e-02
   7.9800000e+00   5.6993813e-02
   7.9900000e+00   5.6993796e-02
   8.0000000e+00   5.6993780e-02
   8.0100000e+00   5.6993763e-02
   8.0200000e+00   5.6993747e-02
   8.0300000e+00   5.6993732e-02
   8.0400000e+00   5.6993716e-02
   8.0500000e+00   5.6993701e-02
   8.0600000e+00   5.6993686e-02
   8.0700000e+00   5.6993672e-02
   8.0800000e+00   5.6993657e-02
   8.0900000e+00   5.6993643e-02
   8.1000000e+00   5.6993630e-02
   8.1100000e+00   5.6993616e-02
   8.1200000e+00   5.6993603e-02
   8.1300000e+00   5.6993590e-02
   8.1400000e+00   5.6993577e-02
   8.1500000e+00   5.6993564e-02
   8.1600000e+00   5.6993552e-02
   8.1700000e+00   5.6993540e-02
   8.1800000e+00   5.6993528e-02
   8.1900000e+00   5.6993516e-02
   8.2000000e+00   5.6993504e-02
   8.2100000e+00   5.6993493e-02
   8.2200000e+00   5.6993482e-02
   8.2300000e+00   5.6993471e-02
   8.2400000e+00   5.6993460e-02
   8.2500000e+00   5.6993450e-02
   8.2600000e+00   5.6993440e-02
   8.2700000e+00   5.6993429e-02
   8.2800000e+00   5.6993420e-02
   8.2900000e+00   5.6993410e-02
   8.3000000e+00   5.6993400e-02
   8.3100000e+00   5.6993391e-02
   8.3200000e+00   5.6993381e-02
   8.3300000e+00   5.6993372e-02
   8.3400000e+00   5.6993363e-02
   8.3500000e+00   5.6993355e-02
   8.3600000e+00   5.6993346e-02
   8.3700000e+00   5.6993338e-02
   8.3800000e+00   5.6993329e-02
   8.3900000e+00   5.6993321e-02
   8.4000000e+00   5.6993313e-02
   8.4100000e+00   5.6993305e-02
   8.4200000e+00   5.6993298e-02
   8.4300000e+00   5.6993290e-02
   8.4400000e+00   5.6993283e-02
   8.4500000e+00   5.6993275e-02
   8.4600000e+00   5.6993268e-02
   8.4700000e+00   5.6993261e-02
   8.4800000e+00   5.6993254e-02
   8.4900000e+00   5.6993247e-02
   8.5000000e+00   5.6993241e-02
   8.5100000e+00   5.6993234e-02
   8.5200000e+00   5.6993228e-02
   8.5300000e+00   5.6993221e-02
   8.5400000e+00   5.6993215e-02
   8.5500000e+00   5.6993209e-02
   8.5600000e+00   5.6993203e-02
   8.5700000e+00   5.6993197e-02
   8.5800000e+00   5.6993192e-02
   8.5900000e+00   5.6993186e-02
   8.6000000e+00   5.6993180e-02
   8.6100000e+00   5.6993175e-02
   8.6200000e+00   5.6993169e-02
   8.6300000e+00   5.6993164e-02
   8.6400000e+00   5.6993159e-02
   8.6500000e+00   5.6993154e-02
   8.6600000e+00   5.6993149e-02
   8.6700000e+00   5.6993144e-02
   8.6800000e+00   5.6993139e-02
   8.6900000e+00   5.6993135e-02
   8.7000000e+00   5.6993130e-02
   8.7100000e+00   5.6993125e-02
   8.7200000e+00   5.6993121e-02
   8.7300000e+00   5.6993117e-02
   8.7400000e+00   5.6993112e-02
   8.7500000e+00   5.6993108e-02
   8.7600000e+00   5.6993104e-02
   8.7700000e+00   5.6993100e-02
   8.7800000e+00   5.6993096e-02
   8.7900000e+00   5.6993092e-02
   8.8000000e+00   5.6993088e-02
   8.8100000e+00   5.6993084e-02
   8.8200000e+00   5.6993080e-02
   8.8300000e+00   5.6993077e-02
   8.8400000e+00   5.6993073e-02
   8.8500000e+00   5.6993070e-02
   8.8600000e+00   5.6993066e-02
   8.8700000e+00   5.6993063e-02
   8.8800000e+00   5.6993060e-02
   8.8900000e+00   5.6993056e-02
   8.9000000e+00   5.6993053e-02
   8.9100000e+00   5.6993050e-02
   8.9200000e+00   5.6993047e-02
   8.9300000e+00   5.6993044e-02
   8.9400000e+00   5.6993041e-02
   8.9500000e+00   5.6993038e-02
   8.9600000e+00   5.6993035e-02
   8.9700000e+00   5.6993032e-02
   8.9800000e+00   5.6993029e-02
   8.9900000e+00   5.6993027e-02
   9.0000000e+00   5.6993024e-02
   9.0100000e+00   5.6993021e-02
   9.0200000e+00   5.6993019e-02
   9.0300000e+00   5.6993016e-02
   9.0400000e+00   5.6993014e-02
   9.0500000e+00   5.6993011e-02
   9.0600000e+00   5.6993009e-02
   9.0700000e+00   5.6993006e-02
   9.0800000e+00   5.6993004e-02
   9.0900000e+00   5.6993002e-02
   9.1000000e+00   5.6993000e-02
   9.1100000e+00   5.6992997e-02
   9.1200000e+00   5.6992995e-02
   9.1300000e+00   5.6992993e-02
   9.1400000e+00   5.6992991e-02
   9.1500000e+00   5.6992989e-02
   9.1600000e+00   5.6992987e-02
   9.1700000e+00   5.6992985e-02
   9.1800000e+00   5.6992983e-02
   9.1900000e+00   5.6992981e-02
   9.2000000e+00   5.6992979e-02
   9.2100000e+00   5.6992978e-02
   9.2200000e+00   5.6992976e-02
   9.2300000e+00   5.6992974e-02
   9.2400000e+00   5.6992972e-02
   9.2500000e+00   5.6992971e-02
   9.2600000e+00   5.6992969e-02
   9.2700000e+00   5.6992967e-02
   9.2800000e+00   5.6992966e-02
   9.2900000e+00   5.6992964e-02
   9.3000000e+00   5.6992963e-02
   9.3100000e+00   5.6992961e-02
   9.3200000e+00   5.6992960e-02
   9.3300000e+00   5.6992958e-02
   9.3400000e+00   5.6992957e-02
   9.3500000e+00   5.6992955e-02
   9.3600000e+00   5.6992954e-02
   9.3700000e+00   5.6992952e-02
   9.3800000e+00   5.6992951e-02
   9.3900000e+00   5.6992950e-02
   9.4000000e+00   5.6992948e-02
   9.4100000e+00   5.6992947e-02
   9.4200000e+00   5.6992946e-02
   9.4300000e+00   5.6992945e-02
   9.4400000e+00   5.6992944e-02
   9.4500000e+00   5.6992942e-02
   9.4600000e+00   5.6992941e-02
   9.4700000e+00   5.6992940e-02
   9.4800000e+00   5.6992939e-02
   9.4900000e+00   5.6992938e-02
   9.5000000e+00   5.6992937e-02
   9.5100000e+00   5.6992936e-02
   9.5200000e+00   5.6992935e-02
   9.5300000e+00   5.6992934e-02
   9.5400000e+00   5.6992933e-02
   9.5500000e+00   5.6992932e-02
   9.5600000e+00   5.6992931e-02
   9.5700000e+00   5.6992930e-02
   9.5800000e+00   5.6992929e-02
   9.5900000e+00   5.6992928e-02
   9.6000000e+00   5.6992927e-02
   9.6100000e+00   5.6992926e-02
   9.6200000e+00   5.6992925e-02
   9.6300000e+00   5.6992924e-02
   9.6400000e+00   5.6992924e-02
   9.6500000e+00   5.6992923e-02
   9.6600000e+00   5.6992922e-02
   9.6700000e+00   5.6992921e-02
   9.6800000e+00   5.6992920e-02
   9.6900000e+00   5.6992920e-02
   9.7000000e+00   5.6992919e-02
   9.7100000e+00   5.6992918e-02
   9.7200000e+00   5.6992917e-02
   9.7300000e+00   5.6992917e-02
   9.7400000e+00   5.6992916e-02
   9.7500000e+00   5.6992915e-02
   9.7600000e+00   5.6992915e-02
   9.7700000e+00   5.6992914e-02
   9.7800000e+00   5.6992913e-02
   9.7900000e+00   5.6992913e-02
   9.8000000e+00   5.6992912e-02
   9.8100000e+00   5.6992912e-02
   9.8200000e+00   5.6992911e-02
   9.8300000e+00   5.6992910e-02
   9.8400000e+00   5.6992910e-02
   9.8500000e+00   5.6992909e-02
   9.8600000e+00   5.6992909e-02
   9.8700000e+00   5.6992908e-02
   9.8800000e+00   5.6992908e-02
   9.8900000e+00   5.6992907e-02
   9.9000000e+00   5.6992907e-02
   9.9100000e+00   5.6992906e-02
   9.9200000e+00   5.6992906e-02
   9.9300000e+00   5.6992905e-02
   9.9400000e+00   5.6992905e-02
   9.9500000e+00   5.6992904e-02
   9.9600000e+00   5.6992904e-02
   9.9700000e+00   5.6992903e-02
   9.9800000e+00   5.6992903e-02
   9.9900000e+00   5.6992902e-02
   1.0000000e+01   5.6992902e-02
   1.0010000e+01   5.6992901e-02
   1.0020000e+01   5.6992901e-02
   1.0030000e+01   5.6992901e-02
   1.0040000e+01   5.6992900e-02
   1.0050000e+01   5.6992900e-02
   1.0060000e+01   5.6992899e-02
   1.0070000e+01   5.6992899e-02
   1.0080000e+01   5.6992899e-02
   1.0090000e+01   5.6992898e-02
   1.0100000e+01   5.6992898e-02
   1.0110000e+01   5.6992898e-02
   1.0120000e+01   5.6992897e-02
   1.0130000e+01   5.6992897e-02
   1.0140000e+01   5.6992897e-02
   1.0150000e+01   5.6992896e-02
   1.0160000e+01   5.6992896e-02
   1.0170000e+01   5.6992896e-02
   1.0180000e+01   5.6992895e-02
   1.0190000e+01   5.6992895e-02
   1.0200000e+01   5.6992895e-02
   1.0210000e+01   5.6992894e-02
   1.0220000e+01   5.6992894e-02
   1.0230000e+01   5.6992894e-02
   1.0240000e+01   5.6992894e-02
   1.0250000e+01   5.6992893e-02
   1.0260000e+01   5.6992893e-02
   1.0270000e+01   5.6992893e-02
   1.0280000e+01   5.6992892e-02
   1.0290000e+01   5.6992892e-02
   1.0300000e+01   5.6992892e-02
   1.0310000e+01   5.6992892e-02
   1.0320000e+01   5.6992891e-02
   1.0330000e+01   5.6992891e-02
   1.0340000e+01   5.6992891e-02
   1.0350000e+01   5.6992891e-02
   1.0360000e+01   5.6992891e-02
   1.0370000e+01   5.6992890e-02
   1.0380000e+01   5.6992890e-02
   1.0390000e+01   5.6992890e-02
   1.0400000e+01   5.6992890e-02
   1.0410000e+01   5.6992889e-02
   1.0420000e+01   5.6992889e-02
   1.0430000e+01   5.6992889e-02
   1.0440000e+01   5.6992889e-02
   1.0450000e+01   5.6992889e-02
   1.0460000e+01   5.6992888e-02
   1.0470000e+01   5.6992888e-02
   1.0480000e+01   5.6992888e-02
   1.0490000e+01   5.6992888e-02
   1.0500000e+01   5.6992888e-02
   1.0510000e+01   5.6992888e-02
   1.0520000e+01   5.6992887e-02
   1.0530000e+01   5.6992887e-02
   1.0540000e+01   5.6992887e-02
   1.0550000e+01   5.6992887e-02
   1.0560000e+01   5.6992887e-02
   1.0570000e+01   5.6992887e-02
   1.0580000e+01   5.6992887e-02
   1.0590000e+01   5.6992886e-02
   1.0600000e+01   5.6992886e-02
   1.0610000e+01   5.6992886e-02
   1.0620000e+01   5.6992886e-02
   1.0630000e+01   5.6992886e-02
   1.0640000e+01   5.6992886e-02
   1.0650000e+01   5.6992886e-02
   1.0660000e+01   5.6992885e-02
   1.0670000e+01   5.6992885e-02
   1.0680000e+01   5.6992885e-02
   1.0690000e+01   5.6992885e-02
   1.0700000e+01   5.6992885e-02
   1.0710000e+01   5.6992885e-02
   1.0720000e+01   5.6992885e-02
   1.0730000e+01   5.6992885e-02
   1.0740000e+01   5.6992884e-02
   1.0750000e+01   5.6992884e-02
   1.0760000e+01   5.6992884e-02
   1.0770000e+01   5.6992884e-02
   1.0780000e+01   5.6992884e-02
   1.0790000e+01   5.6992884e-02
   1.0800000e+01   5.6992884e-02
   1.0810000e+01   5.6992884e-02
   1.0820000e+01   5.6992884e-02
   1.0830000e+01   5.6992884e-02
   1.0840000e+01   5.6992883e-02
   1.0850000e+01   5.6992883e-02
   1.0860000e+01   5.6992883e-02
   1.0870000e+01   5.6992883e-02
   1.0880000e+01   5.6992883e-02
   1.0890000e+01   5.6992883e-02
   1.0900000e+01   5.6992883e-02
   1.0910000e+01   5.6992883e-02
   1.0920000e+01   5.6992883e-02
   1.0930000e+01   5.6992883e-02
   1.0940000e+01   5.6992883e-02
   1.0950000e+01   5.6992883e-02
   1.0960000e+01   5.6992882e-02
   1.0970000e+01   5.6992882e-02
   1.0980000e+01   5.6992882e-02
   1.0990000e+01   5.6992882e-02
   1.1000000e+01   5.6992882e-02
   1.1010000e+01   5.6992882e-02
   1.1020000e+01   5.6992882e-02
   1.1030000e+01   5.6992882e-02
   1.1040000e+01   5.6992882e-02
   1.1050000e+01   5.6992882e-02
   1.1060000e+01   5.6992882e-02
   1.1070000e+01   5.6992882e-02
   1.1080000e+01   5.6992882e-02
   1.1090000e+01   5.6992882e-02
   1.1100000e+01   5.6992882e-02
   1.1110000e+01   5.6992881e-02
   1.1120000e+01   5.6992881e-02
   1.1130000e+01   5.6992881e-02
   1.1140000e+01   5.6992881e-02
   1.1150000e+01   5.6992881e-02
   1.1160000e+01   5.6992881e-02
   1.1170000e+01   5.6992881e-02
   1.1180000e+01   5.6992881e-02
   1.1190000e+01   5.6992881e-02
   1.1200000e+01   5.6992881e-02
   1.1210000e+01   5.6992881e-02
   1.1220000e+01   5.6992881e-02
   1.1230000e+01   5.6992881e-02
   1.1240000e+01   5.6992881e-02
   1.1250000e+01   5.6992881e-02
   1.1260000e+01   5.6992881e-02
   1.1270000e+01   5.6992881e-02
   1.1280000e+01   5.6992881e-02
   1.1290000e+01   5.6992881e-02
   1.1300000e+01   5.6992881e-02
   1.1310000e+01   5.6992881e-02
   1.1320000e+01   5.6992880e-02
   1.1330000e+01   5.6992880e-02
   1.1340000e+01   5.6992880e-02
   1.1350000e+01   5.6992880e-02
   1.1360000e+01   5.6992880e-02
   1.1370000e+01   5.6992880e-02
   1.1380000e+01   5.6992880e-02
   1.1390000e+01   5.6992880e-02
   1.1400000e+01   5.6992880e-02
   1.1410000e+01   5.6992880e-02
   1.1420000e+01   5.6992880e-02
   1.1430000e+01   5.6992880e-02
   1.1440000e+01   5.6992880e-02
   1.1450000e+01   5.6992880e-02
   1.1460000e+01   5.6992880e-02
   1.1470000e+01   5.6992880e-02
   1.1480000e+01   5.6992880e-02
   1.1490000e+01   5.6992880e-02
   1.1500000e+01   5.6992880e-02
   1.1510000e+01   5.6992880e-02
   1.1520000e+01   5.6992880e-02
   1.1530000e+01   5.6992880e-02
   1.1540000e+01   5.6992880e-02
   1.1550000e+01   5.6992880e-02
   1.1560000e+01   5.6992880e-02
   1.1570000e+01   5.6992880e-02
   1.1580000e+01   5.6992880e-02
   1.1590000e+01   5.6992880e-02
   1.1600000e+01   5.6992880e-02
   1.1610000e+01   5.6992880e-02
   1.1620000e+01   5.6992880e-02
   1.1630000e+01   5.6992880e-02
   1.1640000e+01   5.6992880e-02
   1.1650000e+01   5.6992880e-02
   1.1660000e+01   5.6992880e-02
   1.1670000e+01   5.6992879e-02
   1.1680000e+01   5.6992879e-02
   1.1690000e+01   5.6992879e-02
   1.1700000e+01   5.6992879e-02
   1.1710000e+01   5.6992879e-02
   1.1720000e+01   5.6992879e-02
   1.1730000e+01   5.6992879e-02
   1.1740000e+01   5.6992879e-02
   1.1750000e+01   5.6992879e-02
   1.1760000e+01   5.6992879e-02
   1.1770000e+01   5.6992879e-02
   1.1780000e+01   5.6992879e-02
   1.1790000e+01   5.6992879e-02
   1.1800000e+01   5.6992879e-02
   1.1810000e+01   5.6992879e-02
   1.1820000e+01   5.6992879e-02
   1.1830000e+01   5.6992879e-02
   1.1840000e+01   5.6992879e-02
   1.1850000e+01   5.6992879e-02
   1.1860000e+01   5.6992879e-02
   1.1870000e+01   5.6992879e-02
   1.1880000e+01   5.6992879e-02
   1.1890000e+01   5.6992879e-02
   1.1900000e+01   5.6992879e-02
   1.1910000e+01   5.6992879e-02
   1.1920000e+01   5.6992879e-02
   1.1930000e+01   5.6992879e-02
   1.1940000e+01   5.6992879e-02
   1.1950000e+01   5.6992879e-02
   1.1960000e+01   5.6992879e-02
   1.1970000e+01   5.6992879e-02
   1.1980000e+01   5.6992879e-02
   1.1990000e+01   5.6992879e-02
   1.2000000e+01   5.6992879e-02
   1.2010000e+01   5.6992879e-02
   1.2020000e+01   5.6992879e-02
   1.2030000e+01   5.6992879e-02
   1.2040000e+01   5.6992879e-02
   1.2050000e+01   5.6992879e-02
   1.2060000e+01   5.6992879e-02
   1.2070000e+01   5.6992879e-02
   1.2080000e+01   5.6992879e-02
   1.2090000e+01   5.6992879e-02
   1.2100000e+01   5.6992879e-02
   1.2110000e+01   5.6992879e-02
   1.2120000e+01   5.6992879e-02
   1.2130000e+01   5.6992879e-02
   1.2140000e+01   5.6992879e-02
   1.2150000e+01   5.6992879e-02
   1.2160000e+01   5.6992879e-02
   1.2170000e+01   5.6992879e-02
   1.2180000e+01   5.6992879e-02
   1.2190000e+01   5.6992879e-02
   1.2200000e+01   5.6992879e-02
   1.2210000e+01   5.6992879e-02
   1.2220000e+01   5.6992879e-02
   1.2230000e+01   5.6992879e-02
   1.2240000e+01   5.6992879e-02
   1.2250000e+01   5.6992879e-02
   1.2260000e+01   5.6992879e-02
   1.2270000e+01   5.6992879e-02
   1.2280000e+01   5.6992879e-02
   1.2290000e+01   5.6992879e-02
   1.2300000e+01   5.6992879e-02
   1.2310000e+01   5.6992879e-02
   1.2320000e+01   5.6992879e-02
   1.2330000e+01   5.6992879e-02
   1.2340000e+01   5.6992879e-02
   1.2350000e+01   5.6992879e-02
   1.2360000e+01   5.6992879e-02
   1.2370000e+01   5.6992879e-02
   1.2380000e+01   5.6992879e-02
   1.2390000e+01   5.6992879e-02
   1.2400000e+01   5.6992879e-02
   1.2410000e+01   5.6992879e-02
   1.2420000e+01   5.6992879e-02
   1.2430000e+01   5.6992879e-02
   1.2440000e+01   5.6992879e-02
   1.2450000e+01   5.6992879e-02
   1.2460000e+01   5.6992879e-02
   1.2470000e+01   5.6992879e-02
   1.2480000e+01   5.6992879e-02
   1.2490000e+01   5.6992879e-02
   1.2500000e+01   5.6992879e-02
   1.2510000e+01   5.6992879e-02
   1.2520000e+01   5.6992879e-02
   1.2530000e+01   5.6992879e-02
   1.2540000e+01   5.6992879e-02
   1.2550000e+01   5.6992879e-02
   1.2560000e+01   5.6992879e-02
   1.2570000e+01   5.6992879e-02
   1.2580000e+01   5.6992879e-02
   1.2590000e+01   5.6992879e-02
   1.2600000e+01   5.6992879e-02
   1.2610000e+01   5.6992879e-02
   1.2620000e+01   5.6992879e-02
   1.2630000e+01   5.6992879e-02
   1.2640000e+01   5.6992879e-02
   1.2650000e+01   5.6992879e-02
   1.2660000e+01   5.6992879e-02
   1.2670000e+01   5.6992879e-02
   1.2680000e+01   5.6992879e-02
   1.2690000e+01   5.6992879e-02
   1.2700000e+01   5.6992879e-02
   1.2710000e+01   5.6992879e-02
   1.2720000e+01   5.6992879e-02
   1.2730000e+01   5.6992879e-02
   1.2740000e+01   5.6992879e-02
   1.2750000e+01   5.6992879e-02
   1.2760000e+01   5.6992879e-02
   1.2770000e+01   5.6992879e-02
   1.2780000e+01   5.6992879e-02
   1.2790000e+01   5.6992879e-02
   1.2800000e+01   5.6992879e-02
   1.2810000e+01   5.6992879e-02
   1.2820000e+01   5.6992879e-02
   1.2830000e+01   5.6992879e-02
   1.2840000e+01   5.6992879e-02
   1.2850000e+01   5.6992879e-02
   1.2860000e+01   5.6992879e-02
   1.2870000e+01   5.6992879e-02
   1.2880000e+01   5.6992879e-02
   1.2890000e+01   5.6992879e-02
   1.2900000e+01   5.6992879e-02
   1.2910000e+01   5.6992879e-02
   1.2920000e+01   5.6992878e-02
   1.2930000e+01   5.6992878e-02
   1.2940000e+01   5.6992878e-02
   1.2950000e+01   5.6992878e-02
   1.2960000e+01   5.6992878e-02
   1.2970000e+01   5.6992878e-02
   1.2980000e+01   5.6992878e-02
   1.2990000e+01   5.6992878e-02
   1.3000000e+01   5.6992878e-02
   1.3010000e+01   5.6992878e-02
   1.3020000e+01   5.6992878e-02
   1.3030000e+01   5.6992878e-02
   1.3040000e+01   5.6992878e-02
   1.3050000e+01   5.6992878e-02
   1.3060000e+01   5.6992878e-02
   1.3070000e+01   5.6992878e-02
   1.3080000e+01   5.6992878e-02
   1.3090000e+01   5.6992878e-02
   1.3100000e+01   5.6992878e-02
   1.3110000e+01   5.6992878e-02
   1.3120000e+01   5.6992878e-02
   1.3130000e+01   5.6992878e-02
   1.3140000e+01   5.6992878e-02
   1.3150000e+01   5.6992878e-02
   1.3160000e+01   5.6992878e-02
   1.3170000e+01   5.6992878e-02
   1.3180000e+01   5.6992878e-02
   1.3190000e+01   5.6992878e-02
   1.3200000e+01   5.6992878e-02
   1.3210000e+01   5.6992878e-02
   1.3220000e+01   5.6992878e-02
   1.3230000e+01   5.6992878e-02
   1.3240000e+01   5.6992878e-02
   1.3250000e+01   5.6992878e-02
   1.3260000e+01   5.6992878e-02
   1.3270000e+01   5.6992878e-02
   1.3280000e+01   5.6992878e-02
   1.3290000e+01   5.6992878e-02
   1.3300000e+01   5.6992878e-02
   1.3310000e+01   5.6992878e-02
   1.3320000e+01   5.6992878e-02
   1.3330000e+01   5.6992878e-02
   1.3340000e+01   5.6992878e-02
   1.3350000e+01   5.6992878e-02
   1.3360000e+01   5.6992878e-02
   1.3370000e+01   5.6992878e-02
   1.3380000e+01   5.6992878e-02
   1.3390000e+01   5.6992878e-02
   1.3400000e+01   5.6992878e-02
   1.3410000e+01   5.6992878e-02
   1.3420000e+01   5.6992878e-02
   1.3430000e+01   5.6992878e-02
   1.3440000e+01   5.6992878e-02
   1.3450000e+01   5.6992878e-02
   1.3460000e+01   5.6992878e-02
   1.3470000e+01   5.6992878e-02
   1.3480000e+01   5.6992878e-02
   1.3490000e+01   5.6992878e-02
   1.3500000e+01   5.6992878e-02
   1.3510000e+01   5.6992878e-02
   1.3520000e+01   5.6992878e-02
   1.3530000e+01   5.6992878e-02
   1.3540000e+01   5.6992878e-02
   1.3550000e+01   5.6992878e-02
   1.3560000e+01   5.6992878e-02
   1.3570000e+01   5.6992878e-02
   1.3580000e+01   5.6992878e-02
   1.3590000e+01   5.6992878e-02
   1.3600000e+01   5.6992878e-02
   1.3610000e+01   5.6992878e-02
   1.3620000e+01   5.6992878e-02
   1.3630000e+01   5.6992878e-02
   1.3640000e+01   5.6992878e-02
   1.3650000e+01   5.6992878e-02
   1.3660000e+01   5.6992878e-02
   1.3670000e+01   5.6992878e-02
   1.3680000e+01   5.6992878e-02
   1.3690000e+01   5.6992878e-02
   1.3700000e+01   5.6992878e-02
   1.3710000e+01   5.6992878e-02
   1.3720000e+01   5.6992878e-02
   1.3730000e+01   5.6992878e-02
   1.3740000e+01   5.6992878e-02
   1.3750000e+01   5.6992878e-02
   1.3760000e+01   5.6992878e-02
   1.3770000e+01   5.6992878e-02
   1.3780000e+01   5.6992878e-02
   1.3790000e+01   5.6992878e-02
   1.3800000e+01   5.6992878e-02
   1.3810000e+01   5.6992878e-02
   1.3820000e+01   5.6992878e-02
   1.3830000e+01   5.6992878e-02
   1.3840000e+01   5.6992878e-02
   1.3850000e+01   5.6992878e-02
   1.3860000e+01   5.6992878e-02
   1.3870000e+01   5.6992878e-02
   1.3880000e+01   5.6992878e-02
   1.3890000e+01   5.6992878e-02
   1.3900000e+01   5.6992878e-02
   1.3910000e+01   5.6992878e-02
   1.3920000e+01   5.6992878e-02
   1.3930000e+01   5.6992878e-02
   1.3940000e+01   5.6992878e-02
   1.3950000e+01   5.6992878e-02
   1.3960000e+01   5.6992878e-02
   1.3970000e+01   5.6992878e-02
   1.3980000e+01   5.6992878e-02
   1.3990000e+01   5.6992878e-02
   1.4000000e+01   5.6992878e-02
   1.4010000e+01   5.6992878e-02
   1.4020000e+01   5.6992878e-02
   1.4030000e+01   5.6992878e-02
   1.4040000e+01   5.6992878e-02
   1.4050000e+01   5.6992878e-02
   1.4060000e+01   5.6992878e-02
   1.4070000e+01   5.6992878e-02
   1.4080000e+01   5.6992878e-02
   1.4090000e+01   5.6992878e-02
   1.4100000e+01   5.6992878e-02
   1.4110000e+01   5.6992878e-02
   1.4120000e+01   5.6992878e-02
   1.4130000e+01   5.6992878e-02
   1.4140000e+01   5.6992878e-02
   1.4150000e+01   5.6992878e-02
   1.4160000e+01   5.6992878e-02
   1.4170000e+01   5.6992878e-02
   1.4180000e+01   5.6992878e-02
   1.4190000e+01   5.6992878e-02
   1.4200000e+01   5.6992878e-02
   1.4210000e+01   5.6992878e-02
   1.4220000e+01   5.6992878e-02
   1.4230000e+01   5.6992878e-02
   1.4240000e+01   5.6992878e-02
   1.4250000e+01   5.6992878e-02
   1.4260000e+01   5.6992878e-02
   1.4270000e+01   5.6992878e-02
   1.4280000e+01   5.6992878e-02
   1.4290000e+01   5.6992878e-02
   1.4300000e+01   5.6992878e-02
   1.4310000e+01   5.6992878e-02
   1.4320000e+01   5.6992878e-02
   1.4330000e+01   5.6992878e-02
   1.4340000e+01   5.6992878e-02
   1.4350000e+01   5.6992878e-02
   1.4360000e+01   5.6992878e-02
   1.4370000e+01   5.6992878e-02
   1.4380000e+01   5.6992878e-02
   1.4390000e+01   5.6992878e-02
   1.4400000e+01   5.6992878e-02
   1.4410000e+01   5.6992878e-02
   1.4420000e+01   5.6992878e-02
   1.4430000e+01   5.6992878e-02
   1.4440000e+01   5.6992878e-02
   1.4450000e+01   5.6992878e-02
   1.4460000e+01   5.6992878e-02
   1.4470000e+01   5.6992878e-02
   1.4480000e+01   5.6992878e-02
   1.4490000e+01   5.6992878e-02
   1.4500000e+01   5.6992878e-02
   1.4510000e+01   5.6992878e-02
   1.4520000e+01   5.6992878e-02
   1.4530000e+01   5.6992878e-02
   1.4540000e+01   5.6992878e-02
   1.4550000e+01   5.6992878e-02
   1.4560000e+01   5.6992878e-02
   1.4570000e+01   5.6992878e-02
   1.4580000e+01   5.6992878e-02
   1.4590000e+01   5.6992878e-02
   1.4600000e+01   5.6992878e-02
   1.4610000e+01   5.6992878e-02
   1.4620000e+01   5.6992878e-02
   1.4630000e+01   5.6992878e-02
   1.4640000e+01   5.6992878e-02
   1.4650000e+01   5.6992878e-02
   1.4660000e+01   5.6992878e-02
   1.4670000e+01   5.6992878e-02
   1.4680000e+01   5.6992878e-02
   1.4690000e+01   5.6992878e-02
   1.4700000e+01   5.6992878e-02
   1.4710000e+01   5.6992878e-02
   1.4720000e+01   5.6992878e-02
   1.4730000e+01   5.6992878e-02
   1.4740000e+01   5.6992878e-02
   1.4750000e+01   5.6992878e-02
   1.4760000e+01   5.6992878e-02
   1.4770000e+01   5.6992878e-02
   1.4780000e+01   5.6992878e-02
   1.4790000e+01   5.6992878e-02
   1.4800000e+01   5.6992878e-02
   1.4810000e+01   5.6992878e-02
   1.4820000e+01   5.6992878e-02
   1.4830000e+01   5.6992878e-02
   1.4840000e+01   5.6992878e-02
   1.4850000e+01   5.6992878e-02
   1.4860000e+01   5.6992878e-02
   1.4870000e+01   5.6992878e-02
   1.4880000e+01   5.6992878e-02
   1.4890000e+01   5.6992878e-02
   1.4900000e+01   5.6992878e-02
   1.4910000e+01   5.6992878e-02
   1.4920000e+01   5.6992878e-02
   1.4930000e+01   5.6992878e-02
   1.4940000e+01   5.6992878e-02
   1.4950000e+01   5.6992878e-02
   1.4960000e+01   5.6992878e-02
   1.4970000e+01   5.6992878e-02
   1.4980000e+01   5.6992878e-02
   1.4990000e+01   5.6992878e-02
   1.5000000e+01   5.6992878e-02
   1.5010000e+01   5.6992878e-02
   1.5020000e+01   5.6992878e-02
   1.5030000e+01   5.6992878e-02
   1.5040000e+01   5.6992878e-02
   1.5050000e+01   5.6992878e-02
   1.5060000e+01   5.6992878e-02
   1.5070000e+01   5.6992878e-02
   1.5080000e+01   5.6992878e-02
   1.5090000e+01   5.6992878e-02
   1.5100000e+01   5.6992878e-02
   1.5110000e+01   5.6992878e-02
   1.5120000e+01   5.6992878e-02
   1.5130000e+01   5.6992878e-02
   1.5140000e+01   5.6992878e-02
   1.5150000e+01   5.6992878e-02
   1.5160000e+01   5.6992878e-02
   1.5170000e+01   5.6992878e-02
   1.5180000e+01   5.6992878e-02
   1.5190000e+01   5.6992878e-02
   1.5200000e+01   5.6992878e-02
   1.5210000e+01   5.6992878e-02
   1.5220000e+01   5.6992878e-02
   1.5230000e+01   5.6992878e-02
   1.5240000e+01   5.6992878e-02
   1.5250000e+01   5.6992878e-02
   1.5260000e+01   5.6992878e-02
   1.5270000e+01   5.6992878e-02
   1.5280000e+01   5.6992878e-02
   1.5290000e+01   5.6992878e-02
   1.5300000e+01   5.6992878e-02
   1.5310000e+01   5.6992878e-02
   1.5320000e+01   5.6992878e-02
   1.5330000e+01   5.6992878e-02
   1.5340000e+01   5.6992878e-02
   1.5350000e+01   5.6992878e-02
   1.5360000e+01   5.6992878e-02
   1.5370000e+01   5.6992878e-02
   1.5380000e+01   5.6992878e-02
   1.5390000e+01   5.6992878e-02
   1.5400000e+01   5.6992878e-02
   1.5410000e+01   5.6992878e-02
   1.5420000e+01   5.6992878e-02
   1.5430000e+01   5.6992878e-02
   1.5440000e+01   5.6992878e-02
   1.5450000e+01   5.6992878e-02
   1.5460000e+01   5.6992878e-02
   1.5470000e+01   5.6992878e-02
   1.5480000e+01   5.6992878e-02
   1.5490000e+01   5.6992878e-02
   1.5500000e+01   5.6992878e-02
   1.5510000e+01   5.6992878e-02
   1.5520000e+01   5.6992878e-02
   1.5530000e+01   5.6992878e-02
   1.5540000e+01   5.6992878e-02
   1.5550000e+01   5.6992878e-02
   1.5560000e+01   5.6992878e-02
   1.5570000e+01   5.6992878e-02
   1.5580000e+01   5.6992878e-02
   1.5590000e+01   5.6992878e-02
   1.5600000e+01   5.6992878e-02
   1.5610000e+01   5.6992878e-02
   1.5620000e+01   5.6992878e-02
   1.5630000e+01   5.6992878e-02
   1.5640000e+01   5.6992878e-02
   1.5650000e+01   5.6992878e-02
   1.5660000e+01   5.6992878e-02
   1.5670000e+01   5.6992878e-02
   1.5680000e+01   5.6992878e-02
   1.5690000e+01   5.6992878e-02
   1.5700000e+01   5.6992878e-02
   1.5710000e+01   5.6992878e-02
   1.5720000e+01   5.6992878e-02
   1.5730000e+01   5.6992878e-02
   1.5740000e+01   5.6992878e-02
   1.5750000e+01   5.6992878e-02
   1.5760000e+01   5.6992878e-02
   1.5770000e+01   5.6992878e-02
   1.5780000e+01   5.6992878e-02
   1.5790000e+01   5.6992878e-02
   1.5800000e+01   5.6992878e-02
   1.5810000e+01   5.6992878e-02
   1.5820000e+01   5.6992878e-02
   1.5830000e+01   5.6992878e-02
   1.5840000e+01   5.6992878e-02
   1.5850000e+01   5.6992878e-02
   1.5860000e+01   5.6992878e-02
   1.5870000e+01   5.6992878e-02
   1.5880000e+01   5.6992878e-02
   1.5890000e+01   5.6992878e-02
   1.5900000e+01   5.6992878e-02
   1.5910000e+01   5.6992878e-02
   1.5920000e+01   5.6992878e-02
   1.5930000e+01   5.6992878e-02
   1.5940000e+01   5.6992878e-02
   1.5950000e+01   5.6992878e-02
   1.5960000e+01   5.6992878e-02
   1.5970000e+01   5.6992878e-02
   1.5980000e+01   5.6992878e-02
   1.5990000e+01   5.6992878e-02
   1.6000000e+01   5.6992878e-02
   1.6010000e+01   5.6992878e-02
   1.6020000e+01   5.6992878e-02
   1.6030000e+01   5.6992878e-02
   1.6040000e+01   5.6992878e-02
   1.6050000e+01   5.6992878e-02
   1.6060000e+01   5.6992878e-02
   1.6070000e+01   5.6992878e-02
   1.6080000e+01   5.6992878e-02
   1.6090000e+01   5.6992878e-02
   1.6100000e+01   5.6992878e-02
   1.6110000e+01   5.6992878e-02
   1.6120000e+01   5.6992878e-02
   1.6130000e+01   5.6992878e-02
   1.6140000e+01   5.6992878e-02
   1.6150000e+01   5.6992878e-02
   1.6160000e+01   5.6992878e-02
   1.6170000e+01   5.6992878e-02
   1.6180000e+01   5.6992878e-02
   1.6190000e+01   5.6992878e-02
   1.6200000e+01   5.6992878e-02
   1.6210000e+01   5.6992878e-02
   1.6220000e+01   5.6992878e-02
   1.6230000e+01   5.6992878e-02
   1.6240000e+01   5.6992878e-02
   1.6250000e+01   5.6992878e-02
   1.6260000e+01   5.6992878e-02
   1.6270000e+01   5.6992878e-02
   1.6280000e+01   5.6992878e-02
   1.6290000e+01   5.6992878e-02
   1.6300000e+01   5.6992878e-02
   1.6310000e+01   5.6992878e-02
   1.6320000e+01   5.6992878e-02
   1.6330000e+01   5.6992878e-02
   1.6340000e+01   5.6992878e-02
   1.6350000e+01   5.6992878e-02
   1.6360000e+01   5.6992878e-02
   1.6370000e+01   5.6992878e-02
   1.6380000e+01   5.6992878e-02
   1.6390000e+01   5.6992878e-02
   1.6400000e+01   5.6992878e-02
   1.6410000e+01   5.6992878e-02
   1.6420000e+01   5.6992878e-02
   1.6430000e+01   5.6992878e-02
   1.6440000e+01   5.6992878e-02
   1.6450000e+01   5.6992878e-02
   1.6460000e+01   5.6992878e-02
   1.6470000e+01   5.6992878e-02
   1.6480000e+01   5.6992878e-02
   1.6490000e+01   5.6992878e-02
   1.6500000e+01   5.6992878e-02
   1.6510000e+01   5.6992878e-02
   1.6520000e+01   5.6992878e-02
   1.6530000e+01   5.6992878e-02
   1.6540000e+01   5.6992878e-02
   1.6550000e+01   5.6992878e-02
   1.6560000e+01   5.6992878e-02
   1.6570000e+01   5.6992878e-02
   1.6580000e+01   5.6992878e-02
   1.6590000e+01   5.6992878e-02
   1.6600000e+01   5.6992878e-02
   1.6610000e+01   5.6992878e-02
   1.6620000e+01   5.6992878e-02
   1.6630000e+01   5.6992878e-02
   1.6640000e+01   5.6992878e-02
   1.6650000e+01   5.6992878e-02
   1.6660000e+01   5.6992878e-02
   1.6670000e+01   5.6992878e-02
   1.6680000e+01   5.6992878e-02
   1.6690000e+01   5.6992878e-02
   1.6700000e+01   5.6992878e-02
   1.6710000e+01   5.6992878e-02
   1.6720000e+01   5.6992878e-02
   1.6730000e+01   5.6992878e-02
   1.6740000e+01   5.6992878e-02
   1.6750000e+01   5.6992878e-02
   1.6760000e+01   5.6992878e-02
   1.6770000e+01   5.6992878e-02
   1.6780000e+01   5.6992878e-02
   1.6790000e+01   5.6992878e-02
   1.6800000e+01   5.6992878e-02
   1.6810000e+01   5.6992878e-02
   1.6820000e+01   5.6992878e-02
   1.6830000e+01   5.6992878e-02
   1.6840000e+01   5.6992878e-02
   1.6850000e+01   5.6992878e-02
   1.6860000e+01   5.6992878e-02
   1.6870000e+01   5.6992878e-02
   1.6880000e+01   5.6992878e-02
   1.6890000e+01   5.6992878e-02
   1.6900000e+01   5.6992878e-02
   1.6910000e+01   5.6992878e-02
   1.6920000e+01   5.6992878e-02
   1.6930000e+01   5.6992878e-02
   1.6940000e+01   5.6992878e-02
   1.6950000e+01   5.6992878e-02
   1.6960000e+01   5.6992878e-02
   1.6970000e+01   5.6992878e-02
   1.6980000e+01   5.6992878e-02
   1.6990000e+01   5.6992878e-02
   1.7000000e+01   5.6992878e-02
   1.7010000e+01   5.6992878e-02
   1.7020000e+01   5.6992878e-02
   1.7030000e+01   5.6992878e-02
   1.7040000e+01   5.6992878e-02
   1.7050000e+01   5.6992878e-02
   1.7060000e+01   5.6992878e-02
   1.7070000e+01   5.6992878e-02
   1.7080000e+01   5.6992878e-02
   1.7090000e+01   5.6992878e-02
   1.7100000e+01   5.6992878e-02
   1.7110000e+01   5.6992878e-02
   1.7120000e+01   5.6992878e-02
   1.7130000e+01   5.6992878e-02
   1.7140000e+01   5.6992878e-02
   1.7150000e+01   5.6992878e-02
   1.7160000e+01   5.6992878e-02
   1.7170000e+01   5.6992878e-02
   1.7180000e+01   5.6992878e-02
   1.7190000e+01   5.6992878e-02
   1.7200000e+01   5.6992878e-02
   1.7210000e+01   5.6992878e-02
   1.7220000e+01   5.6992878e-02
   1.7230000e+01   5.6992878e-02
   1.7240000e+01   5.6992878e-02
   1.7250000e+01   5.6992878e-02
   1.7260000e+01   5.6992878e-02
   1.7270000e+01   5.6992878e-02
   1.7280000e+01   5.6992878e-02
   1.7290000e+01   5.6992878e-02
   1.7300000e+01   5.6992878e-02
   1.7310000e+01   5.6992878e-02
   1.7320000e+01   5.6992878e-02
   1.7330000e+01   5.6992878e-02
   1.7340000e+01   5.6992878e-02
   1.7350000e+01   5.6992878e-02
   1.7360000e+01   5.6992878e-02
   1.7370000e+01   5.6992878e-02
   1.7380000e+01   5.6992878e-02
   1.7390000e+01   5.6992878e-02
   1.7400000e+01   5.6992878e-02
   1.7410000e+01   5.6992878e-02
   1.7420000e+01   5.6992878e-02
   1.7430000e+01   5.6992878e-02
   1.7440000e+01   5.6992878e-02
   1.7450000e+01   5.6992878e-02
   1.7460000e+01   5.6992878e-02
   1.7470000e+01   5.6992878e-02
   1.7480000e+01   5.6992878e-02
   1.7490000e+01   5.6992878e-02
   1.7500000e+01   5.6992878e-02
   1.7510000e+01   5.6992878e-02
   1.7520000e+01   5.6992878e-02
   1.7530000e+01   5.6992878e-02
   1.7540000e+01   5.6992878e-02
   1.7550000e+01   5.6992878e-02
   1.7560000e+01   5.6992878e-02
   1.7570000e+01   5.6992878e-02
   1.7580000e+01   5.6992878e-02
   1.7590000e+01   5.6992878e-02
   1.7600000e+01   5.6992878e-02
   1.7610000e+01   5.6992878e-02
   1.7620000e+01   5.6992878e-02
   1.7630000e+01   5.6992878e-02
   1.7640000e+01   5.6992878e-02
   1.7650000e+01   5.6992878e-02
   1.7660000e+01   5.6992878e-02
   1.7670000e+01   5.6992878e-02
   1.7680000e+01   5.6992878e-02
   1.7690000e+01   5.6992878e-02
   1.7700000e+01   5.6992878e-02
   1.7710000e+01   5.6992878e-02
   1.7720000e+01   5.6992878e-02
   1.7730000e+01   5.6992878e-02
   1.7740000e+01   5.6992878e-02
   1.7750000e+01   5.6992878e-02
   1.7760000e+01   5.6992878e-02
   1.7770000e+01   5.6992878e-02
   1.7780000e+01   5.6992878e-02
   1.7790000e+01   5.6992878e-02
   1.7800000e+01   5.6992878e-02
   1.7810000e+01   5.6992878e-02
   1.7820000e+01   5.6992878e-02
   1.7830000e+01   5.6992878e-02
   1.7840000e+01   5.6992878e-02
   1.7850000e+01   5.6992878e-02
   1.7860000e+01   5.6992878e-02
   1.7870000e+01   5.6992878e-02
   1.7880000e+01   5.6992878e-02
   1.7890000e+01   5.6992878e-02
   1.7900000e+01   5.6992878e-02
   1.7910000e+01   5.6992878e-02
   1.7920000e+01   5.6992878e-02
   1.7930000e+01   5.6992878e-02
   1.7940000e+01   5.6992878e-02
   1.7950000e+01   5.6992878e-02
   1.7960000e+01   5.6992878e-02
   1.7970000e+01   5.6992878e-02
   1.7980000e+01   5.6992878e-02
   1.7990000e+01   5.6992878e-02
   1.8000000e+01   5.6992878e-02
   1.8010000e+01   5.6992878e-02
   1.8020000e+01   5.6992878e-02
   1.8030000e+01   5.6992878e-02
   1.8040000e+01   5.6992878e-02
   1.8050000e+01   5.6992878e-02
   1.8060000e+01   5.6992878e-02
   1.8070000e+01   5.6992878e-02
   1.8080000e+01   5.6992878e-02
   1.8090000e+01   5.6992878e-02
   1.8100000e+01   5.6992878e-02
   1.8110000e+01   5.6992878e-02
   1.8120000e+01   5.6992878e-02
   1.8130000e+01   5.6992878e-02
   1.8140000e+01   5.6992878e-02
   1.8150000e+01   5.6992878e-02
   1.8160000e+01   5.6992878e-02
   1.8170000e+01   5.6992878e-02
   1.8180000e+01   5.6992878e-02
   1.8190000e+01   5.6992878e-02
   1.8200000e+01   5.6992878e-02
   1.8210000e+01   5.6992878e-02
   1.8220000e+01   5.6992878e-02
   1.8230000e+01   5.6992878e-02
   1.8240000e+01   5.6992878e-02
   1.8250000e+01   5.6992878e-02
   1.8260000e+01   5.6992878e-02
   1.8270000e+01   5.6992878e-02
   1.8280000e+01   5.6992878e-02
   1.8290000e+01   5.6992878e-02
   1.8300000e+01   5.6992878e-02
   1.8310000e+01   5.6992878e-02
   1.8320000e+01   5.6992878e-02
   1.8330000e+01   5.6992878e-02
   1.8340000e+01   5.6992878e-02
   1.8350000e+01   5.6992878e-02
   1.8360000e+01   5.6992878e-02
   1.8370000e+01   5.6992878e-02
   1.8380000e+01   5.6992878e-02
   1.8390000e+01   5.6992878e-02
   1.8400000e+01   5.6992878e-02
   1.8410000e+01   5.6992878e-02
   1.8420000e+01   5.6992878e-02
   1.8430000e+01   5.6992878e-02
   1.8440000e+01   5.6992878e-02
   1.8450000e+01   5.6992878e-02
   1.8460000e+01   5.6992878e-02
   1.8470000e+01   5.6992878e-02
   1.8480000e+01   5.6992878e-02
   1.8490000e+01   5.6992878e-02
   1.8500000e+01   5.6992878e-02
   1.8510000e+01   5.6992878e-02
   1.8520000e+01   5.6992878e-02
   1.8530000e+01   5.6992878e-02
   1.8540000e+01   5.6992878e-02
   1.8550000e+01   5.6992878e-02
   1.8560000e+01   5.6992878e-02
   1.8570000e+01   5.6992878e-02
   1.8580000e+01   5.6992878e-02
   1.8590000e+01   5.6992878e-02
   1.8600000e+01   5.6992878e-02
   1.8610000e+01   5.6992878e-02
   1.8620000e+01   5.6992878e-02
   1.8630000e+01   5.6992878e-02
   1.8640000e+01   5.6992878e-02
   1.8650000e+01   5.6992878e-02
   1.8660000e+01   5.6992878e-02
   1.8670000e+01   5.6992878e-02
   1.8680000e+01   5.6992878e-02
   1.8690000e+01   5.6992878e-02
   1.8700000e+01   5.6992878e-02
   1.8710000e+01   5.6992878e-02
   1.8720000e+01   5.6992878e-02
   1.8730000e+01   5.6992878e-02
   1.8740000e+01   5.6992878e-02
   1.8750000e+01   5.6992878e-02
   1.8760000e+01   5.6992878e-02
   1.8770000e+01   5.6992878e-02
   1.8780000e+01   5.6992878e-02
   1.8790000e+01   5.6992878e-02
   1.8800000e+01   5.6992878e-02
   1.8810000e+01   5.6992878e-02
   1.8820000e+01   5.6992878e-02
   1.8830000e+01   5.6992878e-02
   1.8840000e+01   5.6992878e-02
   1.8850000e+01   5.6992878e-02
   1.8860000e+01   5.6992878e-02
   1.8870000e+01   5.6992878e-02
   1.8880000e+01   5.6992878e-02
   1.8890000e+01   5.6992878e-02
   1.8900000e+01   5.6992878e-02
   1.8910000e+01   5.6992878e-02
   1.8920000e+01   5.6992878e-02
   1.8930000e+01   5.6992878e-02
   1.8940000e+01   5.6992878e-02
   1.8950000e+01   5.6992878e-02
   1.8960000e+01   5.6992878e-02
   1.8970000e+01   5.6992878e-02
   1.8980000e+01   5.6992878e-02
   1.8990000e+01   5.6992878e-02
   1.9000000e+01   5.6992878e-02
   1.9010000e+01   5.6992878e-02
   1.9020000e+01   5.6992878e-02
   1.9030000e+01   5.6992878e-02
   1.9040000e+01   5.6992878e-02
   1.9050000e+01   5.6992878e-02
   1.9060000e+01   5.6992878e-02
   1.9070000e+01   5.6992878e-02
   1.9080000e+01   5.6992878e-02
   1.9090000e+01   5.6992878e-02
   1.9100000e+01   5.6992878e-02
   1.9110000e+01   5.6992878e-02
   1.9120000e+01   5.6992878e-02
   1.9130000e+01   5.6992878e-02
   1.9140000e+01   5.6992878e-02
   1.9150000e+01   5.6992878e-02
   1.9160000e+01   5.6992878e-02
   1.9170000e+01   5.6992878e-02
   1.9180000e+01   5.6992878e-02
   1.9190000e+01   5.6992878e-02
   1.9200000e+01   5.6992878e-02
   1.9210000e+01   5.6992878e-02
   1.9220000e+01   5.6992878e-02
   1.9230000e+01   5.6992878e-02
   1.9240000e+01   5.6992878e-02
   1.9250000e+01   5.6992878e-02
   1.9260000e+01   5.6992878e-02
   1.9270000e+01   5.6992878e-02
   1.9280000e+01   5.6992878e-02
   1.9290000e+01   5.6992878e-02
   1.9300000e+01   5.6992878e-02
   1.9310000e+01   5.6992878e-02
   1.9320000e+01   5.6992878e-02
   1.9330000e+01   5.6992878e-02
   1.9340000e+01   5.6992878e-02
   1.9350000e+01   5.6992878e-02
   1.9360000e+01   5.6992878e-02
   1.9370000e+01   5.6992878e-02
   1.9380000e+01   5.6992878e-02
   1.9390000e+01   5.6992878e-02
   1.9400000e+01   5.6992878e-02
   1.9410000e+01   5.6992878e-02
   1.9420000e+01   5.6992878e-02
   1.9430000e+01   5.6992878e-02
   1.9440000e+01   5.6992878e-02
   1.9450000e+01   5.6992878e-02
   1.9460000e+01   5.6992878e-02
   1.9470000e+01   5.6992878e-02
   1.9480000e+01   5.6992878e-02
   1.9490000e+01   5.6992878e-02
   1.9500000e+01   5.6992878e-02
   1.9510000e+01   5.6992878e-02
   1.9520000e+01   5.6992878e-02
   1.9530000e+01   5.6992878e-02
   1.9540000e+01   5.6992878e-02
   1.9550000e+01   5.6992878e-02
   1.9560000e+01   5.6992878e-02
   1.9570000e+01   5.6992878e-02
   1.9580000e+01   5.6992878e-02
   1.9590000e+01   5.6992878e-02
   1.9600000e+01   5.6992878e-02
   1.9610000e+01   5.6992878e-02
   1.9620000e+01   5.6992878e-02
   1.9630000e+01   5.6992878e-02
   1.9640000e+01   5.6992878e-02
   1.9650000e+01   5.6992878e-02
   1.9660000e+01   5.6992878e-02
   1.9670000e+01   5.6992878e-02
   1.9680000e+01   5.6992878e-02
   1.9690000e+01   5.6992878e-02
   1.9700000e+01   5.6992878e-02
   1.9710000e+01   5.6992878e-02
   1.9720000e+01   5.6992878e-02
   1.9730000e+01   5.6992878e-02
   1.9740000e+01   5.6992878e-02
   1.9750000e+01   5.6992878e-02
   1.9760000e+01   5.6992878e-02
   1.9770000e+01   5.6992878e-02
   1.9780000e+01   5.6992878e-02
   1.9790000e+01   5.6992878e-02
   1.9800000e+01   5.6992878e-02
   1.9810000e+01   5.6992878e-02
   1.9820000e+01   5.6992878e-02
   1.9830000e+01   5.6992878e-02
   1.9840000e+01   5.6992878e-02
   1.9850000e+01   5.6992878e-02
   1.9860000e+01   5.6992878e-02
   1.9870000e+01   5.6992878e-02
   1.9880000e+01   5.6992878e-02
   1.9890000e+01   5.6992878e-02
   1.9900000e+01   5.6992878e-02
   1.9910000e+01   5.6992878e-02
   1.9920000e+01   5.6992878e-02
   1.9930000e+01   5.6992878e-02
   1.9940000e+01   5.6992878e-02
   1.9950000e+01   5.6992878e-02
   1.9960000e+01   5.6992878e-02
   1.9970000e+01   5.6992878e-02
   1.9980000e+01   5.6992878e-02
   1.9990000e+01   5.6992878e-02
   2.0000000e+01   5.6992878e-02


==> data/didData.dat <==
   0.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0000000e-02   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9000000e-01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   3.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   4.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   5.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   6.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   7.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   8.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.0900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.1900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.2900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.3900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.4900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.5900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.6900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.7900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.8900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9000000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9100000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9200000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9300000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9400000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9500000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9600000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9700000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9800000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   9.9900000e+00   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.0990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.1990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.2990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.3990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.4990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.5990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.6990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.7990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.8990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9010000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9020000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9030000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9040000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9050000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9060000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9070000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9080000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9090000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9100000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9110000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9120000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9130000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9140000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9150000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9160000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9170000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9180000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9190000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9200000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9210000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9220000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9230000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9240000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9250000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9260000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9270000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9280000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9290000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9300000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9310000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9320000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9330000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9340000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9350000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9360000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9370000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9380000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9390000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9400000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9410000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9420000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9430000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9440000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9450000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9460000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9470000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9480000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9490000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9500000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9510000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9520000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9530000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9540000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9550000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9560000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9570000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9580000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9590000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9600000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9610000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9620000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9630000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9640000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9650000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9660000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9670000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9680000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9690000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9700000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9710000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9720000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9730000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9740000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9750000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9760000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9770000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9780000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9790000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9800000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9810000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9820000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9830000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9840000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9850000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9860000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9870000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9880000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9890000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9900000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9910000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9920000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9930000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9940000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9950000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9960000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9970000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9980000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   1.9990000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00
   2.0000000e+01   8.0313668e+00   5.3756322e+00   9.3432531e+00   8.9968737e+00


==> data/didHatData.dat <==
   0.0000000e+00   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   5.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   6.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   7.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   8.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   9.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.0000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.1000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.2000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.3000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.4000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.5000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.6000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.7000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.8000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   1.9000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.0000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.1000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.2000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.3000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.4000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.5000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.6000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.7000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.8000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   2.9000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.0000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.1000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.2000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.3000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.4000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.5000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.6000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.7000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.8000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   3.9000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.0000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.1000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.2000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.3000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.4000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.5000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.6000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.7000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.8000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   4.9000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   5.0000000e-01   1.0000000e-02   1.0000000e-02   1.0000000e-02   1.0000000e-02
   5.1000000e-01   1.7874329e-02   1.5448310e-02   1.8034696e-02   1.8840761e-02
   5.2000000e-01   3.3824670e-02   2.6724878e-02   3.4235420e-02   3.6624795e-02
   5.3000000e-01   5.8017658e-02   4.4165025e-02   5.8713471e-02   6.3423616e-02
   5.4000000e-01   9.0581825e-02   6.8053914e-02   9.1557149e-02   9.9275839e-02
   5.5000000e-01   1.3160492e-01   9.8621903e-02   1.3282885e-01   1.4418545e-01
   5.6000000e-01   1.8113164e-01   1.3604088e-01   1.8256231e-01   1.9812029e-01
   5.7000000e-01   2.3916186e-01   1.8042161e-01   2.4076006e-01   2.6101083e-01
   5.8000000e-01   3.0564934e-01   2.3181212e-01   3.0739115e-01   3.3274923e-01
   5.9000000e-01   3.8050100e-01   2.9019716e-01   3.8238926e-01   4.1318874e-01
   6.0000000e-01   4.6357674e-01   3.5549869e-01   4.6565115e-01   5.0214358e-01
   6.1000000e-01   5.5468987e-01   4.2757729e-01   5.5703564e-01   5.9938907e-01
   6.2000000e-01   6.5360802e-01   5.0623462e-01   6.5636304e-01   7.0466239e-01
   6.3000000e-01   7.6005479e-01   5.9121661e-01   7.6341510e-01   8.1766360e-01
   6.4000000e-01   8.7371177e-01   6.8221748e-01   8.7793556e-01   9.3805727e-01
   6.5000000e-01   9.9422120e-01   7.7888441e-01   9.9963116e-01   1.0654745e+00
   6.6000000e-01   1.1211891e+00   8.8082276e-01   1.1281733e+00   1.1995151e+00
   6.7000000e-01   1.2541886e+00   9.8760164e-01   1.2631999e+00   1.3397510e+00
   6.8000000e-01   1.3927641e+00   1.0987599e+00   1.4043183e+00   1.4857284e+00
   6.9000000e-01   1.5364352e+00   1.2138121e+00   1.5511080e+00   1.6369724e+00
   7.0000000e-01   1.6847013e+00   1.3322550e+00   1.7031240e+00   1.7929895e+00
   7.1000000e-01   1.8370459e+00   1.4535732e+00   1.8599005e+00   1.9532725e+00
   7.2000000e-01   1.9929413e+00   1.5772456e+00   2.0209547e+00   2.1173037e+00
   7.3000000e-01   2.1518536e+00   1.7027507e+00   2.1857911e+00   2.2845594e+00
   7.4000000e-01   2.3132467e+00   1.8295726e+00   2.3539051e+00   2.4545139e+00
   7.5000000e-01   2.4765872e+00   1.9572054e+00   2.5247878e+00   2.6266433e+00
   7.6000000e-01   2.6360964e+00   2.0823610e+00   2.6919297e+00   2.7942109e+00
   7.7000000e-01   2.7915804e+00   2.2047036e+00   2.8551554e+00   2.9571121e+00
   7.8000000e-01   2.9428703e+00   2.3239475e+00   3.0143055e+00   3.1152555e+00
   7.9000000e-01   3.0898447e+00   2.4385746e+00   3.1696539e+00   3.2693728e+00
   8.0000000e-01   3.2326266e+00   2.5487703e+00   3.3212890e+00   3.4195635e+00
   8.1000000e-01   3.3713359e+00   2.6547128e+00   3.4692974e+00   3.5659250e+00
   8.2000000e-01   3.5060888e+00   2.7565727e+00   3.6137634e+00   3.7085522e+00
   8.3000000e-01   3.6369984e+00   2.8545135e+00   3.7547698e+00   3.8475380e+00
   8.4000000e-01   3.7641743e+00   2.9486923e+00   3.8923973e+00   3.9829727e+00
   8.5000000e-01   3.8877232e+00   3.0392593e+00   4.0267250e+00   4.1149450e+00
   8.6000000e-01   4.0077487e+00   3.1263588e+00   4.1578300e+00   4.2435411e+00
   8.7000000e-01   4.1243513e+00   3.2101292e+00   4.2857880e+00   4.3688452e+00
   8.8000000e-01   4.2376289e+00   3.2907031e+00   4.4106727e+00   4.4909397e+00
   8.9000000e-01   4.3476764e+00   3.3682076e+00   4.5325563e+00   4.6099047e+00
   9.0000000e-01   4.4545859e+00   3.4427648e+00   4.6515094e+00   4.7258188e+00
   9.1000000e-01   4.5584472e+00   3.5144916e+00   4.7676008e+00   4.8387583e+00
   9.2000000e-01   4.6593472e+00   3.5835002e+00   4.8808980e+00   4.9487978e+00
   9.3000000e-01   4.7573706e+00   3.6498983e+00   4.9914669e+00   5.0560104e+00
   9.4000000e-01   4.8525994e+00   3.7137889e+00   5.0993719e+00   5.1604669e+00
   9.5000000e-01   4.9451135e+00   3.7752712e+00   5.2046758e+00   5.2622369e+00
   9.6000000e-01   5.0349903e+00   3.8344401e+00   5.3074401e+00   5.3613879e+00
   9.7000000e-01   5.1223052e+00   3.8913867e+00   5.4077249e+00   5.4579861e+00
   9.8000000e-01   5.2071314e+00   3.9461984e+00   5.5055890e+00   5.5520958e+00
   9.9000000e-01   5.2895398e+00   3.9989590e+00   5.6010897e+00   5.6437799e+00
   1.0000000e+00   5.3695995e+00   4.0497490e+00   5.6942830e+00   5.7330998e+00
   1.0100000e+00   5.4473775e+00   4.0986454e+00   5.7852237e+00   5.8201153e+00
   1.0200000e+00   5.5229391e+00   4.1457224e+00   5.8739653e+00   5.9048847e+00
   1.0300000e+00   5.5963475e+00   4.1910510e+00   5.9605602e+00   5.9874650e+00
   1.0400000e+00   5.6676641e+00   4.2346994e+00   6.0450593e+00   6.0679117e+00
   1.0500000e+00   5.7369487e+00   4.2767329e+00   6.1275126e+00   6.1462791e+00
   1.0600000e+00   5.8042593e+00   4.3172144e+00   6.2079688e+00   6.2226198e+00
   1.0700000e+00   5.8696521e+00   4.3562041e+00   6.2864755e+00   6.2969856e+00
   1.0800000e+00   5.9331821e+00   4.3937597e+00   6.3630793e+00   6.3694266e+00
   1.0900000e+00   5.9949023e+00   4.4299369e+00   6.4378255e+00   6.4399918e+00
   1.1000000e+00   6.0548644e+00   4.4647887e+00   6.5107586e+00   6.5087291e+00
   1.1100000e+00   6.1131186e+00   4.4983665e+00   6.5819219e+00   6.5756851e+00
   1.1200000e+00   6.1697136e+00   4.5307191e+00   6.6513577e+00   6.6409052e+00
   1.1300000e+00   6.2246968e+00   4.5618938e+00   6.7191073e+00   6.7044338e+00
   1.1400000e+00   6.2781142e+00   4.5919357e+00   6.7852113e+00   6.7663141e+00
   1.1500000e+00   6.3300105e+00   4.6208883e+00   6.8497089e+00   6.8265883e+00
   1.1600000e+00   6.3804290e+00   4.6487933e+00   6.9126387e+00   6.8852975e+00
   1.1700000e+00   6.4294120e+00   4.6756906e+00   6.9740383e+00   6.9424817e+00
   1.1800000e+00   6.4770004e+00   4.7016186e+00   7.0339445e+00   6.9981800e+00
   1.1900000e+00   6.5232340e+00   4.7266143e+00   7.0923932e+00   7.0524305e+00
   1.2000000e+00   6.5681515e+00   4.7507132e+00   7.1494193e+00   7.1052703e+00
   1.2100000e+00   6.6117903e+00   4.7739491e+00   7.2050571e+00   7.1567357e+00
   1.2200000e+00   6.6541871e+00   4.7963549e+00   7.2593399e+00   7.2068620e+00
   1.2300000e+00   6.6953772e+00   4.8179619e+00   7.3123004e+00   7.2556835e+00
   1.2400000e+00   6.7353950e+00   4.8388001e+00   7.3639704e+00   7.3032339e+00
   1.2500000e+00   6.7742740e+00   4.8588987e+00   7.4143811e+00   7.3495458e+00
   1.2600000e+00   6.8120467e+00   4.8782854e+00   7.4635627e+00   7.3946510e+00
   1.2700000e+00   6.8487447e+00   4.8969868e+00   7.5115449e+00   7.4385808e+00
   1.2800000e+00   6.8843985e+00   4.9150288e+00   7.5583567e+00   7.4813653e+00
   1.2900000e+00   6.9190380e+00   4.9324359e+00   7.6040263e+00   7.5230341e+00
   1.3000000e+00   6.9526921e+00   4.9492319e+00   7.6485813e+00   7.5636159e+00
   1.3100000e+00   6.9853888e+00   4.9654394e+00   7.6920486e+00   7.6031389e+00
   1.3200000e+00   7.0171556e+00   4.9810805e+00   7.7344545e+00   7.6416303e+00
   1.3300000e+00   7.0480189e+00   4.9961760e+00   7.7758246e+00   7.6791168e+00
   1.3400000e+00   7.0780044e+00   5.0107463e+00   7.8161842e+00   7.7156244e+00
   1.3500000e+00   7.1071373e+00   5.0248107e+00   7.8555575e+00   7.7511783e+00
   1.3600000e+00   7.1354417e+00   5.0383878e+00   7.8939684e+00   7.7858033e+00
   1.3700000e+00   7.1629414e+00   5.0514958e+00   7.9314403e+00   7.8195233e+00
   1.3800000e+00   7.1896593e+00   5.0641517e+00   7.9679960e+00   7.8523618e+00
   1.3900000e+00   7.2156176e+00   5.0763721e+00   8.0036576e+00   7.8843417e+00
   1.4000000e+00   7.2408380e+00   5.0881731e+00   8.0384468e+00   7.9154851e+00
   1.4100000e+00   7.2653416e+00   5.0995699e+00   8.0723848e+00   7.9458138e+00
   1.4200000e+00   7.2891487e+00   5.1105772e+00   8.1054922e+00   7.9753489e+00
   1.4300000e+00   7.3122792e+00   5.1212093e+00   8.1377892e+00   8.0041109e+00
   1.4400000e+00   7.3347524e+00   5.1314797e+00   8.1692955e+00   8.0321199e+00
   1.4500000e+00   7.3565871e+00   5.1414016e+00   8.2000302e+00   8.0593955e+00
   1.4600000e+00   7.3778013e+00   5.1509875e+00   8.2300122e+00   8.0859568e+00
   1.4700000e+00   7.3984129e+00   5.1602497e+00   8.2592596e+00   8.1118222e+00
   1.4800000e+00   7.4184389e+00   5.1691996e+00   8.2877905e+00   8.1370099e+00
   1.4900000e+00   7.4378961e+00   5.1778486e+00   8.3156222e+00   8.1615374e+00
   1.5000000e+00   7.4568006e+00   5.1862074e+00   8.3427716e+00   8.1854220e+00
   1.5100000e+00   7.4751683e+00   5.1942865e+00   8.3692555e+00   8.2086803e+00
   1.5200000e+00   7.4930143e+00   5.2020958e+00   8.3950900e+00   8.2313288e+00
   1.5300000e+00   7.5103535e+00   5.2096449e+00   8.4202910e+00   8.2533831e+00
   1.5400000e+00   7.5272004e+00   5.2169430e+00   8.4448738e+00   8.2748589e+00
   1.5500000e+00   7.5435690e+00   5.2239992e+00   8.4688535e+00   8.2957712e+00
   1.5600000e+00   7.5594729e+00   5.2308218e+00   8.4922449e+00   8.3161346e+00
   1.5700000e+00   7.5749254e+00   5.2374193e+00   8.5150622e+00   8.3359635e+00
   1.5800000e+00   7.5899393e+00   5.2437994e+00   8.5373195e+00   8.3552719e+00
   1.5900000e+00   7.6045270e+00   5.2499699e+00   8.5590304e+00   8.3740732e+00
   1.6000000e+00   7.6187007e+00   5.2559382e+00   8.5802083e+00   8.3923807e+00
   1.6100000e+00   7.6324723e+00   5.2617112e+00   8.6008662e+00   8.4102073e+00
   1.6200000e+00   7.6458531e+00   5.2672958e+00   8.6210166e+00   8.4275656e+00
   1.6300000e+00   7.6588542e+00   5.2726986e+00   8.6406722e+00   8.4444678e+00
   1.6400000e+00   7.6714865e+00   5.2779259e+00   8.6598448e+00   8.4609257e+00
   1.6500000e+00   7.6837605e+00   5.2829837e+00   8.6785464e+00   8.4769511e+00
   1.6600000e+00   7.6956863e+00   5.2878780e+00   8.6967885e+00   8.4925551e+00
   1.6700000e+00   7.7072739e+00   5.2926144e+00   8.7145821e+00   8.5077489e+00
   1.6800000e+00   7.7185329e+00   5.2971984e+00   8.7319385e+00   8.5225431e+00
   1.6900000e+00   7.7294726e+00   5.3016351e+00   8.7488681e+00   8.5369482e+00
   1.7000000e+00   7.7401022e+00   5.3059296e+00   8.7653815e+00   8.5509743e+00
   1.7100000e+00   7.7504303e+00   5.3100868e+00   8.7814888e+00   8.5646314e+00
   1.7200000e+00   7.7604657e+00   5.3141114e+00   8.7972000e+00   8.5779292e+00
   1.7300000e+00   7.7702166e+00   5.3180079e+00   8.8125248e+00   8.5908770e+00
   1.7400000e+00   7.7796912e+00   5.3217807e+00   8.8274725e+00   8.6034841e+00
   1.7500000e+00   7.7888972e+00   5.3254339e+00   8.8420525e+00   8.6157592e+00
   1.7600000e+00   7.7978424e+00   5.3289716e+00   8.8562738e+00   8.6277112e+00
   1.7700000e+00   7.8065340e+00   5.3323977e+00   8.8701451e+00   8.6393484e+00
   1.7800000e+00   7.8149795e+00   5.3357159e+00   8.8836751e+00   8.6506792e+00
   1.7900000e+00   7.8231856e+00   5.3389299e+00   8.8968720e+00   8.6617116e+00
   1.8000000e+00   7.8311593e+00   5.3420431e+00   8.9097440e+00   8.6724534e+00
   1.8100000e+00   7.8389072e+00   5.3450590e+00   8.9222991e+00   8.6829121e+00
   1.8200000e+00   7.8464356e+00   5.3479808e+00   8.9345451e+00   8.6930954e+00
   1.8300000e+00   7.8537508e+00   5.3508116e+00   8.9464895e+00   8.7030102e+00
   1.8400000e+00   7.8608588e+00   5.3535544e+00   8.9581398e+00   8.7126638e+00
   1.8500000e+00   7.8677656e+00   5.3562122e+00   8.9695031e+00   8.7220629e+00
   1.8600000e+00   7.8744769e+00   5.3587877e+00   8.9805865e+00   8.7312143e+00
   1.8700000e+00   7.8809982e+00   5.3612838e+00   8.9913969e+00   8.7401244e+00
   1.8800000e+00   7.8873349e+00   5.3637029e+00   9.0019409e+00   8.7487996e+00
   1.8900000e+00   7.8934922e+00   5.3660476e+00   9.0122251e+00   8.7572460e+00
   1.9000000e+00   7.8994753e+00   5.3683204e+00   9.0222559e+00   8.7654697e+00
   1.9100000e+00   7.9052891e+00   5.3705236e+00   9.0320395e+00   8.7734765e+00
   1.9200000e+00   7.9109384e+00   5.3726594e+00   9.0415819e+00   8.7812720e+00
   1.9300000e+00   7.9164279e+00   5.3747302e+00   9.0508892e+00   8.7888620e+00
   1.9400000e+00   7.9217620e+00   5.3767379e+00   9.0599669e+00   8.7962517e+00
   1.9500000e+00   7.9269453e+00   5.3786846e+00   9.0688209e+00   8.8034464e+00
   1.9600000e+00   7.9319820e+00   5.3805723e+00   9.0774566e+00   8.8104512e+00
   1.9700000e+00   7.9368762e+00   5.3824029e+00   9.0858793e+00   8.8172712e+00
   1.9800000e+00   7.9416321e+00   5.3841783e+00   9.0940943e+00   8.8239112e+00
   1.9900000e+00   7.9462535e+00   5.3859001e+00   9.1021067e+00   8.8303760e+00
   2.0000000e+00   7.9507442e+00   5.3875702e+00   9.1099214e+00   8.8366700e+00
   2.0100000e+00   7.9551079e+00   5.3891901e+00   9.1175434e+00   8.8427980e+00
   2.0200000e+00   7.9593484e+00   5.3907616e+00   9.1249774e+00   8.8487641e+00
   2.0300000e+00   7.9634689e+00   5.3922860e+00   9.1322280e+00   8.8545727e+00
   2.0400000e+00   7.9674731e+00   5.3937649e+00   9.1392997e+00   8.8602279e+00
   2.0500000e+00   7.9713641e+00   5.3951998e+00   9.1461968e+00   8.8657337e+00
   2.0600000e+00   7.9751451e+00   5.3965920e+00   9.1529238e+00   8.8710942e+00
   2.0700000e+00   7.9788193e+00   5.3979428e+00   9.1594848e+00   8.8763130e+00
   2.0800000e+00   7.9823897e+00   5.3992537e+00   9.1658838e+00   8.8813940e+00
   2.0900000e+00   7.9858593e+00   5.4005258e+00   9.1721249e+00   8.8863407e+00
   2.1000000e+00   7.9892309e+00   5.4017604e+00   9.1782119e+00   8.8911568e+00
   2.1100000e+00   7.9925073e+00   5.4029586e+00   9.1841486e+00   8.8958456e+00
   2.1200000e+00   7.9956911e+00   5.4041215e+00   9.1899388e+00   8.9004105e+00
   2.1300000e+00   7.9987851e+00   5.4052503e+00   9.1955861e+00   8.9048548e+00
   2.1400000e+00   8.0017917e+00   5.4063460e+00   9.2010938e+00   8.9091817e+00
   2.1500000e+00   8.0047135e+00   5.4074096e+00   9.2064656e+00   8.9133941e+00
   2.1600000e+00   8.0075528e+00   5.4084422e+00   9.2117047e+00   8.9174953e+00
   2.1700000e+00   8.0103119e+00   5.4094447e+00   9.2168145e+00   8.9214880e+00
   2.1800000e+00   8.0129932e+00   5.4104180e+00   9.2217980e+00   8.9253752e+00
   2.1900000e+00   8.0155988e+00   5.4113630e+00   9.2266584e+00   8.9291596e+00
   2.2000000e+00   8.0181310e+00   5.4122806e+00   9.2313988e+00   8.9328439e+00
   2.2100000e+00   8.0205916e+00   5.4131716e+00   9.2360221e+00   8.9364309e+00
   2.2200000e+00   8.0229829e+00   5.4140369e+00   9.2405311e+00   8.9399230e+00
   2.2300000e+00   8.0253068e+00   5.4148771e+00   9.2449287e+00   8.9433227e+00
   2.2400000e+00   8.0275651e+00   5.4156932e+00   9.2492177e+00   8.9466326e+00
   2.2500000e+00   8.0297597e+00   5.4164857e+00   9.2534007e+00   8.9498549e+00
   2.2600000e+00   8.0318924e+00   5.4172555e+00   9.2574804e+00   8.9529920e+00
   2.2700000e+00   8.0339651e+00   5.4180032e+00   9.2614592e+00   8.9560461e+00
   2.2800000e+00   8.0359792e+00   5.4187294e+00   9.2653397e+00   8.9590194e+00
   2.2900000e+00   8.0379367e+00   5.4194349e+00   9.2691242e+00   8.9619141e+00
   2.3000000e+00   8.0398389e+00   5.4201203e+00   9.2728153e+00   8.9647322e+00
   2.3100000e+00   8.0416876e+00   5.4207861e+00   9.2764151e+00   8.9674757e+00
   2.3200000e+00   8.0434841e+00   5.4214329e+00   9.2799259e+00   8.9701466e+00
   2.3300000e+00   8.0452301e+00   5.4220614e+00   9.2833499e+00   8.9727469e+00
   2.3400000e+00   8.0469268e+00   5.4226720e+00   9.2866893e+00   8.9752784e+00
   2.3500000e+00   8.0485758e+00   5.4232652e+00   9.2899461e+00   8.9777429e+00
   2.3600000e+00   8.0501783e+00   5.4238417e+00   9.2931223e+00   8.9801421e+00
   2.3700000e+00   8.0517357e+00   5.4244019e+00   9.2962201e+00   8.9824779e+00
   2.3800000e+00   8.0532493e+00   5.4249463e+00   9.2992412e+00   8.9847519e+00
   2.3900000e+00   8.0547202e+00   5.4254753e+00   9.3021876e+00   8.9869656e+00
   2.4000000e+00   8.0561497e+00   5.4259894e+00   9.3050612e+00   8.9891208e+00
   2.4100000e+00   8.0575390e+00   5.4264891e+00   9.3078637e+00   8.9912189e+00
   2.4200000e+00   8.0588892e+00   5.4269747e+00   9.3105969e+00   8.9932615e+00
   2.4300000e+00   8.0602014e+00   5.4274467e+00   9.3132624e+00   8.9952500e+00
   2.4400000e+00   8.0614767e+00   5.4279054e+00   9.3158621e+00   8.9971859e+00
   2.4500000e+00   8.0627160e+00   5.4283514e+00   9.3183974e+00   8.9990705e+00
   2.4600000e+00   8.0639205e+00   5.4287848e+00   9.3208700e+00   9.0009052e+00
   2.4700000e+00   8.0650912e+00   5.4292062e+00   9.3232815e+00   9.0026914e+00
   2.4800000e+00   8.0662289e+00   5.4296158e+00   9.3256332e+00   9.0044302e+00
   2.4900000e+00   8.0673346e+00   5.4300141e+00   9.3279268e+00   9.0061230e+00
   2.5000000e+00   8.0684092e+00   5.4304012e+00   9.3301637e+00   9.0077710e+00
   2.5100000e+00   8.0694536e+00   5.4307776e+00   9.3323452e+00   9.0093754e+00
   2.5200000e+00   8.0704686e+00   5.4311436e+00   9.3344727e+00   9.0109372e+00
   2.5300000e+00   8.0714551e+00   5.4314994e+00   9.3365476e+00   9.0124577e+00
   2.5400000e+00   8.0724139e+00   5.4318453e+00   9.3385711e+00   9.0139380e+00
   2.5500000e+00   8.0733458e+00   5.4321817e+00   9.3405445e+00   9.0153790e+00
   2.5600000e+00   8.0742514e+00   5.4325088e+00   9.3424691e+00   9.0167818e+00
   2.5700000e+00   8.0751316e+00   5.4328269e+00   9.3443461e+00   9.0181475e+00
   2.5800000e+00   8.0759871e+00   5.4331362e+00   9.3461766e+00   9.0194770e+00
   2.5900000e+00   8.0768185e+00   5.4334370e+00   9.3479618e+00   9.0207714e+00
   2.6000000e+00   8.0776266e+00   5.4337295e+00   9.3497028e+00   9.0220314e+00
   2.6100000e+00   8.0784120e+00   5.4340140e+00   9.3514007e+00   9.0232580e+00
   2.6200000e+00   8.0791753e+00   5.4342907e+00   9.3530566e+00   9.0244522e+00
   2.6300000e+00   8.0799172e+00   5.4345597e+00   9.3546715e+00   9.0256147e+00
   2.6400000e+00   8.0806383e+00   5.4348215e+00   9.3562464e+00   9.0267464e+00
   2.6500000e+00   8.0813391e+00   5.4350760e+00   9.3577823e+00   9.0278481e+00
   2.6600000e+00   8.0820203e+00   5.4353236e+00   9.3592801e+00   9.0289206e+00
   2.6700000e+00   8.0826823e+00   5.4355644e+00   9.3607409e+00   9.0299647e+00
   2.6800000e+00   8.0833258e+00   5.4357987e+00   9.3621655e+00   9.0309812e+00
   2.6900000e+00   8.0839512e+00   5.4360266e+00   9.3635549e+00   9.0319707e+00
   2.7000000e+00   8.0845591e+00   5.4362483e+00   9.3649098e+00   9.0329340e+00
   2.7100000e+00   8.0851499e+00   5.4364639e+00   9.3662312e+00   9.0338718e+00
   2.7200000e+00   8.0857241e+00   5.4366737e+00   9.3675199e+00   9.0347847e+00
   2.7300000e+00   8.0862822e+00   5.4368777e+00   9.3687766e+00   9.0356734e+00
   2.7400000e+00   8.0868247e+00   5.4370763e+00   9.3700022e+00   9.0365386e+00
   2.7500000e+00   8.0873520e+00   5.4372694e+00   9.3711975e+00   9.0373809e+00
   2.7600000e+00   8.0878645e+00   5.4374574e+00   9.3723631e+00   9.0382008e+00
   2.7700000e+00   8.0883626e+00   5.4376402e+00   9.3734999e+00   9.0389990e+00
   2.7800000e+00   8.0888468e+00   5.4378181e+00   9.3746085e+00   9.0397760e+00
   2.7900000e+00   8.0893174e+00   5.4379912e+00   9.3756897e+00   9.0405325e+00
   2.8000000e+00   8.0897748e+00   5.4381596e+00   9.3767441e+00   9.0412688e+00
   2.8100000e+00   8.0902194e+00   5.4383234e+00   9.3777723e+00   9.0419857e+00
   2.8200000e+00   8.0906515e+00   5.4384829e+00   9.3787751e+00   9.0426836e+00
   2.8300000e+00   8.0910715e+00   5.4386380e+00   9.3797530e+00   9.0433630e+00
   2.8400000e+00   8.0914798e+00   5.4387890e+00   9.3807068e+00   9.0440243e+00
   2.8500000e+00   8.0918766e+00   5.4389359e+00   9.3816368e+00   9.0446682e+00
   2.8600000e+00   8.0922623e+00   5.4390789e+00   9.3825439e+00   9.0452949e+00
   2.8700000e+00   8.0926372e+00   5.4392180e+00   9.3834284e+00   9.0459051e+00
   2.8800000e+00   8.0930141e+00   5.4393932e+00   9.3842660e+00   9.0464903e+00
   2.8900000e+00   8.0933081e+00   5.4394956e+00   9.3850014e+00   9.0469882e+00
   2.9000000e+00   8.0935248e+00   5.4395315e+00   9.3856402e+00   9.0474037e+00
   2.9100000e+00   8.0936696e+00   5.4395068e+00   9.3861879e+00   9.0477416e+00
   2.9200000e+00   8.0937478e+00   5.4394271e+00   9.3866499e+00   9.0480069e+00
   2.9300000e+00   8.0937647e+00   5.4392981e+00   9.3870313e+00   9.0482044e+00
   2.9400000e+00   8.0937253e+00   5.4391250e+00   9.3873375e+00   9.0483387e+00
   2.9500000e+00   8.0936348e+00   5.4389128e+00   9.3875734e+00   9.0484146e+00
   2.9600000e+00   8.0934978e+00   5.4386664e+00   9.3877438e+00   9.0484364e+00
   2.9700000e+00   8.0933191e+00   5.4383906e+00   9.3878536e+00   9.0484087e+00
   2.9800000e+00   8.0931033e+00   5.4380900e+00   9.3879073e+00   9.0483356e+00
   2.9900000e+00   8.0928548e+00   5.4377688e+00   9.3879093e+00   9.0482214e+00
   3.0000000e+00   8.0925779e+00   5.4374315e+00   9.3878639e+00   9.0480699e+00
   3.0100000e+00   8.0922769e+00   5.4370822e+00   9.3877750e+00   9.0478852e+00
   3.0200000e+00   8.0919557e+00   5.4367249e+00   9.3876467e+00   9.0476709e+00
   3.0300000e+00   8.0916183e+00   5.4363637e+00   9.3874826e+00   9.0474307e+00
   3.0400000e+00   8.0912684e+00   5.4360024e+00   9.3872861e+00   9.0471679e+00
   3.0500000e+00   8.0909097e+00   5.4356448e+00   9.3870607e+00   9.0468859e+00
   3.0600000e+00   8.0905459e+00   5.4352949e+00   9.3868094e+00   9.0465879e+00
   3.0700000e+00   8.0901803e+00   5.4349563e+00   9.3865351e+00   9.0462767e+00
   3.0800000e+00   8.0898299e+00   5.4346514e+00   9.3862485e+00   9.0459652e+00
   3.0900000e+00   8.0894806e+00   5.4343605e+00   9.3859416e+00   9.0456433e+00
   3.1000000e+00   8.0891425e+00   5.4340971e+00   9.3856210e+00   9.0453187e+00
   3.1100000e+00   8.0888083e+00   5.4338511e+00   9.3852824e+00   9.0449860e+00
   3.1200000e+00   8.0884811e+00   5.4336266e+00   9.3849279e+00   9.0446477e+00
   3.1300000e+00   8.0881627e+00   5.4334077e+00   9.3845832e+00   9.0443186e+00
   3.1400000e+00   8.0878527e+00   5.4331942e+00   9.3842480e+00   9.0439984e+00
   3.1500000e+00   8.0875509e+00   5.4329860e+00   9.3839220e+00   9.0436869e+00
   3.1600000e+00   8.0872570e+00   5.4327828e+00   9.3836050e+00   9.0433838e+00
   3.1700000e+00   8.0869709e+00   5.4325847e+00   9.3832966e+00   9.0430889e+00
   3.1800000e+00   8.0866923e+00   5.4323913e+00   9.3829967e+00   9.0428019e+00
   3.1900000e+00   8.0864210e+00   5.4322027e+00   9.3827050e+00   9.0425227e+00
   3.2000000e+00   8.0861568e+00   5.4320186e+00   9.3824213e+00   9.0422510e+00
   3.2100000e+00   8.0858995e+00   5.4318390e+00   9.3821452e+00   9.0419865e+00
   3.2200000e+00   8.0856490e+00   5.4316638e+00   9.3818767e+00   9.0417292e+00
   3.2300000e+00   8.0854049e+00   5.4314927e+00   9.3816155e+00   9.0414787e+00
   3.2400000e+00   8.0851672e+00   5.4313257e+00   9.3813614e+00   9.0412349e+00
   3.2500000e+00   8.0849357e+00   5.4311627e+00   9.3811141e+00   9.0409976e+00
   3.2600000e+00   8.0847102e+00   5.4310036e+00   9.3808736e+00   9.0407666e+00
   3.2700000e+00   8.0844904e+00   5.4308482e+00   9.3806395e+00   9.0405417e+00
   3.2800000e+00   8.0842764e+00   5.4306965e+00   9.3804117e+00   9.0403228e+00
   3.2900000e+00   8.0840678e+00   5.4305484e+00   9.3801900e+00   9.0401097e+00
   3.3000000e+00   8.0838646e+00   5.4304037e+00   9.3799743e+00   9.0399022e+00
   3.3100000e+00   8.0836666e+00   5.4302624e+00   9.3797643e+00   9.0397001e+00
   3.3200000e+00   8.0834736e+00   5.4301244e+00   9.3795600e+00   9.0395033e+00
   3.3300000e+00   8.0832856e+00   5.4299896e+00   9.3793611e+00   9.0393118e+00
   3.3400000e+00   8.0831023e+00   5.4298578e+00   9.3791675e+00   9.0391252e+00
   3.3500000e+00   8.0829237e+00   5.4297291e+00   9.3789790e+00   9.0389434e+00
   3.3600000e+00   8.0827496e+00   5.4296034e+00   9.3787955e+00   9.0387664e+00
   3.3700000e+00   8.0825798e+00   5.4294805e+00   9.3786168e+00   9.0385940e+00
   3.3800000e+00   8.0824143e+00   5.4293603e+00   9.3784429e+00   9.0384260e+00
   3.3900000e+00   8.0822530e+00   5.4292429e+00   9.3782735e+00   9.0382624e+00
   3.4000000e+00   8.0820957e+00   5.4291281e+00   9.3781086e+00   9.0381030e+00
   3.4100000e+00   8.0819423e+00   5.4290159e+00   9.3779479e+00   9.0379476e+00
   3.4200000e+00   8.0817927e+00   5.4289061e+00   9.3777914e+00   9.0377963e+00
   3.4300000e+00   8.0816468e+00   5.4287988e+00   9.3776390e+00   9.0376488e+00
   3.4400000e+00   8.0815044e+00   5.4286938e+00   9.3774905e+00   9.0375050e+00
   3.4500000e+00   8.0813656e+00   5.4285911e+00   9.3773459e+00   9.0373648e+00
   3.4600000e+00   8.0812301e+00   5.4284907e+00   9.3772049e+00   9.0372282e+00
   3.4700000e+00   8.0810980e+00   5.4283924e+00   9.3770676e+00   9.0370950e+00
   3.4800000e+00   8.0809690e+00   5.4282962e+00   9.3769337e+00   9.0369652e+00
   3.4900000e+00   8.0808432e+00   5.4282020e+00   9.3768033e+00   9.0368385e+00
   3.5000000e+00   8.0807203e+00   5.4281099e+00   9.3766761e+00   9.0367150e+00
   3.5100000e+00   8.0806004e+00   5.4280196e+00   9.3765521e+00   9.0365946e+00
   3.5200000e+00   8.0804833e+00   5.4279313e+00   9.3764312e+00   9.0364771e+00
   3.5300000e+00   8.0803690e+00   5.4278448e+00   9.3763134e+00   9.0363624e+00
   3.5400000e+00   8.0802574e+00   5.4277600e+00   9.3761984e+00   9.0362506e+00
   3.5500000e+00   8.0801484e+00   5.4276770e+00   9.3760863e+00   9.0361414e+00
   3.5600000e+00   8.0800419e+00   5.4275956e+00   9.3759769e+00   9.0360349e+00
   3.5700000e+00   8.0799378e+00   5.4275159e+00   9.3758701e+00   9.0359309e+00
   3.5800000e+00   8.0798361e+00   5.4274378e+00   9.3757660e+00   9.0358293e+00
   3.5900000e+00   8.0797368e+00   5.4273612e+00   9.3756643e+00   9.0357302e+00
   3.6000000e+00   8.0796397e+00   5.4272860e+00   9.3755651e+00   9.0356333e+00
   3.6100000e+00   8.0795447e+00   5.4272124e+00   9.3754682e+00   9.0355388e+00
   3.6200000e+00   8.0794519e+00   5.4271401e+00   9.3753736e+00   9.0354464e+00
   3.6300000e+00   8.0793611e+00   5.4270692e+00   9.3752812e+00   9.0353561e+00
   3.6400000e+00   8.0792724e+00   5.4269996e+00   9.3751910e+00   9.0352678e+00
   3.6500000e+00   8.0791855e+00   5.4269314e+00   9.3751028e+00   9.0351816e+00
   3.6600000e+00   8.0791005e+00   5.4268643e+00   9.3750166e+00   9.0350972e+00
   3.6700000e+00   8.0790173e+00   5.4267985e+00   9.3749324e+00   9.0350148e+00
   3.6800000e+00   8.0789360e+00   5.4267339e+00   9.3748501e+00   9.0349342e+00
   3.6900000e+00   8.0788563e+00   5.4266704e+00   9.3747696e+00   9.0348553e+00
   3.7000000e+00   8.0787783e+00   5.4266081e+00   9.3746909e+00   9.0347781e+00
   3.7100000e+00   8.0787019e+00   5.4265469e+00   9.3746140e+00   9.0347027e+00
   3.7200000e+00   8.0786271e+00   5.4264867e+00   9.3745387e+00   9.0346288e+00
   3.7300000e+00   8.0785538e+00   5.4264275e+00   9.3744651e+00   9.0345565e+00
   3.7400000e+00   8.0784820e+00   5.4263694e+00   9.3743930e+00   9.0344858e+00
   3.7500000e+00   8.0784117e+00   5.4263122e+00   9.3743226e+00   9.0344165e+00
   3.7600000e+00   8.0783428e+00   5.4262561e+00   9.3742536e+00   9.0343487e+00
   3.7700000e+00   8.0782753e+00   5.4262008e+00   9.3741861e+00   9.0342823e+00
   3.7800000e+00   8.0782092e+00   5.4261465e+00   9.3741200e+00   9.0342173e+00
   3.7900000e+00   8.0781443e+00   5.4260931e+00   9.3740553e+00   9.0341536e+00
   3.8000000e+00   8.0780808e+00   5.4260405e+00   9.3739920e+00   9.0340912e+00
   3.8100000e+00   8.0780185e+00   5.4259888e+00   9.3739300e+00   9.0340302e+00
   3.8200000e+00   8.0779574e+00   5.4259380e+00   9.3738693e+00   9.0339703e+00
   3.8300000e+00   8.0778975e+00   5.4258880e+00   9.3738098e+00   9.0339117e+00
   3.8400000e+00   8.0778388e+00   5.4258388e+00   9.3737516e+00   9.0338543e+00
   3.8500000e+00   8.0777812e+00   5.4257903e+00   9.3736946e+00   9.0337980e+00
   3.8600000e+00   8.0777248e+00   5.4257427e+00   9.3736387e+00   9.0337428e+00
   3.8700000e+00   8.0776694e+00   5.4256958e+00   9.3735840e+00   9.0336888e+00
   3.8800000e+00   8.0776151e+00   5.4256496e+00   9.3735304e+00   9.0336359e+00
   3.8900000e+00   8.0775619e+00   5.4256042e+00   9.3734779e+00   9.0335840e+00
   3.9000000e+00   8.0775096e+00   5.4255595e+00   9.3734265e+00   9.0335331e+00
   3.9100000e+00   8.0774584e+00   5.4255155e+00   9.3733761e+00   9.0334832e+00
   3.9200000e+00   8.0774081e+00   5.4254722e+00   9.3733267e+00   9.0334344e+00
   3.9300000e+00   8.0773588e+00   5.4254296e+00   9.3732783e+00   9.0333865e+00
   3.9400000e+00   8.0773105e+00   5.4253876e+00   9.3732309e+00   9.0333395e+00
   3.9500000e+00   8.0772630e+00   5.4253463e+00   9.3731845e+00   9.0332935e+00
   3.9600000e+00   8.0772165e+00   5.4253056e+00   9.3731389e+00   9.0332484e+00
   3.9700000e+00   8.0771708e+00   5.4252656e+00   9.3730943e+00   9.0332042e+00
   3.9800000e+00   8.0771260e+00   5.4252261e+00   9.3730506e+00   9.0331608e+00
   3.9900000e+00   8.0770821e+00   5.4251873e+00   9.3730077e+00   9.0331183e+00
   4.0000000e+00   8.0770389e+00   5.4251491e+00   9.3729657e+00   9.0330766e+00
   4.0100000e+00   8.0769966e+00   5.4251114e+00   9.3729246e+00   9.0330357e+00
   4.0200000e+00   8.0769551e+00   5.4250744e+00   9.3728842e+00   9.0329956e+00
   4.0300000e+00   8.0769143e+00   5.4250379e+00   9.3728446e+00   9.0329562e+00
   4.0400000e+00   8.0768743e+00   5.4250019e+00   9.3728059e+00   9.0329177e+00
   4.0500000e+00   8.0768350e+00   5.4249665e+00   9.3727678e+00   9.0328799e+00
   4.0600000e+00   8.0767965e+00   5.4249316e+00   9.3727305e+00   9.0328428e+00
   4.0700000e+00   8.0767587e+00   5.4248973e+00   9.3726940e+00   9.0328064e+00
   4.0800000e+00   8.0767216e+00   5.4248635e+00   9.3726581e+00   9.0327707e+00
   4.0900000e+00   8.0766851e+00   5.4248302e+00   9.3726230e+00   9.0327357e+00
   4.1000000e+00   8.0766494e+00   5.4247973e+00   9.3725885e+00   9.0327014e+00
   4.1100000e+00   8.0766143e+00   5.4247650e+00   9.3725547e+00   9.0326677e+00
   4.1200000e+00   8.0765798e+00   5.4247332e+00   9.3725216e+00   9.0326347e+00
   4.1300000e+00   8.0765459e+00   5.4247018e+00   9.3724891e+00   9.0326022e+00
   4.1400000e+00   8.0765127e+00   5.4246709e+00   9.3724572e+00   9.0325704e+00
   4.1500000e+00   8.0764801e+00   5.4246405e+00   9.3724260e+00   9.0325392e+00
   4.1600000e+00   8.0764481e+00   5.4246105e+00   9.3723953e+00   9.0325086e+00
   4.1700000e+00   8.0764167e+00   5.4245810e+00   9.3723652e+00   9.0324786e+00
   4.1800000e+00   8.0763858e+00   5.4245519e+00   9.3723357e+00   9.0324491e+00
   4.1900000e+00   8.0763555e+00   5.4245232e+00   9.3723068e+00   9.0324202e+00
   4.2000000e+00   8.0763257e+00   5.4244949e+00   9.3722784e+00   9.0323918e+00
   4.2100000e+00   8.0762965e+00   5.4244671e+00   9.3722505e+00   9.0323639e+00
   4.2200000e+00   8.0762678e+00   5.4244397e+00   9.3722232e+00   9.0323366e+00
   4.2300000e+00   8.0762396e+00   5.4244127e+00   9.3721964e+00   9.0323098e+00
   4.2400000e+00   8.0762120e+00   5.4243861e+00   9.3721701e+00   9.0322834e+00
   4.2500000e+00   8.0761848e+00   5.4243598e+00   9.3721443e+00   9.0322576e+00
   4.2600000e+00   8.0761581e+00   5.4243340e+00   9.3721190e+00   9.0322322e+00
   4.2700000e+00   8.0761319e+00   5.4243085e+00   9.3720941e+00   9.0322073e+00
   4.2800000e+00   8.0761061e+00   5.4242834e+00   9.3720697e+00   9.0321829e+00
   4.2900000e+00   8.0760808e+00   5.4242587e+00   9.3720458e+00   9.0321589e+00
   4.3000000e+00   8.0760560e+00   5.4242343e+00   9.3720223e+00   9.0321354e+00
   4.3100000e+00   8.0760316e+00   5.4242103e+00   9.3719993e+00   9.0321123e+00
   4.3200000e+00   8.0760076e+00   5.4241867e+00   9.3719766e+00   9.0320896e+00
   4.3300000e+00   8.0759841e+00   5.4241634e+00   9.3719544e+00   9.0320673e+00
   4.3400000e+00   8.0759610e+00   5.4241404e+00   9.3719327e+00   9.0320454e+00
   4.3500000e+00   8.0759382e+00   5.4241177e+00   9.3719113e+00   9.0320239e+00
   4.3600000e+00   8.0759159e+00   5.4240954e+00   9.3718903e+00   9.0320028e+00
   4.3700000e+00   8.0758940e+00   5.4240734e+00   9.3718697e+00   9.0319821e+00
   4.3800000e+00   8.0758725e+00   5.4240518e+00   9.3718494e+00   9.0319618e+00
   4.3900000e+00   8.0758513e+00   5.4240304e+00   9.3718296e+00   9.0319418e+00
   4.4000000e+00   8.0758305e+00   5.4240094e+00   9.3718101e+00   9.0319222e+00
   4.4100000e+00   8.0758101e+00   5.4239886e+00   9.3717909e+00   9.0319030e+00
   4.4200000e+00   8.0757900e+00   5.4239682e+00   9.3717722e+00   9.0318841e+00
   4.4300000e+00   8.0757703e+00   5.4239480e+00   9.3717537e+00   9.0318655e+00
   4.4400000e+00   8.0757509e+00   5.4239282e+00   9.3717356e+00   9.0318473e+00
   4.4500000e+00   8.0757318e+00   5.4239086e+00   9.3717178e+00   9.0318294e+00
   4.4600000e+00   8.0757131e+00   5.4238893e+00   9.3717003e+00   9.0318118e+00
   4.4700000e+00   8.0756947e+00   5.4238703e+00   9.3716832e+00   9.0317945e+00
   4.4800000e+00   8.0756767e+00   5.4238516e+00   9.3716664e+00   9.0317775e+00
   4.4900000e+00   8.0756589e+00   5.4238331e+00   9.3716498e+00   9.0317609e+00
   4.5000000e+00   8.0756414e+00   5.4238149e+00   9.3716336e+00   9.0317445e+00
   4.5100000e+00   8.0756243e+00   5.4237970e+00   9.3716176e+00   9.0317284e+00
   4.5200000e+00   8.0756074e+00   5.4237793e+00   9.3716020e+00   9.0317126e+00
   4.5300000e+00   8.0755909e+00   5.4237619e+00   9.3715866e+00   9.0316971e+00
   4.5400000e+00   8.0755746e+00   5.4237447e+00   9.3715715e+00   9.0316818e+00
   4.5500000e+00   8.0755586e+00   5.4237278e+00   9.3715566e+00   9.0316668e+00
   4.5600000e+00   8.0755428e+00   5.4237111e+00   9.3715420e+00   9.0316521e+00
   4.5700000e+00   8.0755274e+00   5.4236946e+00   9.3715277e+00   9.0316377e+00
   4.5800000e+00   8.0755122e+00   5.4236784e+00   9.3715137e+00   9.0316235e+00
   4.5900000e+00   8.0754972e+00   5.4236624e+00   9.3714998e+00   9.0316095e+00
   4.6000000e+00   8.0754825e+00   5.4236467e+00   9.3714863e+00   9.0315958e+00
   4.6100000e+00   8.0754681e+00   5.4236312e+00   9.3714729e+00   9.0315823e+00
   4.6200000e+00   8.0754539e+00   5.4236159e+00   9.3714598e+00   9.0315691e+00
   4.6300000e+00   8.0754399e+00   5.4236008e+00   9.3714469e+00   9.0315560e+00
   4.6400000e+00   8.0754262e+00   5.4235859e+00   9.3714343e+00   9.0315432e+00
   4.6500000e+00   8.0754127e+00   5.4235713e+00   9.3714219e+00   9.0315307e+00
   4.6600000e+00   8.0753995e+00   5.4235568e+00   9.3714097e+00   9.0315183e+00
   4.6700000e+00   8.0753864e+00   5.4235426e+00   9.3713977e+00   9.0315062e+00
   4.6800000e+00   8.0753736e+00   5.4235285e+00   9.3713859e+00   9.0314943e+00
   4.6900000e+00   8.0753610e+00   5.4235147e+00   9.3713743e+00   9.0314825e+00
   4.7000000e+00   8.0753486e+00   5.4235011e+00   9.3713629e+00   9.0314710e+00
   4.7100000e+00   8.0753364e+00   5.4234876e+00   9.3713517e+00   9.0314597e+00
   4.7200000e+00   8.0753244e+00   5.4234744e+00   9.3713407e+00   9.0314485e+00
   4.7300000e+00   8.0753127e+00   5.4234613e+00   9.3713299e+00   9.0314376e+00
   4.7400000e+00   8.0753011e+00   5.4234485e+00   9.3713193e+00   9.0314268e+00
   4.7500000e+00   8.0752897e+00   5.4234358e+00   9.3713089e+00   9.0314163e+00
   4.7600000e+00   8.0752785e+00   5.4234233e+00   9.3712986e+00   9.0314059e+00
   4.7700000e+00   8.0752675e+00   5.4234110e+00   9.3712886e+00   9.0313957e+00
   4.7800000e+00   8.0752566e+00   5.4233988e+00   9.3712787e+00   9.0313856e+00
   4.7900000e+00   8.0752460e+00   5.4233868e+00   9.3712689e+00   9.0313757e+00
   4.8000000e+00   8.0752355e+00   5.4233750e+00   9.3712594e+00   9.0313660e+00
   4.8100000e+00   8.0752252e+00   5.4233634e+00   9.3712500e+00   9.0313565e+00
   4.8200000e+00   8.0752151e+00   5.4233519e+00   9.3712407e+00   9.0313471e+00
   4.8300000e+00   8.0752051e+00   5.4233406e+00   9.3712316e+00   9.0313379e+00
   4.8400000e+00   8.0751953e+00   5.4233295e+00   9.3712227e+00   9.0313288e+00
   4.8500000e+00   8.0751857e+00   5.4233185e+00   9.3712139e+00   9.0313199e+00
   4.8600000e+00   8.0751762e+00   5.4233077e+00   9.3712053e+00   9.0313111e+00
   4.8700000e+00   8.0751669e+00   5.4232970e+00   9.3711968e+00   9.0313025e+00
   4.8800000e+00   8.0751577e+00   5.4232865e+00   9.3711884e+00   9.0312940e+00
   4.8900000e+00   8.0751487e+00   5.4232761e+00   9.3711802e+00   9.0312857e+00
   4.9000000e+00   8.0751398e+00   5.4232659e+00   9.3711722e+00   9.0312775e+00
   4.9100000e+00   8.0751311e+00   5.4232558e+00   9.3711642e+00   9.0312694e+00
   4.9200000e+00   8.0751225e+00   5.4232459e+00   9.3711564e+00   9.0312615e+00
   4.9300000e+00   8.0751141e+00   5.4232361e+00   9.3711488e+00   9.0312537e+00
   4.9400000e+00   8.0751058e+00   5.4232265e+00   9.3711412e+00   9.0312460e+00
   4.9500000e+00   8.0750976e+00   5.4232170e+00   9.3711338e+00   9.0312385e+00
   4.9600000e+00   8.0750895e+00   5.4232076e+00   9.3711265e+00   9.0312311e+00
   4.9700000e+00   8.0750816e+00   5.4231984e+00   9.3711194e+00   9.0312238e+00
   4.9800000e+00   8.0750739e+00   5.4231892e+00   9.3711123e+00   9.0312166e+00
   4.9900000e+00   8.0750662e+00   5.4231803e+00   9.3711054e+00   9.0312096e+00
   5.0000000e+00   8.0750587e+00   5.4231714e+00   9.3710986e+00   9.0312026e+00
   5.0100000e+00   8.0750513e+00   5.4231627e+00   9.3710919e+00   9.0311958e+00
   5.0200000e+00   8.0750440e+00   5.4231541e+00   9.3710853e+00   9.0311891e+00
   5.0300000e+00   8.0750368e+00   5.4231456e+00   9.3710788e+00   9.0311825e+00
   5.0400000e+00   8.0750298e+00   5.4231373e+00   9.3710724e+00   9.0311760e+00
   5.0500000e+00   8.0750228e+00   5.4231291e+00   9.3710661e+00   9.0311696e+00
   5.0600000e+00   8.0750160e+00   5.4231209e+00   9.3710600e+00   9.0311634e+00
   5.0700000e+00   8.0750093e+00   5.4231130e+00   9.3710539e+00   9.0311572e+00
   5.0800000e+00   8.0750027e+00   5.4231051e+00   9.3710479e+00   9.0311511e+00
   5.0900000e+00   8.0749961e+00   5.4230973e+00   9.3710421e+00   9.0311451e+00
   5.1000000e+00   8.0749897e+00   5.4230896e+00   9.3710363e+00   9.0311392e+00
   5.1100000e+00   8.0749834e+00   5.4230821e+00   9.3710306e+00   9.0311334e+00
   5.1200000e+00   8.0749773e+00   5.4230747e+00   9.3710250e+00   9.0311278e+00
   5.1300000e+00   8.0749712e+00   5.4230673e+00   9.3710195e+00   9.0311222e+00
   5.1400000e+00   8.0749652e+00   5.4230601e+00   9.3710141e+00   9.0311166e+00
   5.1500000e+00   8.0749592e+00   5.4230530e+00   9.3710088e+00   9.0311112e+00
   5.1600000e+00   8.0749534e+00   5.4230459e+00   9.3710036e+00   9.0311059e+00
   5.1700000e+00   8.0749477e+00   5.4230390e+00   9.3709984e+00   9.0311006e+00
   5.1800000e+00   8.0749421e+00   5.4230322e+00   9.3709934e+00   9.0310955e+00
   5.1900000e+00   8.0749365e+00   5.4230255e+00   9.3709884e+00   9.0310904e+00
   5.2000000e+00   8.0749311e+00   5.4230189e+00   9.3709835e+00   9.0310854e+00
   5.2100000e+00   8.0749257e+00   5.4230123e+00   9.3709787e+00   9.0310805e+00
   5.2200000e+00   8.0749205e+00   5.4230059e+00   9.3709739e+00   9.0310756e+00
   5.2300000e+00   8.0749153e+00   5.4229995e+00   9.3709693e+00   9.0310709e+00
   5.2400000e+00   8.0749101e+00   5.4229933e+00   9.3709647e+00   9.0310662e+00
   5.2500000e+00   8.0749051e+00   5.4229871e+00   9.3709602e+00   9.0310616e+00
   5.2600000e+00   8.0749002e+00   5.4229810e+00   9.3709557e+00   9.0310570e+00
   5.2700000e+00   8.0748953e+00   5.4229750e+00   9.3709514e+00   9.0310526e+00
   5.2800000e+00   8.0748905e+00   5.4229691e+00   9.3709470e+00   9.0310482e+00
   5.2900000e+00   8.0748858e+00   5.4229633e+00   9.3709428e+00   9.0310439e+00
   5.3000000e+00   8.0748811e+00   5.4229576e+00   9.3709386e+00   9.0310396e+00
   5.3100000e+00   8.0748765e+00   5.4229519e+00   9.3709345e+00   9.0310354e+00
   5.3200000e+00   8.0748720e+00   5.4229463e+00   9.3709305e+00   9.0310313e+00
   5.3300000e+00   8.0748676e+00   5.4229409e+00   9.3709265e+00   9.0310272e+00
   5.3400000e+00   8.0748632e+00   5.4229354e+00   9.3709226e+00   9.0310233e+00
   5.3500000e+00   8.0748589e+00   5.4229301e+00   9.3709188e+00   9.0310193e+00
   5.3600000e+00   8.0748547e+00   5.4229248e+00   9.3709150e+00   9.0310155e+00
   5.3700000e+00   8.0748506e+00   5.4229197e+00   9.3709113e+00   9.0310117e+00
   5.3800000e+00   8.0748465e+00   5.4229145e+00   9.3709076e+00   9.0310079e+00
   5.3900000e+00   8.0748424e+00   5.4229095e+00   9.3709040e+00   9.0310042e+00
   5.4000000e+00   8.0748385e+00   5.4229045e+00   9.3709005e+00   9.0310006e+00
   5.4100000e+00   8.0748345e+00   5.4228996e+00   9.3708970e+00   9.0309970e+00
   5.4200000e+00   8.0748307e+00   5.4228948e+00   9.3708935e+00   9.0309935e+00
   5.4300000e+00   8.0748269e+00   5.4228901e+00   9.3708902e+00   9.0309900e+00
   5.4400000e+00   8.0748232e+00   5.4228854e+00   9.3708868e+00   9.0309866e+00
   5.4500000e+00   8.0748195e+00   5.4228808e+00   9.3708835e+00   9.0309833e+00
   5.4600000e+00   8.0748159e+00   5.4228762e+00   9.3708803e+00   9.0309800e+00
   5.4700000e+00   8.0748123e+00   5.4228717e+00   9.3708771e+00   9.0309767e+00
   5.4800000e+00   8.0748088e+00   5.4228673e+00   9.3708740e+00   9.0309735e+00
   5.4900000e+00   8.0748054e+00   5.4228629e+00   9.3708709e+00   9.0309704e+00
   5.5000000e+00   8.0748020e+00   5.4228586e+00   9.3708679e+00   9.0309673e+00
   5.5100000e+00   8.0747986e+00   5.4228544e+00   9.3708649e+00   9.0309642e+00
   5.5200000e+00   8.0747954e+00   5.4228502e+00   9.3708620e+00   9.0309612e+00
   5.5300000e+00   8.0747921e+00   5.4228461e+00   9.3708591e+00   9.0309583e+00
   5.5400000e+00   8.0747889e+00   5.4228421e+00   9.3708563e+00   9.0309554e+00
   5.5500000e+00   8.0747858e+00   5.4228381e+00   9.3708535e+00   9.0309525e+00
   5.5600000e+00   8.0747827e+00   5.4228341e+00   9.3708507e+00   9.0309497e+00
   5.5700000e+00   8.0747796e+00   5.4228302e+00   9.3708480e+00   9.0309469e+00
   5.5800000e+00   8.0747766e+00   5.4228264e+00   9.3708453e+00   9.0309442e+00
   5.5900000e+00   8.0747737e+00   5.4228226e+00   9.3708427e+00   9.0309415e+00
   5.6000000e+00   8.0747708e+00   5.4228189e+00   9.3708401e+00   9.0309388e+00
   5.6100000e+00   8.0747679e+00   5.4228152e+00   9.3708376e+00   9.0309362e+00
   5.6200000e+00   8.0747651e+00   5.4228116e+00   9.3708350e+00   9.0309337e+00
   5.6300000e+00   8.0747623e+00   5.4228081e+00   9.3708326e+00   9.0309311e+00
   5.6400000e+00   8.0747596e+00   5.4228045e+00   9.3708301e+00   9.0309286e+00
   5.6500000e+00   8.0747569e+00   5.4228011e+00   9.3708278e+00   9.0309262e+00
   5.6600000e+00   8.0747542e+00   5.4227977e+00   9.3708254e+00   9.0309238e+00
   5.6700000e+00   8.0747516e+00   5.4227943e+00   9.3708231e+00   9.0309214e+00
   5.6800000e+00   8.0747490e+00   5.4227910e+00   9.3708208e+00   9.0309190e+00
   5.6900000e+00   8.0747465e+00   5.4227877e+00   9.3708185e+00   9.0309167e+00
   5.7000000e+00   8.0747440e+00   5.4227845e+00   9.3708163e+00   9.0309145e+00
   5.7100000e+00   8.0747416e+00   5.4227813e+00   9.3708141e+00   9.0309122e+00
   5.7200000e+00   8.0747391e+00   5.4227782e+00   9.3708120e+00   9.0309100e+00
   5.7300000e+00   8.0747368e+00   5.4227751e+00   9.3708099e+00   9.0309079e+00
   5.7400000e+00   8.0747344e+00   5.4227721e+00   9.3708078e+00   9.0309057e+00
   5.7500000e+00   8.0747321e+00   5.4227691e+00   9.3708057e+00   9.0309036e+00
   5.7600000e+00   8.0747298e+00   5.4227661e+00   9.3708037e+00   9.0309016e+00
   5.7700000e+00   8.0747276e+00   5.4227632e+00   9.3708017e+00   9.0308995e+00
   5.7800000e+00   8.0747254e+00   5.4227603e+00   9.3707998e+00   9.0308975e+00
   5.7900000e+00   8.0747232e+00   5.4227575e+00   9.3707979e+00   9.0308955e+00
   5.8000000e+00   8.0747211e+00   5.4227547e+00   9.3707960e+00   9.0308936e+00
   5.8100000e+00   8.0747190e+00   5.4227520e+00   9.3707941e+00   9.0308917e+00
   5.8200000e+00   8.0747169e+00   5.4227492e+00   9.3707922e+00   9.0308898e+00
   5.8300000e+00   8.0747148e+00   5.4227466e+00   9.3707904e+00   9.0308879e+00
   5.8400000e+00   8.0747128e+00   5.4227439e+00   9.3707886e+00   9.0308861e+00
   5.8500000e+00   8.0747108e+00   5.4227413e+00   9.3707869e+00   9.0308843e+00
   5.8600000e+00   8.0747089e+00   5.4227388e+00   9.3707852e+00   9.0308825e+00
   5.8700000e+00   8.0747070e+00   5.4227363e+00   9.3707834e+00   9.0308807e+00
   5.8800000e+00   8.0747051e+00   5.4227338e+00   9.3707818e+00   9.0308790e+00
   5.8900000e+00   8.0747032e+00   5.4227313e+00   9.3707801e+00   9.0308773e+00
   5.9000000e+00   8.0747013e+00   5.4227289e+00   9.3707785e+00   9.0308757e+00
   5.9100000e+00   8.0746995e+00   5.4227265e+00   9.3707769e+00   9.0308740e+00
   5.9200000e+00   8.0746977e+00   5.4227242e+00   9.3707753e+00   9.0308724e+00
   5.9300000e+00   8.0746960e+00   5.4227219e+00   9.3707737e+00   9.0308708e+00
   5.9400000e+00   8.0746943e+00   5.4227196e+00   9.3707722e+00   9.0308692e+00
   5.9500000e+00   8.0746926e+00   5.4227173e+00   9.3707707e+00   9.0308677e+00
   5.9600000e+00   8.0746909e+00   5.4227151e+00   9.3707692e+00   9.0308661e+00
   5.9700000e+00   8.0746892e+00   5.4227129e+00   9.3707677e+00   9.0308646e+00
   5.9800000e+00   8.0746876e+00   5.4227108e+00   9.3707663e+00   9.0308632e+00
   5.9900000e+00   8.0746860e+00   5.4227086e+00   9.3707649e+00   9.0308617e+00
   6.0000000e+00   8.0746844e+00   5.4227065e+00   9.3707635e+00   9.0308603e+00
   6.0100000e+00   8.0746828e+00   5.4227045e+00   9.3707621e+00   9.0308588e+00
   6.0200000e+00   8.0746813e+00   5.4227024e+00   9.3707607e+00   9.0308574e+00
   6.0300000e+00   8.0746798e+00   5.4227004e+00   9.3707594e+00   9.0308561e+00
   6.0400000e+00   8.0746783e+00   5.4226985e+00   9.3707581e+00   9.0308547e+00
   6.0500000e+00   8.0746768e+00   5.4226965e+00   9.3707568e+00   9.0308534e+00
   6.0600000e+00   8.0746754e+00   5.4226946e+00   9.3707555e+00   9.0308521e+00
   6.0700000e+00   8.0746739e+00   5.4226927e+00   9.3707542e+00   9.0308508e+00
   6.0800000e+00   8.0746725e+00   5.4226908e+00   9.3707530e+00   9.0308495e+00
   6.0900000e+00   8.0746712e+00   5.4226890e+00   9.3707518e+00   9.0308482e+00
   6.1000000e+00   8.0746698e+00   5.4226872e+00   9.3707506e+00   9.0308470e+00
   6.1100000e+00   8.0746685e+00   5.4226854e+00   9.3707494e+00   9.0308458e+00
   6.1200000e+00   8.0746671e+00   5.4226836e+00   9.3707482e+00   9.0308446e+00
   6.1300000e+00   8.0746658e+00   5.4226819e+00   9.3707471e+00   9.0308434e+00
   6.1400000e+00   8.0746645e+00   5.4226802e+00   9.3707459e+00   9.0308422e+00
   6.1500000e+00   8.0746633e+00   5.4226785e+00   9.3707448e+00   9.0308411e+00
   6.1600000e+00   8.0746620e+00   5.4226768e+00   9.3707437e+00   9.0308400e+00
   6.1700000e+00   8.0746608e+00   5.4226752e+00   9.3707426e+00   9.0308388e+00
   6.1800000e+00   8.0746596e+00   5.4226735e+00   9.3707416e+00   9.0308377e+00
   6.1900000e+00   8.0746584e+00   5.4226719e+00   9.3707405e+00   9.0308367e+00
   6.2000000e+00   8.0746572e+00   5.4226704e+00   9.3707395e+00   9.0308356e+00
   6.2100000e+00   8.0746561e+00   5.4226688e+00   9.3707385e+00   9.0308346e+00
   6.2200000e+00   8.0746549e+00   5.4226673e+00   9.3707375e+00   9.0308335e+00
   6.2300000e+00   8.0746538e+00   5.4226658e+00   9.3707365e+00   9.0308325e+00
   6.2400000e+00   8.0746527e+00   5.4226643e+00   9.3707355e+00   9.0308315e+00
   6.2500000e+00   8.0746516e+00   5.4226628e+00   9.3707345e+00   9.0308305e+00
   6.2600000e+00   8.0746505e+00   5.4226614e+00   9.3707336e+00   9.0308295e+00
   6.2700000e+00   8.0746495e+00   5.4226599e+00   9.3707326e+00   9.0308286e+00
   6.2800000e+00   8.0746484e+00   5.4226585e+00   9.3707317e+00   9.0308276e+00
   6.2900000e+00   8.0746474e+00   5.4226572e+00   9.3707308e+00   9.0308267e+00
   6.3000000e+00   8.0746464e+00   5.4226558e+00   9.3707299e+00   9.0308258e+00
   6.3100000e+00   8.0746454e+00   5.4226544e+00   9.3707290e+00   9.0308249e+00
   6.3200000e+00   8.0746444e+00   5.4226531e+00   9.3707282e+00   9.0308240e+00
   6.3300000e+00   8.0746434e+00   5.4226518e+00   9.3707273e+00   9.0308231e+00
   6.3400000e+00   8.0746425e+00   5.4226505e+00   9.3707265e+00   9.0308222e+00
   6.3500000e+00   8.0746415e+00   5.4226492e+00   9.3707257e+00   9.0308214e+00
   6.3600000e+00   8.0746406e+00   5.4226480e+00   9.3707248e+00   9.0308205e+00
   6.3700000e+00   8.0746397e+00   5.4226468e+00   9.3707240e+00   9.0308197e+00
   6.3800000e+00   8.0746388e+00   5.4226455e+00   9.3707232e+00   9.0308189e+00
   6.3900000e+00   8.0746379e+00   5.4226443e+00   9.3707225e+00   9.0308181e+00
   6.4000000e+00   8.0746370e+00   5.4226431e+00   9.3707217e+00   9.0308173e+00
   6.4100000e+00   8.0746362e+00   5.4226420e+00   9.3707209e+00   9.0308165e+00
   6.4200000e+00   8.0746353e+00   5.4226408e+00   9.3707202e+00   9.0308157e+00
   6.4300000e+00   8.0746345e+00   5.4226397e+00   9.3707194e+00   9.0308150e+00
   6.4400000e+00   8.0746336e+00   5.4226386e+00   9.3707187e+00   9.0308142e+00
   6.4500000e+00   8.0746328e+00   5.4226375e+00   9.3707180e+00   9.0308135e+00
   6.4600000e+00   8.0746320e+00   5.4226364e+00   9.3707173e+00   9.0308128e+00
   6.4700000e+00   8.0746312e+00   5.4226353e+00   9.3707166e+00   9.0308121e+00
   6.4800000e+00   8.0746305e+00   5.4226342e+00   9.3707159e+00   9.0308114e+00
   6.4900000e+00   8.0746297e+00   5.4226332e+00   9.3707152e+00   9.0308107e+00
   6.5000000e+00   8.0746289e+00   5.4226322e+00   9.3707146e+00   9.0308100e+00
   6.5100000e+00   8.0746282e+00   5.4226312e+00   9.3707139e+00   9.0308093e+00
   6.5200000e+00   8.0746275e+00   5.4226302e+00   9.3707133e+00   9.0308086e+00
   6.5300000e+00   8.0746267e+00   5.4226292e+00   9.3707126e+00   9.0308080e+00
   6.5400000e+00   8.0746260e+00   5.4226282e+00   9.3707120e+00   9.0308073e+00
   6.5500000e+00   8.0746253e+00   5.4226272e+00   9.3707114e+00   9.0308067e+00
   6.5600000e+00   8.0746246e+00   5.4226263e+00   9.3707108e+00   9.0308061e+00
   6.5700000e+00   8.0746239e+00   5.4226254e+00   9.3707102e+00   9.0308055e+00
   6.5800000e+00   8.0746233e+00   5.4226244e+00   9.3707096e+00   9.0308049e+00
   6.5900000e+00   8.0746226e+00   5.4226235e+00   9.3707090e+00   9.0308043e+00
   6.6000000e+00   8.0746219e+00   5.4226226e+00   9.3707084e+00   9.0308037e+00
   6.6100000e+00   8.0746213e+00   5.4226218e+00   9.3707079e+00   9.0308031e+00
   6.6200000e+00   8.0746207e+00   5.4226209e+00   9.3707073e+00   9.0308025e+00
   6.6300000e+00   8.0746200e+00   5.4226200e+00   9.3707068e+00   9.0308019e+00
   6.6400000e+00   8.0746194e+00   5.4226192e+00   9.3707062e+00   9.0308014e+00
   6.6500000e+00   8.0746188e+00   5.4226184e+00   9.3707057e+00   9.0308008e+00
   6.6600000e+00   8.0746182e+00   5.4226175e+00   9.3707052e+00   9.0308003e+00
   6.6700000e+00   8.0746176e+00   5.4226167e+00   9.3707047e+00   9.0307998e+00
   6.6800000e+00   8.0746170e+00   5.4226159e+00   9.3707041e+00   9.0307992e+00
   6.6900000e+00   8.0746165e+00   5.4226151e+00   9.3707036e+00   9.0307987e+00
   6.7000000e+00   8.0746159e+00   5.4226144e+00   9.3707031e+00   9.0307982e+00
   6.7100000e+00   8.0746153e+00   5.4226136e+00   9.3707027e+00   9.0307977e+00
   6.7200000e+00   8.0746148e+00   5.4226128e+00   9.3707022e+00   9.0307972e+00
   6.7300000e+00   8.0746143e+00   5.4226121e+00   9.3707017e+00   9.0307967e+00
   6.7400000e+00   8.0746137e+00   5.4226114e+00   9.3707012e+00   9.0307962e+00
   6.7500000e+00   8.0746132e+00   5.4226106e+00   9.3707008e+00   9.0307957e+00
   6.7600000e+00   8.0746127e+00   5.4226099e+00   9.3707003e+00   9.0307953e+00
   6.7700000e+00   8.0746122e+00   5.4226092e+00   9.3706999e+00   9.0307948e+00
   6.7800000e+00   8.0746117e+00   5.4226085e+00   9.3706994e+00   9.0307944e+00
   6.7900000e+00   8.0746112e+00   5.4226079e+00   9.3706990e+00   9.0307939e+00
   6.8000000e+00   8.0746107e+00   5.4226072e+00   9.3706986e+00   9.0307935e+00
   6.8100000e+00   8.0746102e+00   5.4226065e+00   9.3706981e+00   9.0307930e+00
   6.8200000e+00   8.0746097e+00   5.4226059e+00   9.3706977e+00   9.0307926e+00
   6.8300000e+00   8.0746092e+00   5.4226052e+00   9.3706973e+00   9.0307922e+00
   6.8400000e+00   8.0746088e+00   5.4226046e+00   9.3706969e+00   9.0307918e+00
   6.8500000e+00   8.0746083e+00   5.4226039e+00   9.3706965e+00   9.0307914e+00
   6.8600000e+00   8.0746079e+00   5.4226033e+00   9.3706961e+00   9.0307909e+00
   6.8700000e+00   8.0746074e+00   5.4226027e+00   9.3706957e+00   9.0307905e+00
   6.8800000e+00   8.0746070e+00   5.4226021e+00   9.3706953e+00   9.0307902e+00
   6.8900000e+00   8.0746066e+00   5.4226015e+00   9.3706950e+00   9.0307898e+00
   6.9000000e+00   8.0746061e+00   5.4226009e+00   9.3706946e+00   9.0307894e+00
   6.9100000e+00   8.0746057e+00   5.4226004e+00   9.3706942e+00   9.0307890e+00
   6.9200000e+00   8.0746053e+00   5.4225998e+00   9.3706939e+00   9.0307886e+00
   6.9300000e+00   8.0746049e+00   5.4225992e+00   9.3706935e+00   9.0307883e+00
   6.9400000e+00   8.0746045e+00   5.4225987e+00   9.3706932e+00   9.0307879e+00
   6.9500000e+00   8.0746041e+00   5.4225981e+00   9.3706928e+00   9.0307875e+00
   6.9600000e+00   8.0746037e+00   5.4225976e+00   9.3706925e+00   9.0307872e+00
   6.9700000e+00   8.0746033e+00   5.4225970e+00   9.3706921e+00   9.0307869e+00
   6.9800000e+00   8.0746030e+00   5.4225965e+00   9.3706918e+00   9.0307865e+00
   6.9900000e+00   8.0746026e+00   5.4225960e+00   9.3706915e+00   9.0307862e+00
   7.0000000e+00   8.0746022e+00   5.4225955e+00   9.3706912e+00   9.0307858e+00
   7.0100000e+00   8.0746019e+00   5.4225950e+00   9.3706908e+00   9.0307855e+00
   7.0200000e+00   8.0746015e+00   5.4225945e+00   9.3706905e+00   9.0307852e+00
   7.0300000e+00   8.0746012e+00   5.4225940e+00   9.3706902e+00   9.0307849e+00
   7.0400000e+00   8.0746008e+00   5.4225935e+00   9.3706899e+00   9.0307846e+00
   7.0500000e+00   8.0746005e+00   5.4225931e+00   9.3706896e+00   9.0307843e+00
   7.0600000e+00   8.0746001e+00   5.4225926e+00   9.3706893e+00   9.0307839e+00
   7.0700000e+00   8.0745998e+00   5.4225921e+00   9.3706890e+00   9.0307836e+00
   7.0800000e+00   8.0745995e+00   5.4225917e+00   9.3706888e+00   9.0307834e+00
   7.0900000e+00   8.0745991e+00   5.4225912e+00   9.3706885e+00   9.0307831e+00
   7.1000000e+00   8.0745988e+00   5.4225908e+00   9.3706882e+00   9.0307828e+00
   7.1100000e+00   8.0745985e+00   5.4225903e+00   9.3706879e+00   9.0307825e+00
   7.1200000e+00   8.0745982e+00   5.4225899e+00   9.3706876e+00   9.0307822e+00
   7.1300000e+00   8.0745979e+00   5.4225895e+00   9.3706874e+00   9.0307819e+00
   7.1400000e+00   8.0745976e+00   5.4225890e+00   9.3706871e+00   9.0307816e+00
   7.1500000e+00   8.0745973e+00   5.4225886e+00   9.3706868e+00   9.0307814e+00
   7.1600000e+00   8.0745969e+00   5.4225882e+00   9.3706865e+00   9.0307811e+00
   7.1700000e+00   8.0745966e+00   5.4225877e+00   9.3706863e+00   9.0307808e+00
   7.1800000e+00   8.0745963e+00   5.4225873e+00   9.3706860e+00   9.0307805e+00
   7.1900000e+00   8.0745960e+00   5.4225868e+00   9.3706857e+00   9.0307802e+00
   7.2000000e+00   8.0745957e+00   5.4225864e+00   9.3706854e+00   9.0307799e+00
   7.2100000e+00   8.0745954e+00   5.4225860e+00   9.3706852e+00   9.0307797e+00
   7.2200000e+00   8.0745951e+00   5.4225855e+00   9.3706849e+00   9.0307794e+00
   7.2300000e+00   8.0745948e+00   5.4225851e+00   9.3706846e+00   9.0307791e+00
   7.2400000e+00   8.0745944e+00   5.4225847e+00   9.3706844e+00   9.0307788e+00
   7.2500000e+00   8.0745941e+00   5.4225842e+00   9.3706841e+00   9.0307785e+00
   7.2600000e+00   8.0745938e+00   5.4225838e+00   9.3706838e+00   9.0307782e+00
   7.2700000e+00   8.0745935e+00   5.4225833e+00   9.3706835e+00   9.0307780e+00
   7.2800000e+00   8.0745932e+00   5.4225829e+00   9.3706833e+00   9.0307777e+00
   7.2900000e+00   8.0745929e+00   5.4225825e+00   9.3706830e+00   9.0307774e+00
   7.3000000e+00   8.0745926e+00   5.4225820e+00   9.3706827e+00   9.0307771e+00
   7.3100000e+00   8.0745922e+00   5.4225816e+00   9.3706824e+00   9.0307768e+00
   7.3200000e+00   8.0745919e+00   5.4225812e+00   9.3706822e+00   9.0307765e+00
   7.3300000e+00   8.0745916e+00   5.4225807e+00   9.3706819e+00   9.0307763e+00
   7.3400000e+00   8.0745913e+00   5.4225803e+00   9.3706816e+00   9.0307760e+00
   7.3500000e+00   8.0745910e+00   5.4225798e+00   9.3706813e+00   9.0307757e+00
   7.3600000e+00   8.0745907e+00   5.4225794e+00   9.3706811e+00   9.0307754e+00
   7.3700000e+00   8.0745904e+00   5.4225790e+00   9.3706808e+00   9.0307751e+00
   7.3800000e+00   8.0745900e+00   5.4225785e+00   9.3706805e+00   9.0307748e+00
   7.3900000e+00   8.0745897e+00   5.4225781e+00   9.3706802e+00   9.0307746e+00
   7.4000000e+00   8.0745894e+00   5.4225777e+00   9.3706800e+00   9.0307743e+00
   7.4100000e+00   8.0745891e+00   5.4225772e+00   9.3706797e+00   9.0307740e+00
   7.4200000e+00   8.0745888e+00   5.4225768e+00   9.3706794e+00   9.0307737e+00
   7.4300000e+00   8.0745885e+00   5.4225764e+00   9.3706791e+00   9.0307734e+00
   7.4400000e+00   8.0745882e+00   5.4225759e+00   9.3706789e+00   9.0307732e+00
   7.4500000e+00   8.0745879e+00   5.4225755e+00   9.3706786e+00   9.0307729e+00
   7.4600000e+00   8.0745875e+00   5.4225750e+00   9.3706783e+00   9.0307726e+00
   7.4700000e+00   8.0745872e+00   5.4225746e+00   9.3706780e+00   9.0307723e+00
   7.4800000e+00   8.0745869e+00   5.4225742e+00   9.3706778e+00   9.0307720e+00
   7.4900000e+00   8.0745866e+00   5.4225737e+00   9.3706775e+00   9.0307717e+00
   7.5000000e+00   8.0745863e+00   5.4225733e+00   9.3706772e+00   9.0307715e+00
   7.5100000e+00   8.0745860e+00   5.4225729e+00   9.3706770e+00   9.0307712e+00
   7.5200000e+00   8.0745857e+00   5.4225724e+00   9.3706767e+00   9.0307709e+00
   7.5300000e+00   8.0745853e+00   5.4225720e+00   9.3706764e+00   9.0307706e+00
   7.5400000e+00   8.0745850e+00   5.4225716e+00   9.3706761e+00   9.0307703e+00
   7.5500000e+00   8.0745847e+00   5.4225711e+00   9.3706759e+00   9.0307700e+00
   7.5600000e+00   8.0745844e+00   5.4225707e+00   9.3706756e+00   9.0307698e+00
   7.5700000e+00   8.0745841e+00   5.4225702e+00   9.3706753e+00   9.0307695e+00
   7.5800000e+00   8.0745838e+00   5.4225698e+00   9.3706750e+00   9.0307692e+00
   7.5900000e+00   8.0745835e+00   5.4225694e+00   9.3706748e+00   9.0307689e+00
   7.6000000e+00   8.0745832e+00   5.4225689e+00   9.3706745e+00   9.0307686e+00
   7.6100000e+00   8.0745828e+00   5.4225685e+00   9.3706742e+00   9.0307683e+00
   7.6200000e+00   8.0745825e+00   5.4225681e+00   9.3706739e+00   9.0307681e+00
   7.6300000e+00   8.0745822e+00   5.4225676e+00   9.3706737e+00   9.0307678e+00
   7.6400000e+00   8.0745819e+00   5.4225672e+00   9.3706734e+00   9.0307675e+00
   7.6500000e+00   8.0745816e+00   5.4225668e+00   9.3706731e+00   9.0307672e+00
   7.6600000e+00   8.0745813e+00   5.4225663e+00   9.3706728e+00   9.0307669e+00
   7.6700000e+00   8.0745810e+00   5.4225659e+00   9.3706726e+00   9.0307666e+00
   7.6800000e+00   8.0745806e+00   5.4225654e+00   9.3706723e+00   9.0307664e+00
   7.6900000e+00   8.0745803e+00   5.4225650e+00   9.3706720e+00   9.0307661e+00
   7.7000000e+00   8.0745800e+00   5.4225646e+00   9.3706717e+00   9.0307658e+00
   7.7100000e+00   8.0745797e+00   5.4225641e+00   9.3706715e+00   9.0307655e+00
   7.7200000e+00   8.0745794e+00   5.4225637e+00   9.3706712e+00   9.0307652e+00
   7.7300000e+00   8.0745791e+00   5.4225633e+00   9.3706709e+00   9.0307650e+00
   7.7400000e+00   8.0745788e+00   5.4225628e+00   9.3706707e+00   9.0307647e+00
   7.7500000e+00   8.0745785e+00   5.4225624e+00   9.3706704e+00   9.0307644e+00
   7.7600000e+00   8.0745781e+00   5.4225620e+00   9.3706701e+00   9.0307641e+00
   7.7700000e+00   8.0745778e+00   5.4225615e+00   9.3706698e+00   9.0307638e+00
   7.7800000e+00   8.0745775e+00   5.4225611e+00   9.3706696e+00   9.0307635e+00
   7.7900000e+00   8.0745772e+00   5.4225606e+00   9.3706693e+00   9.0307633e+00
   7.8000000e+00   8.0745769e+00   5.4225602e+00   9.3706690e+00   9.0307630e+00
   7.8100000e+00   8.0745766e+00   5.4225598e+00   9.3706687e+00   9.0307627e+00
   7.8200000e+00   8.0745763e+00   5.4225593e+00   9.3706685e+00   9.0307624e+00
   7.8300000e+00   8.0745759e+00   5.4225589e+00   9.3706682e+00   9.0307621e+00
   7.8400000e+00   8.0745756e+00   5.4225585e+00   9.3706679e+00   9.0307618e+00
   7.8500000e+00   8.0745753e+00   5.4225580e+00   9.3706676e+00   9.0307616e+00
   7.8600000e+00   8.0745750e+00   5.4225576e+00   9.3706674e+00   9.0307613e+00
   7.8700000e+00   8.0745747e+00   5.4225572e+00   9.3706671e+00   9.0307610e+00
   7.8800000e+00   8.0745744e+00   5.4225567e+00   9.3706668e+00   9.0307607e+00
   7.8900000e+00   8.0745741e+00   5.4225563e+00   9.3706665e+00   9.0307604e+00
   7.9000000e+00   8.0745738e+00   5.4225558e+00   9.3706663e+00   9.0307601e+00
   7.9100000e+00   8.0745734e+00   5.4225554e+00   9.3706660e+00   9.0307599e+00
   7.9200000e+00   8.0745731e+00   5.4225550e+00   9.3706657e+00   9.0307596e+00
   7.9300000e+00   8.0745728e+00   5.4225545e+00   9.3706655e+00   9.0307593e+00
   7.9400000e+00   8.0745725e+00   5.4225541e+00   9.3706652e+00   9.0307590e+00
   7.9500000e+00   8.0745722e+00   5.4225537e+00   9.3706649e+00   9.0307587e+00
   7.9600000e+00   8.0745719e+00   5.4225532e+00   9.3706646e+00   9.0307585e+00
   7.9700000e+00   8.0745716e+00   5.4225528e+00   9.3706644e+00   9.0307582e+00
   7.9800000e+00   8.0745713e+00   5.4225524e+00   9.3706641e+00   9.0307579e+00
   7.9900000e+00   8.0745709e+00   5.4225519e+00   9.3706638e+00   9.0307576e+00
   8.0000000e+00   8.0745706e+00   5.4225515e+00   9.3706635e+00   9.0307573e+00
   8.0100000e+00   8.0745703e+00   5.4225510e+00   9.3706633e+00   9.0307570e+00
   8.0200000e+00   8.0745700e+00   5.4225506e+00   9.3706630e+00   9.0307568e+00
   8.0300000e+00   8.0745697e+00   5.4225502e+00   9.3706627e+00   9.0307565e+00
   8.0400000e+00   8.0745694e+00   5.4225497e+00   9.3706624e+00   9.0307562e+00
   8.0500000e+00   8.0745691e+00   5.4225493e+00   9.3706622e+00   9.0307559e+00
   8.0600000e+00   8.0745687e+00   5.4225489e+00   9.3706619e+00   9.0307556e+00
   8.0700000e+00   8.0745684e+00   5.4225484e+00   9.3706616e+00   9.0307553e+00
   8.0800000e+00   8.0745681e+00   5.4225480e+00   9.3706613e+00   9.0307551e+00
   8.0900000e+00   8.0745678e+00   5.4225476e+00   9.3706611e+00   9.0307548e+00
   8.1000000e+00   8.0745675e+00   5.4225471e+00   9.3706608e+00   9.0307545e+00
   8.1100000e+00   8.0745672e+00   5.4225467e+00   9.3706605e+00   9.0307542e+00
   8.1200000e+00   8.0745669e+00   5.4225463e+00   9.3706603e+00   9.0307539e+00
   8.1300000e+00   8.0745666e+00   5.4225458e+00   9.3706600e+00   9.0307536e+00
   8.1400000e+00   8.0745662e+00   5.4225454e+00   9.3706597e+00   9.0307534e+00
   8.1500000e+00   8.0745659e+00   5.4225449e+00   9.3706594e+00   9.0307531e+00
   8.1600000e+00   8.0745656e+00   5.4225445e+00   9.3706592e+00   9.0307528e+00
   8.1700000e+00   8.0745653e+00   5.4225441e+00   9.3706589e+00   9.0307525e+00
   8.1800000e+00   8.0745650e+00   5.4225436e+00   9.3706586e+00   9.0307522e+00
   8.1900000e+00   8.0745647e+00   5.4225432e+00   9.3706583e+00   9.0307520e+00
   8.2000000e+00   8.0745644e+00   5.4225428e+00   9.3706581e+00   9.0307517e+00
   8.2100000e+00   8.0745641e+00   5.4225423e+00   9.3706578e+00   9.0307514e+00
   8.2200000e+00   8.0745637e+00   5.4225419e+00   9.3706575e+00   9.0307511e+00
   8.2300000e+00   8.0745634e+00   5.4225415e+00   9.3706572e+00   9.0307508e+00
   8.2400000e+00   8.0745631e+00   5.4225410e+00   9.3706570e+00   9.0307505e+00
   8.2500000e+00   8.0745628e+00   5.4225406e+00   9.3706567e+00   9.0307503e+00
   8.2600000e+00   8.0745625e+00   5.4225402e+00   9.3706564e+00   9.0307500e+00
   8.2700000e+00   8.0745622e+00   5.4225397e+00   9.3706562e+00   9.0307497e+00
   8.2800000e+00   8.0745619e+00   5.4225393e+00   9.3706559e+00   9.0307494e+00
   8.2900000e+00   8.0745616e+00   5.4225388e+00   9.3706556e+00   9.0307491e+00
   8.3000000e+00   8.0745612e+00   5.4225384e+00   9.3706553e+00   9.0307489e+00
   8.3100000e+00   8.0745609e+00   5.4225380e+00   9.3706551e+00   9.0307486e+00
   8.3200000e+00   8.0745606e+00   5.4225375e+00   9.3706548e+00   9.0307483e+00
   8.3300000e+00   8.0745603e+00   5.4225371e+00   9.3706545e+00   9.0307480e+00
   8.3400000e+00   8.0745600e+00   5.4225367e+00   9.3706542e+00   9.0307477e+00
   8.3500000e+00   8.0745597e+00   5.4225362e+00   9.3706540e+00   9.0307474e+00
   8.3600000e+00   8.0745594e+00   5.4225358e+00   9.3706537e+00   9.0307472e+00
   8.3700000e+00   8.0745590e+00   5.4225354e+00   9.3706534e+00   9.0307469e+00
   8.3800000e+00   8.0745587e+00   5.4225349e+00   9.3706531e+00   9.0307466e+00
   8.3900000e+00   8.0745584e+00   5.4225345e+00   9.3706529e+00   9.0307463e+00
   8.4000000e+00   8.0745581e+00   5.4225341e+00   9.3706526e+00   9.0307460e+00
   8.4100000e+00   8.0745578e+00   5.4225336e+00   9.3706523e+00   9.0307457e+00
   8.4200000e+00   8.0745575e+00   5.4225332e+00   9.3706521e+00   9.0307455e+00
   8.4300000e+00   8.0745572e+00   5.4225327e+00   9.3706518e+00   9.0307452e+00
   8.4400000e+00   8.0745569e+00   5.4225323e+00   9.3706515e+00   9.0307449e+00
   8.4500000e+00   8.0745565e+00   5.4225319e+00   9.3706512e+00   9.0307446e+00
   8.4600000e+00   8.0745562e+00   5.4225314e+00   9.3706510e+00   9.0307443e+00
   8.4700000e+00   8.0745559e+00   5.4225310e+00   9.3706507e+00   9.0307441e+00
   8.4800000e+00   8.0745556e+00   5.4225306e+00   9.3706504e+00   9.0307438e+00
   8.4900000e+00   8.0745553e+00   5.4225301e+00   9.3706501e+00   9.0307435e+00
   8.5000000e+00   8.0745550e+00   5.4225297e+00   9.3706499e+00   9.0307432e+00
   8.5100000e+00   8.0745547e+00   5.4225293e+00   9.3706496e+00   9.0307429e+00
   8.5200000e+00   8.0745544e+00   5.4225288e+00   9.3706493e+00   9.0307426e+00
   8.5300000e+00   8.0745540e+00   5.4225284e+00   9.3706490e+00   9.0307424e+00
   8.5400000e+00   8.0745537e+00   5.4225280e+00   9.3706488e+00   9.0307421e+00
   8.5500000e+00   8.0745534e+00   5.4225275e+00   9.3706485e+00   9.0307418e+00
   8.5600000e+00   8.0745531e+00   5.4225271e+00   9.3706482e+00   9.0307415e+00
   8.5700000e+00   8.0745528e+00   5.4225267e+00   9.3706480e+00   9.0307412e+00
   8.5800000e+00   8.0745525e+00   5.4225262e+00   9.3706477e+00   9.0307410e+00
   8.5900000e+00   8.0745522e+00   5.4225258e+00   9.3706474e+00   9.0307407e+00
   8.6000000e+00   8.0745519e+00   5.4225253e+00   9.3706471e+00   9.0307404e+00
   8.6100000e+00   8.0745515e+00   5.4225249e+00   9.3706469e+00   9.0307401e+00
   8.6200000e+00   8.0745512e+00   5.4225245e+00   9.3706466e+00   9.0307398e+00
   8.6300000e+00   8.0745509e+00   5.4225240e+00   9.3706463e+00   9.0307395e+00
   8.6400000e+00   8.0745506e+00   5.4225236e+00   9.3706460e+00   9.0307393e+00
   8.6500000e+00   8.0745503e+00   5.4225232e+00   9.3706458e+00   9.0307390e+00
   8.6600000e+00   8.0745500e+00   5.4225227e+00   9.3706455e+00   9.0307387e+00
   8.6700000e+00   8.0745497e+00   5.4225223e+00   9.3706452e+00   9.0307384e+00
   8.6800000e+00   8.0745494e+00   5.4225219e+00   9.3706450e+00   9.0307381e+00
   8.6900000e+00   8.0745490e+00   5.4225214e+00   9.3706447e+00   9.0307379e+00
   8.7000000e+00   8.0745487e+00   5.4225210e+00   9.3706444e+00   9.0307376e+00
   8.7100000e+00   8.0745484e+00   5.4225206e+00   9.3706441e+00   9.0307373e+00
   8.7200000e+00   8.0745481e+00   5.4225201e+00   9.3706439e+00   9.0307370e+00
   8.7300000e+00   8.0745478e+00   5.4225197e+00   9.3706436e+00   9.0307367e+00
   8.7400000e+00   8.0745475e+00   5.4225193e+00   9.3706433e+00   9.0307364e+00
   8.7500000e+00   8.0745472e+00   5.4225188e+00   9.3706430e+00   9.0307362e+00
   8.7600000e+00   8.0745469e+00   5.4225184e+00   9.3706428e+00   9.0307359e+00
   8.7700000e+00   8.0745466e+00   5.4225179e+00   9.3706425e+00   9.0307356e+00
   8.7800000e+00   8.0745462e+00   5.4225175e+00   9.3706422e+00   9.0307353e+00
   8.7900000e+00   8.0745459e+00   5.4225171e+00   9.3706419e+00   9.0307350e+00
   8.8000000e+00   8.0745456e+00   5.4225166e+00   9.3706417e+00   9.0307348e+00
   8.8100000e+00   8.0745453e+00   5.4225162e+00   9.3706414e+00   9.0307345e+00
   8.8200000e+00   8.0745450e+00   5.4225158e+00   9.3706411e+00   9.0307342e+00
   8.8300000e+00   8.0745447e+00   5.4225153e+00   9.3706409e+00   9.0307339e+00
   8.8400000e+00   8.0745444e+00   5.4225149e+00   9.3706406e+00   9.0307336e+00
   8.8500000e+00   8.0745441e+00   5.4225145e+00   9.3706403e+00   9.0307333e+00
   8.8600000e+00   8.0745437e+00   5.4225140e+00   9.3706400e+00   9.0307331e+00
   8.8700000e+00   8.0745434e+00   5.4225136e+00   9.3706398e+00   9.0307328e+00
   8.8800000e+00   8.0745431e+00   5.4225132e+00   9.3706395e+00   9.0307325e+00
   8.8900000e+00   8.0745428e+00   5.4225127e+00   9.3706392e+00   9.0307322e+00
   8.9000000e+00   8.0745425e+00   5.4225123e+00   9.3706389e+00   9.0307319e+00
   8.9100000e+00   8.0745422e+00   5.4225119e+00   9.3706387e+00   9.0307317e+00
   8.9200000e+00   8.0745419e+00   5.4225114e+00   9.3706384e+00   9.0307314e+00
   8.9300000e+00   8.0745416e+00   5.4225110e+00   9.3706381e+00   9.0307311e+00
   8.9400000e+00   8.0745412e+00   5.4225106e+00   9.3706379e+00   9.0307308e+00
   8.9500000e+00   8.0745409e+00   5.4225101e+00   9.3706376e+00   9.0307305e+00
   8.9600000e+00   8.0745406e+00   5.4225097e+00   9.3706373e+00   9.0307302e+00
   8.9700000e+00   8.0745403e+00   5.4225092e+00   9.3706370e+00   9.0307300e+00
   8.9800000e+00   8.0745400e+00   5.4225088e+00   9.3706368e+00   9.0307297e+00
   8.9900000e+00   8.0745397e+00   5.4225084e+00   9.3706365e+00   9.0307294e+00
   9.0000000e+00   8.0745394e+00   5.4225079e+00   9.3706362e+00   9.0307291e+00
   9.0100000e+00   8.0745391e+00   5.4225075e+00   9.3706359e+00   9.0307288e+00
   9.0200000e+00   8.0745387e+00   5.4225071e+00   9.3706357e+00   9.0307286e+00
   9.0300000e+00   8.0745384e+00   5.4225066e+00   9.3706354e+00   9.0307283e+00
   9.0400000e+00   8.0745381e+00   5.4225062e+00   9.3706351e+00   9.0307280e+00
   9.0500000e+00   8.0745378e+00   5.4225058e+00   9.3706349e+00   9.0307277e+00
   9.0600000e+00   8.0745375e+00   5.4225053e+00   9.3706346e+00   9.0307274e+00
   9.0700000e+00   8.0745372e+00   5.4225049e+00   9.3706343e+00   9.0307271e+00
   9.0800000e+00   8.0745369e+00   5.4225045e+00   9.3706340e+00   9.0307269e+00
   9.0900000e+00   8.0745366e+00   5.4225040e+00   9.3706338e+00   9.0307266e+00
   9.1000000e+00   8.0745363e+00   5.4225036e+00   9.3706335e+00   9.0307263e+00
   9.1100000e+00   8.0745359e+00   5.4225032e+00   9.3706332e+00   9.0307260e+00
   9.1200000e+00   8.0745356e+00   5.4225027e+00   9.3706329e+00   9.0307257e+00
   9.1300000e+00   8.0745353e+00   5.4225023e+00   9.3706327e+00   9.0307255e+00
   9.1400000e+00   8.0745350e+00   5.4225019e+00   9.3706324e+00   9.0307252e+00
   9.1500000e+00   8.0745347e+00   5.4225014e+00   9.3706321e+00   9.0307249e+00
   9.1600000e+00   8.0745344e+00   5.4225010e+00   9.3706319e+00   9.0307246e+00
   9.1700000e+00   8.0745341e+00   5.4225006e+00   9.3706316e+00   9.0307243e+00
   9.1800000e+00   8.0745338e+00   5.4225001e+00   9.3706313e+00   9.0307240e+00
   9.1900000e+00   8.0745334e+00   5.4224997e+00   9.3706310e+00   9.0307238e+00
   9.2000000e+00   8.0745331e+00   5.4224993e+00   9.3706308e+00   9.0307235e+00
   9.2100000e+00   8.0745328e+00   5.4224988e+00   9.3706305e+00   9.0307232e+00
   9.2200000e+00   8.0745325e+00   5.4224984e+00   9.3706302e+00   9.0307229e+00
   9.2300000e+00   8.0745322e+00   5.4224979e+00   9.3706299e+00   9.0307226e+00
   9.2400000e+00   8.0745319e+00   5.4224975e+00   9.3706297e+00   9.0307224e+00
   9.2500000e+00   8.0745316e+00   5.4224971e+00   9.3706294e+00   9.0307221e+00
   9.2600000e+00   8.0745313e+00   5.4224966e+00   9.3706291e+00   9.0307218e+00
   9.2700000e+00   8.0745309e+00   5.4224962e+00   9.3706289e+00   9.0307215e+00
   9.2800000e+00   8.0745306e+00   5.4224958e+00   9.3706286e+00   9.0307212e+00
   9.2900000e+00   8.0745303e+00   5.4224953e+00   9.3706283e+00   9.0307210e+00
   9.3000000e+00   8.0745300e+00   5.4224949e+00   9.3706280e+00   9.0307207e+00
   9.3100000e+00   8.0745297e+00   5.4224945e+00   9.3706278e+00   9.0307204e+00
   9.3200000e+00   8.0745294e+00   5.4224940e+00   9.3706275e+00   9.0307201e+00
   9.3300000e+00   8.0745291e+00   5.4224936e+00   9.3706272e+00   9.0307198e+00
   9.3400000e+00   8.0745288e+00   5.4224932e+00   9.3706269e+00   9.0307195e+00
   9.3500000e+00   8.0745285e+00   5.4224927e+00   9.3706267e+00   9.0307193e+00
   9.3600000e+00   8.0745281e+00   5.4224923e+00   9.3706264e+00   9.0307190e+00
   9.3700000e+00   8.0745278e+00   5.4224919e+00   9.3706261e+00   9.0307187e+00
   9.3800000e+00   8.0745275e+00   5.4224914e+00   9.3706259e+00   9.0307184e+00
   9.3900000e+00   8.0745272e+00   5.4224910e+00   9.3706256e+00   9.0307181e+00
   9.4000000e+00   8.0745269e+00   5.4224906e+00   9.3706253e+00   9.0307179e+00
   9.4100000e+00   8.0745266e+00   5.4224901e+00   9.3706250e+00   9.0307176e+00
   9.4200000e+00   8.0745263e+00   5.4224897e+00   9.3706248e+00   9.0307173e+00
   9.4300000e+00   8.0745260e+00   5.4224893e+00   9.3706245e+00   9.0307170e+00
   9.4400000e+00   8.0745256e+00   5.4224888e+00   9.3706242e+00   9.0307167e+00
   9.4500000e+00   8.0745253e+00   5.4224884e+00   9.3706240e+00   9.0307165e+00
   9.4600000e+00   8.0745250e+00   5.4224880e+00   9.3706237e+00   9.0307162e+00
   9.4700000e+00   8.0745247e+00   5.4224875e+00   9.3706234e+00   9.0307159e+00
   9.4800000e+00   8.0745244e+00   5.4224871e+00   9.3706231e+00   9.0307156e+00
   9.4900000e+00   8.0745241e+00   5.4224867e+00   9.3706229e+00   9.0307153e+00
   9.5000000e+00   8.0745238e+00   5.4224862e+00   9.3706226e+00   9.0307150e+00
   9.5100000e+00   8.0745235e+00   5.4224858e+00   9.3706223e+00   9.0307148e+00
   9.5200000e+00   8.0745232e+00   5.4224854e+00   9.3706220e+00   9.0307145e+00
   9.5300000e+00   8.0745228e+00   5.4224849e+00   9.3706218e+00   9.0307142e+00
   9.5400000e+00   8.0745225e+00   5.4224845e+00   9.3706215e+00   9.0307139e+00
   9.5500000e+00   8.0745222e+00   5.4224841e+00   9.3706212e+00   9.0307136e+00
   9.5600000e+00   8.0745219e+00   5.4224836e+00   9.3706210e+00   9.0307134e+00
   9.5700000e+00   8.0745216e+00   5.4224832e+00   9.3706207e+00   9.0307131e+00
   9.5800000e+00   8.0745213e+00   5.4224827e+00   9.3706204e+00   9.0307128e+00
   9.5900000e+00   8.0745210e+00   5.4224823e+00   9.3706201e+00   9.0307125e+00
   9.6000000e+00   8.0745207e+00   5.4224819e+00   9.3706199e+00   9.0307122e+00
   9.6100000e+00   8.0745204e+00   5.4224814e+00   9.3706196e+00   9.0307120e+00
   9.6200000e+00   8.0745200e+00   5.4224810e+00   9.3706193e+00   9.0307117e+00
   9.6300000e+00   8.0745197e+00   5.4224806e+00   9.3706190e+00   9.0307114e+00
   9.6400000e+00   8.0745194e+00   5.4224801e+00   9.3706188e+00   9.0307111e+00
   9.6500000e+00   8.0745191e+00   5.4224797e+00   9.3706185e+00   9.0307108e+00
   9.6600000e+00   8.0745188e+00   5.4224793e+00   9.3706182e+00   9.0307105e+00
   9.6700000e+00   8.0745185e+00   5.4224788e+00   9.3706180e+00   9.0307103e+00
   9.6800000e+00   8.0745182e+00   5.4224784e+00   9.3706177e+00   9.0307100e+00
   9.6900000e+00   8.0745179e+00   5.4224780e+00   9.3706174e+00   9.0307097e+00
   9.7000000e+00   8.0745175e+00   5.4224775e+00   9.3706171e+00   9.0307094e+00
   9.7100000e+00   8.0745172e+00   5.4224771e+00   9.3706169e+00   9.0307091e+00
   9.7200000e+00   8.0745169e+00   5.4224767e+00   9.3706166e+00   9.0307089e+00
   9.7300000e+00   8.0745166e+00   5.4224762e+00   9.3706163e+00   9.0307086e+00
   9.7400000e+00   8.0745163e+00   5.4224758e+00   9.3706161e+00   9.0307083e+00
   9.7500000e+00   8.0745160e+00   5.4224754e+00   9.3706158e+00   9.0307080e+00
   9.7600000e+00   8.0745157e+00   5.4224749e+00   9.3706155e+00   9.0307077e+00
   9.7700000e+00   8.0745154e+00   5.4224745e+00   9.3706152e+00   9.0307075e+00
   9.7800000e+00   8.0745151e+00   5.4224741e+00   9.3706150e+00   9.0307072e+00
   9.7900000e+00   8.0745147e+00   5.4224736e+00   9.3706147e+00   9.0307069e+00
   9.8000000e+00   8.0745144e+00   5.4224732e+00   9.3706144e+00   9.0307066e+00
   9.8100000e+00   8.0745141e+00   5.4224728e+00   9.3706141e+00   9.0307063e+00
   9.8200000e+00   8.0745138e+00   5.4224723e+00   9.3706139e+00   9.0307061e+00
   9.8300000e+00   8.0745135e+00   5.4224719e+00   9.3706136e+00   9.0307058e+00
   9.8400000e+00   8.0745132e+00   5.4224715e+00   9.3706133e+00   9.0307055e+00
   9.8500000e+00   8.0745129e+00   5.4224710e+00   9.3706131e+00   9.0307052e+00
   9.8600000e+00   8.0745126e+00   5.4224706e+00   9.3706128e+00   9.0307049e+00
   9.8700000e+00   8.0745123e+00   5.4224702e+00   9.3706125e+00   9.0307046e+00
   9.8800000e+00   8.0745119e+00   5.4224697e+00   9.3706122e+00   9.0307044e+00
   9.8900000e+00   8.0745116e+00   5.4224693e+00   9.3706120e+00   9.0307041e+00
   9.9000000e+00   8.0745113e+00   5.4224689e+00   9.3706117e+00   9.0307038e+00
   9.9100000e+00   8.0745110e+00   5.4224684e+00   9.3706114e+00   9.0307035e+00
   9.9200000e+00   8.0745107e+00   5.4224680e+00   9.3706112e+00   9.0307032e+00
   9.9300000e+00   8.0745104e+00   5.4224676e+00   9.3706109e+00   9.0307030e+00
   9.9400000e+00   8.0745101e+00   5.4224671e+00   9.3706106e+00   9.0307027e+00
   9.9500000e+00   8.0745098e+00   5.4224667e+00   9.3706103e+00   9.0307024e+00
   9.9600000e+00   8.0745095e+00   5.4224663e+00   9.3706101e+00   9.0307021e+00
   9.9700000e+00   8.0745091e+00   5.4224658e+00   9.3706098e+00   9.0307018e+00
   9.9800000e+00   8.0745088e+00   5.4224654e+00   9.3706095e+00   9.0307016e+00
   9.9900000e+00   8.0745085e+00   5.4224650e+00   9.3706093e+00   9.0307013e+00
   1.0000000e+01   8.0745082e+00   5.4224645e+00   9.3706090e+00   9.0307010e+00
   1.0010000e+01   8.0745079e+00   5.4224641e+00   9.3706087e+00   9.0307007e+00
   1.0020000e+01   8.0745076e+00   5.4224637e+00   9.3706084e+00   9.0307004e+00
   1.0030000e+01   8.0745073e+00   5.4224632e+00   9.3706082e+00   9.0307002e+00
   1.0040000e+01   8.0745070e+00   5.4224628e+00   9.3706079e+00   9.0306999e+00
   1.0050000e+01   8.0745067e+00   5.4224624e+00   9.3706076e+00   9.0306996e+00
   1.0060000e+01   8.0745063e+00   5.4224619e+00   9.3706073e+00   9.0306993e+00
   1.0070000e+01   8.0745060e+00   5.4224615e+00   9.3706071e+00   9.0306990e+00
   1.0080000e+01   8.0745057e+00   5.4224611e+00   9.3706068e+00   9.0306988e+00
   1.0090000e+01   8.0745054e+00   5.4224606e+00   9.3706065e+00   9.0306985e+00
   1.0100000e+01   8.0745051e+00   5.4224602e+00   9.3706063e+00   9.0306982e+00
   1.0110000e+01   8.0745048e+00   5.4224598e+00   9.3706060e+00   9.0306979e+00
   1.0120000e+01   8.0745045e+00   5.4224593e+00   9.3706057e+00   9.0306976e+00
   1.0130000e+01   8.0745042e+00   5.4224589e+00   9.3706054e+00   9.0306973e+00
   1.0140000e+01   8.0745039e+00   5.4224585e+00   9.3706052e+00   9.0306971e+00
   1.0150000e+01   8.0745035e+00   5.4224580e+00   9.3706049e+00   9.0306968e+00
   1.0160000e+01   8.0745032e+00   5.4224576e+00   9.3706046e+00   9.0306965e+00
   1.0170000e+01   8.0745029e+00   5.4224572e+00   9.3706044e+00   9.0306962e+00
   1.0180000e+01   8.0745026e+00   5.4224567e+00   9.3706041e+00   9.0306959e+00
   1.0190000e+01   8.0745023e+00   5.4224563e+00   9.3706038e+00   9.0306957e+00
   1.0200000e+01   8.0745020e+00   5.4224559e+00   9.3706035e+00   9.0306954e+00
   1.0210000e+01   8.0745017e+00   5.4224554e+00   9.3706033e+00   9.0306951e+00
   1.0220000e+01   8.0745014e+00   5.4224550e+00   9.3706030e+00   9.0306948e+00
   1.0230000e+01   8.0745011e+00   5.4224546e+00   9.3706027e+00   9.0306945e+00
   1.0240000e+01   8.0745007e+00   5.4224541e+00   9.3706025e+00   9.0306943e+00
   1.0250000e+01   8.0745004e+00   5.4224537e+00   9.3706022e+00   9.0306940e+00
   1.0260000e+01   8.0745001e+00   5.4224533e+00   9.3706019e+00   9.0306937e+00
   1.0270000e+01   8.0744998e+00   5.4224528e+00   9.3706016e+00   9.0306934e+00
   1.0280000e+01   8.0744995e+00   5.4224524e+00   9.3706014e+00   9.0306931e+00
   1.0290000e+01   8.0744992e+00   5.4224520e+00   9.3706011e+00   9.0306929e+00
   1.0300000e+01   8.0744989e+00   5.4224515e+00   9.3706008e+00   9.0306926e+00
   1.0310000e+01   8.0744986e+00   5.4224511e+00   9.3706006e+00   9.0306923e+00
   1.0320000e+01   8.0744983e+00   5.4224507e+00   9.3706003e+00   9.0306920e+00
   1.0330000e+01   8.0744979e+00   5.4224502e+00   9.3706000e+00   9.0306917e+00
   1.0340000e+01   8.0744976e+00   5.4224498e+00   9.3705997e+00   9.0306915e+00
   1.0350000e+01   8.0744973e+00   5.4224494e+00   9.3705995e+00   9.0306912e+00
   1.0360000e+01   8.0744970e+00   5.4224489e+00   9.3705992e+00   9.0306909e+00
   1.0370000e+01   8.0744967e+00   5.4224485e+00   9.3705989e+00   9.0306906e+00
   1.0380000e+01   8.0744964e+00   5.4224481e+00   9.3705987e+00   9.0306903e+00
   1.0390000e+01   8.0744961e+00   5.4224476e+00   9.3705984e+00   9.0306901e+00
   1.0400000e+01   8.0744958e+00   5.4224472e+00   9.3705981e+00   9.0306898e+00
   1.0410000e+01   8.0744955e+00   5.4224468e+00   9.3705978e+00   9.0306895e+00
   1.0420000e+01   8.0744951e+00   5.4224463e+00   9.3705976e+00   9.0306892e+00
   1.0430000e+01   8.0744948e+00   5.4224459e+00   9.3705973e+00   9.0306889e+00
   1.0440000e+01   8.0744945e+00   5.4224455e+00   9.3705970e+00   9.0306887e+00
   1.0450000e+01   8.0744942e+00   5.4224450e+00   9.3705967e+00   9.0306884e+00
   1.0460000e+01   8.0744939e+00   5.4224446e+00   9.3705965e+00   9.0306881e+00
   1.0470000e+01   8.0744936e+00   5.4224442e+00   9.3705962e+00   9.0306878e+00
   1.0480000e+01   8.0744933e+00   5.4224437e+00   9.3705959e+00   9.0306875e+00
   1.0490000e+01   8.0744930e+00   5.4224433e+00   9.3705957e+00   9.0306872e+00
   1.0500000e+01   8.0744927e+00   5.4224429e+00   9.3705954e+00   9.0306870e+00
   1.0510000e+01   8.0744924e+00   5.4224424e+00   9.3705951e+00   9.0306867e+00
   1.0520000e+01   8.0744920e+00   5.4224420e+00   9.3705948e+00   9.0306864e+00
   1.0530000e+01   8.0744917e+00   5.4224416e+00   9.3705946e+00   9.0306861e+00
   1.0540000e+01   8.0744914e+00   5.4224411e+00   9.3705943e+00   9.0306858e+00
   1.0550000e+01   8.0744911e+00   5.4224407e+00   9.3705940e+00   9.0306856e+00
   1.0560000e+01   8.0744908e+00   5.4224403e+00   9.3705938e+00   9.0306853e+00
   1.0570000e+01   8.0744905e+00   5.4224398e+00   9.3705935e+00   9.0306850e+00
   1.0580000e+01   8.0744902e+00   5.4224394e+00   9.3705932e+00   9.0306847e+00
   1.0590000e+01   8.0744899e+00   5.4224390e+00   9.3705929e+00   9.0306844e+00
   1.0600000e+01   8.0744896e+00   5.4224385e+00   9.3705927e+00   9.0306842e+00
   1.0610000e+01   8.0744892e+00   5.4224381e+00   9.3705924e+00   9.0306839e+00
   1.0620000e+01   8.0744889e+00   5.4224377e+00   9.3705921e+00   9.0306836e+00
   1.0630000e+01   8.0744886e+00   5.4224372e+00   9.3705919e+00   9.0306833e+00
   1.0640000e+01   8.0744883e+00   5.4224368e+00   9.3705916e+00   9.0306830e+00
   1.0650000e+01   8.0744880e+00   5.4224364e+00   9.3705913e+00   9.0306828e+00
   1.0660000e+01   8.0744877e+00   5.4224359e+00   9.3705910e+00   9.0306825e+00
   1.0670000e+01   8.0744874e+00   5.4224355e+00   9.3705908e+00   9.0306822e+00
   1.0680000e+01   8.0744871e+00   5.4224351e+00   9.3705905e+00   9.0306819e+00
   1.0690000e+01   8.0744868e+00   5.4224346e+00   9.3705902e+00   9.0306816e+00
   1.0700000e+01   8.0744864e+00   5.4224342e+00   9.3705900e+00   9.0306814e+00
   1.0710000e+01   8.0744861e+00   5.4224338e+00   9.3705897e+00   9.0306811e+00
   1.0720000e+01   8.0744858e+00   5.4224333e+00   9.3705894e+00   9.0306808e+00
   1.0730000e+01   8.0744855e+00   5.4224329e+00   9.3705891e+00   9.0306805e+00
   1.0740000e+01   8.0744852e+00   5.4224325e+00   9.3705889e+00   9.0306802e+00
   1.0750000e+01   8.0744849e+00   5.4224321e+00   9.3705886e+00   9.0306800e+00
   1.0760000e+01   8.0744846e+00   5.4224316e+00   9.3705883e+00   9.0306797e+00
   1.0770000e+01   8.0744843e+00   5.4224312e+00   9.3705881e+00   9.0306794e+00
   1.0780000e+01   8.0744840e+00   5.4224308e+00   9.3705878e+00   9.0306791e+00
   1.0790000e+01   8.0744837e+00   5.4224303e+00   9.3705875e+00   9.0306788e+00
   1.0800000e+01   8.0744833e+00   5.4224299e+00   9.3705872e+00   9.0306786e+00
   1.0810000e+01   8.0744830e+00   5.4224295e+00   9.3705870e+00   9.0306783e+00
   1.0820000e+01   8.0744827e+00   5.4224290e+00   9.3705867e+00   9.0306780e+00
   1.0830000e+01   8.0744824e+00   5.4224286e+00   9.3705864e+00   9.0306777e+00
   1.0840000e+01   8.0744821e+00   5.4224282e+00   9.3705862e+00   9.0306774e+00
   1.0850000e+01   8.0744818e+00   5.4224277e+00   9.3705859e+00   9.0306772e+00
   1.0860000e+01   8.0744815e+00   5.4224273e+00   9.3705856e+00   9.0306769e+00
   1.0870000e+01   8.0744812e+00   5.4224269e+00   9.3705853e+00   9.0306766e+00
   1.0880000e+01   8.0744809e+00   5.4224264e+00   9.3705851e+00   9.0306763e+00
   1.0890000e+01   8.0744806e+00   5.4224260e+00   9.3705848e+00   9.0306760e+00
   1.0900000e+01   8.0744802e+00   5.4224256e+00   9.3705845e+00   9.0306758e+00
   1.0910000e+01   8.0744799e+00   5.4224251e+00   9.3705843e+00   9.0306755e+00
   1.0920000e+01   8.0744796e+00   5.4224247e+00   9.3705840e+00   9.0306752e+00
   1.0930000e+01   8.0744793e+00   5.4224243e+00   9.3705837e+00   9.0306749e+00
   1.0940000e+01   8.0744790e+00   5.4224238e+00   9.3705834e+00   9.0306746e+00
   1.0950000e+01   8.0744787e+00   5.4224234e+00   9.3705832e+00   9.0306744e+00
   1.0960000e+01   8.0744784e+00   5.4224230e+00   9.3705829e+00   9.0306741e+00
   1.0970000e+01   8.0744781e+00   5.4224225e+00   9.3705826e+00   9.0306738e+00
   1.0980000e+01   8.0744778e+00   5.4224221e+00   9.3705824e+00   9.0306735e+00
   1.0990000e+01   8.0744774e+00   5.4224217e+00   9.3705821e+00   9.0306732e+00
   1.1000000e+01   8.0744771e+00   5.4224212e+00   9.3705818e+00   9.0306730e+00
   1.1010000e+01   8.0744768e+00   5.4224208e+00   9.3705816e+00   9.0306727e+00
   1.1020000e+01   8.0744765e+00   5.4224204e+00   9.3705813e+00   9.0306724e+00
   1.1030000e+01   8.0744762e+00   5.4224199e+00   9.3705810e+00   9.0306721e+00
   1.1040000e+01   8.0744759e+00   5.4224195e+00   9.3705807e+00   9.0306718e+00
   1.1050000e+01   8.0744756e+00   5.4224191e+00   9.3705805e+00   9.0306716e+00
   1.1060000e+01   8.0744753e+00   5.4224186e+00   9.3705802e+00   9.0306713e+00
   1.1070000e+01   8.0744750e+00   5.4224182e+00   9.3705799e+00   9.0306710e+00
   1.1080000e+01   8.0744747e+00   5.4224178e+00   9.3705797e+00   9.0306707e+00
   1.1090000e+01   8.0744743e+00   5.4224174e+00   9.3705794e+00   9.0306704e+00
   1.1100000e+01   8.0744740e+00   5.4224169e+00   9.3705791e+00   9.0306702e+00
   1.1110000e+01   8.0744737e+00   5.4224165e+00   9.3705788e+00   9.0306699e+00
   1.1120000e+01   8.0744734e+00   5.4224161e+00   9.3705786e+00   9.0306696e+00
   1.1130000e+01   8.0744731e+00   5.4224156e+00   9.3705783e+00   9.0306693e+00
   1.1140000e+01   8.0744728e+00   5.4224152e+00   9.3705780e+00   9.0306690e+00
   1.1150000e+01   8.0744725e+00   5.4224148e+00   9.3705778e+00   9.0306688e+00
   1.1160000e+01   8.0744722e+00   5.4224143e+00   9.3705775e+00   9.0306685e+00
   1.1170000e+01   8.0744719e+00   5.4224139e+00   9.3705772e+00   9.0306682e+00
   1.1180000e+01   8.0744716e+00   5.4224135e+00   9.3705769e+00   9.0306679e+00
   1.1190000e+01   8.0744712e+00   5.4224130e+00   9.3705767e+00   9.0306676e+00
   1.1200000e+01   8.0744709e+00   5.4224126e+00   9.3705764e+00   9.0306674e+00
   1.1210000e+01   8.0744706e+00   5.4224122e+00   9.3705761e+00   9.0306671e+00
   1.1220000e+01   8.0744703e+00   5.4224117e+00   9.3705759e+00   9.0306668e+00
   1.1230000e+01   8.0744700e+00   5.4224113e+00   9.3705756e+00   9.0306665e+00
   1.1240000e+01   8.0744697e+00   5.4224109e+00   9.3705753e+00   9.0306662e+00
   1.1250000e+01   8.0744694e+00   5.4224104e+00   9.3705750e+00   9.0306660e+00
   1.1260000e+01   8.0744691e+00   5.4224100e+00   9.3705748e+00   9.0306657e+00
   1.1270000e+01   8.0744688e+00   5.4224096e+00   9.3705745e+00   9.0306654e+00
   1.1280000e+01   8.0744685e+00   5.4224091e+00   9.3705742e+00   9.0306651e+00
   1.1290000e+01   8.0744681e+00   5.4224087e+00   9.3705740e+00   9.0306648e+00
   1.1300000e+01   8.0744678e+00   5.4224083e+00   9.3705737e+00   9.0306646e+00
   1.1310000e+01   8.0744675e+00   5.4224078e+00   9.3705734e+00   9.0306643e+00
   1.1320000e+01   8.0744672e+00   5.4224074e+00   9.3705731e+00   9.0306640e+00
   1.1330000e+01   8.0744669e+00   5.4224070e+00   9.3705729e+00   9.0306637e+00
   1.1340000e+01   8.0744666e+00   5.4224066e+00   9.3705726e+00   9.0306634e+00
   1.1350000e+01   8.0744663e+00   5.4224061e+00   9.3705723e+00   9.0306632e+00
   1.1360000e+01   8.0744660e+00   5.4224057e+00   9.3705721e+00   9.0306629e+00
   1.1370000e+01   8.0744657e+00   5.4224053e+00   9.3705718e+00   9.0306626e+00
   1.1380000e+01   8.0744654e+00   5.4224048e+00   9.3705715e+00   9.0306623e+00
   1.1390000e+01   8.0744650e+00   5.4224044e+00   9.3705713e+00   9.0306620e+00
   1.1400000e+01   8.0744647e+00   5.4224040e+00   9.3705710e+00   9.0306618e+00
   1.1410000e+01   8.0744644e+00   5.4224035e+00   9.3705707e+00   9.0306615e+00
   1.1420000e+01   8.0744641e+00   5.4224031e+00   9.3705704e+00   9.0306612e+00
   1.1430000e+01   8.0744638e+00   5.4224027e+00   9.3705702e+00   9.0306609e+00
   1.1440000e+01   8.0744635e+00   5.4224022e+00   9.3705699e+00   9.0306606e+00
   1.1450000e+01   8.0744632e+00   5.4224018e+00   9.3705696e+00   9.0306604e+00
   1.1460000e+01   8.0744629e+00   5.4224014e+00   9.3705694e+00   9.0306601e+00
   1.1470000e+01   8.0744626e+00   5.4224009e+00   9.3705691e+00   9.0306598e+00
   1.1480000e+01   8.0744623e+00   5.4224005e+00   9.3705688e+00   9.0306595e+00
   1.1490000e+01   8.0744619e+00   5.4224001e+00   9.3705685e+00   9.0306592e+00
   1.1500000e+01   8.0744616e+00   5.4223996e+00   9.3705683e+00   9.0306590e+00
   1.1510000e+01   8.0744613e+00   5.4223992e+00   9.3705680e+00   9.0306587e+00
   1.1520000e+01   8.0744610e+00   5.4223988e+00   9.3705677e+00   9.0306584e+00
   1.1530000e+01   8.0744607e+00   5.4223983e+00   9.3705675e+00   9.0306581e+00
   1.1540000e+01   8.0744604e+00   5.4223979e+00   9.3705672e+00   9.0306579e+00
   1.1550000e+01   8.0744601e+00   5.4223975e+00   9.3705669e+00   9.0306576e+00
   1.1560000e+01   8.0744598e+00   5.4223971e+00   9.3705666e+00   9.0306573e+00
   1.1570000e+01   8.0744595e+00   5.4223966e+00   9.3705664e+00   9.0306570e+00
   1.1580000e+01   8.0744592e+00   5.4223962e+00   9.3705661e+00   9.0306567e+00
   1.1590000e+01   8.0744588e+00   5.4223958e+00   9.3705658e+00   9.0306565e+00
   1.1600000e+01   8.0744585e+00   5.4223953e+00   9.3705656e+00   9.0306562e+00
   1.1610000e+01   8.0744582e+00   5.4223949e+00   9.3705653e+00   9.0306559e+00
   1.1620000e+01   8.0744579e+00   5.4223945e+00   9.3705650e+00   9.0306556e+00
   1.1630000e+01   8.0744576e+00   5.4223940e+00   9.3705648e+00   9.0306553e+00
   1.1640000e+01   8.0744573e+00   5.4223936e+00   9.3705645e+00   9.0306551e+00
   1.1650000e+01   8.0744570e+00   5.4223932e+00   9.3705642e+00   9.0306548e+00
   1.1660000e+01   8.0744567e+00   5.4223927e+00   9.3705639e+00   9.0306545e+00
   1.1670000e+01   8.0744564e+00   5.4223923e+00   9.3705637e+00   9.0306542e+00
   1.1680000e+01   8.0744561e+00   5.4223919e+00   9.3705634e+00   9.0306539e+00
   1.1690000e+01   8.0744558e+00   5.4223914e+00   9.3705631e+00   9.0306537e+00
   1.1700000e+01   8.0744554e+00   5.4223910e+00   9.3705629e+00   9.0306534e+00
   1.1710000e+01   8.0744551e+00   5.4223906e+00   9.3705626e+00   9.0306531e+00
   1.1720000e+01   8.0744548e+00   5.4223901e+00   9.3705623e+00   9.0306528e+00
   1.1730000e+01   8.0744545e+00   5.4223897e+00   9.3705620e+00   9.0306525e+00
   1.1740000e+01   8.0744542e+00   5.4223893e+00   9.3705618e+00   9.0306523e+00
   1.1750000e+01   8.0744539e+00   5.4223889e+00   9.3705615e+00   9.0306520e+00
   1.1760000e+01   8.0744536e+00   5.4223884e+00   9.3705612e+00   9.0306517e+00
   1.1770000e+01   8.0744533e+00   5.4223880e+00   9.3705610e+00   9.0306514e+00
   1.1780000e+01   8.0744530e+00   5.4223876e+00   9.3705607e+00   9.0306511e+00
   1.1790000e+01   8.0744527e+00   5.4223871e+00   9.3705604e+00   9.0306509e+00
   1.1800000e+01   8.0744523e+00   5.4223867e+00   9.3705602e+00   9.0306506e+00
   1.1810000e+01   8.0744520e+00   5.4223863e+00   9.3705599e+00   9.0306503e+00
   1.1820000e+01   8.0744517e+00   5.4223858e+00   9.3705596e+00   9.0306500e+00
   1.1830000e+01   8.0744514e+00   5.4223854e+00   9.3705593e+00   9.0306497e+00
   1.1840000e+01   8.0744511e+00   5.4223850e+00   9.3705591e+00   9.0306495e+00
   1.1850000e+01   8.0744508e+00   5.4223845e+00   9.3705588e+00   9.0306492e+00
   1.1860000e+01   8.0744505e+00   5.4223841e+00   9.3705585e+00   9.0306489e+00
   1.1870000e+01   8.0744502e+00   5.4223837e+00   9.3705583e+00   9.0306486e+00
   1.1880000e+01   8.0744499e+00   5.4223832e+00   9.3705580e+00   9.0306484e+00
   1.1890000e+01   8.0744496e+00   5.4223828e+00   9.3705577e+00   9.0306481e+00
   1.1900000e+01   8.0744493e+00   5.4223824e+00   9.3705574e+00   9.0306478e+00
   1.1910000e+01   8.0744489e+00   5.4223820e+00   9.3705572e+00   9.0306475e+00
   1.1920000e+01   8.0744486e+00   5.4223815e+00   9.3705569e+00   9.0306472e+00
   1.1930000e+01   8.0744483e+00   5.4223811e+00   9.3705566e+00   9.0306470e+00
   1.1940000e+01   8.0744480e+00   5.4223807e+00   9.3705564e+00   9.0306467e+00
   1.1950000e+01   8.0744477e+00   5.4223802e+00   9.3705561e+00   9.0306464e+00
   1.1960000e+01   8.0744474e+00   5.4223798e+00   9.3705558e+00   9.0306461e+00
   1.1970000e+01   8.0744471e+00   5.4223794e+00   9.3705556e+00   9.0306458e+00
   1.1980000e+01   8.0744468e+00   5.4223789e+00   9.3705553e+00   9.0306456e+00
   1.1990000e+01   8.0744465e+00   5.4223785e+00   9.3705550e+00   9.0306453e+00
   1.2000000e+01   8.0744462e+00   5.4223781e+00   9.3705547e+00   9.0306450e+00
   1.2010000e+01   8.0744458e+00   5.4223776e+00   9.3705545e+00   9.0306447e+00
   1.2020000e+01   8.0744455e+00   5.4223772e+00   9.3705542e+00   9.0306444e+00
   1.2030000e+01   8.0744452e+00   5.4223768e+00   9.3705539e+00   9.0306442e+00
   1.2040000e+01   8.0744449e+00   5.4223763e+00   9.3705537e+00   9.0306439e+00
   1.2050000e+01   8.0744446e+00   5.4223759e+00   9.3705534e+00   9.0306436e+00
   1.2060000e+01   8.0744443e+00   5.4223755e+00   9.3705531e+00   9.0306433e+00
   1.2070000e+01   8.0744440e+00   5.4223751e+00   9.3705529e+00   9.0306430e+00
   1.2080000e+01   8.0744437e+00   5.4223746e+00   9.3705526e+00   9.0306428e+00
   1.2090000e+01   8.0744434e+00   5.4223742e+00   9.3705523e+00   9.0306425e+00
   1.2100000e+01   8.0744431e+00   5.4223738e+00   9.3705520e+00   9.0306422e+00
   1.2110000e+01   8.0744428e+00   5.4223733e+00   9.3705518e+00   9.0306419e+00
   1.2120000e+01   8.0744424e+00   5.4223729e+00   9.3705515e+00   9.0306417e+00
   1.2130000e+01   8.0744421e+00   5.4223725e+00   9.3705512e+00   9.0306414e+00
   1.2140000e+01   8.0744418e+00   5.4223720e+00   9.3705510e+00   9.0306411e+00
   1.2150000e+01   8.0744415e+00   5.4223716e+00   9.3705507e+00   9.0306408e+00
   1.2160000e+01   8.0744412e+00   5.4223712e+00   9.3705504e+00   9.0306405e+00
   1.2170000e+01   8.0744409e+00   5.4223707e+00   9.3705501e+00   9.0306403e+00
   1.2180000e+01   8.0744406e+00   5.4223703e+00   9.3705499e+00   9.0306400e+00
   1.2190000e+01   8.0744403e+00   5.4223699e+00   9.3705496e+00   9.0306397e+00
   1.2200000e+01   8.0744400e+00   5.4223695e+00   9.3705493e+00   9.0306394e+00
   1.2210000e+01   8.0744397e+00   5.4223690e+00   9.3705491e+00   9.0306391e+00
   1.2220000e+01   8.0744394e+00   5.4223686e+00   9.3705488e+00   9.0306389e+00
   1.2230000e+01   8.0744390e+00   5.4223682e+00   9.3705485e+00   9.0306386e+00
   1.2240000e+01   8.0744387e+00   5.4223677e+00   9.3705483e+00   9.0306383e+00
   1.2250000e+01   8.0744384e+00   5.4223673e+00   9.3705480e+00   9.0306380e+00
   1.2260000e+01   8.0744381e+00   5.4223669e+00   9.3705477e+00   9.0306377e+00
   1.2270000e+01   8.0744378e+00   5.4223664e+00   9.3705474e+00   9.0306375e+00
   1.2280000e+01   8.0744375e+00   5.4223660e+00   9.3705472e+00   9.0306372e+00
   1.2290000e+01   8.0744372e+00   5.4223656e+00   9.3705469e+00   9.0306369e+00
   1.2300000e+01   8.0744369e+00   5.4223651e+00   9.3705466e+00   9.0306366e+00
   1.2310000e+01   8.0744366e+00   5.4223647e+00   9.3705464e+00   9.0306364e+00
   1.2320000e+01   8.0744363e+00   5.4223643e+00   9.3705461e+00   9.0306361e+00
   1.2330000e+01   8.0744360e+00   5.4223639e+00   9.3705458e+00   9.0306358e+00
   1.2340000e+01   8.0744356e+00   5.4223634e+00   9.3705456e+00   9.0306355e+00
   1.2350000e+01   8.0744353e+00   5.4223630e+00   9.3705453e+00   9.0306352e+00
   1.2360000e+01   8.0744350e+00   5.4223626e+00   9.3705450e+00   9.0306350e+00
   1.2370000e+01   8.0744347e+00   5.4223621e+00   9.3705447e+00   9.0306347e+00
   1.2380000e+01   8.0744344e+00   5.4223617e+00   9.3705445e+00   9.0306344e+00
   1.2390000e+01   8.0744341e+00   5.4223613e+00   9.3705442e+00   9.0306341e+00
   1.2400000e+01   8.0744338e+00   5.4223608e+00   9.3705439e+00   9.0306338e+00
   1.2410000e+01   8.0744335e+00   5.4223604e+00   9.3705437e+00   9.0306336e+00
   1.2420000e+01   8.0744332e+00   5.4223600e+00   9.3705434e+00   9.0306333e+00
   1.2430000e+01   8.0744329e+00   5.4223595e+00   9.3705431e+00   9.0306330e+00
   1.2440000e+01   8.0744326e+00   5.4223591e+00   9.3705429e+00   9.0306327e+00
   1.2450000e+01   8.0744322e+00   5.4223587e+00   9.3705426e+00   9.0306324e+00
   1.2460000e+01   8.0744319e+00   5.4223583e+00   9.3705423e+00   9.0306322e+00
   1.2470000e+01   8.0744316e+00   5.4223578e+00   9.3705420e+00   9.0306319e+00
   1.2480000e+01   8.0744313e+00   5.4223574e+00   9.3705418e+00   9.0306316e+00
   1.2490000e+01   8.0744310e+00   5.4223570e+00   9.3705415e+00   9.0306313e+00
   1.2500000e+01   8.0744307e+00   5.4223565e+00   9.3705412e+00   9.0306311e+00
   1.2510000e+01   8.0744304e+00   5.4223561e+00   9.3705410e+00   9.0306308e+00
   1.2520000e+01   8.0744301e+00   5.4223557e+00   9.3705407e+00   9.0306305e+00
   1.2530000e+01   8.0744298e+00   5.4223552e+00   9.3705404e+00   9.0306302e+00
   1.2540000e+01   8.0744295e+00   5.4223548e+00   9.3705402e+00   9.0306299e+00
   1.2550000e+01   8.0744292e+00   5.4223544e+00   9.3705399e+00   9.0306297e+00
   1.2560000e+01   8.0744288e+00   5.4223540e+00   9.3705396e+00   9.0306294e+00
   1.2570000e+01   8.0744285e+00   5.4223535e+00   9.3705393e+00   9.0306291e+00
   1.2580000e+01   8.0744282e+00   5.4223531e+00   9.3705391e+00   9.0306288e+00
   1.2590000e+01   8.0744279e+00   5.4223527e+00   9.3705388e+00   9.0306285e+00
   1.2600000e+01   8.0744276e+00   5.4223522e+00   9.3705385e+00   9.0306283e+00
   1.2610000e+01   8.0744273e+00   5.4223518e+00   9.3705383e+00   9.0306280e+00
   1.2620000e+01   8.0744270e+00   5.4223514e+00   9.3705380e+00   9.0306277e+00
   1.2630000e+01   8.0744267e+00   5.4223509e+00   9.3705377e+00   9.0306274e+00
   1.2640000e+01   8.0744264e+00   5.4223505e+00   9.3705375e+00   9.0306272e+00
   1.2650000e+01   8.0744261e+00   5.4223501e+00   9.3705372e+00   9.0306269e+00
   1.2660000e+01   8.0744258e+00   5.4223497e+00   9.3705369e+00   9.0306266e+00
   1.2670000e+01   8.0744254e+00   5.4223492e+00   9.3705366e+00   9.0306263e+00
   1.2680000e+01   8.0744251e+00   5.4223488e+00   9.3705364e+00   9.0306260e+00
   1.2690000e+01   8.0744248e+00   5.4223484e+00   9.3705361e+00   9.0306258e+00
   1.2700000e+01   8.0744245e+00   5.4223479e+00   9.3705358e+00   9.0306255e+00
   1.2710000e+01   8.0744242e+00   5.4223475e+00   9.3705356e+00   9.0306252e+00
   1.2720000e+01   8.0744239e+00   5.4223471e+00   9.3705353e+00   9.0306249e+00
   1.2730000e+01   8.0744236e+00   5.4223466e+00   9.3705350e+00   9.0306246e+00
   1.2740000e+01   8.0744233e+00   5.4223462e+00   9.3705348e+00   9.0306244e+00
   1.2750000e+01   8.0744230e+00   5.4223458e+00   9.3705345e+00   9.0306241e+00
   1.2760000e+01   8.0744227e+00   5.4223453e+00   9.3705342e+00   9.0306238e+00
   1.2770000e+01   8.0744224e+00   5.4223449e+00   9.3705339e+00   9.0306235e+00
   1.2780000e+01   8.0744221e+00   5.4223445e+00   9.3705337e+00   9.0306233e+00
   1.2790000e+01   8.0744217e+00   5.4223441e+00   9.3705334e+00   9.0306230e+00
   1.2800000e+01   8.0744214e+00   5.4223436e+00   9.3705331e+00   9.0306227e+00
   1.2810000e+01   8.0744211e+00   5.4223432e+00   9.3705329e+00   9.0306224e+00
   1.2820000e+01   8.0744208e+00   5.4223428e+00   9.3705326e+00   9.0306221e+00
   1.2830000e+01   8.0744205e+00   5.4223423e+00   9.3705323e+00   9.0306219e+00
   1.2840000e+01   8.0744202e+00   5.4223419e+00   9.3705321e+00   9.0306216e+00
   1.2850000e+01   8.0744199e+00   5.4223415e+00   9.3705318e+00   9.0306213e+00
   1.2860000e+01   8.0744196e+00   5.4223410e+00   9.3705315e+00   9.0306210e+00
   1.2870000e+01   8.0744193e+00   5.4223406e+00   9.3705313e+00   9.0306207e+00
   1.2880000e+01   8.0744190e+00   5.4223402e+00   9.3705310e+00   9.0306205e+00
   1.2890000e+01   8.0744187e+00   5.4223398e+00   9.3705307e+00   9.0306202e+00
   1.2900000e+01   8.0744184e+00   5.4223393e+00   9.3705304e+00   9.0306199e+00
   1.2910000e+01   8.0744180e+00   5.4223389e+00   9.3705302e+00   9.0306196e+00
   1.2920000e+01   8.0744177e+00   5.4223385e+00   9.3705299e+00   9.0306194e+00
   1.2930000e+01   8.0744174e+00   5.4223380e+00   9.3705296e+00   9.0306191e+00
   1.2940000e+01   8.0744171e+00   5.4223376e+00   9.3705294e+00   9.0306188e+00
   1.2950000e+01   8.0744168e+00   5.4223372e+00   9.3705291e+00   9.0306185e+00
   1.2960000e+01   8.0744165e+00   5.4223367e+00   9.3705288e+00   9.0306182e+00
   1.2970000e+01   8.0744162e+00   5.4223363e+00   9.3705286e+00   9.0306180e+00
   1.2980000e+01   8.0744159e+00   5.4223359e+00   9.3705283e+00   9.0306177e+00
   1.2990000e+01   8.0744156e+00   5.4223355e+00   9.3705280e+00   9.0306174e+00
   1.3000000e+01   8.0744153e+00   5.4223350e+00   9.3705277e+00   9.0306171e+00
   1.3010000e+01   8.0744150e+00   5.4223346e+00   9.3705275e+00   9.0306168e+00
   1.3020000e+01   8.0744146e+00   5.4223342e+00   9.3705272e+00   9.0306166e+00
   1.3030000e+01   8.0744143e+00   5.4223337e+00   9.3705269e+00   9.0306163e+00
   1.3040000e+01   8.0744140e+00   5.4223333e+00   9.3705267e+00   9.0306160e+00
   1.3050000e+01   8.0744137e+00   5.4223329e+00   9.3705264e+00   9.0306157e+00
   1.3060000e+01   8.0744134e+00   5.4223325e+00   9.3705261e+00   9.0306155e+00
   1.3070000e+01   8.0744131e+00   5.4223320e+00   9.3705259e+00   9.0306152e+00
   1.3080000e+01   8.0744128e+00   5.4223316e+00   9.3705256e+00   9.0306149e+00
   1.3090000e+01   8.0744125e+00   5.4223312e+00   9.3705253e+00   9.0306146e+00
   1.3100000e+01   8.0744122e+00   5.4223307e+00   9.3705251e+00   9.0306143e+00
   1.3110000e+01   8.0744119e+00   5.4223303e+00   9.3705248e+00   9.0306141e+00
   1.3120000e+01   8.0744116e+00   5.4223299e+00   9.3705245e+00   9.0306138e+00
   1.3130000e+01   8.0744113e+00   5.4223294e+00   9.3705242e+00   9.0306135e+00
   1.3140000e+01   8.0744109e+00   5.4223290e+00   9.3705240e+00   9.0306132e+00
   1.3150000e+01   8.0744106e+00   5.4223286e+00   9.3705237e+00   9.0306130e+00
   1.3160000e+01   8.0744103e+00   5.4223282e+00   9.3705234e+00   9.0306127e+00
   1.3170000e+01   8.0744100e+00   5.4223277e+00   9.3705232e+00   9.0306124e+00
   1.3180000e+01   8.0744097e+00   5.4223273e+00   9.3705229e+00   9.0306121e+00
   1.3190000e+01   8.0744094e+00   5.4223269e+00   9.3705226e+00   9.0306118e+00
   1.3200000e+01   8.0744091e+00   5.4223264e+00   9.3705224e+00   9.0306116e+00
   1.3210000e+01   8.0744088e+00   5.4223260e+00   9.3705221e+00   9.0306113e+00
   1.3220000e+01   8.0744085e+00   5.4223256e+00   9.3705218e+00   9.0306110e+00
   1.3230000e+01   8.0744082e+00   5.4223251e+00   9.3705215e+00   9.0306107e+00
   1.3240000e+01   8.0744079e+00   5.4223247e+00   9.3705213e+00   9.0306105e+00
   1.3250000e+01   8.0744076e+00   5.4223243e+00   9.3705210e+00   9.0306102e+00
   1.3260000e+01   8.0744072e+00   5.4223239e+00   9.3705207e+00   9.0306099e+00
   1.3270000e+01   8.0744069e+00   5.4223234e+00   9.3705205e+00   9.0306096e+00
   1.3280000e+01   8.0744066e+00   5.4223230e+00   9.3705202e+00   9.0306093e+00
   1.3290000e+01   8.0744063e+00   5.4223226e+00   9.3705199e+00   9.0306091e+00
   1.3300000e+01   8.0744060e+00   5.4223221e+00   9.3705197e+00   9.0306088e+00
   1.3310000e+01   8.0744057e+00   5.4223217e+00   9.3705194e+00   9.0306085e+00
   1.3320000e+01   8.0744054e+00   5.4223213e+00   9.3705191e+00   9.0306082e+00
   1.3330000e+01   8.0744051e+00   5.4223209e+00   9.3705189e+00   9.0306079e+00
   1.3340000e+01   8.0744048e+00   5.4223204e+00   9.3705186e+00   9.0306077e+00
   1.3350000e+01   8.0744045e+00   5.4223200e+00   9.3705183e+00   9.0306074e+00
   1.3360000e+01   8.0744042e+00   5.4223196e+00   9.3705180e+00   9.0306071e+00
   1.3370000e+01   8.0744039e+00   5.4223191e+00   9.3705178e+00   9.0306068e+00
   1.3380000e+01   8.0744036e+00   5.4223187e+00   9.3705175e+00   9.0306066e+00
   1.3390000e+01   8.0744032e+00   5.4223183e+00   9.3705172e+00   9.0306063e+00
   1.3400000e+01   8.0744029e+00   5.4223178e+00   9.3705170e+00   9.0306060e+00
   1.3410000e+01   8.0744026e+00   5.4223174e+00   9.3705167e+00   9.0306057e+00
   1.3420000e+01   8.0744023e+00   5.4223170e+00   9.3705164e+00   9.0306054e+00
   1.3430000e+01   8.0744020e+00   5.4223166e+00   9.3705162e+00   9.0306052e+00
   1.3440000e+01   8.0744017e+00   5.4223161e+00   9.3705159e+00   9.0306049e+00
   1.3450000e+01   8.0744014e+00   5.4223157e+00   9.3705156e+00   9.0306046e+00
   1.3460000e+01   8.0744011e+00   5.4223153e+00   9.3705154e+00   9.0306043e+00
   1.3470000e+01   8.0744008e+00   5.4223148e+00   9.3705151e+00   9.0306041e+00
   1.3480000e+01   8.0744005e+00   5.4223144e+00   9.3705148e+00   9.0306038e+00
   1.3490000e+01   8.0744002e+00   5.4223140e+00   9.3705145e+00   9.0306035e+00
   1.3500000e+01   8.0743999e+00   5.4223136e+00   9.3705143e+00   9.0306032e+00
   1.3510000e+01   8.0743995e+00   5.4223131e+00   9.3705140e+00   9.0306029e+00
   1.3520000e+01   8.0743992e+00   5.4223127e+00   9.3705137e+00   9.0306027e+00
   1.3530000e+01   8.0743989e+00   5.4223123e+00   9.3705135e+00   9.0306024e+00
   1.3540000e+01   8.0743986e+00   5.4223118e+00   9.3705132e+00   9.0306021e+00
   1.3550000e+01   8.0743983e+00   5.4223114e+00   9.3705129e+00   9.0306018e+00
   1.3560000e+01   8.0743980e+00   5.4223110e+00   9.3705127e+00   9.0306016e+00
   1.3570000e+01   8.0743977e+00   5.4223105e+00   9.3705124e+00   9.0306013e+00
   1.3580000e+01   8.0743974e+00   5.4223101e+00   9.3705121e+00   9.0306010e+00
   1.3590000e+01   8.0743971e+00   5.4223097e+00   9.3705119e+00   9.0306007e+00
   1.3600000e+01   8.0743968e+00   5.4223093e+00   9.3705116e+00   9.0306004e+00
   1.3610000e+01   8.0743965e+00   5.4223088e+00   9.3705113e+00   9.0306002e+00
   1.3620000e+01   8.0743962e+00   5.4223084e+00   9.3705110e+00   9.0305999e+00
   1.3630000e+01   8.0743959e+00   5.4223080e+00   9.3705108e+00   9.0305996e+00
   1.3640000e+01   8.0743955e+00   5.4223075e+00   9.3705105e+00   9.0305993e+00
   1.3650000e+01   8.0743952e+00   5.4223071e+00   9.3705102e+00   9.0305991e+00
   1.3660000e+01   8.0743949e+00   5.4223067e+00   9.3705100e+00   9.0305988e+00
   1.3670000e+01   8.0743946e+00   5.4223063e+00   9.3705097e+00   9.0305985e+00
   1.3680000e+01   8.0743943e+00   5.4223058e+00   9.3705094e+00   9.0305982e+00
   1.3690000e+01   8.0743940e+00   5.4223054e+00   9.3705092e+00   9.0305979e+00
   1.3700000e+01   8.0743937e+00   5.4223050e+00   9.3705089e+00   9.0305977e+00
   1.3710000e+01   8.0743934e+00   5.4223045e+00   9.3705086e+00   9.0305974e+00
   1.3720000e+01   8.0743931e+00   5.4223041e+00   9.3705084e+00   9.0305971e+00
   1.3730000e+01   8.0743928e+00   5.4223037e+00   9.3705081e+00   9.0305968e+00
   1.3740000e+01   8.0743925e+00   5.4223033e+00   9.3705078e+00   9.0305966e+00
   1.3750000e+01   8.0743922e+00   5.4223028e+00   9.3705075e+00   9.0305963e+00
   1.3760000e+01   8.0743918e+00   5.4223024e+00   9.3705073e+00   9.0305960e+00
   1.3770000e+01   8.0743915e+00   5.4223020e+00   9.3705070e+00   9.0305957e+00
   1.3780000e+01   8.0743912e+00   5.4223015e+00   9.3705067e+00   9.0305954e+00
   1.3790000e+01   8.0743909e+00   5.4223011e+00   9.3705065e+00   9.0305952e+00
   1.3800000e+01   8.0743906e+00   5.4223007e+00   9.3705062e+00   9.0305949e+00
   1.3810000e+01   8.0743903e+00   5.4223003e+00   9.3705059e+00   9.0305946e+00
   1.3820000e+01   8.0743900e+00   5.4222998e+00   9.3705057e+00   9.0305943e+00
   1.3830000e+01   8.0743897e+00   5.4222994e+00   9.3705054e+00   9.0305941e+00
   1.3840000e+01   8.0743894e+00   5.4222990e+00   9.3705051e+00   9.0305938e+00
   1.3850000e+01   8.0743891e+00   5.4222985e+00   9.3705049e+00   9.0305935e+00
   1.3860000e+01   8.0743888e+00   5.4222981e+00   9.3705046e+00   9.0305932e+00
   1.3870000e+01   8.0743885e+00   5.4222977e+00   9.3705043e+00   9.0305929e+00
   1.3880000e+01   8.0743882e+00   5.4222973e+00   9.3705041e+00   9.0305927e+00
   1.3890000e+01   8.0743878e+00   5.4222968e+00   9.3705038e+00   9.0305924e+00
   1.3900000e+01   8.0743875e+00   5.4222964e+00   9.3705035e+00   9.0305921e+00
   1.3910000e+01   8.0743872e+00   5.4222960e+00   9.3705032e+00   9.0305918e+00
   1.3920000e+01   8.0743869e+00   5.4222955e+00   9.3705030e+00   9.0305916e+00
   1.3930000e+01   8.0743866e+00   5.4222951e+00   9.3705027e+00   9.0305913e+00
   1.3940000e+01   8.0743863e+00   5.4222947e+00   9.3705024e+00   9.0305910e+00
   1.3950000e+01   8.0743860e+00   5.4222943e+00   9.3705022e+00   9.0305907e+00
   1.3960000e+01   8.0743857e+00   5.4222938e+00   9.3705019e+00   9.0305904e+00
   1.3970000e+01   8.0743854e+00   5.4222934e+00   9.3705016e+00   9.0305902e+00
   1.3980000e+01   8.0743851e+00   5.4222930e+00   9.3705014e+00   9.0305899e+00
   1.3990000e+01   8.0743848e+00   5.4222925e+00   9.3705011e+00   9.0305896e+00
   1.4000000e+01   8.0743845e+00   5.4222921e+00   9.3705008e+00   9.0305893e+00
   1.4010000e+01   8.0743842e+00   5.4222917e+00   9.3705006e+00   9.0305891e+00
   1.4020000e+01   8.0743838e+00   5.4222913e+00   9.3705003e+00   9.0305888e+00
   1.4030000e+01   8.0743835e+00   5.4222908e+00   9.3705000e+00   9.0305885e+00
   1.4040000e+01   8.0743832e+00   5.4222904e+00   9.3704998e+00   9.0305882e+00
   1.4050000e+01   8.0743829e+00   5.4222900e+00   9.3704995e+00   9.0305879e+00
   1.4060000e+01   8.0743826e+00   5.4222895e+00   9.3704992e+00   9.0305877e+00
   1.4070000e+01   8.0743823e+00   5.4222891e+00   9.3704989e+00   9.0305874e+00
   1.4080000e+01   8.0743820e+00   5.4222887e+00   9.3704987e+00   9.0305871e+00
   1.4090000e+01   8.0743817e+00   5.4222883e+00   9.3704984e+00   9.0305868e+00
   1.4100000e+01   8.0743814e+00   5.4222878e+00   9.3704981e+00   9.0305866e+00
   1.4110000e+01   8.0743811e+00   5.4222874e+00   9.3704979e+00   9.0305863e+00
   1.4120000e+01   8.0743808e+00   5.4222870e+00   9.3704976e+00   9.0305860e+00
   1.4130000e+01   8.0743805e+00   5.4222865e+00   9.3704973e+00   9.0305857e+00
   1.4140000e+01   8.0743802e+00   5.4222861e+00   9.3704971e+00   9.0305855e+00
   1.4150000e+01   8.0743799e+00   5.4222857e+00   9.3704968e+00   9.0305852e+00
   1.4160000e+01   8.0743795e+00   5.4222853e+00   9.3704965e+00   9.0305849e+00
   1.4170000e+01   8.0743792e+00   5.4222848e+00   9.3704963e+00   9.0305846e+00
   1.4180000e+01   8.0743789e+00   5.4222844e+00   9.3704960e+00   9.0305843e+00
   1.4190000e+01   8.0743786e+00   5.4222840e+00   9.3704957e+00   9.0305841e+00
   1.4200000e+01   8.0743783e+00   5.4222835e+00   9.3704955e+00   9.0305838e+00
   1.4210000e+01   8.0743780e+00   5.4222831e+00   9.3704952e+00   9.0305835e+00
   1.4220000e+01   8.0743777e+00   5.4222827e+00   9.3704949e+00   9.0305832e+00
   1.4230000e+01   8.0743774e+00   5.4222823e+00   9.3704946e+00   9.0305830e+00
   1.4240000e+01   8.0743771e+00   5.4222818e+00   9.3704944e+00   9.0305827e+00
   1.4250000e+01   8.0743768e+00   5.4222814e+00   9.3704941e+00   9.0305824e+00
   1.4260000e+01   8.0743765e+00   5.4222810e+00   9.3704938e+00   9.0305821e+00
   1.4270000e+01   8.0743762e+00   5.4222805e+00   9.3704936e+00   9.0305818e+00
   1.4280000e+01   8.0743759e+00   5.4222801e+00   9.3704933e+00   9.0305816e+00
   1.4290000e+01   8.0743755e+00   5.4222797e+00   9.3704930e+00   9.0305813e+00
   1.4300000e+01   8.0743752e+00   5.4222793e+00   9.3704928e+00   9.0305810e+00
   1.4310000e+01   8.0743749e+00   5.4222788e+00   9.3704925e+00   9.0305807e+00
   1.4320000e+01   8.0743746e+00   5.4222784e+00   9.3704922e+00   9.0305805e+00
   1.4330000e+01   8.0743743e+00   5.4222780e+00   9.3704920e+00   9.0305802e+00
   1.4340000e+01   8.0743740e+00   5.4222775e+00   9.3704917e+00   9.0305799e+00
   1.4350000e+01   8.0743737e+00   5.4222771e+00   9.3704914e+00   9.0305796e+00
   1.4360000e+01   8.0743734e+00   5.4222767e+00   9.3704912e+00   9.0305793e+00
   1.4370000e+01   8.0743731e+00   5.4222763e+00   9.3704909e+00   9.0305791e+00
   1.4380000e+01   8.0743728e+00   5.4222758e+00   9.3704906e+00   9.0305788e+00
   1.4390000e+01   8.0743725e+00   5.4222754e+00   9.3704903e+00   9.0305785e+00
   1.4400000e+01   8.0743722e+00   5.4222750e+00   9.3704901e+00   9.0305782e+00
   1.4410000e+01   8.0743719e+00   5.4222745e+00   9.3704898e+00   9.0305780e+00
   1.4420000e+01   8.0743716e+00   5.4222741e+00   9.3704895e+00   9.0305777e+00
   1.4430000e+01   8.0743712e+00   5.4222737e+00   9.3704893e+00   9.0305774e+00
   1.4440000e+01   8.0743709e+00   5.4222733e+00   9.3704890e+00   9.0305771e+00
   1.4450000e+01   8.0743706e+00   5.4222728e+00   9.3704887e+00   9.0305769e+00
   1.4460000e+01   8.0743703e+00   5.4222724e+00   9.3704885e+00   9.0305766e+00
   1.4470000e+01   8.0743700e+00   5.4222720e+00   9.3704882e+00   9.0305763e+00
   1.4480000e+01   8.0743697e+00   5.4222715e+00   9.3704879e+00   9.0305760e+00
   1.4490000e+01   8.0743694e+00   5.4222711e+00   9.3704877e+00   9.0305757e+00
   1.4500000e+01   8.0743691e+00   5.4222707e+00   9.3704874e+00   9.0305755e+00
   1.4510000e+01   8.0743688e+00   5.4222703e+00   9.3704871e+00   9.0305752e+00
   1.4520000e+01   8.0743685e+00   5.4222698e+00   9.3704869e+00   9.0305749e+00
   1.4530000e+01   8.0743682e+00   5.4222694e+00   9.3704866e+00   9.0305746e+00
   1.4540000e+01   8.0743679e+00   5.4222690e+00   9.3704863e+00   9.0305744e+00
   1.4550000e+01   8.0743676e+00   5.4222686e+00   9.3704861e+00   9.0305741e+00
   1.4560000e+01   8.0743673e+00   5.4222681e+00   9.3704858e+00   9.0305738e+00
   1.4570000e+01   8.0743669e+00   5.4222677e+00   9.3704855e+00   9.0305735e+00
   1.4580000e+01   8.0743666e+00   5.4222673e+00   9.3704852e+00   9.0305733e+00
   1.4590000e+01   8.0743663e+00   5.4222668e+00   9.3704850e+00   9.0305730e+00
   1.4600000e+01   8.0743660e+00   5.4222664e+00   9.3704847e+00   9.0305727e+00
   1.4610000e+01   8.0743657e+00   5.4222660e+00   9.3704844e+00   9.0305724e+00
   1.4620000e+01   8.0743654e+00   5.4222656e+00   9.3704842e+00   9.0305721e+00
   1.4630000e+01   8.0743651e+00   5.4222651e+00   9.3704839e+00   9.0305719e+00
   1.4640000e+01   8.0743648e+00   5.4222647e+00   9.3704836e+00   9.0305716e+00
   1.4650000e+01   8.0743645e+00   5.4222643e+00   9.3704834e+00   9.0305713e+00
   1.4660000e+01   8.0743642e+00   5.4222638e+00   9.3704831e+00   9.0305710e+00
   1.4670000e+01   8.0743639e+00   5.4222634e+00   9.3704828e+00   9.0305708e+00
   1.4680000e+01   8.0743636e+00   5.4222630e+00   9.3704826e+00   9.0305705e+00
   1.4690000e+01   8.0743633e+00   5.4222626e+00   9.3704823e+00   9.0305702e+00
   1.4700000e+01   8.0743630e+00   5.4222621e+00   9.3704820e+00   9.0305699e+00
   1.4710000e+01   8.0743627e+00   5.4222617e+00   9.3704818e+00   9.0305697e+00
   1.4720000e+01   8.0743623e+00   5.4222613e+00   9.3704815e+00   9.0305694e+00
   1.4730000e+01   8.0743620e+00   5.4222609e+00   9.3704812e+00   9.0305691e+00
   1.4740000e+01   8.0743617e+00   5.4222604e+00   9.3704810e+00   9.0305688e+00
   1.4750000e+01   8.0743614e+00   5.4222600e+00   9.3704807e+00   9.0305685e+00
   1.4760000e+01   8.0743611e+00   5.4222596e+00   9.3704804e+00   9.0305683e+00
   1.4770000e+01   8.0743608e+00   5.4222591e+00   9.3704802e+00   9.0305680e+00
   1.4780000e+01   8.0743605e+00   5.4222587e+00   9.3704799e+00   9.0305677e+00
   1.4790000e+01   8.0743602e+00   5.4222583e+00   9.3704796e+00   9.0305674e+00
   1.4800000e+01   8.0743599e+00   5.4222579e+00   9.3704793e+00   9.0305672e+00
   1.4810000e+01   8.0743596e+00   5.4222574e+00   9.3704791e+00   9.0305669e+00
   1.4820000e+01   8.0743593e+00   5.4222570e+00   9.3704788e+00   9.0305666e+00
   1.4830000e+01   8.0743590e+00   5.4222566e+00   9.3704785e+00   9.0305663e+00
   1.4840000e+01   8.0743587e+00   5.4222561e+00   9.3704783e+00   9.0305661e+00
   1.4850000e+01   8.0743584e+00   5.4222557e+00   9.3704780e+00   9.0305658e+00
   1.4860000e+01   8.0743580e+00   5.4222553e+00   9.3704777e+00   9.0305655e+00
   1.4870000e+01   8.0743577e+00   5.4222549e+00   9.3704775e+00   9.0305652e+00
   1.4880000e+01   8.0743574e+00   5.4222544e+00   9.3704772e+00   9.0305649e+00
   1.4890000e+01   8.0743571e+00   5.4222540e+00   9.3704769e+00   9.0305647e+00
   1.4900000e+01   8.0743568e+00   5.4222536e+00   9.3704767e+00   9.0305644e+00
   1.4910000e+01   8.0743565e+00   5.4222532e+00   9.3704764e+00   9.0305641e+00
   1.4920000e+01   8.0743562e+00   5.4222527e+00   9.3704761e+00   9.0305638e+00
   1.4930000e+01   8.0743559e+00   5.4222523e+00   9.3704759e+00   9.0305636e+00
   1.4940000e+01   8.0743556e+00   5.4222519e+00   9.3704756e+00   9.0305633e+00
   1.4950000e+01   8.0743553e+00   5.4222514e+00   9.3704753e+00   9.0305630e+00
   1.4960000e+01   8.0743550e+00   5.4222510e+00   9.3704751e+00   9.0305627e+00
   1.4970000e+01   8.0743547e+00   5.4222506e+00   9.3704748e+00   9.0305625e+00
   1.4980000e+01   8.0743544e+00   5.4222502e+00   9.3704745e+00   9.0305622e+00
   1.4990000e+01   8.0743541e+00   5.4222497e+00   9.3704743e+00   9.0305619e+00
   1.5000000e+01   8.0743538e+00   5.4222493e+00   9.3704740e+00   9.0305616e+00
   1.5010000e+01   8.0743534e+00   5.4222489e+00   9.3704737e+00   9.0305613e+00
   1.5020000e+01   8.0743531e+00   5.4222485e+00   9.3704735e+00   9.0305611e+00
   1.5030000e+01   8.0743528e+00   5.4222480e+00   9.3704732e+00   9.0305608e+00
   1.5040000e+01   8.0743525e+00   5.4222476e+00   9.3704729e+00   9.0305605e+00
   1.5050000e+01   8.0743522e+00   5.4222472e+00   9.3704726e+00   9.0305602e+00
   1.5060000e+01   8.0743519e+00   5.4222467e+00   9.3704724e+00   9.0305600e+00
   1.5070000e+01   8.0743516e+00   5.4222463e+00   9.3704721e+00   9.0305597e+00
   1.5080000e+01   8.0743513e+00   5.4222459e+00   9.3704718e+00   9.0305594e+00
   1.5090000e+01   8.0743510e+00   5.4222455e+00   9.3704716e+00   9.0305591e+00
   1.5100000e+01   8.0743507e+00   5.4222450e+00   9.3704713e+00   9.0305589e+00
   1.5110000e+01   8.0743504e+00   5.4222446e+00   9.3704710e+00   9.0305586e+00
   1.5120000e+01   8.0743501e+00   5.4222442e+00   9.3704708e+00   9.0305583e+00
   1.5130000e+01   8.0743498e+00   5.4222438e+00   9.3704705e+00   9.0305580e+00
   1.5140000e+01   8.0743495e+00   5.4222433e+00   9.3704702e+00   9.0305578e+00
   1.5150000e+01   8.0743492e+00   5.4222429e+00   9.3704700e+00   9.0305575e+00
   1.5160000e+01   8.0743488e+00   5.4222425e+00   9.3704697e+00   9.0305572e+00
   1.5170000e+01   8.0743485e+00   5.4222420e+00   9.3704694e+00   9.0305569e+00
   1.5180000e+01   8.0743482e+00   5.4222416e+00   9.3704692e+00   9.0305566e+00
   1.5190000e+01   8.0743479e+00   5.4222412e+00   9.3704689e+00   9.0305564e+00
   1.5200000e+01   8.0743476e+00   5.4222408e+00   9.3704686e+00   9.0305561e+00
   1.5210000e+01   8.0743473e+00   5.4222403e+00   9.3704684e+00   9.0305558e+00
   1.5220000e+01   8.0743470e+00   5.4222399e+00   9.3704681e+00   9.0305555e+00
   1.5230000e+01   8.0743467e+00   5.4222395e+00   9.3704678e+00   9.0305553e+00
   1.5240000e+01   8.0743464e+00   5.4222391e+00   9.3704676e+00   9.0305550e+00
   1.5250000e+01   8.0743461e+00   5.4222386e+00   9.3704673e+00   9.0305547e+00
   1.5260000e+01   8.0743458e+00   5.4222382e+00   9.3704670e+00   9.0305544e+00
   1.5270000e+01   8.0743455e+00   5.4222378e+00   9.3704668e+00   9.0305542e+00
   1.5280000e+01   8.0743452e+00   5.4222373e+00   9.3704665e+00   9.0305539e+00
   1.5290000e+01   8.0743449e+00   5.4222369e+00   9.3704662e+00   9.0305536e+00
   1.5300000e+01   8.0743446e+00   5.4222365e+00   9.3704659e+00   9.0305533e+00
   1.5310000e+01   8.0743443e+00   5.4222361e+00   9.3704657e+00   9.0305530e+00
   1.5320000e+01   8.0743439e+00   5.4222356e+00   9.3704654e+00   9.0305528e+00
   1.5330000e+01   8.0743436e+00   5.4222352e+00   9.3704651e+00   9.0305525e+00
   1.5340000e+01   8.0743433e+00   5.4222348e+00   9.3704649e+00   9.0305522e+00
   1.5350000e+01   8.0743430e+00   5.4222344e+00   9.3704646e+00   9.0305519e+00
   1.5360000e+01   8.0743427e+00   5.4222339e+00   9.3704643e+00   9.0305517e+00
   1.5370000e+01   8.0743424e+00   5.4222335e+00   9.3704641e+00   9.0305514e+00
   1.5380000e+01   8.0743421e+00   5.4222331e+00   9.3704638e+00   9.0305511e+00
   1.5390000e+01   8.0743418e+00   5.4222326e+00   9.3704635e+00   9.0305508e+00
   1.5400000e+01   8.0743415e+00   5.4222322e+00   9.3704633e+00   9.0305506e+00
   1.5410000e+01   8.0743412e+00   5.4222318e+00   9.3704630e+00   9.0305503e+00
   1.5420000e+01   8.0743409e+00   5.4222314e+00   9.3704627e+00   9.0305500e+00
   1.5430000e+01   8.0743406e+00   5.4222309e+00   9.3704625e+00   9.0305497e+00
   1.5440000e+01   8.0743403e+00   5.4222305e+00   9.3704622e+00   9.0305495e+00
   1.5450000e+01   8.0743400e+00   5.4222301e+00   9.3704619e+00   9.0305492e+00
   1.5460000e+01   8.0743397e+00   5.4222297e+00   9.3704617e+00   9.0305489e+00
   1.5470000e+01   8.0743393e+00   5.4222292e+00   9.3704614e+00   9.0305486e+00
   1.5480000e+01   8.0743390e+00   5.4222288e+00   9.3704611e+00   9.0305484e+00
   1.5490000e+01   8.0743387e+00   5.4222284e+00   9.3704609e+00   9.0305481e+00
   1.5500000e+01   8.0743384e+00   5.4222280e+00   9.3704606e+00   9.0305478e+00
   1.5510000e+01   8.0743381e+00   5.4222275e+00   9.3704603e+00   9.0305475e+00
   1.5520000e+01   8.0743378e+00   5.4222271e+00   9.3704601e+00   9.0305472e+00
   1.5530000e+01   8.0743375e+00   5.4222267e+00   9.3704598e+00   9.0305470e+00
   1.5540000e+01   8.0743372e+00   5.4222262e+00   9.3704595e+00   9.0305467e+00
   1.5550000e+01   8.0743369e+00   5.4222258e+00   9.3704593e+00   9.0305464e+00
   1.5560000e+01   8.0743366e+00   5.4222254e+00   9.3704590e+00   9.0305461e+00
   1.5570000e+01   8.0743363e+00   5.4222250e+00   9.3704587e+00   9.0305459e+00
   1.5580000e+01   8.0743360e+00   5.4222245e+00   9.3704585e+00   9.0305456e+00
   1.5590000e+01   8.0743357e+00   5.4222241e+00   9.3704582e+00   9.0305453e+00
   1.5600000e+01   8.0743354e+00   5.4222237e+00   9.3704579e+00   9.0305450e+00
   1.5610000e+01   8.0743351e+00   5.4222233e+00   9.3704577e+00   9.0305448e+00
   1.5620000e+01   8.0743348e+00   5.4222228e+00   9.3704574e+00   9.0305445e+00
   1.5630000e+01   8.0743345e+00   5.4222224e+00   9.3704571e+00   9.0305442e+00
   1.5640000e+01   8.0743341e+00   5.4222220e+00   9.3704568e+00   9.0305439e+00
   1.5650000e+01   8.0743338e+00   5.4222216e+00   9.3704566e+00   9.0305437e+00
   1.5660000e+01   8.0743335e+00   5.4222211e+00   9.3704563e+00   9.0305434e+00
   1.5670000e+01   8.0743332e+00   5.4222207e+00   9.3704560e+00   9.0305431e+00
   1.5680000e+01   8.0743329e+00   5.4222203e+00   9.3704558e+00   9.0305428e+00
   1.5690000e+01   8.0743326e+00   5.4222198e+00   9.3704555e+00   9.0305425e+00
   1.5700000e+01   8.0743323e+00   5.4222194e+00   9.3704552e+00   9.0305423e+00
   1.5710000e+01   8.0743320e+00   5.4222190e+00   9.3704550e+00   9.0305420e+00
   1.5720000e+01   8.0743317e+00   5.4222186e+00   9.3704547e+00   9.0305417e+00
   1.5730000e+01   8.0743314e+00   5.4222181e+00   9.3704544e+00   9.0305414e+00
   1.5740000e+01   8.0743311e+00   5.4222177e+00   9.3704542e+00   9.0305412e+00
   1.5750000e+01   8.0743308e+00   5.4222173e+00   9.3704539e+00   9.0305409e+00
   1.5760000e+01   8.0743305e+00   5.4222169e+00   9.3704536e+00   9.0305406e+00
   1.5770000e+01   8.0743302e+00   5.4222164e+00   9.3704534e+00   9.0305403e+00
   1.5780000e+01   8.0743299e+00   5.4222160e+00   9.3704531e+00   9.0305401e+00
   1.5790000e+01   8.0743296e+00   5.4222156e+00   9.3704528e+00   9.0305398e+00
   1.5800000e+01   8.0743292e+00   5.4222152e+00   9.3704526e+00   9.0305395e+00
   1.5810000e+01   8.0743289e+00   5.4222147e+00   9.3704523e+00   9.0305392e+00
   1.5820000e+01   8.0743286e+00   5.4222143e+00   9.3704520e+00   9.0305390e+00
   1.5830000e+01   8.0743283e+00   5.4222139e+00   9.3704518e+00   9.0305387e+00
   1.5840000e+01   8.0743280e+00   5.4222135e+00   9.3704515e+00   9.0305384e+00
   1.5850000e+01   8.0743277e+00   5.4222130e+00   9.3704512e+00   9.0305381e+00
   1.5860000e+01   8.0743274e+00   5.4222126e+00   9.3704510e+00   9.0305379e+00
   1.5870000e+01   8.0743271e+00   5.4222122e+00   9.3704507e+00   9.0305376e+00
   1.5880000e+01   8.0743268e+00   5.4222117e+00   9.3704504e+00   9.0305373e+00
   1.5890000e+01   8.0743265e+00   5.4222113e+00   9.3704502e+00   9.0305370e+00
   1.5900000e+01   8.0743262e+00   5.4222109e+00   9.3704499e+00   9.0305368e+00
   1.5910000e+01   8.0743259e+00   5.4222105e+00   9.3704496e+00   9.0305365e+00
   1.5920000e+01   8.0743256e+00   5.4222100e+00   9.3704494e+00   9.0305362e+00
   1.5930000e+01   8.0743253e+00   5.4222096e+00   9.3704491e+00   9.0305359e+00
   1.5940000e+01   8.0743250e+00   5.4222092e+00   9.3704488e+00   9.0305356e+00
   1.5950000e+01   8.0743247e+00   5.4222088e+00   9.3704486e+00   9.0305354e+00
   1.5960000e+01   8.0743244e+00   5.4222083e+00   9.3704483e+00   9.0305351e+00
   1.5970000e+01   8.0743240e+00   5.4222079e+00   9.3704480e+00   9.0305348e+00
   1.5980000e+01   8.0743237e+00   5.4222075e+00   9.3704478e+00   9.0305345e+00
   1.5990000e+01   8.0743234e+00   5.4222071e+00   9.3704475e+00   9.0305343e+00
   1.6000000e+01   8.0743231e+00   5.4222066e+00   9.3704472e+00   9.0305340e+00
   1.6010000e+01   8.0743228e+00   5.4222062e+00   9.3704470e+00   9.0305337e+00
   1.6020000e+01   8.0743225e+00   5.4222058e+00   9.3704467e+00   9.0305334e+00
   1.6030000e+01   8.0743222e+00   5.4222054e+00   9.3704464e+00   9.0305332e+00
   1.6040000e+01   8.0743219e+00   5.4222049e+00   9.3704462e+00   9.0305329e+00
   1.6050000e+01   8.0743216e+00   5.4222045e+00   9.3704459e+00   9.0305326e+00
   1.6060000e+01   8.0743213e+00   5.4222041e+00   9.3704456e+00   9.0305323e+00
   1.6070000e+01   8.0743210e+00   5.4222036e+00   9.3704454e+00   9.0305321e+00
   1.6080000e+01   8.0743207e+00   5.4222032e+00   9.3704451e+00   9.0305318e+00
   1.6090000e+01   8.0743204e+00   5.4222028e+00   9.3704448e+00   9.0305315e+00
   1.6100000e+01   8.0743201e+00   5.4222024e+00   9.3704446e+00   9.0305312e+00
   1.6110000e+01   8.0743198e+00   5.4222019e+00   9.3704443e+00   9.0305310e+00
   1.6120000e+01   8.0743195e+00   5.4222015e+00   9.3704440e+00   9.0305307e+00
   1.6130000e+01   8.0743192e+00   5.4222011e+00   9.3704438e+00   9.0305304e+00
   1.6140000e+01   8.0743189e+00   5.4222007e+00   9.3704435e+00   9.0305301e+00
   1.6150000e+01   8.0743185e+00   5.4222002e+00   9.3704432e+00   9.0305299e+00
   1.6160000e+01   8.0743182e+00   5.4221998e+00   9.3704430e+00   9.0305296e+00
   1.6170000e+01   8.0743179e+00   5.4221994e+00   9.3704427e+00   9.0305293e+00
   1.6180000e+01   8.0743176e+00   5.4221990e+00   9.3704424e+00   9.0305290e+00
   1.6190000e+01   8.0743173e+00   5.4221985e+00   9.3704421e+00   9.0305288e+00
   1.6200000e+01   8.0743170e+00   5.4221981e+00   9.3704419e+00   9.0305285e+00
   1.6210000e+01   8.0743167e+00   5.4221977e+00   9.3704416e+00   9.0305282e+00
   1.6220000e+01   8.0743164e+00   5.4221973e+00   9.3704413e+00   9.0305279e+00
   1.6230000e+01   8.0743161e+00   5.4221968e+00   9.3704411e+00   9.0305276e+00
   1.6240000e+01   8.0743158e+00   5.4221964e+00   9.3704408e+00   9.0305274e+00
   1.6250000e+01   8.0743155e+00   5.4221960e+00   9.3704405e+00   9.0305271e+00
   1.6260000e+01   8.0743152e+00   5.4221956e+00   9.3704403e+00   9.0305268e+00
   1.6270000e+01   8.0743149e+00   5.4221951e+00   9.3704400e+00   9.0305265e+00
   1.6280000e+01   8.0743146e+00   5.4221947e+00   9.3704397e+00   9.0305263e+00
   1.6290000e+01   8.0743143e+00   5.4221943e+00   9.3704395e+00   9.0305260e+00
   1.6300000e+01   8.0743140e+00   5.4221939e+00   9.3704392e+00   9.0305257e+00
   1.6310000e+01   8.0743137e+00   5.4221934e+00   9.3704389e+00   9.0305254e+00
   1.6320000e+01   8.0743134e+00   5.4221930e+00   9.3704387e+00   9.0305252e+00
   1.6330000e+01   8.0743130e+00   5.4221926e+00   9.3704384e+00   9.0305249e+00
   1.6340000e+01   8.0743127e+00   5.4221921e+00   9.3704381e+00   9.0305246e+00
   1.6350000e+01   8.0743124e+00   5.4221917e+00   9.3704379e+00   9.0305243e+00
   1.6360000e+01   8.0743121e+00   5.4221913e+00   9.3704376e+00   9.0305241e+00
   1.6370000e+01   8.0743118e+00   5.4221909e+00   9.3704373e+00   9.0305238e+00
   1.6380000e+01   8.0743115e+00   5.4221904e+00   9.3704371e+00   9.0305235e+00
   1.6390000e+01   8.0743112e+00   5.4221900e+00   9.3704368e+00   9.0305232e+00
   1.6400000e+01   8.0743109e+00   5.4221896e+00   9.3704365e+00   9.0305230e+00
   1.6410000e+01   8.0743106e+00   5.4221892e+00   9.3704363e+00   9.0305227e+00
   1.6420000e+01   8.0743103e+00   5.4221887e+00   9.3704360e+00   9.0305224e+00
   1.6430000e+01   8.0743100e+00   5.4221883e+00   9.3704357e+00   9.0305221e+00
   1.6440000e+01   8.0743097e+00   5.4221879e+00   9.3704355e+00   9.0305219e+00
   1.6450000e+01   8.0743094e+00   5.4221875e+00   9.3704352e+00   9.0305216e+00
   1.6460000e+01   8.0743091e+00   5.4221870e+00   9.3704349e+00   9.0305213e+00
   1.6470000e+01   8.0743088e+00   5.4221866e+00   9.3704347e+00   9.0305210e+00
   1.6480000e+01   8.0743085e+00   5.4221862e+00   9.3704344e+00   9.0305208e+00
   1.6490000e+01   8.0743082e+00   5.4221858e+00   9.3704341e+00   9.0305205e+00
   1.6500000e+01   8.0743079e+00   5.4221853e+00   9.3704339e+00   9.0305202e+00
   1.6510000e+01   8.0743075e+00   5.4221849e+00   9.3704336e+00   9.0305199e+00
   1.6520000e+01   8.0743072e+00   5.4221845e+00   9.3704333e+00   9.0305197e+00
   1.6530000e+01   8.0743069e+00   5.4221841e+00   9.3704331e+00   9.0305194e+00
   1.6540000e+01   8.0743066e+00   5.4221836e+00   9.3704328e+00   9.0305191e+00
   1.6550000e+01   8.0743063e+00   5.4221832e+00   9.3704325e+00   9.0305188e+00
   1.6560000e+01   8.0743060e+00   5.4221828e+00   9.3704323e+00   9.0305186e+00
   1.6570000e+01   8.0743057e+00   5.4221824e+00   9.3704320e+00   9.0305183e+00
   1.6580000e+01   8.0743054e+00   5.4221819e+00   9.3704317e+00   9.0305180e+00
   1.6590000e+01   8.0743051e+00   5.4221815e+00   9.3704315e+00   9.0305177e+00
   1.6600000e+01   8.0743048e+00   5.4221811e+00   9.3704312e+00   9.0305175e+00
   1.6610000e+01   8.0743045e+00   5.4221807e+00   9.3704309e+00   9.0305172e+00
   1.6620000e+01   8.0743042e+00   5.4221802e+00   9.3704307e+00   9.0305169e+00
   1.6630000e+01   8.0743039e+00   5.4221798e+00   9.3704304e+00   9.0305166e+00
   1.6640000e+01   8.0743036e+00   5.4221794e+00   9.3704301e+00   9.0305164e+00
   1.6650000e+01   8.0743033e+00   5.4221790e+00   9.3704299e+00   9.0305161e+00
   1.6660000e+01   8.0743030e+00   5.4221785e+00   9.3704296e+00   9.0305158e+00
   1.6670000e+01   8.0743027e+00   5.4221781e+00   9.3704293e+00   9.0305155e+00
   1.6680000e+01   8.0743024e+00   5.4221777e+00   9.3704291e+00   9.0305153e+00
   1.6690000e+01   8.0743021e+00   5.4221773e+00   9.3704288e+00   9.0305150e+00
   1.6700000e+01   8.0743017e+00   5.4221768e+00   9.3704285e+00   9.0305147e+00
   1.6710000e+01   8.0743014e+00   5.4221764e+00   9.3704283e+00   9.0305144e+00
   1.6720000e+01   8.0743011e+00   5.4221760e+00   9.3704280e+00   9.0305141e+00
   1.6730000e+01   8.0743008e+00   5.4221756e+00   9.3704277e+00   9.0305139e+00
   1.6740000e+01   8.0743005e+00   5.4221751e+00   9.3704275e+00   9.0305136e+00
   1.6750000e+01   8.0743002e+00   5.4221747e+00   9.3704272e+00   9.0305133e+00
   1.6760000e+01   8.0742999e+00   5.4221743e+00   9.3704269e+00   9.0305130e+00
   1.6770000e+01   8.0742996e+00   5.4221739e+00   9.3704267e+00   9.0305128e+00
   1.6780000e+01   8.0742993e+00   5.4221734e+00   9.3704264e+00   9.0305125e+00
   1.6790000e+01   8.0742990e+00   5.4221730e+00   9.3704261e+00   9.0305122e+00
   1.6800000e+01   8.0742987e+00   5.4221726e+00   9.3704259e+00   9.0305119e+00
   1.6810000e+01   8.0742984e+00   5.4221722e+00   9.3704256e+00   9.0305117e+00
   1.6820000e+01   8.0742981e+00   5.4221717e+00   9.3704253e+00   9.0305114e+00
   1.6830000e+01   8.0742978e+00   5.4221713e+00   9.3704251e+00   9.0305111e+00
   1.6840000e+01   8.0742975e+00   5.4221709e+00   9.3704248e+00   9.0305108e+00
   1.6850000e+01   8.0742972e+00   5.4221704e+00   9.3704245e+00   9.0305106e+00
   1.6860000e+01   8.0742969e+00   5.4221700e+00   9.3704243e+00   9.0305103e+00
   1.6870000e+01   8.0742966e+00   5.4221696e+00   9.3704240e+00   9.0305100e+00
   1.6880000e+01   8.0742963e+00   5.4221692e+00   9.3704237e+00   9.0305097e+00
   1.6890000e+01   8.0742960e+00   5.4221687e+00   9.3704235e+00   9.0305095e+00
   1.6900000e+01   8.0742956e+00   5.4221683e+00   9.3704232e+00   9.0305092e+00
   1.6910000e+01   8.0742953e+00   5.4221679e+00   9.3704229e+00   9.0305089e+00
   1.6920000e+01   8.0742950e+00   5.4221675e+00   9.3704227e+00   9.0305086e+00
   1.6930000e+01   8.0742947e+00   5.4221670e+00   9.3704224e+00   9.0305084e+00
   1.6940000e+01   8.0742944e+00   5.4221666e+00   9.3704221e+00   9.0305081e+00
   1.6950000e+01   8.0742941e+00   5.4221662e+00   9.3704219e+00   9.0305078e+00
   1.6960000e+01   8.0742938e+00   5.4221658e+00   9.3704216e+00   9.0305075e+00
   1.6970000e+01   8.0742935e+00   5.4221653e+00   9.3704213e+00   9.0305073e+00
   1.6980000e+01   8.0742932e+00   5.4221649e+00   9.3704211e+00   9.0305070e+00
   1.6990000e+01   8.0742929e+00   5.4221645e+00   9.3704208e+00   9.0305067e+00
   1.7000000e+01   8.0742926e+00   5.4221641e+00   9.3704205e+00   9.0305064e+00
   1.7010000e+01   8.0742923e+00   5.4221636e+00   9.3704203e+00   9.0305062e+00
   1.7020000e+01   8.0742920e+00   5.4221632e+00   9.3704200e+00   9.0305059e+00
   1.7030000e+01   8.0742917e+00   5.4221628e+00   9.3704197e+00   9.0305056e+00
   1.7040000e+01   8.0742914e+00   5.4221624e+00   9.3704195e+00   9.0305053e+00
   1.7050000e+01   8.0742911e+00   5.4221619e+00   9.3704192e+00   9.0305051e+00
   1.7060000e+01   8.0742908e+00   5.4221615e+00   9.3704189e+00   9.0305048e+00
   1.7070000e+01   8.0742905e+00   5.4221611e+00   9.3704187e+00   9.0305045e+00
   1.7080000e+01   8.0742902e+00   5.4221607e+00   9.3704184e+00   9.0305042e+00
   1.7090000e+01   8.0742899e+00   5.4221602e+00   9.3704181e+00   9.0305040e+00
   1.7100000e+01   8.0742896e+00   5.4221598e+00   9.3704179e+00   9.0305037e+00
   1.7110000e+01   8.0742892e+00   5.4221594e+00   9.3704176e+00   9.0305034e+00
   1.7120000e+01   8.0742889e+00   5.4221590e+00   9.3704173e+00   9.0305031e+00
   1.7130000e+01   8.0742886e+00   5.4221586e+00   9.3704171e+00   9.0305029e+00
   1.7140000e+01   8.0742883e+00   5.4221581e+00   9.3704168e+00   9.0305026e+00
   1.7150000e+01   8.0742880e+00   5.4221577e+00   9.3704165e+00   9.0305023e+00
   1.7160000e+01   8.0742877e+00   5.4221573e+00   9.3704163e+00   9.0305020e+00
   1.7170000e+01   8.0742874e+00   5.4221569e+00   9.3704160e+00   9.0305018e+00
   1.7180000e+01   8.0742871e+00   5.4221564e+00   9.3704157e+00   9.0305015e+00
   1.7190000e+01   8.0742868e+00   5.4221560e+00   9.3704155e+00   9.0305012e+00
   1.7200000e+01   8.0742865e+00   5.4221556e+00   9.3704152e+00   9.0305009e+00
   1.7210000e+01   8.0742862e+00   5.4221552e+00   9.3704149e+00   9.0305007e+00
   1.7220000e+01   8.0742859e+00   5.4221547e+00   9.3704147e+00   9.0305004e+00
   1.7230000e+01   8.0742856e+00   5.4221543e+00   9.3704144e+00   9.0305001e+00
   1.7240000e+01   8.0742853e+00   5.4221539e+00   9.3704141e+00   9.0304998e+00
   1.7250000e+01   8.0742850e+00   5.4221535e+00   9.3704139e+00   9.0304996e+00
   1.7260000e+01   8.0742847e+00   5.4221530e+00   9.3704136e+00   9.0304993e+00
   1.7270000e+01   8.0742844e+00   5.4221526e+00   9.3704134e+00   9.0304990e+00
   1.7280000e+01   8.0742841e+00   5.4221522e+00   9.3704131e+00   9.0304987e+00
   1.7290000e+01   8.0742838e+00   5.4221518e+00   9.3704128e+00   9.0304985e+00
   1.7300000e+01   8.0742835e+00   5.4221513e+00   9.3704126e+00   9.0304982e+00
   1.7310000e+01   8.0742832e+00   5.4221509e+00   9.3704123e+00   9.0304979e+00
   1.7320000e+01   8.0742828e+00   5.4221505e+00   9.3704120e+00   9.0304976e+00
   1.7330000e+01   8.0742825e+00   5.4221501e+00   9.3704118e+00   9.0304974e+00
   1.7340000e+01   8.0742822e+00   5.4221496e+00   9.3704115e+00   9.0304971e+00
   1.7350000e+01   8.0742819e+00   5.4221492e+00   9.3704112e+00   9.0304968e+00
   1.7360000e+01   8.0742816e+00   5.4221488e+00   9.3704110e+00   9.0304965e+00
   1.7370000e+01   8.0742813e+00   5.4221484e+00   9.3704107e+00   9.0304963e+00
   1.7380000e+01   8.0742810e+00   5.4221479e+00   9.3704104e+00   9.0304960e+00
   1.7390000e+01   8.0742807e+00   5.4221475e+00   9.3704102e+00   9.0304957e+00
   1.7400000e+01   8.0742804e+00   5.4221471e+00   9.3704099e+00   9.0304954e+00
   1.7410000e+01   8.0742801e+00   5.4221467e+00   9.3704096e+00   9.0304952e+00
   1.7420000e+01   8.0742798e+00   5.4221462e+00   9.3704094e+00   9.0304949e+00
   1.7430000e+01   8.0742795e+00   5.4221458e+00   9.3704091e+00   9.0304946e+00
   1.7440000e+01   8.0742792e+00   5.4221454e+00   9.3704088e+00   9.0304943e+00
   1.7450000e+01   8.0742789e+00   5.4221450e+00   9.3704086e+00   9.0304941e+00
   1.7460000e+01   8.0742786e+00   5.4221445e+00   9.3704083e+00   9.0304938e+00
   1.7470000e+01   8.0742783e+00   5.4221441e+00   9.3704080e+00   9.0304935e+00
   1.7480000e+01   8.0742780e+00   5.4221437e+00   9.3704078e+00   9.0304932e+00
   1.7490000e+01   8.0742777e+00   5.4221433e+00   9.3704075e+00   9.0304930e+00
   1.7500000e+01   8.0742774e+00   5.4221428e+00   9.3704072e+00   9.0304927e+00
   1.7510000e+01   8.0742771e+00   5.4221424e+00   9.3704070e+00   9.0304924e+00
   1.7520000e+01   8.0742768e+00   5.4221420e+00   9.3704067e+00   9.0304921e+00
   1.7530000e+01   8.0742765e+00   5.4221416e+00   9.3704064e+00   9.0304919e+00
   1.7540000e+01   8.0742761e+00   5.4221411e+00   9.3704062e+00   9.0304916e+00
   1.7550000e+01   8.0742758e+00   5.4221407e+00   9.3704059e+00   9.0304913e+00
   1.7560000e+01   8.0742755e+00   5.4221403e+00   9.3704056e+00   9.0304911e+00
   1.7570000e+01   8.0742752e+00   5.4221399e+00   9.3704054e+00   9.0304908e+00
   1.7580000e+01   8.0742749e+00   5.4221394e+00   9.3704051e+00   9.0304905e+00
   1.7590000e+01   8.0742746e+00   5.4221390e+00   9.3704048e+00   9.0304902e+00
   1.7600000e+01   8.0742743e+00   5.4221386e+00   9.3704046e+00   9.0304900e+00
   1.7610000e+01   8.0742740e+00   5.4221382e+00   9.3704043e+00   9.0304897e+00
   1.7620000e+01   8.0742737e+00   5.4221377e+00   9.3704040e+00   9.0304894e+00
   1.7630000e+01   8.0742734e+00   5.4221373e+00   9.3704038e+00   9.0304891e+00
   1.7640000e+01   8.0742731e+00   5.4221369e+00   9.3704035e+00   9.0304889e+00
   1.7650000e+01   8.0742728e+00   5.4221365e+00   9.3704032e+00   9.0304886e+00
   1.7660000e+01   8.0742725e+00   5.4221361e+00   9.3704030e+00   9.0304883e+00
   1.7670000e+01   8.0742722e+00   5.4221356e+00   9.3704027e+00   9.0304880e+00
   1.7680000e+01   8.0742719e+00   5.4221352e+00   9.3704024e+00   9.0304878e+00
   1.7690000e+01   8.0742716e+00   5.4221348e+00   9.3704022e+00   9.0304875e+00
   1.7700000e+01   8.0742713e+00   5.4221344e+00   9.3704019e+00   9.0304872e+00
   1.7710000e+01   8.0742710e+00   5.4221339e+00   9.3704016e+00   9.0304869e+00
   1.7720000e+01   8.0742707e+00   5.4221335e+00   9.3704014e+00   9.0304867e+00
   1.7730000e+01   8.0742704e+00   5.4221331e+00   9.3704011e+00   9.0304864e+00
   1.7740000e+01   8.0742701e+00   5.4221327e+00   9.3704008e+00   9.0304861e+00
   1.7750000e+01   8.0742698e+00   5.4221322e+00   9.3704006e+00   9.0304858e+00
   1.7760000e+01   8.0742695e+00   5.4221318e+00   9.3704003e+00   9.0304856e+00
   1.7770000e+01   8.0742691e+00   5.4221314e+00   9.3704000e+00   9.0304853e+00
   1.7780000e+01   8.0742688e+00   5.4221310e+00   9.3703998e+00   9.0304850e+00
   1.7790000e+01   8.0742685e+00   5.4221305e+00   9.3703995e+00   9.0304847e+00
   1.7800000e+01   8.0742682e+00   5.4221301e+00   9.3703993e+00   9.0304845e+00
   1.7810000e+01   8.0742679e+00   5.4221297e+00   9.3703990e+00   9.0304842e+00
   1.7820000e+01   8.0742676e+00   5.4221293e+00   9.3703987e+00   9.0304839e+00
   1.7830000e+01   8.0742673e+00   5.4221288e+00   9.3703985e+00   9.0304836e+00
   1.7840000e+01   8.0742670e+00   5.4221284e+00   9.3703982e+00   9.0304834e+00
   1.7850000e+01   8.0742667e+00   5.4221280e+00   9.3703979e+00   9.0304831e+00
   1.7860000e+01   8.0742664e+00   5.4221276e+00   9.3703977e+00   9.0304828e+00
   1.7870000e+01   8.0742661e+00   5.4221271e+00   9.3703974e+00   9.0304825e+00
   1.7880000e+01   8.0742658e+00   5.4221267e+00   9.3703971e+00   9.0304823e+00
   1.7890000e+01   8.0742655e+00   5.4221263e+00   9.3703969e+00   9.0304820e+00
   1.7900000e+01   8.0742652e+00   5.4221259e+00   9.3703966e+00   9.0304817e+00
   1.7910000e+01   8.0742649e+00   5.4221255e+00   9.3703963e+00   9.0304814e+00
   1.7920000e+01   8.0742646e+00   5.4221250e+00   9.3703961e+00   9.0304812e+00
   1.7930000e+01   8.0742643e+00   5.4221246e+00   9.3703958e+00   9.0304809e+00
   1.7940000e+01   8.0742640e+00   5.4221242e+00   9.3703955e+00   9.0304806e+00
   1.7950000e+01   8.0742637e+00   5.4221238e+00   9.3703953e+00   9.0304803e+00
   1.7960000e+01   8.0742634e+00   5.4221233e+00   9.3703950e+00   9.0304801e+00
   1.7970000e+01   8.0742631e+00   5.4221229e+00   9.3703947e+00   9.0304798e+00
   1.7980000e+01   8.0742628e+00   5.4221225e+00   9.3703945e+00   9.0304795e+00
   1.7990000e+01   8.0742625e+00   5.4221221e+00   9.3703942e+00   9.0304792e+00
   1.8000000e+01   8.0742622e+00   5.4221216e+00   9.3703939e+00   9.0304790e+00
   1.8010000e+01   8.0742619e+00   5.4221212e+00   9.3703937e+00   9.0304787e+00
   1.8020000e+01   8.0742615e+00   5.4221208e+00   9.3703934e+00   9.0304784e+00
   1.8030000e+01   8.0742612e+00   5.4221204e+00   9.3703931e+00   9.0304782e+00
   1.8040000e+01   8.0742609e+00   5.4221199e+00   9.3703929e+00   9.0304779e+00
   1.8050000e+01   8.0742606e+00   5.4221195e+00   9.3703926e+00   9.0304776e+00
   1.8060000e+01   8.0742603e+00   5.4221191e+00   9.3703923e+00   9.0304773e+00
   1.8070000e+01   8.0742600e+00   5.4221187e+00   9.3703921e+00   9.0304771e+00
   1.8080000e+01   8.0742597e+00   5.4221182e+00   9.3703918e+00   9.0304768e+00
   1.8090000e+01   8.0742594e+00   5.4221178e+00   9.3703915e+00   9.0304765e+00
   1.8100000e+01   8.0742591e+00   5.4221174e+00   9.3703913e+00   9.0304762e+00
   1.8110000e+01   8.0742588e+00   5.4221170e+00   9.3703910e+00   9.0304760e+00
   1.8120000e+01   8.0742585e+00   5.4221166e+00   9.3703908e+00   9.0304757e+00
   1.8130000e+01   8.0742582e+00   5.4221161e+00   9.3703905e+00   9.0304754e+00
   1.8140000e+01   8.0742579e+00   5.4221157e+00   9.3703902e+00   9.0304751e+00
   1.8150000e+01   8.0742576e+00   5.4221153e+00   9.3703900e+00   9.0304749e+00
   1.8160000e+01   8.0742573e+00   5.4221149e+00   9.3703897e+00   9.0304746e+00
   1.8170000e+01   8.0742570e+00   5.4221144e+00   9.3703894e+00   9.0304743e+00
   1.8180000e+01   8.0742567e+00   5.4221140e+00   9.3703892e+00   9.0304740e+00
   1.8190000e+01   8.0742564e+00   5.4221136e+00   9.3703889e+00   9.0304738e+00
   1.8200000e+01   8.0742561e+00   5.4221132e+00   9.3703886e+00   9.0304735e+00
   1.8210000e+01   8.0742558e+00   5.4221127e+00   9.3703884e+00   9.0304732e+00
   1.8220000e+01   8.0742555e+00   5.4221123e+00   9.3703881e+00   9.0304729e+00
   1.8230000e+01   8.0742552e+00   5.4221119e+00   9.3703878e+00   9.0304727e+00
   1.8240000e+01   8.0742549e+00   5.4221115e+00   9.3703876e+00   9.0304724e+00
   1.8250000e+01   8.0742546e+00   5.4221110e+00   9.3703873e+00   9.0304721e+00
   1.8260000e+01   8.0742543e+00   5.4221106e+00   9.3703870e+00   9.0304718e+00
   1.8270000e+01   8.0742539e+00   5.4221102e+00   9.3703868e+00   9.0304716e+00
   1.8280000e+01   8.0742536e+00   5.4221098e+00   9.3703865e+00   9.0304713e+00
   1.8290000e+01   8.0742533e+00   5.4221094e+00   9.3703862e+00   9.0304710e+00
   1.8300000e+01   8.0742530e+00   5.4221089e+00   9.3703860e+00   9.0304707e+00
   1.8310000e+01   8.0742527e+00   5.4221085e+00   9.3703857e+00   9.0304705e+00
   1.8320000e+01   8.0742524e+00   5.4221081e+00   9.3703854e+00   9.0304702e+00
   1.8330000e+01   8.0742521e+00   5.4221077e+00   9.3703852e+00   9.0304699e+00
   1.8340000e+01   8.0742518e+00   5.4221072e+00   9.3703849e+00   9.0304697e+00
   1.8350000e+01   8.0742515e+00   5.4221068e+00   9.3703846e+00   9.0304694e+00
   1.8360000e+01   8.0742512e+00   5.4221064e+00   9.3703844e+00   9.0304691e+00
   1.8370000e+01   8.0742509e+00   5.4221060e+00   9.3703841e+00   9.0304688e+00
   1.8380000e+01   8.0742506e+00   5.4221055e+00   9.3703838e+00   9.0304686e+00
   1.8390000e+01   8.0742503e+00   5.4221051e+00   9.3703836e+00   9.0304683e+00
   1.8400000e+01   8.0742500e+00   5.4221047e+00   9.3703833e+00   9.0304680e+00
   1.8410000e+01   8.0742497e+00   5.4221043e+00   9.3703831e+00   9.0304677e+00
   1.8420000e+01   8.0742494e+00   5.4221039e+00   9.3703828e+00   9.0304675e+00
   1.8430000e+01   8.0742491e+00   5.4221034e+00   9.3703825e+00   9.0304672e+00
   1.8440000e+01   8.0742488e+00   5.4221030e+00   9.3703823e+00   9.0304669e+00
   1.8450000e+01   8.0742485e+00   5.4221026e+00   9.3703820e+00   9.0304666e+00
   1.8460000e+01   8.0742482e+00   5.4221022e+00   9.3703817e+00   9.0304664e+00
   1.8470000e+01   8.0742479e+00   5.4221017e+00   9.3703815e+00   9.0304661e+00
   1.8480000e+01   8.0742476e+00   5.4221013e+00   9.3703812e+00   9.0304658e+00
   1.8490000e+01   8.0742473e+00   5.4221009e+00   9.3703809e+00   9.0304655e+00
   1.8500000e+01   8.0742470e+00   5.4221005e+00   9.3703807e+00   9.0304653e+00
   1.8510000e+01   8.0742467e+00   5.4221000e+00   9.3703804e+00   9.0304650e+00
   1.8520000e+01   8.0742464e+00   5.4220996e+00   9.3703801e+00   9.0304647e+00
   1.8530000e+01   8.0742461e+00   5.4220992e+00   9.3703799e+00   9.0304644e+00
   1.8540000e+01   8.0742458e+00   5.4220988e+00   9.3703796e+00   9.0304642e+00
   1.8550000e+01   8.0742454e+00   5.4220984e+00   9.3703793e+00   9.0304639e+00
   1.8560000e+01   8.0742451e+00   5.4220979e+00   9.3703791e+00   9.0304636e+00
   1.8570000e+01   8.0742448e+00   5.4220975e+00   9.3703788e+00   9.0304634e+00
   1.8580000e+01   8.0742445e+00   5.4220971e+00   9.3703785e+00   9.0304631e+00
   1.8590000e+01   8.0742442e+00   5.4220967e+00   9.3703783e+00   9.0304628e+00
   1.8600000e+01   8.0742439e+00   5.4220962e+00   9.3703780e+00   9.0304625e+00
   1.8610000e+01   8.0742436e+00   5.4220958e+00   9.3703777e+00   9.0304623e+00
   1.8620000e+01   8.0742433e+00   5.4220954e+00   9.3703775e+00   9.0304620e+00
   1.8630000e+01   8.0742430e+00   5.4220950e+00   9.3703772e+00   9.0304617e+00
   1.8640000e+01   8.0742427e+00   5.4220945e+00   9.3703770e+00   9.0304614e+00
   1.8650000e+01   8.0742424e+00   5.4220941e+00   9.3703767e+00   9.0304612e+00
   1.8660000e+01   8.0742421e+00   5.4220937e+00   9.3703764e+00   9.0304609e+00
   1.8670000e+01   8.0742418e+00   5.4220933e+00   9.3703762e+00   9.0304606e+00
   1.8680000e+01   8.0742415e+00   5.4220929e+00   9.3703759e+00   9.0304603e+00
   1.8690000e+01   8.0742412e+00   5.4220924e+00   9.3703756e+00   9.0304601e+00
   1.8700000e+01   8.0742409e+00   5.4220920e+00   9.3703754e+00   9.0304598e+00
   1.8710000e+01   8.0742406e+00   5.4220916e+00   9.3703751e+00   9.0304595e+00
   1.8720000e+01   8.0742403e+00   5.4220912e+00   9.3703748e+00   9.0304592e+00
   1.8730000e+01   8.0742400e+00   5.4220907e+00   9.3703746e+00   9.0304590e+00
   1.8740000e+01   8.0742397e+00   5.4220903e+00   9.3703743e+00   9.0304587e+00
   1.8750000e+01   8.0742394e+00   5.4220899e+00   9.3703740e+00   9.0304584e+00
   1.8760000e+01   8.0742391e+00   5.4220895e+00   9.3703738e+00   9.0304582e+00
   1.8770000e+01   8.0742388e+00   5.4220890e+00   9.3703735e+00   9.0304579e+00
   1.8780000e+01   8.0742385e+00   5.4220886e+00   9.3703732e+00   9.0304576e+00
   1.8790000e+01   8.0742382e+00   5.4220882e+00   9.3703730e+00   9.0304573e+00
   1.8800000e+01   8.0742379e+00   5.4220878e+00   9.3703727e+00   9.0304571e+00
   1.8810000e+01   8.0742376e+00   5.4220874e+00   9.3703724e+00   9.0304568e+00
   1.8820000e+01   8.0742373e+00   5.4220869e+00   9.3703722e+00   9.0304565e+00
   1.8830000e+01   8.0742370e+00   5.4220865e+00   9.3703719e+00   9.0304562e+00
   1.8840000e+01   8.0742367e+00   5.4220861e+00   9.3703717e+00   9.0304560e+00
   1.8850000e+01   8.0742363e+00   5.4220857e+00   9.3703714e+00   9.0304557e+00
   1.8860000e+01   8.0742360e+00   5.4220852e+00   9.3703711e+00   9.0304554e+00
   1.8870000e+01   8.0742357e+00   5.4220848e+00   9.3703709e+00   9.0304551e+00
   1.8880000e+01   8.0742354e+00   5.4220844e+00   9.3703706e+00   9.0304549e+00
   1.8890000e+01   8.0742351e+00   5.4220840e+00   9.3703703e+00   9.0304546e+00
   1.8900000e+01   8.0742348e+00   5.4220835e+00   9.3703701e+00   9.0304543e+00
   1.8910000e+01   8.0742345e+00   5.4220831e+00   9.3703698e+00   9.0304540e+00
   1.8920000e+01   8.0742342e+00   5.4220827e+00   9.3703695e+00   9.0304538e+00
   1.8930000e+01   8.0742339e+00   5.4220823e+00   9.3703693e+00   9.0304535e+00
   1.8940000e+01   8.0742336e+00   5.4220819e+00   9.3703690e+00   9.0304532e+00
   1.8950000e+01   8.0742333e+00   5.4220814e+00   9.3703687e+00   9.0304530e+00
   1.8960000e+01   8.0742330e+00   5.4220810e+00   9.3703685e+00   9.0304527e+00
   1.8970000e+01   8.0742327e+00   5.4220806e+00   9.3703682e+00   9.0304524e+00
   1.8980000e+01   8.0742324e+00   5.4220802e+00   9.3703679e+00   9.0304521e+00
   1.8990000e+01   8.0742321e+00   5.4220797e+00   9.3703677e+00   9.0304519e+00
   1.9000000e+01   8.0742318e+00   5.4220793e+00   9.3703674e+00   9.0304516e+00
   1.9010000e+01   8.0742315e+00   5.4220789e+00   9.3703671e+00   9.0304513e+00
   1.9020000e+01   8.0742312e+00   5.4220785e+00   9.3703669e+00   9.0304510e+00
   1.9030000e+01   8.0742309e+00   5.4220781e+00   9.3703666e+00   9.0304508e+00
   1.9040000e+01   8.0742306e+00   5.4220776e+00   9.3703664e+00   9.0304505e+00
   1.9050000e+01   8.0742303e+00   5.4220772e+00   9.3703661e+00   9.0304502e+00
   1.9060000e+01   8.0742300e+00   5.4220768e+00   9.3703658e+00   9.0304499e+00
   1.9070000e+01   8.0742297e+00   5.4220764e+00   9.3703656e+00   9.0304497e+00
   1.9080000e+01   8.0742294e+00   5.4220759e+00   9.3703653e+00   9.0304494e+00
   1.9090000e+01   8.0742291e+00   5.4220755e+00   9.3703650e+00   9.0304491e+00
   1.9100000e+01   8.0742288e+00   5.4220751e+00   9.3703648e+00   9.0304489e+00
   1.9110000e+01   8.0742285e+00   5.4220747e+00   9.3703645e+00   9.0304486e+00
   1.9120000e+01   8.0742282e+00   5.4220743e+00   9.3703642e+00   9.0304483e+00
   1.9130000e+01   8.0742279e+00   5.4220738e+00   9.3703640e+00   9.0304480e+00
   1.9140000e+01   8.0742276e+00   5.4220734e+00   9.3703637e+00   9.0304478e+00
   1.9150000e+01   8.0742273e+00   5.4220730e+00   9.3703634e+00   9.0304475e+00
   1.9160000e+01   8.0742270e+00   5.4220726e+00   9.3703632e+00   9.0304472e+00
   1.9170000e+01   8.0742266e+00   5.4220721e+00   9.3703629e+00   9.0304469e+00
   1.9180000e+01   8.0742263e+00   5.4220717e+00   9.3703626e+00   9.0304467e+00
   1.9190000e+01   8.0742260e+00   5.4220713e+00   9.3703624e+00   9.0304464e+00
   1.9200000e+01   8.0742257e+00   5.4220709e+00   9.3703621e+00   9.0304461e+00
   1.9210000e+01   8.0742254e+00   5.4220705e+00   9.3703619e+00   9.0304458e+00
   1.9220000e+01   8.0742251e+00   5.4220700e+00   9.3703616e+00   9.0304456e+00
   1.9230000e+01   8.0742248e+00   5.4220696e+00   9.3703613e+00   9.0304453e+00
   1.9240000e+01   8.0742245e+00   5.4220692e+00   9.3703611e+00   9.0304450e+00
   1.9250000e+01   8.0742242e+00   5.4220688e+00   9.3703608e+00   9.0304448e+00
   1.9260000e+01   8.0742239e+00   5.4220683e+00   9.3703605e+00   9.0304445e+00
   1.9270000e+01   8.0742236e+00   5.4220679e+00   9.3703603e+00   9.0304442e+00
   1.9280000e+01   8.0742233e+00   5.4220675e+00   9.3703600e+00   9.0304439e+00
   1.9290000e+01   8.0742230e+00   5.4220671e+00   9.3703597e+00   9.0304437e+00
   1.9300000e+01   8.0742227e+00   5.4220667e+00   9.3703595e+00   9.0304434e+00
   1.9310000e+01   8.0742224e+00   5.4220662e+00   9.3703592e+00   9.0304431e+00
   1.9320000e+01   8.0742221e+00   5.4220658e+00   9.3703589e+00   9.0304428e+00
   1.9330000e+01   8.0742218e+00   5.4220654e+00   9.3703587e+00   9.0304426e+00
   1.9340000e+01   8.0742215e+00   5.4220650e+00   9.3703584e+00   9.0304423e+00
   1.9350000e+01   8.0742212e+00   5.4220645e+00   9.3703581e+00   9.0304420e+00
   1.9360000e+01   8.0742209e+00   5.4220641e+00   9.3703579e+00   9.0304417e+00
   1.9370000e+01   8.0742206e+00   5.4220637e+00   9.3703576e+00   9.0304415e+00
   1.9380000e+01   8.0742203e+00   5.4220633e+00   9.3703574e+00   9.0304412e+00
   1.9390000e+01   8.0742200e+00   5.4220629e+00   9.3703571e+00   9.0304409e+00
   1.9400000e+01   8.0742197e+00   5.4220624e+00   9.3703568e+00   9.0304407e+00
   1.9410000e+01   8.0742194e+00   5.4220620e+00   9.3703566e+00   9.0304404e+00
   1.9420000e+01   8.0742191e+00   5.4220616e+00   9.3703563e+00   9.0304401e+00
   1.9430000e+01   8.0742188e+00   5.4220612e+00   9.3703560e+00   9.0304398e+00
   1.9440000e+01   8.0742185e+00   5.4220607e+00   9.3703558e+00   9.0304396e+00
   1.9450000e+01   8.0742182e+00   5.4220603e+00   9.3703555e+00   9.0304393e+00
   1.9460000e+01   8.0742179e+00   5.4220599e+00   9.3703552e+00   9.0304390e+00
   1.9470000e+01   8.0742176e+00   5.4220595e+00   9.3703550e+00   9.0304387e+00
   1.9480000e+01   8.0742173e+00   5.4220591e+00   9.3703547e+00   9.0304385e+00
   1.9490000e+01   8.0742170e+00   5.4220586e+00   9.3703544e+00   9.0304382e+00
   1.9500000e+01   8.0742167e+00   5.4220582e+00   9.3703542e+00   9.0304379e+00
   1.9510000e+01   8.0742164e+00   5.4220578e+00   9.3703539e+00   9.0304376e+00
   1.9520000e+01   8.0742160e+00   5.4220574e+00   9.3703536e+00   9.0304374e+00
   1.9530000e+01   8.0742157e+00   5.4220569e+00   9.3703534e+00   9.0304371e+00
   1.9540000e+01   8.0742154e+00   5.4220565e+00   9.3703531e+00   9.0304368e+00
   1.9550000e+01   8.0742151e+00   5.4220561e+00   9.3703529e+00   9.0304366e+00
   1.9560000e+01   8.0742148e+00   5.4220557e+00   9.3703526e+00   9.0304363e+00
   1.9570000e+01   8.0742145e+00   5.4220553e+00   9.3703523e+00   9.0304360e+00
   1.9580000e+01   8.0742142e+00   5.4220548e+00   9.3703521e+00   9.0304357e+00
   1.9590000e+01   8.0742139e+00   5.4220544e+00   9.3703518e+00   9.0304355e+00
   1.9600000e+01   8.0742136e+00   5.4220540e+00   9.3703515e+00   9.0304352e+00
   1.9610000e+01   8.0742133e+00   5.4220536e+00   9.3703513e+00   9.0304349e+00
   1.9620000e+01   8.0742130e+00   5.4220531e+00   9.3703510e+00   9.0304346e+00
   1.9630000e+01   8.0742127e+00   5.4220527e+00   9.3703507e+00   9.0304344e+00
   1.9640000e+01   8.0742124e+00   5.4220523e+00   9.3703505e+00   9.0304341e+00
   1.9650000e+01   8.0742121e+00   5.4220519e+00   9.3703502e+00   9.0304338e+00
   1.9660000e+01   8.0742118e+00   5.4220515e+00   9.3703499e+00   9.0304336e+00
   1.9670000e+01   8.0742115e+00   5.4220510e+00   9.3703497e+00   9.0304333e+00
   1.9680000e+01   8.0742112e+00   5.4220506e+00   9.3703494e+00   9.0304330e+00
   1.9690000e+01   8.0742109e+00   5.4220502e+00   9.3703492e+00   9.0304327e+00
   1.9700000e+01   8.0742106e+00   5.4220498e+00   9.3703489e+00   9.0304325e+00
   1.9710000e+01   8.0742103e+00   5.4220494e+00   9.3703486e+00   9.0304322e+00
   1.9720000e+01   8.0742100e+00   5.4220489e+00   9.3703484e+00   9.0304319e+00
   1.9730000e+01   8.0742097e+00   5.4220485e+00   9.3703481e+00   9.0304316e+00
   1.9740000e+01   8.0742094e+00   5.4220481e+00   9.3703478e+00   9.0304314e+00
   1.9750000e+01   8.0742091e+00   5.4220477e+00   9.3703476e+00   9.0304311e+00
   1.9760000e+01   8.0742088e+00   5.4220472e+00   9.3703473e+00   9.0304308e+00
   1.9770000e+01   8.0742085e+00   5.4220468e+00   9.3703470e+00   9.0304306e+00
   1.9780000e+01   8.0742082e+00   5.4220464e+00   9.3703468e+00   9.0304303e+00
   1.9790000e+01   8.0742079e+00   5.4220460e+00   9.3703465e+00   9.0304300e+00
   1.9800000e+01   8.0742076e+00   5.4220456e+00   9.3703462e+00   9.0304297e+00
   1.9810000e+01   8.0742073e+00   5.4220451e+00   9.3703460e+00   9.0304295e+00
   1.9820000e+01   8.0742070e+00   5.4220447e+00   9.3703457e+00   9.0304292e+00
   1.9830000e+01   8.0742067e+00   5.4220443e+00   9.3703455e+00   9.0304289e+00
   1.9840000e+01   8.0742064e+00   5.4220439e+00   9.3703452e+00   9.0304286e+00
   1.9850000e+01   8.0742061e+00   5.4220435e+00   9.3703449e+00   9.0304284e+00
   1.9860000e+01   8.0742058e+00   5.4220430e+00   9.3703447e+00   9.0304281e+00
   1.9870000e+01   8.0742055e+00   5.4220426e+00   9.3703444e+00   9.0304278e+00
   1.9880000e+01   8.0742052e+00   5.4220422e+00   9.3703441e+00   9.0304276e+00
   1.9890000e+01   8.0742049e+00   5.4220418e+00   9.3703439e+00   9.0304273e+00
   1.9900000e+01   8.0742046e+00   5.4220413e+00   9.3703436e+00   9.0304270e+00
   1.9910000e+01   8.0742043e+00   5.4220409e+00   9.3703433e+00   9.0304267e+00
   1.9920000e+01   8.0742040e+00   5.4220405e+00   9.3703431e+00   9.0304265e+00
   1.9930000e+01   8.0742036e+00   5.4220401e+00   9.3703428e+00   9.0304262e+00
   1.9940000e+01   8.0742033e+00   5.4220397e+00   9.3703425e+00   9.0304259e+00
   1.9950000e+01   8.0742030e+00   5.4220392e+00   9.3703423e+00   9.0304256e+00
   1.9960000e+01   8.0742027e+00   5.4220388e+00   9.3703420e+00   9.0304254e+00
   1.9970000e+01   8.0742024e+00   5.4220384e+00   9.3703418e+00   9.0304251e+00
   1.9980000e+01   8.0742021e+00   5.4220380e+00   9.3703415e+00   9.0304248e+00
   1.9990000e+01   8.0742018e+00   5.4220376e+00   9.3703412e+00   9.0304246e+00
   2.0000000e+01   8.0742015e+00   5.4220371e+00   9.3703410e+00   9.0304243e+00


==> data/didTildeData.dat <==
   0.0000000e+00   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   5.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   6.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   7.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   8.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   9.0000000e-02   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.0000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.1000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.2000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.3000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.4000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.5000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.6000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.7000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.8000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   1.9000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.0000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.1000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.2000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.3000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.4000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.5000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.6000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.7000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.8000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   2.9000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.0000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.1000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.2000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.3000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.4000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.5000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.6000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.7000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.8000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   3.9000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.0000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.1000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.2000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.3000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.4000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.5000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.6000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.7000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.8000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   4.9000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   5.0000000e-01   8.0213668e+00   5.3656322e+00   9.3332531e+00   8.9868737e+00
   5.1000000e-01   8.0134925e+00   5.3601838e+00   9.3252184e+00   8.9780330e+00
   5.2000000e-01   7.9975421e+00   5.3489073e+00   9.3090177e+00   8.9602489e+00
   5.3000000e-01   7.9733491e+00   5.3314671e+00   9.2845397e+00   8.9334501e+00
   5.4000000e-01   7.9407850e+00   5.3075782e+00   9.2516960e+00   8.8975979e+00
   5.5000000e-01   7.8997619e+00   5.2770103e+00   9.2104243e+00   8.8526883e+00
   5.6000000e-01   7.8502351e+00   5.2395913e+00   9.1606908e+00   8.7987534e+00
   5.7000000e-01   7.7922049e+00   5.1952106e+00   9.1024931e+00   8.7358629e+00
   5.8000000e-01   7.7257174e+00   5.1438200e+00   9.0358620e+00   8.6641245e+00
   5.9000000e-01   7.6508658e+00   5.0854350e+00   8.9608639e+00   8.5836850e+00
   6.0000000e-01   7.5677900e+00   5.0201335e+00   8.8776020e+00   8.4947302e+00
   6.1000000e-01   7.4766769e+00   4.9480549e+00   8.7862175e+00   8.3974847e+00
   6.2000000e-01   7.3777588e+00   4.8693975e+00   8.6868901e+00   8.2922114e+00
   6.3000000e-01   7.2713120e+00   4.7844156e+00   8.5798380e+00   8.1792101e+00
   6.4000000e-01   7.1576550e+00   4.6934147e+00   8.4653176e+00   8.0588165e+00
   6.5000000e-01   7.0371456e+00   4.5967477e+00   8.3436220e+00   7.9313993e+00
   6.6000000e-01   6.9101777e+00   4.4948094e+00   8.2150799e+00   7.7973586e+00
   6.7000000e-01   6.7771782e+00   4.3880305e+00   8.0800532e+00   7.6571228e+00
   6.8000000e-01   6.6386027e+00   4.2768723e+00   7.9389348e+00   7.5111453e+00
   6.9000000e-01   6.4949316e+00   4.1618200e+00   7.7921451e+00   7.3599014e+00
   7.0000000e-01   6.3466655e+00   4.0433772e+00   7.6401291e+00   7.2038842e+00
   7.1000000e-01   6.1943209e+00   3.9220589e+00   7.4833526e+00   7.0436013e+00
   7.2000000e-01   6.0384254e+00   3.7983866e+00   7.3222984e+00   6.8795701e+00
   7.3000000e-01   5.8795131e+00   3.6728815e+00   7.1574620e+00   6.7123143e+00
   7.4000000e-01   5.7181200e+00   3.5460596e+00   6.9893480e+00   6.5423598e+00
   7.5000000e-01   5.5547796e+00   3.4184268e+00   6.8184653e+00   6.3702304e+00
   7.6000000e-01   5.3952704e+00   3.2932711e+00   6.6513235e+00   6.2026628e+00
   7.7000000e-01   5.2397864e+00   3.1709286e+00   6.4880977e+00   6.0397617e+00
   7.8000000e-01   5.0884964e+00   3.0516846e+00   6.3289477e+00   5.8816182e+00
   7.9000000e-01   4.9415221e+00   2.9370576e+00   6.1735993e+00   5.7275009e+00
   8.0000000e-01   4.7987402e+00   2.8268618e+00   6.0219641e+00   5.5773102e+00
   8.1000000e-01   4.6600309e+00   2.7209193e+00   5.8739557e+00   5.4309487e+00
   8.2000000e-01   4.5252780e+00   2.6190595e+00   5.7294897e+00   5.2883215e+00
   8.3000000e-01   4.3943684e+00   2.5211186e+00   5.5884833e+00   5.1493358e+00
   8.4000000e-01   4.2671925e+00   2.4269399e+00   5.4508558e+00   5.0139010e+00
   8.5000000e-01   4.1436436e+00   2.3363729e+00   5.3165281e+00   4.8819287e+00
   8.6000000e-01   4.0236181e+00   2.2492733e+00   5.1854231e+00   4.7533327e+00
   8.7000000e-01   3.9070155e+00   2.1655029e+00   5.0574651e+00   4.6280285e+00
   8.8000000e-01   3.7937379e+00   2.0849291e+00   4.9325804e+00   4.5059341e+00
   8.9000000e-01   3.6836904e+00   2.0074245e+00   4.8106968e+00   4.3869690e+00
   9.0000000e-01   3.5767809e+00   1.9328673e+00   4.6917438e+00   4.2710550e+00
   9.1000000e-01   3.4729196e+00   1.8611405e+00   4.5756523e+00   4.1581155e+00
   9.2000000e-01   3.3720195e+00   1.7921319e+00   4.4623551e+00   4.0480759e+00
   9.3000000e-01   3.2739962e+00   1.7257339e+00   4.3517862e+00   3.9408634e+00
   9.4000000e-01   3.1787674e+00   1.6618432e+00   4.2438812e+00   3.8364068e+00
   9.5000000e-01   3.0862533e+00   1.6003609e+00   4.1385774e+00   3.7346368e+00
   9.6000000e-01   2.9963765e+00   1.5411920e+00   4.0358130e+00   3.6354858e+00
   9.7000000e-01   2.9090616e+00   1.4842454e+00   3.9355282e+00   3.5388876e+00
   9.8000000e-01   2.8242354e+00   1.4294337e+00   3.8376641e+00   3.4447779e+00
   9.9000000e-01   2.7418270e+00   1.3766731e+00   3.7421635e+00   3.3530938e+00
   1.0000000e+00   2.6617673e+00   1.3258832e+00   3.6489702e+00   3.2637739e+00
   1.0100000e+00   2.5839892e+00   1.2769867e+00   3.5580294e+00   3.1767585e+00
   1.0200000e+00   2.5084277e+00   1.2299097e+00   3.4692878e+00   3.0919890e+00
   1.0300000e+00   2.4350193e+00   1.1845811e+00   3.3826929e+00   3.0094087e+00
   1.0400000e+00   2.3637027e+00   1.1409328e+00   3.2981938e+00   2.9289620e+00
   1.0500000e+00   2.2944181e+00   1.0988992e+00   3.2157405e+00   2.8505947e+00
   1.0600000e+00   2.2271075e+00   1.0584178e+00   3.1352843e+00   2.7742539e+00
   1.0700000e+00   2.1617146e+00   1.0194281e+00   3.0567776e+00   2.6998881e+00
   1.0800000e+00   2.0981847e+00   9.8187244e-01   2.9801738e+00   2.6274472e+00
   1.0900000e+00   2.0364645e+00   9.4569530e-01   2.9054276e+00   2.5568819e+00
   1.1000000e+00   1.9765024e+00   9.1084343e-01   2.8324945e+00   2.4881446e+00
   1.1100000e+00   1.9182482e+00   8.7726569e-01   2.7613312e+00   2.4211886e+00
   1.1200000e+00   1.8616531e+00   8.4491304e-01   2.6918954e+00   2.3559685e+00
   1.1300000e+00   1.8066699e+00   8.1373835e-01   2.6241458e+00   2.2924399e+00
   1.1400000e+00   1.7532526e+00   7.8369641e-01   2.5580419e+00   2.2305596e+00
   1.1500000e+00   1.7013563e+00   7.5474382e-01   2.4935443e+00   2.1702854e+00
   1.1600000e+00   1.6509378e+00   7.2683889e-01   2.4306144e+00   2.1115763e+00
   1.1700000e+00   1.6019548e+00   6.9994161e-01   2.3692148e+00   2.0543921e+00
   1.1800000e+00   1.5543664e+00   6.7401355e-01   2.3093086e+00   1.9986938e+00
   1.1900000e+00   1.5081328e+00   6.4901782e-01   2.2508599e+00   1.9444433e+00
   1.2000000e+00   1.4632153e+00   6.2491898e-01   2.1938338e+00   1.8916034e+00
   1.2100000e+00   1.4195765e+00   6.0168302e-01   2.1381961e+00   1.8401380e+00
   1.2200000e+00   1.3771797e+00   5.7927726e-01   2.0839132e+00   1.7900117e+00
   1.2300000e+00   1.3359896e+00   5.5767031e-01   2.0309527e+00   1.7411902e+00
   1.2400000e+00   1.2959718e+00   5.3683202e-01   1.9792827e+00   1.6936398e+00
   1.2500000e+00   1.2570927e+00   5.1673346e-01   1.9288720e+00   1.6473280e+00
   1.2600000e+00   1.2193200e+00   4.9734680e-01   1.8796904e+00   1.6022227e+00
   1.2700000e+00   1.1826221e+00   4.7864532e-01   1.8317082e+00   1.5582930e+00
   1.2800000e+00   1.1469683e+00   4.6060336e-01   1.7848964e+00   1.5155084e+00
   1.2900000e+00   1.1123288e+00   4.4319625e-01   1.7392268e+00   1.4738397e+00
   1.3000000e+00   1.0786747e+00   4.2640030e-01   1.6946719e+00   1.4332578e+00
   1.3100000e+00   1.0459780e+00   4.1019275e-01   1.6512046e+00   1.3937348e+00
   1.3200000e+00   1.0142112e+00   3.9455171e-01   1.6087987e+00   1.3552434e+00
   1.3300000e+00   9.8334791e-01   3.7945616e-01   1.5674285e+00   1.3177569e+00
   1.3400000e+00   9.5336236e-01   3.6488590e-01   1.5270690e+00   1.2812494e+00
   1.3500000e+00   9.2422951e-01   3.5082151e-01   1.4876957e+00   1.2456954e+00
   1.3600000e+00   8.9592505e-01   3.3724432e-01   1.4492847e+00   1.2110705e+00
   1.3700000e+00   8.6842536e-01   3.2413640e-01   1.4118128e+00   1.1773504e+00
   1.3800000e+00   8.4170750e-01   3.1148049e-01   1.3752571e+00   1.1445119e+00
   1.3900000e+00   8.1574919e-01   2.9926002e-01   1.3395955e+00   1.1125320e+00
   1.4000000e+00   7.9052878e-01   2.8745906e-01   1.3048063e+00   1.0813886e+00
   1.4100000e+00   7.6602523e-01   2.7606227e-01   1.2708683e+00   1.0510599e+00
   1.4200000e+00   7.4221811e-01   2.6505492e-01   1.2377609e+00   1.0215249e+00
   1.4300000e+00   7.1908758e-01   2.5442285e-01   1.2054639e+00   9.9276286e-01
   1.4400000e+00   6.9661435e-01   2.4415242e-01   1.1739577e+00   9.6475381e-01
   1.4500000e+00   6.7477970e-01   2.3423055e-01   1.1432229e+00   9.3747819e-01
   1.4600000e+00   6.5356543e-01   2.2464461e-01   1.1132410e+00   9.1091696e-01
   1.4700000e+00   6.3295387e-01   2.1538250e-01   1.0839935e+00   8.8505155e-01
   1.4800000e+00   6.1292784e-01   2.0643255e-01   1.0554626e+00   8.5986389e-01
   1.4900000e+00   5.9347067e-01   1.9778356e-01   1.0276310e+00   8.3533634e-01
   1.5000000e+00   5.7456614e-01   1.8942472e-01   1.0004815e+00   8.1145175e-01
   1.5100000e+00   5.5619852e-01   1.8134565e-01   9.7399760e-01   7.8819339e-01
   1.5200000e+00   5.3835252e-01   1.7353638e-01   9.4816308e-01   7.6554497e-01
   1.5300000e+00   5.2101327e-01   1.6598729e-01   9.2296213e-01   7.4349060e-01
   1.5400000e+00   5.0416636e-01   1.5868913e-01   8.9837932e-01   7.2201481e-01
   1.5500000e+00   4.8779775e-01   1.5163300e-01   8.7439958e-01   7.0110254e-01
   1.5600000e+00   4.7189384e-01   1.4481033e-01   8.5100822e-01   6.8073910e-01
   1.5700000e+00   4.5644138e-01   1.3821289e-01   8.2819089e-01   6.6091019e-01
   1.5800000e+00   4.4142753e-01   1.3183273e-01   8.0593359e-01   6.4160187e-01
   1.5900000e+00   4.2683979e-01   1.2566222e-01   7.8422268e-01   6.2280056e-01
   1.6000000e+00   4.1266605e-01   1.1969400e-01   7.6304480e-01   6.0449303e-01
   1.6100000e+00   3.9889451e-01   1.1392099e-01   7.4238697e-01   5.8666641e-01
   1.6200000e+00   3.8551372e-01   1.0833637e-01   7.2223648e-01   5.6930813e-01
   1.6300000e+00   3.7251258e-01   1.0293358e-01   7.0258095e-01   5.5240598e-01
   1.6400000e+00   3.5988026e-01   9.7706300e-02   6.8340828e-01   5.3594803e-01
   1.6500000e+00   3.4760629e-01   9.2648437e-02   6.6470669e-01   5.1992268e-01
   1.6600000e+00   3.3568045e-01   8.7754129e-02   6.4646467e-01   5.0431863e-01
   1.6700000e+00   3.2409286e-01   8.3017728e-02   6.2867098e-01   4.8912487e-01
   1.6800000e+00   3.1283387e-01   7.8433792e-02   6.1131466e-01   4.7433067e-01
   1.6900000e+00   3.0189415e-01   7.3997081e-02   5.9438502e-01   4.5992558e-01
   1.7000000e+00   2.9126462e-01   6.9702545e-02   5.7787164e-01   4.4589943e-01
   1.7100000e+00   2.8093644e-01   6.5545319e-02   5.6176431e-01   4.3224229e-01
   1.7200000e+00   2.7090106e-01   6.1520715e-02   5.4605312e-01   4.1894452e-01
   1.7300000e+00   2.6115014e-01   5.7624215e-02   5.3072837e-01   4.0599671e-01
   1.7400000e+00   2.5167560e-01   5.3851465e-02   5.1578060e-01   3.9338968e-01
   1.7500000e+00   2.4246957e-01   5.0198269e-02   5.0120057e-01   3.8111453e-01
   1.7600000e+00   2.3352443e-01   4.6660583e-02   4.8697930e-01   3.6916256e-01
   1.7700000e+00   2.2483275e-01   4.3234508e-02   4.7310799e-01   3.5752529e-01
   1.7800000e+00   2.1638733e-01   3.9916286e-02   4.5957806e-01   3.4619449e-01
   1.7900000e+00   2.0818117e-01   3.6702292e-02   4.4638117e-01   3.3516213e-01
   1.8000000e+00   2.0020747e-01   3.3589034e-02   4.3350914e-01   3.2442036e-01
   1.8100000e+00   1.9245963e-01   3.0573141e-02   4.2095401e-01   3.1396159e-01
   1.8200000e+00   1.8493122e-01   2.7651367e-02   4.0870802e-01   3.0377839e-01
   1.8300000e+00   1.7761601e-01   2.4820577e-02   3.9676359e-01   2.9386352e-01
   1.8400000e+00   1.7050794e-01   2.2077749e-02   3.8511332e-01   2.8420995e-01
   1.8500000e+00   1.6360114e-01   1.9419970e-02   3.7375000e-01   2.7481082e-01
   1.8600000e+00   1.5688987e-01   1.6844426e-02   3.6266659e-01   2.6565945e-01
   1.8700000e+00   1.5036859e-01   1.4348407e-02   3.5185622e-01   2.5674935e-01
   1.8800000e+00   1.4403189e-01   1.1929295e-02   3.4131220e-01   2.4807416e-01
   1.8900000e+00   1.3787455e-01   9.5845644e-03   3.3102798e-01   2.3962774e-01
   1.9000000e+00   1.3189146e-01   7.3117795e-03   3.2099720e-01   2.3140406e-01
   1.9100000e+00   1.2607767e-01   5.1085886e-03   3.1121362e-01   2.2339728e-01
   1.9200000e+00   1.2042838e-01   2.9727225e-03   3.0167119e-01   2.1560170e-01
   1.9300000e+00   1.1493892e-01   9.0199101e-04   2.9236397e-01   2.0801176e-01
   1.9400000e+00   1.0960476e-01  -1.1057201e-03   2.8328620e-01   2.0062207e-01
   1.9500000e+00   1.0442147e-01  -3.0524516e-03   2.7443223e-01   1.9342736e-01
   1.9600000e+00   9.9384790e-02  -4.9401740e-03   2.6579657e-01   1.8642250e-01
   1.9700000e+00   9.4490546e-02  -6.7707894e-03   2.5737385e-01   1.7960250e-01
   1.9800000e+00   8.9734700e-02  -8.5461349e-03   2.4915885e-01   1.7296250e-01
   1.9900000e+00   8.5113325e-02  -1.0267984e-02   2.4114645e-01   1.6649777e-01
   2.0000000e+00   8.0622605e-02  -1.1938050e-02   2.3333168e-01   1.6020369e-01
   2.0100000e+00   7.6258834e-02  -1.3557987e-02   2.2570968e-01   1.5407578e-01
   2.0200000e+00   7.2018409e-02  -1.5129393e-02   2.1827571e-01   1.4810966e-01
   2.0300000e+00   6.7897834e-02  -1.6653812e-02   2.1102514e-01   1.4230107e-01
   2.0400000e+00   6.3893707e-02  -1.8132734e-02   2.0395347e-01   1.3664587e-01
   2.0500000e+00   6.0002727e-02  -1.9567601e-02   1.9705629e-01   1.3114002e-01
   2.0600000e+00   5.6221685e-02  -2.0959804e-02   1.9032932e-01   1.2577958e-01
   2.0700000e+00   5.2547465e-02  -2.2310689e-02   1.8376836e-01   1.2056074e-01
   2.0800000e+00   4.8977036e-02  -2.3621555e-02   1.7736933e-01   1.1547975e-01
   2.0900000e+00   4.5507457e-02  -2.4893658e-02   1.7112825e-01   1.1053300e-01
   2.1000000e+00   4.2135870e-02  -2.6128212e-02   1.6504123e-01   1.0571693e-01
   2.1100000e+00   3.8859495e-02  -2.7326392e-02   1.5910448e-01   1.0102812e-01
   2.1200000e+00   3.5675636e-02  -2.8489330e-02   1.5331430e-01   9.6463201e-02
   2.1300000e+00   3.2581670e-02  -2.9618124e-02   1.4766707e-01   9.2018915e-02
   2.1400000e+00   2.9575051e-02  -3.0713834e-02   1.4215929e-01   8.7692081e-02
   2.1500000e+00   2.6653302e-02  -3.1777486e-02   1.3678751e-01   8.3479604e-02
   2.1600000e+00   2.3814021e-02  -3.2810070e-02   1.3154839e-01   7.9378470e-02
   2.1700000e+00   2.1054870e-02  -3.3812545e-02   1.2643866e-01   7.5385742e-02
   2.1800000e+00   1.8373579e-02  -3.4785838e-02   1.2145514e-01   7.1498562e-02
   2.1900000e+00   1.5767945e-02  -3.5730846e-02   1.1659471e-01   6.7714148e-02
   2.2000000e+00   1.3235824e-02  -3.6648436e-02   1.1185434e-01   6.4029788e-02
   2.2100000e+00   1.0775135e-02  -3.7539447e-02   1.0723107e-01   6.0442845e-02
   2.2200000e+00   8.3838540e-03  -3.8404692e-02   1.0272203e-01   5.6950748e-02
   2.2300000e+00   6.0600174e-03  -3.9244954e-02   9.8324383e-02   5.3550995e-02
   2.2400000e+00   3.8017155e-03  -4.0060994e-02   9.4035398e-02   5.0241150e-02
   2.2500000e+00   1.6070934e-03  -4.0853548e-02   8.9852393e-02   4.7018841e-02
   2.2600000e+00  -5.2565143e-04  -4.1623326e-02   8.5772755e-02   4.3881757e-02
   2.2700000e+00  -2.5982700e-03  -4.2371017e-02   8.1793936e-02   4.0827650e-02
   2.2800000e+00  -4.6124637e-03  -4.3097288e-02   7.7913451e-02   3.7854329e-02
   2.2900000e+00  -6.5698857e-03  -4.3802784e-02   7.4128875e-02   3.4959662e-02
   2.3000000e+00  -8.4721421e-03  -4.4488129e-02   7.0437842e-02   3.2141573e-02
   2.3100000e+00  -1.0320794e-02  -4.5153927e-02   6.6838047e-02   2.9398040e-02
   2.3200000e+00  -1.2117356e-02  -4.5800765e-02   6.3327238e-02   2.6727094e-02
   2.3300000e+00  -1.3863303e-02  -4.6429208e-02   5.9903221e-02   2.4126819e-02
   2.3400000e+00  -1.5560067e-02  -4.7039806e-02   5.6563856e-02   2.1595349e-02
   2.3500000e+00  -1.7209036e-02  -4.7633089e-02   5.3307053e-02   1.9130866e-02
   2.3600000e+00  -1.8811564e-02  -4.8209572e-02   5.0130776e-02   1.6731601e-02
   2.3700000e+00  -2.0368963e-02  -4.8769754e-02   4.7033038e-02   1.4395831e-02
   2.3800000e+00  -2.1882509e-02  -4.9314116e-02   4.4011901e-02   1.2121880e-02
   2.3900000e+00  -2.3353441e-02  -4.9843128e-02   4.1065475e-02   9.9081137e-03
   2.4000000e+00  -2.4782963e-02  -5.0357241e-02   3.8191917e-02   7.7529422e-03
   2.4100000e+00  -2.6172247e-02  -5.0856894e-02   3.5389426e-02   5.6548174e-03
   2.4200000e+00  -2.7522428e-02  -5.1342512e-02   3.2656251e-02   3.6122318e-03
   2.4300000e+00  -2.8834612e-02  -5.1814508e-02   2.9990679e-02   1.6237177e-03
   2.4400000e+00  -3.0109872e-02  -5.2273280e-02   2.7391041e-02  -3.1215389e-04
   2.4500000e+00  -3.1349252e-02  -5.2719216e-02   2.4855711e-02  -2.1967743e-03
   2.4600000e+00  -3.2553764e-02  -5.3152688e-02   2.2383100e-02  -4.0314982e-03
   2.4700000e+00  -3.3724394e-02  -5.3574062e-02   1.9971659e-02  -5.8176446e-03
   2.4800000e+00  -3.4862098e-02  -5.3983690e-02   1.7619879e-02  -7.5564977e-03
   2.4900000e+00  -3.5967805e-02  -5.4381911e-02   1.5326285e-02  -9.2493077e-03
   2.5000000e+00  -3.7042420e-02  -5.4769057e-02   1.3089442e-02  -1.0897292e-02
   2.5100000e+00  -3.8086820e-02  -5.5145449e-02   1.0907946e-02  -1.2501636e-02
   2.5200000e+00  -3.9101858e-02  -5.5511398e-02   8.7804320e-03  -1.4063493e-02
   2.5300000e+00  -4.0088363e-02  -5.5867205e-02   6.7055656e-03  -1.5583988e-02
   2.5400000e+00  -4.1047139e-02  -5.6213162e-02   4.6820466e-03  -1.7064213e-02
   2.5500000e+00  -4.1978970e-02  -5.6549553e-02   2.7086063e-03  -1.8505235e-02
   2.5600000e+00  -4.2884615e-02  -5.6876652e-02   7.8400765e-04  -1.9908089e-02
   2.5700000e+00  -4.3764814e-02  -5.7194726e-02  -1.0929562e-03  -2.1273786e-02
   2.5800000e+00  -4.4620284e-02  -5.7504033e-02  -2.9234622e-03  -2.2603308e-02
   2.5900000e+00  -4.5451722e-02  -5.7804825e-02  -4.7086583e-03  -2.3897612e-02
   2.6000000e+00  -4.6259807e-02  -5.8097343e-02  -6.4496642e-03  -2.5157630e-02
   2.6100000e+00  -4.7045197e-02  -5.8381825e-02  -8.1475720e-03  -2.6384270e-02
   2.6200000e+00  -4.7808532e-02  -5.8658499e-02  -9.8034468e-03  -2.7578413e-02
   2.6300000e+00  -4.8550434e-02  -5.8927586e-02  -1.1418328e-02  -2.8740921e-02
   2.6400000e+00  -4.9271507e-02  -5.9189303e-02  -1.2993227e-02  -2.9872630e-02
   2.6500000e+00  -4.9972337e-02  -5.9443858e-02  -1.4529135e-02  -3.0974355e-02
   2.6600000e+00  -5.0653496e-02  -5.9691454e-02  -1.6027013e-02  -3.2046889e-02
   2.6700000e+00  -5.1315539e-02  -5.9932287e-02  -1.7487804e-02  -3.3091006e-02
   2.6800000e+00  -5.1959003e-02  -6.0166549e-02  -1.8912422e-02  -3.4107458e-02
   2.6900000e+00  -5.2584412e-02  -6.0394425e-02  -2.0301763e-02  -3.5096976e-02
   2.7000000e+00  -5.3192274e-02  -6.0616094e-02  -2.1656699e-02  -3.6060273e-02
   2.7100000e+00  -5.3783085e-02  -6.0831732e-02  -2.2978081e-02  -3.6998044e-02
   2.7200000e+00  -5.4357324e-02  -6.1041507e-02  -2.4266738e-02  -3.7910964e-02
   2.7300000e+00  -5.4915458e-02  -6.1245584e-02  -2.5523480e-02  -3.8799691e-02
   2.7400000e+00  -5.5457941e-02  -6.1444122e-02  -2.6749096e-02  -3.9664866e-02
   2.7500000e+00  -5.5985212e-02  -6.1637277e-02  -2.7944355e-02  -4.0507112e-02
   2.7600000e+00  -5.6497702e-02  -6.1825198e-02  -2.9110009e-02  -4.1327037e-02
   2.7700000e+00  -5.6995824e-02  -6.2008033e-02  -3.0246790e-02  -4.2125230e-02
   2.7800000e+00  -5.7479985e-02  -6.2185922e-02  -3.1355412e-02  -4.2902269e-02
   2.7900000e+00  -5.7950577e-02  -6.2359004e-02  -3.2436571e-02  -4.3658712e-02
   2.8000000e+00  -5.8407981e-02  -6.2527411e-02  -3.3490947e-02  -4.4395105e-02
   2.8100000e+00  -5.8852569e-02  -6.2691275e-02  -3.4519202e-02  -4.5111980e-02
   2.8200000e+00  -5.9284702e-02  -6.2850720e-02  -3.5521984e-02  -4.5809853e-02
   2.8300000e+00  -5.9704729e-02  -6.3005870e-02  -3.6499921e-02  -4.6489227e-02
   2.8400000e+00  -6.0112992e-02  -6.3156842e-02  -3.7453628e-02  -4.7150592e-02
   2.8500000e+00  -6.0509821e-02  -6.3303754e-02  -3.8383706e-02  -4.7794426e-02
   2.8600000e+00  -6.0895537e-02  -6.3446716e-02  -3.9290739e-02  -4.8421192e-02
   2.8700000e+00  -6.1270454e-02  -6.3585838e-02  -4.0175297e-02  -4.9031343e-02
   2.8800000e+00  -6.1647350e-02  -6.3761000e-02  -4.1012830e-02  -4.9616601e-02
   2.8900000e+00  -6.1941363e-02  -6.3863439e-02  -4.1748244e-02  -5.0114472e-02
   2.9000000e+00  -6.2158032e-02  -6.3899330e-02  -4.2387071e-02  -5.0529916e-02
   2.9100000e+00  -6.2302803e-02  -6.3874610e-02  -4.2934776e-02  -5.0867857e-02
   2.9200000e+00  -6.2381017e-02  -6.3794989e-02  -4.3396734e-02  -5.1133165e-02
   2.9300000e+00  -6.2397902e-02  -6.3665958e-02  -4.3778219e-02  -5.1330637e-02
   2.9400000e+00  -6.2358563e-02  -6.3492799e-02  -4.4084386e-02  -5.1464988e-02
   2.9500000e+00  -6.2267975e-02  -6.3280593e-02  -4.4320260e-02  -5.1540835e-02
   2.9600000e+00  -6.2130984e-02  -6.3034237e-02  -4.4490725e-02  -5.1562688e-02
   2.9700000e+00  -6.1952301e-02  -6.2758450e-02  -4.4600514e-02  -5.1534941e-02
   2.9800000e+00  -6.1736499e-02  -6.2457792e-02  -4.4654203e-02  -5.1461868e-02
   2.9900000e+00  -6.1488019e-02  -6.2136674e-02  -4.4656203e-02  -5.1347614e-02
   3.0000000e+00  -6.1211167e-02  -6.1799376e-02  -4.4610754e-02  -5.1196190e-02
   3.0100000e+00  -6.0910116e-02  -6.1450059e-02  -4.4521921e-02  -5.1011473e-02
   3.0200000e+00  -6.0588911e-02  -6.1092785e-02  -4.4393585e-02  -5.0797197e-02
   3.0300000e+00  -6.0251470e-02  -6.0731528e-02  -4.4229445e-02  -5.0556953e-02
   3.0400000e+00  -5.9901589e-02  -6.0370196e-02  -4.4033005e-02  -5.0294187e-02
   3.0500000e+00  -5.9542944e-02  -6.0012645e-02  -4.3807572e-02  -5.0012195e-02
   3.0600000e+00  -5.9179092e-02  -5.9662691e-02  -4.3556251e-02  -4.9714118e-02
   3.0700000e+00  -5.8813473e-02  -5.9324129e-02  -4.3281930e-02  -4.9402938e-02
   3.0800000e+00  -5.8463122e-02  -5.9019209e-02  -4.2995351e-02  -4.9091495e-02
   3.0900000e+00  -5.8113814e-02  -5.8728388e-02  -4.2688516e-02  -4.8769608e-02
   3.1000000e+00  -5.7775702e-02  -5.8464946e-02  -4.2367871e-02  -4.8444941e-02
   3.1100000e+00  -5.7441487e-02  -5.8218894e-02  -4.2029281e-02  -4.8112248e-02
   3.1200000e+00  -5.7114366e-02  -5.7994436e-02  -4.1674803e-02  -4.7773946e-02
   3.1300000e+00  -5.6795920e-02  -5.7775535e-02  -4.1330100e-02  -4.7444834e-02
   3.1400000e+00  -5.6485905e-02  -5.7562038e-02  -4.0994889e-02  -4.7124649e-02
   3.1500000e+00  -5.6184083e-02  -5.7353796e-02  -4.0668895e-02  -4.6813137e-02
   3.1600000e+00  -5.5890224e-02  -5.7150663e-02  -4.0351851e-02  -4.6510049e-02
   3.1700000e+00  -5.5604104e-02  -5.6952501e-02  -4.0043500e-02  -4.6215144e-02
   3.1800000e+00  -5.5325506e-02  -5.6759172e-02  -3.9743591e-02  -4.5928189e-02
   3.1900000e+00  -5.5054218e-02  -5.6570545e-02  -3.9451880e-02  -4.5648957e-02
   3.2000000e+00  -5.4790035e-02  -5.6386489e-02  -3.9168130e-02  -4.5377227e-02
   3.2100000e+00  -5.4532758e-02  -5.6206881e-02  -3.8892112e-02  -4.5112786e-02
   3.2200000e+00  -5.4282193e-02  -5.6031598e-02  -3.8623604e-02  -4.4855426e-02
   3.2300000e+00  -5.4038153e-02  -5.5860523e-02  -3.8362388e-02  -4.4604945e-02
   3.2400000e+00  -5.3800454e-02  -5.5693540e-02  -3.8108255e-02  -4.4361147e-02
   3.2500000e+00  -5.3568920e-02  -5.5530537e-02  -3.7861001e-02  -4.4123842e-02
   3.2600000e+00  -5.3343376e-02  -5.5371407e-02  -3.7620428e-02  -4.3892845e-02
   3.2700000e+00  -5.3123656e-02  -5.5216043e-02  -3.7386342e-02  -4.3667976e-02
   3.2800000e+00  -5.2909597e-02  -5.5064342e-02  -3.7158558e-02  -4.3449060e-02
   3.2900000e+00  -5.2701039e-02  -5.4916206e-02  -3.6936893e-02  -4.3235928e-02
   3.3000000e+00  -5.2497830e-02  -5.4771536e-02  -3.6721172e-02  -4.3028416e-02
   3.3100000e+00  -5.2299818e-02  -5.4630238e-02  -3.6511222e-02  -4.2826362e-02
   3.3200000e+00  -5.2106859e-02  -5.4492221e-02  -3.6306876e-02  -4.2629611e-02
   3.3300000e+00  -5.1918811e-02  -5.4357394e-02  -3.6107974e-02  -4.2438013e-02
   3.3400000e+00  -5.1735536e-02  -5.4225671e-02  -3.5914359e-02  -4.2251419e-02
   3.3500000e+00  -5.1556901e-02  -5.4096968e-02  -3.5725877e-02  -4.2069688e-02
   3.3600000e+00  -5.1382776e-02  -5.3971203e-02  -3.5542380e-02  -4.1892680e-02
   3.3700000e+00  -5.1213034e-02  -5.3848295e-02  -3.5363725e-02  -4.1720262e-02
   3.3800000e+00  -5.1047553e-02  -5.3728167e-02  -3.5189772e-02  -4.1552301e-02
   3.3900000e+00  -5.0886213e-02  -5.3610743e-02  -3.5020384e-02  -4.1388671e-02
   3.4000000e+00  -5.0728896e-02  -5.3495949e-02  -3.4855428e-02  -4.1229246e-02
   3.4100000e+00  -5.0575491e-02  -5.3383713e-02  -3.4694775e-02  -4.1073907e-02
   3.4200000e+00  -5.0425885e-02  -5.3273965e-02  -3.4538301e-02  -4.0922535e-02
   3.4300000e+00  -5.0279972e-02  -5.3166636e-02  -3.4385883e-02  -4.0775016e-02
   3.4400000e+00  -5.0137648e-02  -5.3061661e-02  -3.4237403e-02  -4.0631239e-02
   3.4500000e+00  -4.9998809e-02  -5.2958974e-02  -3.4092745e-02  -4.0491095e-02
   3.4600000e+00  -4.9863357e-02  -5.2858512e-02  -3.3951797e-02  -4.0354480e-02
   3.4700000e+00  -4.9731196e-02  -5.2760214e-02  -3.3814450e-02  -4.0221291e-02
   3.4800000e+00  -4.9602230e-02  -5.2664019e-02  -3.3680598e-02  -4.0091428e-02
   3.4900000e+00  -4.9476370e-02  -5.2569869e-02  -3.3550137e-02  -3.9964793e-02
   3.5000000e+00  -4.9353525e-02  -5.2477707e-02  -3.3422966e-02  -3.9841293e-02
   3.5100000e+00  -4.9233608e-02  -5.2387478e-02  -3.3298989e-02  -3.9720835e-02
   3.5200000e+00  -4.9116536e-02  -5.2299127e-02  -3.3178110e-02  -3.9603330e-02
   3.5300000e+00  -4.9002225e-02  -5.2212601e-02  -3.3060235e-02  -3.9488691e-02
   3.5400000e+00  -4.8890596e-02  -5.2127850e-02  -3.2945276e-02  -3.9376832e-02
   3.5500000e+00  -4.8781570e-02  -5.2044822e-02  -3.2833144e-02  -3.9267672e-02
   3.5600000e+00  -4.8675071e-02  -5.1963469e-02  -3.2723754e-02  -3.9161130e-02
   3.5700000e+00  -4.8571025e-02  -5.1883744e-02  -3.2617024e-02  -3.9057127e-02
   3.5800000e+00  -4.8469360e-02  -5.1805600e-02  -3.2512872e-02  -3.8955588e-02
   3.5900000e+00  -4.8370007e-02  -5.1728992e-02  -3.2411220e-02  -3.8856439e-02
   3.6000000e+00  -4.8272896e-02  -5.1653875e-02  -3.2311992e-02  -3.8759607e-02
   3.6100000e+00  -4.8177961e-02  -5.1580208e-02  -3.2215114e-02  -3.8665024e-02
   3.6200000e+00  -4.8085138e-02  -5.1507947e-02  -3.2120514e-02  -3.8572620e-02
   3.6300000e+00  -4.7994362e-02  -5.1437052e-02  -3.2028120e-02  -3.8482328e-02
   3.6400000e+00  -4.7905575e-02  -5.1367485e-02  -3.1937866e-02  -3.8394087e-02
   3.6500000e+00  -4.7818717e-02  -5.1299207e-02  -3.1849687e-02  -3.8307833e-02
   3.6600000e+00  -4.7733732e-02  -5.1232182e-02  -3.1763520e-02  -3.8223508e-02
   3.6700000e+00  -4.7650567e-02  -5.1166376e-02  -3.1679306e-02  -3.8141056e-02
   3.6800000e+00  -4.7569169e-02  -5.1101755e-02  -3.1596987e-02  -3.8060422e-02
   3.6900000e+00  -4.7489490e-02  -5.1038288e-02  -3.1516508e-02  -3.7981554e-02
   3.7000000e+00  -4.7411481e-02  -5.0975944e-02  -3.1437815e-02  -3.7904402e-02
   3.7100000e+00  -4.7335097e-02  -5.0914694e-02  -3.1360858e-02  -3.7828917e-02
   3.7200000e+00  -4.7260293e-02  -5.0854509e-02  -3.1285588e-02  -3.7755053e-02
   3.7300000e+00  -4.7187027e-02  -5.0795363e-02  -3.1211957e-02  -3.7682766e-02
   3.7400000e+00  -4.7115259e-02  -5.0737229e-02  -3.1139921e-02  -3.7612012e-02
   3.7500000e+00  -4.7044948e-02  -5.0680083e-02  -3.1069435e-02  -3.7542751e-02
   3.7600000e+00  -4.6976058e-02  -5.0623902e-02  -3.1000459e-02  -3.7474943e-02
   3.7700000e+00  -4.6908553e-02  -5.0568661e-02  -3.0932951e-02  -3.7408550e-02
   3.7800000e+00  -4.6842398e-02  -5.0514340e-02  -3.0866874e-02  -3.7343536e-02
   3.7900000e+00  -4.6777558e-02  -5.0460918e-02  -3.0802190e-02  -3.7279865e-02
   3.8000000e+00  -4.6714003e-02  -5.0408373e-02  -3.0738864e-02  -3.7217503e-02
   3.8100000e+00  -4.6651702e-02  -5.0356688e-02  -3.0676861e-02  -3.7156420e-02
   3.8200000e+00  -4.6590625e-02  -5.0305844e-02  -3.0616149e-02  -3.7096582e-02
   3.8300000e+00  -4.6530743e-02  -5.0255823e-02  -3.0556696e-02  -3.7037961e-02
   3.8400000e+00  -4.6472028e-02  -5.0206607e-02  -3.0498471e-02  -3.6980526e-02
   3.8500000e+00  -4.6414455e-02  -5.0158181e-02  -3.0441445e-02  -3.6924251e-02
   3.8600000e+00  -4.6357997e-02  -5.0110528e-02  -3.0385590e-02  -3.6869109e-02
   3.8700000e+00  -4.6302630e-02  -5.0063634e-02  -3.0330878e-02  -3.6815073e-02
   3.8800000e+00  -4.6248331e-02  -5.0017484e-02  -3.0277284e-02  -3.6762119e-02
   3.8900000e+00  -4.6195077e-02  -4.9972065e-02  -3.0224781e-02  -3.6710223e-02
   3.9000000e+00  -4.6142844e-02  -4.9927361e-02  -3.0173345e-02  -3.6659361e-02
   3.9100000e+00  -4.6091612e-02  -4.9883361e-02  -3.0122951e-02  -3.6609509e-02
   3.9200000e+00  -4.6041357e-02  -4.9840050e-02  -3.0073577e-02  -3.6560646e-02
   3.9300000e+00  -4.5992061e-02  -4.9797416e-02  -3.0025198e-02  -3.6512750e-02
   3.9400000e+00  -4.5943701e-02  -4.9755446e-02  -2.9977793e-02  -3.6465799e-02
   3.9500000e+00  -4.5896260e-02  -4.9714129e-02  -2.9931339e-02  -3.6419772e-02
   3.9600000e+00  -4.5849716e-02  -4.9673452e-02  -2.9885815e-02  -3.6374650e-02
   3.9700000e+00  -4.5804051e-02  -4.9633404e-02  -2.9841201e-02  -3.6330412e-02
   3.9800000e+00  -4.5759246e-02  -4.9593973e-02  -2.9797476e-02  -3.6287039e-02
   3.9900000e+00  -4.5715285e-02  -4.9555149e-02  -2.9754621e-02  -3.6244512e-02
   4.0000000e+00  -4.5672148e-02  -4.9516920e-02  -2.9712615e-02  -3.6202814e-02
   4.0100000e+00  -4.5629819e-02  -4.9479276e-02  -2.9671442e-02  -3.6161925e-02
   4.0200000e+00  -4.5588282e-02  -4.9442207e-02  -2.9631081e-02  -3.6121829e-02
   4.0300000e+00  -4.5547519e-02  -4.9405703e-02  -2.9591516e-02  -3.6082509e-02
   4.0400000e+00  -4.5507515e-02  -4.9369754e-02  -2.9552729e-02  -3.6043947e-02
   4.0500000e+00  -4.5468254e-02  -4.9334349e-02  -2.9514703e-02  -3.6006129e-02
   4.0600000e+00  -4.5429721e-02  -4.9299481e-02  -2.9477421e-02  -3.5969037e-02
   4.0700000e+00  -4.5391901e-02  -4.9265140e-02  -2.9440867e-02  -3.5932657e-02
   4.0800000e+00  -4.5354780e-02  -4.9231316e-02  -2.9405026e-02  -3.5896973e-02
   4.0900000e+00  -4.5318343e-02  -4.9198001e-02  -2.9369882e-02  -3.5861971e-02
   4.1000000e+00  -4.5282577e-02  -4.9165186e-02  -2.9335421e-02  -3.5827636e-02
   4.1100000e+00  -4.5247467e-02  -4.9132863e-02  -2.9301626e-02  -3.5793954e-02
   4.1200000e+00  -4.5213002e-02  -4.9101024e-02  -2.9268485e-02  -3.5760912e-02
   4.1300000e+00  -4.5179166e-02  -4.9069660e-02  -2.9235983e-02  -3.5728496e-02
   4.1400000e+00  -4.5145949e-02  -4.9038764e-02  -2.9204106e-02  -3.5696693e-02
   4.1500000e+00  -4.5113338e-02  -4.9008329e-02  -2.9172842e-02  -3.5665490e-02
   4.1600000e+00  -4.5081320e-02  -4.8978345e-02  -2.9142177e-02  -3.5634876e-02
   4.1700000e+00  -4.5049884e-02  -4.8948807e-02  -2.9112099e-02  -3.5604836e-02
   4.1800000e+00  -4.5019018e-02  -4.8919706e-02  -2.9082594e-02  -3.5575361e-02
   4.1900000e+00  -4.4988711e-02  -4.8891036e-02  -2.9053652e-02  -3.5546437e-02
   4.2000000e+00  -4.4958952e-02  -4.8862790e-02  -2.9025260e-02  -3.5518054e-02
   4.2100000e+00  -4.4929729e-02  -4.8834960e-02  -2.8997407e-02  -3.5490201e-02
   4.2200000e+00  -4.4901033e-02  -4.8807541e-02  -2.8970081e-02  -3.5462866e-02
   4.2300000e+00  -4.4872853e-02  -4.8780525e-02  -2.8943271e-02  -3.5436040e-02
   4.2400000e+00  -4.4845179e-02  -4.8753906e-02  -2.8916967e-02  -3.5409711e-02
   4.2500000e+00  -4.4818001e-02  -4.8727678e-02  -2.8891158e-02  -3.5383869e-02
   4.2600000e+00  -4.4791309e-02  -4.8701835e-02  -2.8865834e-02  -3.5358505e-02
   4.2700000e+00  -4.4765094e-02  -4.8676370e-02  -2.8840985e-02  -3.5333609e-02
   4.2800000e+00  -4.4739346e-02  -4.8651278e-02  -2.8816601e-02  -3.5309172e-02
   4.2900000e+00  -4.4714057e-02  -4.8626553e-02  -2.8792671e-02  -3.5285183e-02
   4.3000000e+00  -4.4689217e-02  -4.8602188e-02  -2.8769188e-02  -3.5261635e-02
   4.3100000e+00  -4.4664818e-02  -4.8578179e-02  -2.8746142e-02  -3.5238518e-02
   4.3200000e+00  -4.4640851e-02  -4.8554520e-02  -2.8723523e-02  -3.5215823e-02
   4.3300000e+00  -4.4617308e-02  -4.8531206e-02  -2.8701324e-02  -3.5193543e-02
   4.3400000e+00  -4.4594181e-02  -4.8508230e-02  -2.8679535e-02  -3.5171668e-02
   4.3500000e+00  -4.4571462e-02  -4.8485589e-02  -2.8658148e-02  -3.5150191e-02
   4.3600000e+00  -4.4549143e-02  -4.8463276e-02  -2.8637155e-02  -3.5129103e-02
   4.3700000e+00  -4.4527216e-02  -4.8441287e-02  -2.8616549e-02  -3.5108398e-02
   4.3800000e+00  -4.4505674e-02  -4.8419616e-02  -2.8596320e-02  -3.5088067e-02
   4.3900000e+00  -4.4484509e-02  -4.8398260e-02  -2.8576462e-02  -3.5068102e-02
   4.4000000e+00  -4.4463714e-02  -4.8377212e-02  -2.8556967e-02  -3.5048498e-02
   4.4100000e+00  -4.4443283e-02  -4.8356470e-02  -2.8537827e-02  -3.5029246e-02
   4.4200000e+00  -4.4423208e-02  -4.8336027e-02  -2.8519036e-02  -3.5010340e-02
   4.4300000e+00  -4.4403483e-02  -4.8315879e-02  -2.8500587e-02  -3.4991772e-02
   4.4400000e+00  -4.4384101e-02  -4.8296022e-02  -2.8482472e-02  -3.4973537e-02
   4.4500000e+00  -4.4365055e-02  -4.8276452e-02  -2.8464686e-02  -3.4955627e-02
   4.4600000e+00  -4.4346339e-02  -4.8257164e-02  -2.8447221e-02  -3.4938036e-02
   4.4700000e+00  -4.4327948e-02  -4.8238154e-02  -2.8430071e-02  -3.4920759e-02
   4.4800000e+00  -4.4309874e-02  -4.8219417e-02  -2.8413230e-02  -3.4903789e-02
   4.4900000e+00  -4.4292112e-02  -4.8200951e-02  -2.8396692e-02  -3.4887119e-02
   4.5000000e+00  -4.4274656e-02  -4.8182750e-02  -2.8380450e-02  -3.4870745e-02
   4.5100000e+00  -4.4257501e-02  -4.8164811e-02  -2.8364500e-02  -3.4854660e-02
   4.5200000e+00  -4.4240641e-02  -4.8147130e-02  -2.8348835e-02  -3.4838859e-02
   4.5300000e+00  -4.4224069e-02  -4.8129703e-02  -2.8333449e-02  -3.4823336e-02
   4.5400000e+00  -4.4207782e-02  -4.8112527e-02  -2.8318338e-02  -3.4808087e-02
   4.5500000e+00  -4.4191774e-02  -4.8095597e-02  -2.8303495e-02  -3.4793105e-02
   4.5600000e+00  -4.4176039e-02  -4.8078910e-02  -2.8288916e-02  -3.4778386e-02
   4.5700000e+00  -4.4160573e-02  -4.8062463e-02  -2.8274595e-02  -3.4763924e-02
   4.5800000e+00  -4.4145370e-02  -4.8046252e-02  -2.8260528e-02  -3.4749715e-02
   4.5900000e+00  -4.4130426e-02  -4.8030273e-02  -2.8246709e-02  -3.4735754e-02
   4.6000000e+00  -4.4115736e-02  -4.8014523e-02  -2.8233134e-02  -3.4722037e-02
   4.6100000e+00  -4.4101295e-02  -4.7999000e-02  -2.8219797e-02  -3.4708557e-02
   4.6200000e+00  -4.4087099e-02  -4.7983698e-02  -2.8206696e-02  -3.4695312e-02
   4.6300000e+00  -4.4073144e-02  -4.7968616e-02  -2.8193824e-02  -3.4682296e-02
   4.6400000e+00  -4.4059424e-02  -4.7953751e-02  -2.8181177e-02  -3.4669506e-02
   4.6500000e+00  -4.4045936e-02  -4.7939098e-02  -2.8168752e-02  -3.4656937e-02
   4.6600000e+00  -4.4032675e-02  -4.7924655e-02  -2.8156543e-02  -3.4644585e-02
   4.6700000e+00  -4.4019638e-02  -4.7910419e-02  -2.8144548e-02  -3.4632445e-02
   4.6800000e+00  -4.4006820e-02  -4.7896386e-02  -2.8132761e-02  -3.4620514e-02
   4.6900000e+00  -4.3994217e-02  -4.7882555e-02  -2.8121179e-02  -3.4608789e-02
   4.7000000e+00  -4.3981825e-02  -4.7868922e-02  -2.8109797e-02  -3.4597264e-02
   4.7100000e+00  -4.3969642e-02  -4.7855484e-02  -2.8098613e-02  -3.4585937e-02
   4.7200000e+00  -4.3957662e-02  -4.7842238e-02  -2.8087622e-02  -3.4574803e-02
   4.7300000e+00  -4.3945882e-02  -4.7829182e-02  -2.8076821e-02  -3.4563860e-02
   4.7400000e+00  -4.3934299e-02  -4.7816312e-02  -2.8066206e-02  -3.4553103e-02
   4.7500000e+00  -4.3922909e-02  -4.7803627e-02  -2.8055774e-02  -3.4542529e-02
   4.7600000e+00  -4.3911708e-02  -4.7791123e-02  -2.8045521e-02  -3.4532135e-02
   4.7700000e+00  -4.3900694e-02  -4.7778799e-02  -2.8035444e-02  -3.4521917e-02
   4.7800000e+00  -4.3889863e-02  -4.7766650e-02  -2.8025539e-02  -3.4511873e-02
   4.7900000e+00  -4.3879212e-02  -4.7754676e-02  -2.8015804e-02  -3.4501999e-02
   4.8000000e+00  -4.3868737e-02  -4.7742873e-02  -2.8006235e-02  -3.4492292e-02
   4.8100000e+00  -4.3858435e-02  -4.7731239e-02  -2.7996829e-02  -3.4482748e-02
   4.8200000e+00  -4.3848304e-02  -4.7719771e-02  -2.7987584e-02  -3.4473365e-02
   4.8300000e+00  -4.3838340e-02  -4.7708467e-02  -2.7978495e-02  -3.4464141e-02
   4.8400000e+00  -4.3828540e-02  -4.7697325e-02  -2.7969561e-02  -3.4455071e-02
   4.8500000e+00  -4.3818902e-02  -4.7686343e-02  -2.7960779e-02  -3.4446154e-02
   4.8600000e+00  -4.3809423e-02  -4.7675518e-02  -2.7952144e-02  -3.4437386e-02
   4.8700000e+00  -4.3800099e-02  -4.7664847e-02  -2.7943656e-02  -3.4428765e-02
   4.8800000e+00  -4.3790928e-02  -4.7654330e-02  -2.7935311e-02  -3.4420288e-02
   4.8900000e+00  -4.3781908e-02  -4.7643963e-02  -2.7927107e-02  -3.4411952e-02
   4.9000000e+00  -4.3773035e-02  -4.7633744e-02  -2.7919041e-02  -3.4403756e-02
   4.9100000e+00  -4.3764308e-02  -4.7623672e-02  -2.7911110e-02  -3.4395696e-02
   4.9200000e+00  -4.3755723e-02  -4.7613743e-02  -2.7903313e-02  -3.4387770e-02
   4.9300000e+00  -4.3747278e-02  -4.7603957e-02  -2.7895646e-02  -3.4379975e-02
   4.9400000e+00  -4.3738971e-02  -4.7594311e-02  -2.7888107e-02  -3.4372310e-02
   4.9500000e+00  -4.3730800e-02  -4.7584803e-02  -2.7880695e-02  -3.4364772e-02
   4.9600000e+00  -4.3722761e-02  -4.7575432e-02  -2.7873406e-02  -3.4357359e-02
   4.9700000e+00  -4.3714853e-02  -4.7566194e-02  -2.7866238e-02  -3.4350068e-02
   4.9800000e+00  -4.3707073e-02  -4.7557089e-02  -2.7859190e-02  -3.4342897e-02
   4.9900000e+00  -4.3699420e-02  -4.7548114e-02  -2.7852259e-02  -3.4335845e-02
   5.0000000e+00  -4.3691890e-02  -4.7539268e-02  -2.7845443e-02  -3.4328908e-02
   5.0100000e+00  -4.3684483e-02  -4.7530548e-02  -2.7838740e-02  -3.4322086e-02
   5.0200000e+00  -4.3677195e-02  -4.7521953e-02  -2.7832148e-02  -3.4315376e-02
   5.0300000e+00  -4.3670025e-02  -4.7513482e-02  -2.7825665e-02  -3.4308775e-02
   5.0400000e+00  -4.3662970e-02  -4.7505131e-02  -2.7819289e-02  -3.4302283e-02
   5.0500000e+00  -4.3656030e-02  -4.7496901e-02  -2.7813018e-02  -3.4295897e-02
   5.0600000e+00  -4.3649201e-02  -4.7488788e-02  -2.7806850e-02  -3.4289615e-02
   5.0700000e+00  -4.3642481e-02  -4.7480791e-02  -2.7800784e-02  -3.4283436e-02
   5.0800000e+00  -4.3635870e-02  -4.7472909e-02  -2.7794817e-02  -3.4277357e-02
   5.0900000e+00  -4.3629365e-02  -4.7465141e-02  -2.7788948e-02  -3.4271378e-02
   5.1000000e+00  -4.3622964e-02  -4.7457483e-02  -2.7783176e-02  -3.4265495e-02
   5.1100000e+00  -4.3616666e-02  -4.7449935e-02  -2.7777497e-02  -3.4259709e-02
   5.1200000e+00  -4.3610468e-02  -4.7442495e-02  -2.7771912e-02  -3.4254016e-02
   5.1300000e+00  -4.3604369e-02  -4.7435162e-02  -2.7766418e-02  -3.4248415e-02
   5.1400000e+00  -4.3598368e-02  -4.7427934e-02  -2.7761013e-02  -3.4242905e-02
   5.1500000e+00  -4.3592463e-02  -4.7420810e-02  -2.7755696e-02  -3.4237484e-02
   5.1600000e+00  -4.3586652e-02  -4.7413787e-02  -2.7750466e-02  -3.4232150e-02
   5.1700000e+00  -4.3580933e-02  -4.7406866e-02  -2.7745321e-02  -3.4226902e-02
   5.1800000e+00  -4.3575305e-02  -4.7400043e-02  -2.7740259e-02  -3.4221739e-02
   5.1900000e+00  -4.3569766e-02  -4.7393319e-02  -2.7735279e-02  -3.4216659e-02
   5.2000000e+00  -4.3564316e-02  -4.7386691e-02  -2.7730380e-02  -3.4211661e-02
   5.2100000e+00  -4.3558952e-02  -4.7380158e-02  -2.7725560e-02  -3.4206743e-02
   5.2200000e+00  -4.3553673e-02  -4.7373718e-02  -2.7720818e-02  -3.4201904e-02
   5.2300000e+00  -4.3548477e-02  -4.7367371e-02  -2.7716152e-02  -3.4197142e-02
   5.2400000e+00  -4.3543364e-02  -4.7361115e-02  -2.7711561e-02  -3.4192456e-02
   5.2500000e+00  -4.3538331e-02  -4.7354948e-02  -2.7707045e-02  -3.4187846e-02
   5.2600000e+00  -4.3533378e-02  -4.7348870e-02  -2.7702600e-02  -3.4183309e-02
   5.2700000e+00  -4.3528503e-02  -4.7342879e-02  -2.7698228e-02  -3.4178844e-02
   5.2800000e+00  -4.3523704e-02  -4.7336974e-02  -2.7693925e-02  -3.4174450e-02
   5.2900000e+00  -4.3518982e-02  -4.7331154e-02  -2.7689691e-02  -3.4170127e-02
   5.3000000e+00  -4.3514333e-02  -4.7325417e-02  -2.7685525e-02  -3.4165872e-02
   5.3100000e+00  -4.3509757e-02  -4.7319763e-02  -2.7681425e-02  -3.4161684e-02
   5.3200000e+00  -4.3505254e-02  -4.7314189e-02  -2.7677391e-02  -3.4157563e-02
   5.3300000e+00  -4.3500821e-02  -4.7308696e-02  -2.7673421e-02  -3.4153508e-02
   5.3400000e+00  -4.3496457e-02  -4.7303281e-02  -2.7669515e-02  -3.4149516e-02
   5.3500000e+00  -4.3492162e-02  -4.7297943e-02  -2.7665670e-02  -3.4145588e-02
   5.3600000e+00  -4.3487933e-02  -4.7292683e-02  -2.7661887e-02  -3.4141721e-02
   5.3700000e+00  -4.3483771e-02  -4.7287497e-02  -2.7658164e-02  -3.4137916e-02
   5.3800000e+00  -4.3479674e-02  -4.7282387e-02  -2.7654499e-02  -3.4134171e-02
   5.3900000e+00  -4.3475641e-02  -4.7277349e-02  -2.7650893e-02  -3.4130484e-02
   5.4000000e+00  -4.3471670e-02  -4.7272383e-02  -2.7647344e-02  -3.4126856e-02
   5.4100000e+00  -4.3467762e-02  -4.7267489e-02  -2.7643851e-02  -3.4123284e-02
   5.4200000e+00  -4.3463914e-02  -4.7262665e-02  -2.7640413e-02  -3.4119769e-02
   5.4300000e+00  -4.3460126e-02  -4.7257910e-02  -2.7637030e-02  -3.4116309e-02
   5.4400000e+00  -4.3456396e-02  -4.7253223e-02  -2.7633699e-02  -3.4112903e-02
   5.4500000e+00  -4.3452725e-02  -4.7248603e-02  -2.7630421e-02  -3.4109550e-02
   5.4600000e+00  -4.3449110e-02  -4.7244050e-02  -2.7627195e-02  -3.4106250e-02
   5.4700000e+00  -4.3445552e-02  -4.7239562e-02  -2.7624019e-02  -3.4103002e-02
   5.4800000e+00  -4.3442048e-02  -4.7235138e-02  -2.7620893e-02  -3.4099804e-02
   5.4900000e+00  -4.3438599e-02  -4.7230777e-02  -2.7617817e-02  -3.4096656e-02
   5.5000000e+00  -4.3435203e-02  -4.7226479e-02  -2.7614788e-02  -3.4093557e-02
   5.5100000e+00  -4.3431859e-02  -4.7222243e-02  -2.7611807e-02  -3.4090506e-02
   5.5200000e+00  -4.3428567e-02  -4.7218067e-02  -2.7608872e-02  -3.4087503e-02
   5.5300000e+00  -4.3425326e-02  -4.7213951e-02  -2.7605983e-02  -3.4084546e-02
   5.5400000e+00  -4.3422134e-02  -4.7209894e-02  -2.7603140e-02  -3.4081635e-02
   5.5500000e+00  -4.3418992e-02  -4.7205895e-02  -2.7600340e-02  -3.4078769e-02
   5.5600000e+00  -4.3415898e-02  -4.7201953e-02  -2.7597584e-02  -3.4075948e-02
   5.5700000e+00  -4.3412851e-02  -4.7198068e-02  -2.7594871e-02  -3.4073171e-02
   5.5800000e+00  -4.3409852e-02  -4.7194238e-02  -2.7592201e-02  -3.4070436e-02
   5.5900000e+00  -4.3406898e-02  -4.7190463e-02  -2.7589571e-02  -3.4067744e-02
   5.6000000e+00  -4.3403989e-02  -4.7186742e-02  -2.7586983e-02  -3.4065093e-02
   5.6100000e+00  -4.3401125e-02  -4.7183075e-02  -2.7584435e-02  -3.4062483e-02
   5.6200000e+00  -4.3398305e-02  -4.7179460e-02  -2.7581926e-02  -3.4059913e-02
   5.6300000e+00  -4.3395528e-02  -4.7175896e-02  -2.7579456e-02  -3.4057383e-02
   5.6400000e+00  -4.3392793e-02  -4.7172384e-02  -2.7577024e-02  -3.4054892e-02
   5.6500000e+00  -4.3390100e-02  -4.7168921e-02  -2.7574629e-02  -3.4052439e-02
   5.6600000e+00  -4.3387448e-02  -4.7165509e-02  -2.7572272e-02  -3.4050023e-02
   5.6700000e+00  -4.3384836e-02  -4.7162145e-02  -2.7569951e-02  -3.4047645e-02
   5.6800000e+00  -4.3382265e-02  -4.7158829e-02  -2.7567666e-02  -3.4045303e-02
   5.6900000e+00  -4.3379732e-02  -4.7155561e-02  -2.7565415e-02  -3.4042998e-02
   5.7000000e+00  -4.3377238e-02  -4.7152339e-02  -2.7563200e-02  -3.4040727e-02
   5.7100000e+00  -4.3374782e-02  -4.7149163e-02  -2.7561018e-02  -3.4038491e-02
   5.7200000e+00  -4.3372363e-02  -4.7146033e-02  -2.7558870e-02  -3.4036289e-02
   5.7300000e+00  -4.3369980e-02  -4.7142947e-02  -2.7556755e-02  -3.4034121e-02
   5.7400000e+00  -4.3367634e-02  -4.7139906e-02  -2.7554673e-02  -3.4031986e-02
   5.7500000e+00  -4.3365323e-02  -4.7136907e-02  -2.7552622e-02  -3.4029884e-02
   5.7600000e+00  -4.3363048e-02  -4.7133952e-02  -2.7550603e-02  -3.4027813e-02
   5.7700000e+00  -4.3360806e-02  -4.7131039e-02  -2.7548614e-02  -3.4025774e-02
   5.7800000e+00  -4.3358599e-02  -4.7128167e-02  -2.7546656e-02  -3.4023766e-02
   5.7900000e+00  -4.3356425e-02  -4.7125337e-02  -2.7544728e-02  -3.4021789e-02
   5.8000000e+00  -4.3354283e-02  -4.7122547e-02  -2.7542829e-02  -3.4019842e-02
   5.8100000e+00  -4.3352174e-02  -4.7119796e-02  -2.7540959e-02  -3.4017924e-02
   5.8200000e+00  -4.3350097e-02  -4.7117085e-02  -2.7539117e-02  -3.4016035e-02
   5.8300000e+00  -4.3348051e-02  -4.7114412e-02  -2.7537304e-02  -3.4014175e-02
   5.8400000e+00  -4.3346036e-02  -4.7111778e-02  -2.7535518e-02  -3.4012343e-02
   5.8500000e+00  -4.3344051e-02  -4.7109181e-02  -2.7533759e-02  -3.4010538e-02
   5.8600000e+00  -4.3342096e-02  -4.7106621e-02  -2.7532027e-02  -3.4008761e-02
   5.8700000e+00  -4.3340170e-02  -4.7104098e-02  -2.7530322e-02  -3.4007011e-02
   5.8800000e+00  -4.3338274e-02  -4.7101610e-02  -2.7528642e-02  -3.4005287e-02
   5.8900000e+00  -4.3336405e-02  -4.7099158e-02  -2.7526987e-02  -3.4003589e-02
   5.9000000e+00  -4.3334565e-02  -4.7096741e-02  -2.7525358e-02  -3.4001917e-02
   5.9100000e+00  -4.3332752e-02  -4.7094358e-02  -2.7523753e-02  -3.4000270e-02
   5.9200000e+00  -4.3330966e-02  -4.7092010e-02  -2.7522172e-02  -3.3998648e-02
   5.9300000e+00  -4.3329207e-02  -4.7089694e-02  -2.7520615e-02  -3.3997050e-02
   5.9400000e+00  -4.3327475e-02  -4.7087412e-02  -2.7519082e-02  -3.3995476e-02
   5.9500000e+00  -4.3325768e-02  -4.7085162e-02  -2.7517572e-02  -3.3993926e-02
   5.9600000e+00  -4.3324086e-02  -4.7082944e-02  -2.7516085e-02  -3.3992399e-02
   5.9700000e+00  -4.3322430e-02  -4.7080757e-02  -2.7514620e-02  -3.3990895e-02
   5.9800000e+00  -4.3320798e-02  -4.7078602e-02  -2.7513177e-02  -3.3989413e-02
   5.9900000e+00  -4.3319191e-02  -4.7076477e-02  -2.7511756e-02  -3.3987954e-02
   6.0000000e+00  -4.3317608e-02  -4.7074382e-02  -2.7510356e-02  -3.3986516e-02
   6.0100000e+00  -4.3316048e-02  -4.7072317e-02  -2.7508977e-02  -3.3985100e-02
   6.0200000e+00  -4.3314511e-02  -4.7070282e-02  -2.7507619e-02  -3.3983705e-02
   6.0300000e+00  -4.3312998e-02  -4.7068275e-02  -2.7506281e-02  -3.3982331e-02
   6.0400000e+00  -4.3311506e-02  -4.7066297e-02  -2.7504963e-02  -3.3980978e-02
   6.0500000e+00  -4.3310037e-02  -4.7064347e-02  -2.7503665e-02  -3.3979644e-02
   6.0600000e+00  -4.3308590e-02  -4.7062425e-02  -2.7502386e-02  -3.3978331e-02
   6.0700000e+00  -4.3307164e-02  -4.7060529e-02  -2.7501127e-02  -3.3977037e-02
   6.0800000e+00  -4.3305759e-02  -4.7058661e-02  -2.7499886e-02  -3.3975762e-02
   6.0900000e+00  -4.3304375e-02  -4.7056819e-02  -2.7498664e-02  -3.3974507e-02
   6.1000000e+00  -4.3303011e-02  -4.7055004e-02  -2.7497460e-02  -3.3973270e-02
   6.1100000e+00  -4.3301668e-02  -4.7053214e-02  -2.7496274e-02  -3.3972051e-02
   6.1200000e+00  -4.3300344e-02  -4.7051449e-02  -2.7495106e-02  -3.3970850e-02
   6.1300000e+00  -4.3299040e-02  -4.7049709e-02  -2.7493955e-02  -3.3969668e-02
   6.1400000e+00  -4.3297756e-02  -4.7047994e-02  -2.7492821e-02  -3.3968502e-02
   6.1500000e+00  -4.3296490e-02  -4.7046304e-02  -2.7491704e-02  -3.3967354e-02
   6.1600000e+00  -4.3295243e-02  -4.7044637e-02  -2.7490604e-02  -3.3966223e-02
   6.1700000e+00  -4.3294014e-02  -4.7042993e-02  -2.7489520e-02  -3.3965109e-02
   6.1800000e+00  -4.3292803e-02  -4.7041373e-02  -2.7488452e-02  -3.3964011e-02
   6.1900000e+00  -4.3291610e-02  -4.7039776e-02  -2.7487400e-02  -3.3962930e-02
   6.2000000e+00  -4.3290435e-02  -4.7038202e-02  -2.7486363e-02  -3.3961864e-02
   6.2100000e+00  -4.3289277e-02  -4.7036650e-02  -2.7485342e-02  -3.3960815e-02
   6.2200000e+00  -4.3288136e-02  -4.7035119e-02  -2.7484336e-02  -3.3959780e-02
   6.2300000e+00  -4.3287012e-02  -4.7033611e-02  -2.7483345e-02  -3.3958761e-02
   6.2400000e+00  -4.3285904e-02  -4.7032123e-02  -2.7482369e-02  -3.3957757e-02
   6.2500000e+00  -4.3284812e-02  -4.7030657e-02  -2.7481407e-02  -3.3956768e-02
   6.2600000e+00  -4.3283737e-02  -4.7029211e-02  -2.7480459e-02  -3.3955793e-02
   6.2700000e+00  -4.3282677e-02  -4.7027786e-02  -2.7479525e-02  -3.3954833e-02
   6.2800000e+00  -4.3281633e-02  -4.7026381e-02  -2.7478605e-02  -3.3953887e-02
   6.2900000e+00  -4.3280604e-02  -4.7024995e-02  -2.7477699e-02  -3.3952954e-02
   6.3000000e+00  -4.3279590e-02  -4.7023629e-02  -2.7476806e-02  -3.3952036e-02
   6.3100000e+00  -4.3278591e-02  -4.7022283e-02  -2.7475926e-02  -3.3951131e-02
   6.3200000e+00  -4.3277606e-02  -4.7020955e-02  -2.7475059e-02  -3.3950239e-02
   6.3300000e+00  -4.3276636e-02  -4.7019646e-02  -2.7474205e-02  -3.3949360e-02
   6.3400000e+00  -4.3275680e-02  -4.7018356e-02  -2.7473363e-02  -3.3948494e-02
   6.3500000e+00  -4.3274738e-02  -4.7017084e-02  -2.7472534e-02  -3.3947641e-02
   6.3600000e+00  -4.3273810e-02  -4.7015829e-02  -2.7471717e-02  -3.3946800e-02
   6.3700000e+00  -4.3272896e-02  -4.7014593e-02  -2.7470912e-02  -3.3945972e-02
   6.3800000e+00  -4.3271994e-02  -4.7013373e-02  -2.7470118e-02  -3.3945156e-02
   6.3900000e+00  -4.3271106e-02  -4.7012171e-02  -2.7469337e-02  -3.3944351e-02
   6.4000000e+00  -4.3270231e-02  -4.7010986e-02  -2.7468567e-02  -3.3943559e-02
   6.4100000e+00  -4.3269368e-02  -4.7009817e-02  -2.7467808e-02  -3.3942778e-02
   6.4200000e+00  -4.3268518e-02  -4.7008665e-02  -2.7467060e-02  -3.3942008e-02
   6.4300000e+00  -4.3267680e-02  -4.7007529e-02  -2.7466323e-02  -3.3941250e-02
   6.4400000e+00  -4.3266855e-02  -4.7006409e-02  -2.7465597e-02  -3.3940502e-02
   6.4500000e+00  -4.3266041e-02  -4.7005305e-02  -2.7464882e-02  -3.3939766e-02
   6.4600000e+00  -4.3265239e-02  -4.7004216e-02  -2.7464177e-02  -3.3939040e-02
   6.4700000e+00  -4.3264449e-02  -4.7003143e-02  -2.7463482e-02  -3.3938325e-02
   6.4800000e+00  -4.3263671e-02  -4.7002084e-02  -2.7462798e-02  -3.3937620e-02
   6.4900000e+00  -4.3262903e-02  -4.7001041e-02  -2.7462123e-02  -3.3936926e-02
   6.5000000e+00  -4.3262147e-02  -4.7000012e-02  -2.7461459e-02  -3.3936241e-02
   6.5100000e+00  -4.3261402e-02  -4.6998998e-02  -2.7460804e-02  -3.3935567e-02
   6.5200000e+00  -4.3260667e-02  -4.6997997e-02  -2.7460158e-02  -3.3934902e-02
   6.5300000e+00  -4.3259943e-02  -4.6997011e-02  -2.7459522e-02  -3.3934247e-02
   6.5400000e+00  -4.3259230e-02  -4.6996039e-02  -2.7458895e-02  -3.3933602e-02
   6.5500000e+00  -4.3258527e-02  -4.6995080e-02  -2.7458278e-02  -3.3932966e-02
   6.5600000e+00  -4.3257834e-02  -4.6994135e-02  -2.7457669e-02  -3.3932339e-02
   6.5700000e+00  -4.3257151e-02  -4.6993203e-02  -2.7457069e-02  -3.3931721e-02
   6.5800000e+00  -4.3256478e-02  -4.6992284e-02  -2.7456478e-02  -3.3931112e-02
   6.5900000e+00  -4.3255815e-02  -4.6991377e-02  -2.7455896e-02  -3.3930512e-02
   6.6000000e+00  -4.3255161e-02  -4.6990484e-02  -2.7455322e-02  -3.3929921e-02
   6.6100000e+00  -4.3254517e-02  -4.6989603e-02  -2.7454756e-02  -3.3929338e-02
   6.6200000e+00  -4.3253881e-02  -4.6988734e-02  -2.7454198e-02  -3.3928764e-02
   6.6300000e+00  -4.3253256e-02  -4.6987878e-02  -2.7453649e-02  -3.3928198e-02
   6.6400000e+00  -4.3252639e-02  -4.6987033e-02  -2.7453107e-02  -3.3927640e-02
   6.6500000e+00  -4.3252031e-02  -4.6986201e-02  -2.7452574e-02  -3.3927090e-02
   6.6600000e+00  -4.3251431e-02  -4.6985379e-02  -2.7452048e-02  -3.3926548e-02
   6.6700000e+00  -4.3250841e-02  -4.6984570e-02  -2.7451530e-02  -3.3926014e-02
   6.6800000e+00  -4.3250259e-02  -4.6983772e-02  -2.7451019e-02  -3.3925488e-02
   6.6900000e+00  -4.3249685e-02  -4.6982984e-02  -2.7450516e-02  -3.3924969e-02
   6.7000000e+00  -4.3249119e-02  -4.6982208e-02  -2.7450019e-02  -3.3924458e-02
   6.7100000e+00  -4.3248562e-02  -4.6981443e-02  -2.7449531e-02  -3.3923954e-02
   6.7200000e+00  -4.3248012e-02  -4.6980688e-02  -2.7449049e-02  -3.3923457e-02
   6.7300000e+00  -4.3247471e-02  -4.6979944e-02  -2.7448574e-02  -3.3922968e-02
   6.7400000e+00  -4.3246937e-02  -4.6979211e-02  -2.7448106e-02  -3.3922485e-02
   6.7500000e+00  -4.3246411e-02  -4.6978487e-02  -2.7447644e-02  -3.3922010e-02
   6.7600000e+00  -4.3245892e-02  -4.6977774e-02  -2.7447190e-02  -3.3921541e-02
   6.7700000e+00  -4.3245381e-02  -4.6977070e-02  -2.7446742e-02  -3.3921079e-02
   6.7800000e+00  -4.3244877e-02  -4.6976377e-02  -2.7446300e-02  -3.3920624e-02
   6.7900000e+00  -4.3244381e-02  -4.6975693e-02  -2.7445865e-02  -3.3920175e-02
   6.8000000e+00  -4.3243891e-02  -4.6975018e-02  -2.7445436e-02  -3.3919733e-02
   6.8100000e+00  -4.3243409e-02  -4.6974353e-02  -2.7445013e-02  -3.3919297e-02
   6.8200000e+00  -4.3242933e-02  -4.6973697e-02  -2.7444596e-02  -3.3918867e-02
   6.8300000e+00  -4.3242464e-02  -4.6973051e-02  -2.7444185e-02  -3.3918443e-02
   6.8400000e+00  -4.3242002e-02  -4.6972413e-02  -2.7443781e-02  -3.3918026e-02
   6.8500000e+00  -4.3241547e-02  -4.6971784e-02  -2.7443382e-02  -3.3917614e-02
   6.8600000e+00  -4.3241098e-02  -4.6971164e-02  -2.7442988e-02  -3.3917209e-02
   6.8700000e+00  -4.3240655e-02  -4.6970553e-02  -2.7442601e-02  -3.3916809e-02
   6.8800000e+00  -4.3240219e-02  -4.6969950e-02  -2.7442219e-02  -3.3916415e-02
   6.8900000e+00  -4.3239789e-02  -4.6969356e-02  -2.7441842e-02  -3.3916026e-02
   6.9000000e+00  -4.3239365e-02  -4.6968769e-02  -2.7441471e-02  -3.3915644e-02
   6.9100000e+00  -4.3238947e-02  -4.6968191e-02  -2.7441105e-02  -3.3915266e-02
   6.9200000e+00  -4.3238535e-02  -4.6967621e-02  -2.7440744e-02  -3.3914894e-02
   6.9300000e+00  -4.3238129e-02  -4.6967059e-02  -2.7440389e-02  -3.3914527e-02
   6.9400000e+00  -4.3237729e-02  -4.6966505e-02  -2.7440039e-02  -3.3914166e-02
   6.9500000e+00  -4.3237334e-02  -4.6965958e-02  -2.7439693e-02  -3.3913810e-02
   6.9600000e+00  -4.3236946e-02  -4.6965419e-02  -2.7439353e-02  -3.3913459e-02
   6.9700000e+00  -4.3236562e-02  -4.6964888e-02  -2.7439017e-02  -3.3913112e-02
   6.9800000e+00  -4.3236184e-02  -4.6964363e-02  -2.7438687e-02  -3.3912771e-02
   6.9900000e+00  -4.3235812e-02  -4.6963847e-02  -2.7438361e-02  -3.3912435e-02
   7.0000000e+00  -4.3235444e-02  -4.6963337e-02  -2.7438039e-02  -3.3912103e-02
   7.0100000e+00  -4.3235082e-02  -4.6962834e-02  -2.7437723e-02  -3.3911776e-02
   7.0200000e+00  -4.3234726e-02  -4.6962339e-02  -2.7437410e-02  -3.3911454e-02
   7.0300000e+00  -4.3234374e-02  -4.6961850e-02  -2.7437103e-02  -3.3911137e-02
   7.0400000e+00  -4.3234027e-02  -4.6961368e-02  -2.7436799e-02  -3.3910824e-02
   7.0500000e+00  -4.3233685e-02  -4.6960893e-02  -2.7436500e-02  -3.3910515e-02
   7.0600000e+00  -4.3233348e-02  -4.6960424e-02  -2.7436206e-02  -3.3910211e-02
   7.0700000e+00  -4.3233016e-02  -4.6959962e-02  -2.7435915e-02  -3.3909911e-02
   7.0800000e+00  -4.3232688e-02  -4.6959506e-02  -2.7435629e-02  -3.3909615e-02
   7.0900000e+00  -4.3232365e-02  -4.6959056e-02  -2.7435347e-02  -3.3909324e-02
   7.1000000e+00  -4.3232047e-02  -4.6958613e-02  -2.7435068e-02  -3.3909037e-02
   7.1100000e+00  -4.3231733e-02  -4.6958176e-02  -2.7434794e-02  -3.3908753e-02
   7.1200000e+00  -4.3231419e-02  -4.6957739e-02  -2.7434520e-02  -3.3908470e-02
   7.1300000e+00  -4.3231106e-02  -4.6957302e-02  -2.7434245e-02  -3.3908187e-02
   7.1400000e+00  -4.3230792e-02  -4.6956865e-02  -2.7433971e-02  -3.3907904e-02
   7.1500000e+00  -4.3230478e-02  -4.6956428e-02  -2.7433697e-02  -3.3907621e-02
   7.1600000e+00  -4.3230164e-02  -4.6955991e-02  -2.7433423e-02  -3.3907338e-02
   7.1700000e+00  -4.3229850e-02  -4.6955554e-02  -2.7433148e-02  -3.3907054e-02
   7.1800000e+00  -4.3229537e-02  -4.6955117e-02  -2.7432874e-02  -3.3906771e-02
   7.1900000e+00  -4.3229223e-02  -4.6954680e-02  -2.7432600e-02  -3.3906488e-02
   7.2000000e+00  -4.3228909e-02  -4.6954243e-02  -2.7432326e-02  -3.3906205e-02
   7.2100000e+00  -4.3228596e-02  -4.6953806e-02  -2.7432051e-02  -3.3905922e-02
   7.2200000e+00  -4.3228282e-02  -4.6953369e-02  -2.7431777e-02  -3.3905639e-02
   7.2300000e+00  -4.3227968e-02  -4.6952932e-02  -2.7431503e-02  -3.3905356e-02
   7.2400000e+00  -4.3227654e-02  -4.6952495e-02  -2.7431229e-02  -3.3905073e-02
   7.2500000e+00  -4.3227341e-02  -4.6952058e-02  -2.7430955e-02  -3.3904790e-02
   7.2600000e+00  -4.3227027e-02  -4.6951621e-02  -2.7430680e-02  -3.3904506e-02
   7.2700000e+00  -4.3226713e-02  -4.6951184e-02  -2.7430406e-02  -3.3904223e-02
   7.2800000e+00  -4.3226400e-02  -4.6950747e-02  -2.7430132e-02  -3.3903940e-02
   7.2900000e+00  -4.3226086e-02  -4.6950310e-02  -2.7429858e-02  -3.3903657e-02
   7.3000000e+00  -4.3225773e-02  -4.6949873e-02  -2.7429584e-02  -3.3903374e-02
   7.3100000e+00  -4.3225459e-02  -4.6949436e-02  -2.7429310e-02  -3.3903091e-02
   7.3200000e+00  -4.3225145e-02  -4.6949000e-02  -2.7429035e-02  -3.3902808e-02
   7.3300000e+00  -4.3224832e-02  -4.6948563e-02  -2.7428761e-02  -3.3902525e-02
   7.3400000e+00  -4.3224518e-02  -4.6948126e-02  -2.7428487e-02  -3.3902242e-02
   7.3500000e+00  -4.3224205e-02  -4.6947689e-02  -2.7428213e-02  -3.3901959e-02
   7.3600000e+00  -4.3223891e-02  -4.6947252e-02  -2.7427939e-02  -3.3901676e-02
   7.3700000e+00  -4.3223577e-02  -4.6946816e-02  -2.7427665e-02  -3.3901393e-02
   7.3800000e+00  -4.3223264e-02  -4.6946379e-02  -2.7427391e-02  -3.3901110e-02
   7.3900000e+00  -4.3222950e-02  -4.6945942e-02  -2.7427117e-02  -3.3900827e-02
   7.4000000e+00  -4.3222637e-02  -4.6945505e-02  -2.7426843e-02  -3.3900544e-02
   7.4100000e+00  -4.3222323e-02  -4.6945069e-02  -2.7426569e-02  -3.3900262e-02
   7.4200000e+00  -4.3222010e-02  -4.6944632e-02  -2.7426295e-02  -3.3899979e-02
   7.4300000e+00  -4.3221696e-02  -4.6944195e-02  -2.7426021e-02  -3.3899696e-02
   7.4400000e+00  -4.3221383e-02  -4.6943758e-02  -2.7425746e-02  -3.3899413e-02
   7.4500000e+00  -4.3221069e-02  -4.6943322e-02  -2.7425472e-02  -3.3899130e-02
   7.4600000e+00  -4.3220756e-02  -4.6942885e-02  -2.7425198e-02  -3.3898847e-02
   7.4700000e+00  -4.3220442e-02  -4.6942448e-02  -2.7424924e-02  -3.3898564e-02
   7.4800000e+00  -4.3220129e-02  -4.6942012e-02  -2.7424650e-02  -3.3898281e-02
   7.4900000e+00  -4.3219815e-02  -4.6941575e-02  -2.7424376e-02  -3.3897998e-02
   7.5000000e+00  -4.3219502e-02  -4.6941138e-02  -2.7424102e-02  -3.3897715e-02
   7.5100000e+00  -4.3219188e-02  -4.6940702e-02  -2.7423828e-02  -3.3897433e-02
   7.5200000e+00  -4.3218875e-02  -4.6940265e-02  -2.7423554e-02  -3.3897150e-02
   7.5300000e+00  -4.3218562e-02  -4.6939829e-02  -2.7423281e-02  -3.3896867e-02
   7.5400000e+00  -4.3218248e-02  -4.6939392e-02  -2.7423007e-02  -3.3896584e-02
   7.5500000e+00  -4.3217935e-02  -4.6938956e-02  -2.7422733e-02  -3.3896301e-02
   7.5600000e+00  -4.3217621e-02  -4.6938519e-02  -2.7422459e-02  -3.3896018e-02
   7.5700000e+00  -4.3217308e-02  -4.6938082e-02  -2.7422185e-02  -3.3895736e-02
   7.5800000e+00  -4.3216995e-02  -4.6937646e-02  -2.7421911e-02  -3.3895453e-02
   7.5900000e+00  -4.3216681e-02  -4.6937209e-02  -2.7421637e-02  -3.3895170e-02
   7.6000000e+00  -4.3216368e-02  -4.6936773e-02  -2.7421363e-02  -3.3894887e-02
   7.6100000e+00  -4.3216055e-02  -4.6936336e-02  -2.7421089e-02  -3.3894605e-02
   7.6200000e+00  -4.3215741e-02  -4.6935900e-02  -2.7420815e-02  -3.3894322e-02
   7.6300000e+00  -4.3215428e-02  -4.6935463e-02  -2.7420541e-02  -3.3894039e-02
   7.6400000e+00  -4.3215115e-02  -4.6935027e-02  -2.7420267e-02  -3.3893756e-02
   7.6500000e+00  -4.3214801e-02  -4.6934591e-02  -2.7419994e-02  -3.3893474e-02
   7.6600000e+00  -4.3214488e-02  -4.6934154e-02  -2.7419720e-02  -3.3893191e-02
   7.6700000e+00  -4.3214175e-02  -4.6933718e-02  -2.7419446e-02  -3.3892908e-02
   7.6800000e+00  -4.3213861e-02  -4.6933281e-02  -2.7419172e-02  -3.3892625e-02
   7.6900000e+00  -4.3213548e-02  -4.6932845e-02  -2.7418898e-02  -3.3892343e-02
   7.7000000e+00  -4.3213235e-02  -4.6932409e-02  -2.7418624e-02  -3.3892060e-02
   7.7100000e+00  -4.3212922e-02  -4.6931972e-02  -2.7418351e-02  -3.3891777e-02
   7.7200000e+00  -4.3212608e-02  -4.6931536e-02  -2.7418077e-02  -3.3891495e-02
   7.7300000e+00  -4.3212295e-02  -4.6931100e-02  -2.7417803e-02  -3.3891212e-02
   7.7400000e+00  -4.3211982e-02  -4.6930663e-02  -2.7417529e-02  -3.3890929e-02
   7.7500000e+00  -4.3211669e-02  -4.6930227e-02  -2.7417255e-02  -3.3890647e-02
   7.7600000e+00  -4.3211355e-02  -4.6929791e-02  -2.7416982e-02  -3.3890364e-02
   7.7700000e+00  -4.3211042e-02  -4.6929354e-02  -2.7416708e-02  -3.3890081e-02
   7.7800000e+00  -4.3210729e-02  -4.6928918e-02  -2.7416434e-02  -3.3889799e-02
   7.7900000e+00  -4.3210416e-02  -4.6928482e-02  -2.7416160e-02  -3.3889516e-02
   7.8000000e+00  -4.3210103e-02  -4.6928046e-02  -2.7415887e-02  -3.3889233e-02
   7.8100000e+00  -4.3209789e-02  -4.6927609e-02  -2.7415613e-02  -3.3888951e-02
   7.8200000e+00  -4.3209476e-02  -4.6927173e-02  -2.7415339e-02  -3.3888668e-02
   7.8300000e+00  -4.3209163e-02  -4.6926737e-02  -2.7415065e-02  -3.3888386e-02
   7.8400000e+00  -4.3208850e-02  -4.6926301e-02  -2.7414792e-02  -3.3888103e-02
   7.8500000e+00  -4.3208537e-02  -4.6925864e-02  -2.7414518e-02  -3.3887820e-02
   7.8600000e+00  -4.3208224e-02  -4.6925428e-02  -2.7414244e-02  -3.3887538e-02
   7.8700000e+00  -4.3207911e-02  -4.6924992e-02  -2.7413971e-02  -3.3887255e-02
   7.8800000e+00  -4.3207598e-02  -4.6924556e-02  -2.7413697e-02  -3.3886973e-02
   7.8900000e+00  -4.3207285e-02  -4.6924120e-02  -2.7413423e-02  -3.3886690e-02
   7.9000000e+00  -4.3206971e-02  -4.6923684e-02  -2.7413150e-02  -3.3886408e-02
   7.9100000e+00  -4.3206658e-02  -4.6923248e-02  -2.7412876e-02  -3.3886125e-02
   7.9200000e+00  -4.3206345e-02  -4.6922811e-02  -2.7412602e-02  -3.3885843e-02
   7.9300000e+00  -4.3206032e-02  -4.6922375e-02  -2.7412329e-02  -3.3885560e-02
   7.9400000e+00  -4.3205719e-02  -4.6921939e-02  -2.7412055e-02  -3.3885278e-02
   7.9500000e+00  -4.3205406e-02  -4.6921503e-02  -2.7411781e-02  -3.3884995e-02
   7.9600000e+00  -4.3205093e-02  -4.6921067e-02  -2.7411508e-02  -3.3884713e-02
   7.9700000e+00  -4.3204780e-02  -4.6920631e-02  -2.7411234e-02  -3.3884430e-02
   7.9800000e+00  -4.3204467e-02  -4.6920195e-02  -2.7410960e-02  -3.3884148e-02
   7.9900000e+00  -4.3204154e-02  -4.6919759e-02  -2.7410687e-02  -3.3883865e-02
   8.0000000e+00  -4.3203841e-02  -4.6919323e-02  -2.7410413e-02  -3.3883583e-02
   8.0100000e+00  -4.3203528e-02  -4.6918887e-02  -2.7410140e-02  -3.3883300e-02
   8.0200000e+00  -4.3203215e-02  -4.6918451e-02  -2.7409866e-02  -3.3883018e-02
   8.0300000e+00  -4.3202902e-02  -4.6918015e-02  -2.7409593e-02  -3.3882736e-02
   8.0400000e+00  -4.3202589e-02  -4.6917579e-02  -2.7409319e-02  -3.3882453e-02
   8.0500000e+00  -4.3202276e-02  -4.6917143e-02  -2.7409045e-02  -3.3882171e-02
   8.0600000e+00  -4.3201963e-02  -4.6916707e-02  -2.7408772e-02  -3.3881888e-02
   8.0700000e+00  -4.3201650e-02  -4.6916271e-02  -2.7408498e-02  -3.3881606e-02
   8.0800000e+00  -4.3201337e-02  -4.6915835e-02  -2.7408225e-02  -3.3881324e-02
   8.0900000e+00  -4.3201025e-02  -4.6915400e-02  -2.7407951e-02  -3.3881041e-02
   8.1000000e+00  -4.3200712e-02  -4.6914964e-02  -2.7407678e-02  -3.3880759e-02
   8.1100000e+00  -4.3200399e-02  -4.6914528e-02  -2.7407404e-02  -3.3880476e-02
   8.1200000e+00  -4.3200086e-02  -4.6914092e-02  -2.7407131e-02  -3.3880194e-02
   8.1300000e+00  -4.3199773e-02  -4.6913656e-02  -2.7406857e-02  -3.3879912e-02
   8.1400000e+00  -4.3199460e-02  -4.6913220e-02  -2.7406584e-02  -3.3879629e-02
   8.1500000e+00  -4.3199147e-02  -4.6912785e-02  -2.7406310e-02  -3.3879347e-02
   8.1600000e+00  -4.3198834e-02  -4.6912349e-02  -2.7406037e-02  -3.3879065e-02
   8.1700000e+00  -4.3198522e-02  -4.6911913e-02  -2.7405764e-02  -3.3878782e-02
   8.1800000e+00  -4.3198209e-02  -4.6911477e-02  -2.7405490e-02  -3.3878500e-02
   8.1900000e+00  -4.3197896e-02  -4.6911041e-02  -2.7405217e-02  -3.3878218e-02
   8.2000000e+00  -4.3197583e-02  -4.6910606e-02  -2.7404943e-02  -3.3877936e-02
   8.2100000e+00  -4.3197270e-02  -4.6910170e-02  -2.7404670e-02  -3.3877653e-02
   8.2200000e+00  -4.3196958e-02  -4.6909734e-02  -2.7404396e-02  -3.3877371e-02
   8.2300000e+00  -4.3196645e-02  -4.6909298e-02  -2.7404123e-02  -3.3877089e-02
   8.2400000e+00  -4.3196332e-02  -4.6908863e-02  -2.7403850e-02  -3.3876807e-02
   8.2500000e+00  -4.3196019e-02  -4.6908427e-02  -2.7403576e-02  -3.3876524e-02
   8.2600000e+00  -4.3195707e-02  -4.6907991e-02  -2.7403303e-02  -3.3876242e-02
   8.2700000e+00  -4.3195394e-02  -4.6907556e-02  -2.7403030e-02  -3.3875960e-02
   8.2800000e+00  -4.3195081e-02  -4.6907120e-02  -2.7402756e-02  -3.3875678e-02
   8.2900000e+00  -4.3194768e-02  -4.6906684e-02  -2.7402483e-02  -3.3875395e-02
   8.3000000e+00  -4.3194456e-02  -4.6906249e-02  -2.7402209e-02  -3.3875113e-02
   8.3100000e+00  -4.3194143e-02  -4.6905813e-02  -2.7401936e-02  -3.3874831e-02
   8.3200000e+00  -4.3193830e-02  -4.6905378e-02  -2.7401663e-02  -3.3874549e-02
   8.3300000e+00  -4.3193517e-02  -4.6904942e-02  -2.7401389e-02  -3.3874267e-02
   8.3400000e+00  -4.3193205e-02  -4.6904506e-02  -2.7401116e-02  -3.3873984e-02
   8.3500000e+00  -4.3192892e-02  -4.6904071e-02  -2.7400843e-02  -3.3873702e-02
   8.3600000e+00  -4.3192579e-02  -4.6903635e-02  -2.7400570e-02  -3.3873420e-02
   8.3700000e+00  -4.3192267e-02  -4.6903200e-02  -2.7400296e-02  -3.3873138e-02
   8.3800000e+00  -4.3191954e-02  -4.6902764e-02  -2.7400023e-02  -3.3872856e-02
   8.3900000e+00  -4.3191642e-02  -4.6902329e-02  -2.7399750e-02  -3.3872574e-02
   8.4000000e+00  -4.3191329e-02  -4.6901893e-02  -2.7399476e-02  -3.3872292e-02
   8.4100000e+00  -4.3191016e-02  -4.6901458e-02  -2.7399203e-02  -3.3872010e-02
   8.4200000e+00  -4.3190704e-02  -4.6901022e-02  -2.7398930e-02  -3.3871727e-02
   8.4300000e+00  -4.3190391e-02  -4.6900587e-02  -2.7398657e-02  -3.3871445e-02
   8.4400000e+00  -4.3190078e-02  -4.6900151e-02  -2.7398383e-02  -3.3871163e-02
   8.4500000e+00  -4.3189766e-02  -4.6899716e-02  -2.7398110e-02  -3.3870881e-02
   8.4600000e+00  -4.3189453e-02  -4.6899280e-02  -2.7397837e-02  -3.3870599e-02
   8.4700000e+00  -4.3189141e-02  -4.6898845e-02  -2.7397564e-02  -3.3870317e-02
   8.4800000e+00  -4.3188828e-02  -4.6898410e-02  -2.7397291e-02  -3.3870035e-02
   8.4900000e+00  -4.3188516e-02  -4.6897974e-02  -2.7397017e-02  -3.3869753e-02
   8.5000000e+00  -4.3188203e-02  -4.6897539e-02  -2.7396744e-02  -3.3869471e-02
   8.5100000e+00  -4.3187891e-02  -4.6897103e-02  -2.7396471e-02  -3.3869189e-02
   8.5200000e+00  -4.3187578e-02  -4.6896668e-02  -2.7396198e-02  -3.3868907e-02
   8.5300000e+00  -4.3187266e-02  -4.6896233e-02  -2.7395925e-02  -3.3868625e-02
   8.5400000e+00  -4.3186953e-02  -4.6895797e-02  -2.7395652e-02  -3.3868343e-02
   8.5500000e+00  -4.3186641e-02  -4.6895362e-02  -2.7395378e-02  -3.3868061e-02
   8.5600000e+00  -4.3186328e-02  -4.6894927e-02  -2.7395105e-02  -3.3867779e-02
   8.5700000e+00  -4.3186016e-02  -4.6894491e-02  -2.7394832e-02  -3.3867497e-02
   8.5800000e+00  -4.3185703e-02  -4.6894056e-02  -2.7394559e-02  -3.3867215e-02
   8.5900000e+00  -4.3185391e-02  -4.6893621e-02  -2.7394286e-02  -3.3866933e-02
   8.6000000e+00  -4.3185078e-02  -4.6893186e-02  -2.7394013e-02  -3.3866651e-02
   8.6100000e+00  -4.3184766e-02  -4.6892750e-02  -2.7393740e-02  -3.3866369e-02
   8.6200000e+00  -4.3184453e-02  -4.6892315e-02  -2.7393467e-02  -3.3866087e-02
   8.6300000e+00  -4.3184141e-02  -4.6891880e-02  -2.7393194e-02  -3.3865805e-02
   8.6400000e+00  -4.3183829e-02  -4.6891445e-02  -2.7392921e-02  -3.3865523e-02
   8.6500000e+00  -4.3183516e-02  -4.6891009e-02  -2.7392647e-02  -3.3865241e-02
   8.6600000e+00  -4.3183204e-02  -4.6890574e-02  -2.7392374e-02  -3.3864959e-02
   8.6700000e+00  -4.3182891e-02  -4.6890139e-02  -2.7392101e-02  -3.3864678e-02
   8.6800000e+00  -4.3182579e-02  -4.6889704e-02  -2.7391828e-02  -3.3864396e-02
   8.6900000e+00  -4.3182267e-02  -4.6889269e-02  -2.7391555e-02  -3.3864114e-02
   8.7000000e+00  -4.3181954e-02  -4.6888834e-02  -2.7391282e-02  -3.3863832e-02
   8.7100000e+00  -4.3181642e-02  -4.6888399e-02  -2.7391009e-02  -3.3863550e-02
   8.7200000e+00  -4.3181330e-02  -4.6887963e-02  -2.7390736e-02  -3.3863268e-02
   8.7300000e+00  -4.3181017e-02  -4.6887528e-02  -2.7390463e-02  -3.3862986e-02
   8.7400000e+00  -4.3180705e-02  -4.6887093e-02  -2.7390190e-02  -3.3862704e-02
   8.7500000e+00  -4.3180393e-02  -4.6886658e-02  -2.7389917e-02  -3.3862423e-02
   8.7600000e+00  -4.3180080e-02  -4.6886223e-02  -2.7389644e-02  -3.3862141e-02
   8.7700000e+00  -4.3179768e-02  -4.6885788e-02  -2.7389371e-02  -3.3861859e-02
   8.7800000e+00  -4.3179456e-02  -4.6885353e-02  -2.7389098e-02  -3.3861577e-02
   8.7900000e+00  -4.3179144e-02  -4.6884918e-02  -2.7388825e-02  -3.3861295e-02
   8.8000000e+00  -4.3178831e-02  -4.6884483e-02  -2.7388552e-02  -3.3861014e-02
   8.8100000e+00  -4.3178519e-02  -4.6884048e-02  -2.7388280e-02  -3.3860732e-02
   8.8200000e+00  -4.3178207e-02  -4.6883613e-02  -2.7388007e-02  -3.3860450e-02
   8.8300000e+00  -4.3177895e-02  -4.6883178e-02  -2.7387734e-02  -3.3860168e-02
   8.8400000e+00  -4.3177582e-02  -4.6882743e-02  -2.7387461e-02  -3.3859887e-02
   8.8500000e+00  -4.3177270e-02  -4.6882308e-02  -2.7387188e-02  -3.3859605e-02
   8.8600000e+00  -4.3176958e-02  -4.6881873e-02  -2.7386915e-02  -3.3859323e-02
   8.8700000e+00  -4.3176646e-02  -4.6881438e-02  -2.7386642e-02  -3.3859041e-02
   8.8800000e+00  -4.3176334e-02  -4.6881003e-02  -2.7386369e-02  -3.3858760e-02
   8.8900000e+00  -4.3176021e-02  -4.6880568e-02  -2.7386096e-02  -3.3858478e-02
   8.9000000e+00  -4.3175709e-02  -4.6880134e-02  -2.7385824e-02  -3.3858196e-02
   8.9100000e+00  -4.3175397e-02  -4.6879699e-02  -2.7385551e-02  -3.3857915e-02
   8.9200000e+00  -4.3175085e-02  -4.6879264e-02  -2.7385278e-02  -3.3857633e-02
   8.9300000e+00  -4.3174773e-02  -4.6878829e-02  -2.7385005e-02  -3.3857351e-02
   8.9400000e+00  -4.3174461e-02  -4.6878394e-02  -2.7384732e-02  -3.3857069e-02
   8.9500000e+00  -4.3174148e-02  -4.6877959e-02  -2.7384459e-02  -3.3856788e-02
   8.9600000e+00  -4.3173836e-02  -4.6877525e-02  -2.7384187e-02  -3.3856506e-02
   8.9700000e+00  -4.3173524e-02  -4.6877090e-02  -2.7383914e-02  -3.3856225e-02
   8.9800000e+00  -4.3173212e-02  -4.6876655e-02  -2.7383641e-02  -3.3855943e-02
   8.9900000e+00  -4.3172900e-02  -4.6876220e-02  -2.7383368e-02  -3.3855661e-02
   9.0000000e+00  -4.3172588e-02  -4.6875785e-02  -2.7383095e-02  -3.3855380e-02
   9.0100000e+00  -4.3172276e-02  -4.6875351e-02  -2.7382823e-02  -3.3855098e-02
   9.0200000e+00  -4.3171964e-02  -4.6874916e-02  -2.7382550e-02  -3.3854816e-02
   9.0300000e+00  -4.3171652e-02  -4.6874481e-02  -2.7382277e-02  -3.3854535e-02
   9.0400000e+00  -4.3171340e-02  -4.6874046e-02  -2.7382004e-02  -3.3854253e-02
   9.0500000e+00  -4.3171028e-02  -4.6873612e-02  -2.7381732e-02  -3.3853972e-02
   9.0600000e+00  -4.3170716e-02  -4.6873177e-02  -2.7381459e-02  -3.3853690e-02
   9.0700000e+00  -4.3170404e-02  -4.6872742e-02  -2.7381186e-02  -3.3853408e-02
   9.0800000e+00  -4.3170092e-02  -4.6872308e-02  -2.7380913e-02  -3.3853127e-02
   9.0900000e+00  -4.3169780e-02  -4.6871873e-02  -2.7380641e-02  -3.3852845e-02
   9.1000000e+00  -4.3169468e-02  -4.6871438e-02  -2.7380368e-02  -3.3852564e-02
   9.1100000e+00  -4.3169156e-02  -4.6871004e-02  -2.7380095e-02  -3.3852282e-02
   9.1200000e+00  -4.3168844e-02  -4.6870569e-02  -2.7379823e-02  -3.3852001e-02
   9.1300000e+00  -4.3168532e-02  -4.6870135e-02  -2.7379550e-02  -3.3851719e-02
   9.1400000e+00  -4.3168220e-02  -4.6869700e-02  -2.7379277e-02  -3.3851438e-02
   9.1500000e+00  -4.3167908e-02  -4.6869265e-02  -2.7379005e-02  -3.3851156e-02
   9.1600000e+00  -4.3167596e-02  -4.6868831e-02  -2.7378732e-02  -3.3850875e-02
   9.1700000e+00  -4.3167284e-02  -4.6868396e-02  -2.7378459e-02  -3.3850593e-02
   9.1800000e+00  -4.3166972e-02  -4.6867962e-02  -2.7378187e-02  -3.3850312e-02
   9.1900000e+00  -4.3166660e-02  -4.6867527e-02  -2.7377914e-02  -3.3850030e-02
   9.2000000e+00  -4.3166348e-02  -4.6867093e-02  -2.7377641e-02  -3.3849749e-02
   9.2100000e+00  -4.3166036e-02  -4.6866658e-02  -2.7377369e-02  -3.3849467e-02
   9.2200000e+00  -4.3165724e-02  -4.6866224e-02  -2.7377096e-02  -3.3849186e-02
   9.2300000e+00  -4.3165413e-02  -4.6865789e-02  -2.7376824e-02  -3.3848905e-02
   9.2400000e+00  -4.3165101e-02  -4.6865355e-02  -2.7376551e-02  -3.3848623e-02
   9.2500000e+00  -4.3164789e-02  -4.6864920e-02  -2.7376278e-02  -3.3848342e-02
   9.2600000e+00  -4.3164477e-02  -4.6864486e-02  -2.7376006e-02  -3.3848060e-02
   9.2700000e+00  -4.3164165e-02  -4.6864052e-02  -2.7375733e-02  -3.3847779e-02
   9.2800000e+00  -4.3163853e-02  -4.6863617e-02  -2.7375461e-02  -3.3847498e-02
   9.2900000e+00  -4.3163542e-02  -4.6863183e-02  -2.7375188e-02  -3.3847216e-02
   9.3000000e+00  -4.3163230e-02  -4.6862748e-02  -2.7374916e-02  -3.3846935e-02
   9.3100000e+00  -4.3162918e-02  -4.6862314e-02  -2.7374643e-02  -3.3846653e-02
   9.3200000e+00  -4.3162606e-02  -4.6861880e-02  -2.7374371e-02  -3.3846372e-02
   9.3300000e+00  -4.3162294e-02  -4.6861445e-02  -2.7374098e-02  -3.3846091e-02
   9.3400000e+00  -4.3161983e-02  -4.6861011e-02  -2.7373825e-02  -3.3845809e-02
   9.3500000e+00  -4.3161671e-02  -4.6860577e-02  -2.7373553e-02  -3.3845528e-02
   9.3600000e+00  -4.3161359e-02  -4.6860142e-02  -2.7373281e-02  -3.3845247e-02
   9.3700000e+00  -4.3161047e-02  -4.6859708e-02  -2.7373008e-02  -3.3844965e-02
   9.3800000e+00  -4.3160736e-02  -4.6859274e-02  -2.7372736e-02  -3.3844684e-02
   9.3900000e+00  -4.3160424e-02  -4.6858839e-02  -2.7372463e-02  -3.3844403e-02
   9.4000000e+00  -4.3160112e-02  -4.6858405e-02  -2.7372191e-02  -3.3844121e-02
   9.4100000e+00  -4.3159800e-02  -4.6857971e-02  -2.7371918e-02  -3.3843840e-02
   9.4200000e+00  -4.3159489e-02  -4.6857537e-02  -2.7371646e-02  -3.3843559e-02
   9.4300000e+00  -4.3159177e-02  -4.6857102e-02  -2.7371373e-02  -3.3843278e-02
   9.4400000e+00  -4.3158865e-02  -4.6856668e-02  -2.7371101e-02  -3.3842996e-02
   9.4500000e+00  -4.3158554e-02  -4.6856234e-02  -2.7370828e-02  -3.3842715e-02
   9.4600000e+00  -4.3158242e-02  -4.6855800e-02  -2.7370556e-02  -3.3842434e-02
   9.4700000e+00  -4.3157930e-02  -4.6855366e-02  -2.7370284e-02  -3.3842153e-02
   9.4800000e+00  -4.3157619e-02  -4.6854931e-02  -2.7370011e-02  -3.3841871e-02
   9.4900000e+00  -4.3157307e-02  -4.6854497e-02  -2.7369739e-02  -3.3841590e-02
   9.5000000e+00  -4.3156996e-02  -4.6854063e-02  -2.7369466e-02  -3.3841309e-02
   9.5100000e+00  -4.3156684e-02  -4.6853629e-02  -2.7369194e-02  -3.3841028e-02
   9.5200000e+00  -4.3156372e-02  -4.6853195e-02  -2.7368922e-02  -3.3840747e-02
   9.5300000e+00  -4.3156061e-02  -4.6852761e-02  -2.7368649e-02  -3.3840465e-02
   9.5400000e+00  -4.3155749e-02  -4.6852327e-02  -2.7368377e-02  -3.3840184e-02
   9.5500000e+00  -4.3155438e-02  -4.6851893e-02  -2.7368105e-02  -3.3839903e-02
   9.5600000e+00  -4.3155126e-02  -4.6851458e-02  -2.7367832e-02  -3.3839622e-02
   9.5700000e+00  -4.3154814e-02  -4.6851024e-02  -2.7367560e-02  -3.3839341e-02
   9.5800000e+00  -4.3154503e-02  -4.6850590e-02  -2.7367288e-02  -3.3839060e-02
   9.5900000e+00  -4.3154191e-02  -4.6850156e-02  -2.7367015e-02  -3.3838778e-02
   9.6000000e+00  -4.3153880e-02  -4.6849722e-02  -2.7366743e-02  -3.3838497e-02
   9.6100000e+00  -4.3153568e-02  -4.6849288e-02  -2.7366471e-02  -3.3838216e-02
   9.6200000e+00  -4.3153257e-02  -4.6848854e-02  -2.7366198e-02  -3.3837935e-02
   9.6300000e+00  -4.3152945e-02  -4.6848420e-02  -2.7365926e-02  -3.3837654e-02
   9.6400000e+00  -4.3152634e-02  -4.6847986e-02  -2.7365654e-02  -3.3837373e-02
   9.6500000e+00  -4.3152322e-02  -4.6847552e-02  -2.7365382e-02  -3.3837092e-02
   9.6600000e+00  -4.3152011e-02  -4.6847118e-02  -2.7365109e-02  -3.3836811e-02
   9.6700000e+00  -4.3151699e-02  -4.6846685e-02  -2.7364837e-02  -3.3836530e-02
   9.6800000e+00  -4.3151388e-02  -4.6846251e-02  -2.7364565e-02  -3.3836249e-02
   9.6900000e+00  -4.3151076e-02  -4.6845817e-02  -2.7364293e-02  -3.3835968e-02
   9.7000000e+00  -4.3150765e-02  -4.6845383e-02  -2.7364020e-02  -3.3835686e-02
   9.7100000e+00  -4.3150453e-02  -4.6844949e-02  -2.7363748e-02  -3.3835405e-02
   9.7200000e+00  -4.3150142e-02  -4.6844515e-02  -2.7363476e-02  -3.3835124e-02
   9.7300000e+00  -4.3149831e-02  -4.6844081e-02  -2.7363204e-02  -3.3834843e-02
   9.7400000e+00  -4.3149519e-02  -4.6843647e-02  -2.7362932e-02  -3.3834562e-02
   9.7500000e+00  -4.3149208e-02  -4.6843214e-02  -2.7362659e-02  -3.3834281e-02
   9.7600000e+00  -4.3148896e-02  -4.6842780e-02  -2.7362387e-02  -3.3834000e-02
   9.7700000e+00  -4.3148585e-02  -4.6842346e-02  -2.7362115e-02  -3.3833719e-02
   9.7800000e+00  -4.3148274e-02  -4.6841912e-02  -2.7361843e-02  -3.3833438e-02
   9.7900000e+00  -4.3147962e-02  -4.6841478e-02  -2.7361571e-02  -3.3833157e-02
   9.8000000e+00  -4.3147651e-02  -4.6841045e-02  -2.7361299e-02  -3.3832876e-02
   9.8100000e+00  -4.3147340e-02  -4.6840611e-02  -2.7361027e-02  -3.3832596e-02
   9.8200000e+00  -4.3147028e-02  -4.6840177e-02  -2.7360754e-02  -3.3832315e-02
   9.8300000e+00  -4.3146717e-02  -4.6839743e-02  -2.7360482e-02  -3.3832034e-02
   9.8400000e+00  -4.3146406e-02  -4.6839310e-02  -2.7360210e-02  -3.3831753e-02
   9.8500000e+00  -4.3146094e-02  -4.6838876e-02  -2.7359938e-02  -3.3831472e-02
   9.8600000e+00  -4.3145783e-02  -4.6838442e-02  -2.7359666e-02  -3.3831191e-02
   9.8700000e+00  -4.3145472e-02  -4.6838008e-02  -2.7359394e-02  -3.3830910e-02
   9.8800000e+00  -4.3145160e-02  -4.6837575e-02  -2.7359122e-02  -3.3830629e-02
   9.8900000e+00  -4.3144849e-02  -4.6837141e-02  -2.7358850e-02  -3.3830348e-02
   9.9000000e+00  -4.3144538e-02  -4.6836707e-02  -2.7358578e-02  -3.3830067e-02
   9.9100000e+00  -4.3144227e-02  -4.6836274e-02  -2.7358306e-02  -3.3829786e-02
   9.9200000e+00  -4.3143915e-02  -4.6835840e-02  -2.7358034e-02  -3.3829506e-02
   9.9300000e+00  -4.3143604e-02  -4.6835407e-02  -2.7357762e-02  -3.3829225e-02
   9.9400000e+00  -4.3143293e-02  -4.6834973e-02  -2.7357490e-02  -3.3828944e-02
   9.9500000e+00  -4.3142982e-02  -4.6834539e-02  -2.7357218e-02  -3.3828663e-02
   9.9600000e+00  -4.3142671e-02  -4.6834106e-02  -2.7356946e-02  -3.3828382e-02
   9.9700000e+00  -4.3142359e-02  -4.6833672e-02  -2.7356674e-02  -3.3828101e-02
   9.9800000e+00  -4.3142048e-02  -4.6833239e-02  -2.7356402e-02  -3.3827821e-02
   9.9900000e+00  -4.3141737e-02  -4.6832805e-02  -2.7356130e-02  -3.3827540e-02
   1.0000000e+01  -4.3141426e-02  -4.6832372e-02  -2.7355858e-02  -3.3827259e-02
   1.0010000e+01  -4.3141115e-02  -4.6831938e-02  -2.7355586e-02  -3.3826978e-02
   1.0020000e+01  -4.3140803e-02  -4.6831505e-02  -2.7355314e-02  -3.3826697e-02
   1.0030000e+01  -4.3140492e-02  -4.6831071e-02  -2.7355042e-02  -3.3826417e-02
   1.0040000e+01  -4.3140181e-02  -4.6830638e-02  -2.7354770e-02  -3.3826136e-02
   1.0050000e+01  -4.3139870e-02  -4.6830204e-02  -2.7354498e-02  -3.3825855e-02
   1.0060000e+01  -4.3139559e-02  -4.6829771e-02  -2.7354226e-02  -3.3825574e-02
   1.0070000e+01  -4.3139248e-02  -4.6829337e-02  -2.7353954e-02  -3.3825294e-02
   1.0080000e+01  -4.3138937e-02  -4.6828904e-02  -2.7353682e-02  -3.3825013e-02
   1.0090000e+01  -4.3138626e-02  -4.6828470e-02  -2.7353410e-02  -3.3824732e-02
   1.0100000e+01  -4.3138315e-02  -4.6828037e-02  -2.7353138e-02  -3.3824451e-02
   1.0110000e+01  -4.3138003e-02  -4.6827604e-02  -2.7352866e-02  -3.3824171e-02
   1.0120000e+01  -4.3137692e-02  -4.6827170e-02  -2.7352594e-02  -3.3823890e-02
   1.0130000e+01  -4.3137381e-02  -4.6826737e-02  -2.7352323e-02  -3.3823609e-02
   1.0140000e+01  -4.3137070e-02  -4.6826304e-02  -2.7352051e-02  -3.3823329e-02
   1.0150000e+01  -4.3136759e-02  -4.6825870e-02  -2.7351779e-02  -3.3823048e-02
   1.0160000e+01  -4.3136448e-02  -4.6825437e-02  -2.7351507e-02  -3.3822767e-02
   1.0170000e+01  -4.3136137e-02  -4.6825004e-02  -2.7351235e-02  -3.3822487e-02
   1.0180000e+01  -4.3135826e-02  -4.6824570e-02  -2.7350963e-02  -3.3822206e-02
   1.0190000e+01  -4.3135515e-02  -4.6824137e-02  -2.7350691e-02  -3.3821925e-02
   1.0200000e+01  -4.3135204e-02  -4.6823704e-02  -2.7350420e-02  -3.3821645e-02
   1.0210000e+01  -4.3134893e-02  -4.6823270e-02  -2.7350148e-02  -3.3821364e-02
   1.0220000e+01  -4.3134582e-02  -4.6822837e-02  -2.7349876e-02  -3.3821083e-02
   1.0230000e+01  -4.3134271e-02  -4.6822404e-02  -2.7349604e-02  -3.3820803e-02
   1.0240000e+01  -4.3133960e-02  -4.6821971e-02  -2.7349332e-02  -3.3820522e-02
   1.0250000e+01  -4.3133649e-02  -4.6821538e-02  -2.7349061e-02  -3.3820242e-02
   1.0260000e+01  -4.3133338e-02  -4.6821104e-02  -2.7348789e-02  -3.3819961e-02
   1.0270000e+01  -4.3133028e-02  -4.6820671e-02  -2.7348517e-02  -3.3819680e-02
   1.0280000e+01  -4.3132717e-02  -4.6820238e-02  -2.7348245e-02  -3.3819400e-02
   1.0290000e+01  -4.3132406e-02  -4.6819805e-02  -2.7347974e-02  -3.3819119e-02
   1.0300000e+01  -4.3132095e-02  -4.6819372e-02  -2.7347702e-02  -3.3818839e-02
   1.0310000e+01  -4.3131784e-02  -4.6818938e-02  -2.7347430e-02  -3.3818558e-02
   1.0320000e+01  -4.3131473e-02  -4.6818505e-02  -2.7347158e-02  -3.3818278e-02
   1.0330000e+01  -4.3131162e-02  -4.6818072e-02  -2.7346887e-02  -3.3817997e-02
   1.0340000e+01  -4.3130851e-02  -4.6817639e-02  -2.7346615e-02  -3.3817717e-02
   1.0350000e+01  -4.3130540e-02  -4.6817206e-02  -2.7346343e-02  -3.3817436e-02
   1.0360000e+01  -4.3130230e-02  -4.6816773e-02  -2.7346072e-02  -3.3817156e-02
   1.0370000e+01  -4.3129919e-02  -4.6816340e-02  -2.7345800e-02  -3.3816875e-02
   1.0380000e+01  -4.3129608e-02  -4.6815907e-02  -2.7345528e-02  -3.3816595e-02
   1.0390000e+01  -4.3129297e-02  -4.6815474e-02  -2.7345257e-02  -3.3816314e-02
   1.0400000e+01  -4.3128986e-02  -4.6815041e-02  -2.7344985e-02  -3.3816034e-02
   1.0410000e+01  -4.3128676e-02  -4.6814608e-02  -2.7344713e-02  -3.3815753e-02
   1.0420000e+01  -4.3128365e-02  -4.6814175e-02  -2.7344442e-02  -3.3815473e-02
   1.0430000e+01  -4.3128054e-02  -4.6813742e-02  -2.7344170e-02  -3.3815192e-02
   1.0440000e+01  -4.3127743e-02  -4.6813309e-02  -2.7343898e-02  -3.3814912e-02
   1.0450000e+01  -4.3127432e-02  -4.6812876e-02  -2.7343627e-02  -3.3814631e-02
   1.0460000e+01  -4.3127122e-02  -4.6812443e-02  -2.7343355e-02  -3.3814351e-02
   1.0470000e+01  -4.3126811e-02  -4.6812010e-02  -2.7343083e-02  -3.3814071e-02
   1.0480000e+01  -4.3126500e-02  -4.6811577e-02  -2.7342812e-02  -3.3813790e-02
   1.0490000e+01  -4.3126189e-02  -4.6811144e-02  -2.7342540e-02  -3.3813510e-02
   1.0500000e+01  -4.3125879e-02  -4.6810711e-02  -2.7342269e-02  -3.3813229e-02
   1.0510000e+01  -4.3125568e-02  -4.6810278e-02  -2.7341997e-02  -3.3812949e-02
   1.0520000e+01  -4.3125257e-02  -4.6809845e-02  -2.7341726e-02  -3.3812669e-02
   1.0530000e+01  -4.3124947e-02  -4.6809412e-02  -2.7341454e-02  -3.3812388e-02
   1.0540000e+01  -4.3124636e-02  -4.6808980e-02  -2.7341182e-02  -3.3812108e-02
   1.0550000e+01  -4.3124325e-02  -4.6808547e-02  -2.7340911e-02  -3.3811828e-02
   1.0560000e+01  -4.3124015e-02  -4.6808114e-02  -2.7340639e-02  -3.3811547e-02
   1.0570000e+01  -4.3123704e-02  -4.6807681e-02  -2.7340368e-02  -3.3811267e-02
   1.0580000e+01  -4.3123393e-02  -4.6807248e-02  -2.7340096e-02  -3.3810987e-02
   1.0590000e+01  -4.3123083e-02  -4.6806815e-02  -2.7339825e-02  -3.3810706e-02
   1.0600000e+01  -4.3122772e-02  -4.6806383e-02  -2.7339553e-02  -3.3810426e-02
   1.0610000e+01  -4.3122461e-02  -4.6805950e-02  -2.7339282e-02  -3.3810146e-02
   1.0620000e+01  -4.3122151e-02  -4.6805517e-02  -2.7339010e-02  -3.3809865e-02
   1.0630000e+01  -4.3121840e-02  -4.6805084e-02  -2.7338739e-02  -3.3809585e-02
   1.0640000e+01  -4.3121530e-02  -4.6804652e-02  -2.7338467e-02  -3.3809305e-02
   1.0650000e+01  -4.3121219e-02  -4.6804219e-02  -2.7338196e-02  -3.3809025e-02
   1.0660000e+01  -4.3120908e-02  -4.6803786e-02  -2.7337924e-02  -3.3808744e-02
   1.0670000e+01  -4.3120598e-02  -4.6803354e-02  -2.7337653e-02  -3.3808464e-02
   1.0680000e+01  -4.3120287e-02  -4.6802921e-02  -2.7337382e-02  -3.3808184e-02
   1.0690000e+01  -4.3119977e-02  -4.6802488e-02  -2.7337110e-02  -3.3807904e-02
   1.0700000e+01  -4.3119666e-02  -4.6802056e-02  -2.7336839e-02  -3.3807623e-02
   1.0710000e+01  -4.3119356e-02  -4.6801623e-02  -2.7336567e-02  -3.3807343e-02
   1.0720000e+01  -4.3119045e-02  -4.6801190e-02  -2.7336296e-02  -3.3807063e-02
   1.0730000e+01  -4.3118735e-02  -4.6800758e-02  -2.7336024e-02  -3.3806783e-02
   1.0740000e+01  -4.3118424e-02  -4.6800325e-02  -2.7335753e-02  -3.3806503e-02
   1.0750000e+01  -4.3118114e-02  -4.6799892e-02  -2.7335482e-02  -3.3806222e-02
   1.0760000e+01  -4.3117803e-02  -4.6799460e-02  -2.7335210e-02  -3.3805942e-02
   1.0770000e+01  -4.3117493e-02  -4.6799027e-02  -2.7334939e-02  -3.3805662e-02
   1.0780000e+01  -4.3117182e-02  -4.6798595e-02  -2.7334668e-02  -3.3805382e-02
   1.0790000e+01  -4.3116872e-02  -4.6798162e-02  -2.7334396e-02  -3.3805102e-02
   1.0800000e+01  -4.3116561e-02  -4.6797730e-02  -2.7334125e-02  -3.3804822e-02
   1.0810000e+01  -4.3116251e-02  -4.6797297e-02  -2.7333854e-02  -3.3804542e-02
   1.0820000e+01  -4.3115940e-02  -4.6796865e-02  -2.7333582e-02  -3.3804261e-02
   1.0830000e+01  -4.3115630e-02  -4.6796432e-02  -2.7333311e-02  -3.3803981e-02
   1.0840000e+01  -4.3115320e-02  -4.6796000e-02  -2.7333040e-02  -3.3803701e-02
   1.0850000e+01  -4.3115009e-02  -4.6795567e-02  -2.7332768e-02  -3.3803421e-02
   1.0860000e+01  -4.3114699e-02  -4.6795135e-02  -2.7332497e-02  -3.3803141e-02
   1.0870000e+01  -4.3114388e-02  -4.6794702e-02  -2.7332226e-02  -3.3802861e-02
   1.0880000e+01  -4.3114078e-02  -4.6794270e-02  -2.7331954e-02  -3.3802581e-02
   1.0890000e+01  -4.3113768e-02  -4.6793837e-02  -2.7331683e-02  -3.3802301e-02
   1.0900000e+01  -4.3113457e-02  -4.6793405e-02  -2.7331412e-02  -3.3802021e-02
   1.0910000e+01  -4.3113147e-02  -4.6792972e-02  -2.7331141e-02  -3.3801741e-02
   1.0920000e+01  -4.3112837e-02  -4.6792540e-02  -2.7330869e-02  -3.3801461e-02
   1.0930000e+01  -4.3112526e-02  -4.6792108e-02  -2.7330598e-02  -3.3801181e-02
   1.0940000e+01  -4.3112216e-02  -4.6791675e-02  -2.7330327e-02  -3.3800901e-02
   1.0950000e+01  -4.3111906e-02  -4.6791243e-02  -2.7330056e-02  -3.3800621e-02
   1.0960000e+01  -4.3111595e-02  -4.6790811e-02  -2.7329785e-02  -3.3800341e-02
   1.0970000e+01  -4.3111285e-02  -4.6790378e-02  -2.7329513e-02  -3.3800061e-02
   1.0980000e+01  -4.3110975e-02  -4.6789946e-02  -2.7329242e-02  -3.3799781e-02
   1.0990000e+01  -4.3110665e-02  -4.6789514e-02  -2.7328971e-02  -3.3799501e-02
   1.1000000e+01  -4.3110354e-02  -4.6789081e-02  -2.7328700e-02  -3.3799221e-02
   1.1010000e+01  -4.3110044e-02  -4.6788649e-02  -2.7328429e-02  -3.3798941e-02
   1.1020000e+01  -4.3109734e-02  -4.6788217e-02  -2.7328157e-02  -3.3798661e-02
   1.1030000e+01  -4.3109424e-02  -4.6787785e-02  -2.7327886e-02  -3.3798381e-02
   1.1040000e+01  -4.3109113e-02  -4.6787352e-02  -2.7327615e-02  -3.3798101e-02
   1.1050000e+01  -4.3108803e-02  -4.6786920e-02  -2.7327344e-02  -3.3797821e-02
   1.1060000e+01  -4.3108493e-02  -4.6786488e-02  -2.7327073e-02  -3.3797541e-02
   1.1070000e+01  -4.3108183e-02  -4.6786056e-02  -2.7326802e-02  -3.3797261e-02
   1.1080000e+01  -4.3107872e-02  -4.6785624e-02  -2.7326531e-02  -3.3796981e-02
   1.1090000e+01  -4.3107562e-02  -4.6785191e-02  -2.7326259e-02  -3.3796701e-02
   1.1100000e+01  -4.3107252e-02  -4.6784759e-02  -2.7325988e-02  -3.3796421e-02
   1.1110000e+01  -4.3106942e-02  -4.6784327e-02  -2.7325717e-02  -3.3796141e-02
   1.1120000e+01  -4.3106632e-02  -4.6783895e-02  -2.7325446e-02  -3.3795861e-02
   1.1130000e+01  -4.3106322e-02  -4.6783463e-02  -2.7325175e-02  -3.3795582e-02
   1.1140000e+01  -4.3106011e-02  -4.6783031e-02  -2.7324904e-02  -3.3795302e-02
   1.1150000e+01  -4.3105701e-02  -4.6782599e-02  -2.7324633e-02  -3.3795022e-02
   1.1160000e+01  -4.3105391e-02  -4.6782166e-02  -2.7324362e-02  -3.3794742e-02
   1.1170000e+01  -4.3105081e-02  -4.6781734e-02  -2.7324091e-02  -3.3794462e-02
   1.1180000e+01  -4.3104771e-02  -4.6781302e-02  -2.7323820e-02  -3.3794182e-02
   1.1190000e+01  -4.3104461e-02  -4.6780870e-02  -2.7323549e-02  -3.3793903e-02
   1.1200000e+01  -4.3104151e-02  -4.6780438e-02  -2.7323278e-02  -3.3793623e-02
   1.1210000e+01  -4.3103841e-02  -4.6780006e-02  -2.7323007e-02  -3.3793343e-02
   1.1220000e+01  -4.3103531e-02  -4.6779574e-02  -2.7322736e-02  -3.3793063e-02
   1.1230000e+01  -4.3103221e-02  -4.6779142e-02  -2.7322465e-02  -3.3792783e-02
   1.1240000e+01  -4.3102911e-02  -4.6778710e-02  -2.7322194e-02  -3.3792504e-02
   1.1250000e+01  -4.3102601e-02  -4.6778278e-02  -2.7321923e-02  -3.3792224e-02
   1.1260000e+01  -4.3102291e-02  -4.6777846e-02  -2.7321652e-02  -3.3791944e-02
   1.1270000e+01  -4.3101980e-02  -4.6777414e-02  -2.7321381e-02  -3.3791664e-02
   1.1280000e+01  -4.3101670e-02  -4.6776982e-02  -2.7321110e-02  -3.3791385e-02
   1.1290000e+01  -4.3101360e-02  -4.6776550e-02  -2.7320839e-02  -3.3791105e-02
   1.1300000e+01  -4.3101050e-02  -4.6776118e-02  -2.7320568e-02  -3.3790825e-02
   1.1310000e+01  -4.3100740e-02  -4.6775686e-02  -2.7320297e-02  -3.3790545e-02
   1.1320000e+01  -4.3100431e-02  -4.6775255e-02  -2.7320026e-02  -3.3790266e-02
   1.1330000e+01  -4.3100121e-02  -4.6774823e-02  -2.7319755e-02  -3.3789986e-02
   1.1340000e+01  -4.3099811e-02  -4.6774391e-02  -2.7319484e-02  -3.3789706e-02
   1.1350000e+01  -4.3099501e-02  -4.6773959e-02  -2.7319213e-02  -3.3789427e-02
   1.1360000e+01  -4.3099191e-02  -4.6773527e-02  -2.7318942e-02  -3.3789147e-02
   1.1370000e+01  -4.3098881e-02  -4.6773095e-02  -2.7318672e-02  -3.3788867e-02
   1.1380000e+01  -4.3098571e-02  -4.6772663e-02  -2.7318401e-02  -3.3788588e-02
   1.1390000e+01  -4.3098261e-02  -4.6772232e-02  -2.7318130e-02  -3.3788308e-02
   1.1400000e+01  -4.3097951e-02  -4.6771800e-02  -2.7317859e-02  -3.3788028e-02
   1.1410000e+01  -4.3097641e-02  -4.6771368e-02  -2.7317588e-02  -3.3787749e-02
   1.1420000e+01  -4.3097331e-02  -4.6770936e-02  -2.7317317e-02  -3.3787469e-02
   1.1430000e+01  -4.3097021e-02  -4.6770504e-02  -2.7317046e-02  -3.3787189e-02
   1.1440000e+01  -4.3096711e-02  -4.6770073e-02  -2.7316776e-02  -3.3786910e-02
   1.1450000e+01  -4.3096402e-02  -4.6769641e-02  -2.7316505e-02  -3.3786630e-02
   1.1460000e+01  -4.3096092e-02  -4.6769209e-02  -2.7316234e-02  -3.3786350e-02
   1.1470000e+01  -4.3095782e-02  -4.6768778e-02  -2.7315963e-02  -3.3786071e-02
   1.1480000e+01  -4.3095472e-02  -4.6768346e-02  -2.7315692e-02  -3.3785791e-02
   1.1490000e+01  -4.3095162e-02  -4.6767914e-02  -2.7315422e-02  -3.3785512e-02
   1.1500000e+01  -4.3094852e-02  -4.6767482e-02  -2.7315151e-02  -3.3785232e-02
   1.1510000e+01  -4.3094543e-02  -4.6767051e-02  -2.7314880e-02  -3.3784953e-02
   1.1520000e+01  -4.3094233e-02  -4.6766619e-02  -2.7314609e-02  -3.3784673e-02
   1.1530000e+01  -4.3093923e-02  -4.6766188e-02  -2.7314338e-02  -3.3784394e-02
   1.1540000e+01  -4.3093613e-02  -4.6765756e-02  -2.7314068e-02  -3.3784114e-02
   1.1550000e+01  -4.3093304e-02  -4.6765324e-02  -2.7313797e-02  -3.3783834e-02
   1.1560000e+01  -4.3092994e-02  -4.6764893e-02  -2.7313526e-02  -3.3783555e-02
   1.1570000e+01  -4.3092684e-02  -4.6764461e-02  -2.7313255e-02  -3.3783275e-02
   1.1580000e+01  -4.3092374e-02  -4.6764030e-02  -2.7312985e-02  -3.3782996e-02
   1.1590000e+01  -4.3092065e-02  -4.6763598e-02  -2.7312714e-02  -3.3782716e-02
   1.1600000e+01  -4.3091755e-02  -4.6763166e-02  -2.7312443e-02  -3.3782437e-02
   1.1610000e+01  -4.3091445e-02  -4.6762735e-02  -2.7312173e-02  -3.3782157e-02
   1.1620000e+01  -4.3091135e-02  -4.6762303e-02  -2.7311902e-02  -3.3781878e-02
   1.1630000e+01  -4.3090826e-02  -4.6761872e-02  -2.7311631e-02  -3.3781599e-02
   1.1640000e+01  -4.3090516e-02  -4.6761440e-02  -2.7311361e-02  -3.3781319e-02
   1.1650000e+01  -4.3090206e-02  -4.6761009e-02  -2.7311090e-02  -3.3781040e-02
   1.1660000e+01  -4.3089897e-02  -4.6760577e-02  -2.7310819e-02  -3.3780760e-02
   1.1670000e+01  -4.3089587e-02  -4.6760146e-02  -2.7310549e-02  -3.3780481e-02
   1.1680000e+01  -4.3089277e-02  -4.6759714e-02  -2.7310278e-02  -3.3780201e-02
   1.1690000e+01  -4.3088968e-02  -4.6759283e-02  -2.7310007e-02  -3.3779922e-02
   1.1700000e+01  -4.3088658e-02  -4.6758852e-02  -2.7309737e-02  -3.3779643e-02
   1.1710000e+01  -4.3088348e-02  -4.6758420e-02  -2.7309466e-02  -3.3779363e-02
   1.1720000e+01  -4.3088039e-02  -4.6757989e-02  -2.7309196e-02  -3.3779084e-02
   1.1730000e+01  -4.3087729e-02  -4.6757557e-02  -2.7308925e-02  -3.3778804e-02
   1.1740000e+01  -4.3087420e-02  -4.6757126e-02  -2.7308654e-02  -3.3778525e-02
   1.1750000e+01  -4.3087110e-02  -4.6756695e-02  -2.7308384e-02  -3.3778246e-02
   1.1760000e+01  -4.3086800e-02  -4.6756263e-02  -2.7308113e-02  -3.3777966e-02
   1.1770000e+01  -4.3086491e-02  -4.6755832e-02  -2.7307843e-02  -3.3777687e-02
   1.1780000e+01  -4.3086181e-02  -4.6755401e-02  -2.7307572e-02  -3.3777408e-02
   1.1790000e+01  -4.3085872e-02  -4.6754969e-02  -2.7307301e-02  -3.3777128e-02
   1.1800000e+01  -4.3085562e-02  -4.6754538e-02  -2.7307031e-02  -3.3776849e-02
   1.1810000e+01  -4.3085253e-02  -4.6754107e-02  -2.7306760e-02  -3.3776570e-02
   1.1820000e+01  -4.3084943e-02  -4.6753675e-02  -2.7306490e-02  -3.3776290e-02
   1.1830000e+01  -4.3084634e-02  -4.6753244e-02  -2.7306219e-02  -3.3776011e-02
   1.1840000e+01  -4.3084324e-02  -4.6752813e-02  -2.7305949e-02  -3.3775732e-02
   1.1850000e+01  -4.3084015e-02  -4.6752382e-02  -2.7305678e-02  -3.3775452e-02
   1.1860000e+01  -4.3083705e-02  -4.6751950e-02  -2.7305408e-02  -3.3775173e-02
   1.1870000e+01  -4.3083396e-02  -4.6751519e-02  -2.7305137e-02  -3.3774894e-02
   1.1880000e+01  -4.3083086e-02  -4.6751088e-02  -2.7304867e-02  -3.3774615e-02
   1.1890000e+01  -4.3082777e-02  -4.6750657e-02  -2.7304596e-02  -3.3774335e-02
   1.1900000e+01  -4.3082467e-02  -4.6750226e-02  -2.7304326e-02  -3.3774056e-02
   1.1910000e+01  -4.3082158e-02  -4.6749794e-02  -2.7304055e-02  -3.3773777e-02
   1.1920000e+01  -4.3081848e-02  -4.6749363e-02  -2.7303785e-02  -3.3773498e-02
   1.1930000e+01  -4.3081539e-02  -4.6748932e-02  -2.7303515e-02  -3.3773219e-02
   1.1940000e+01  -4.3081230e-02  -4.6748501e-02  -2.7303244e-02  -3.3772939e-02
   1.1950000e+01  -4.3080920e-02  -4.6748070e-02  -2.7302974e-02  -3.3772660e-02
   1.1960000e+01  -4.3080611e-02  -4.6747639e-02  -2.7302703e-02  -3.3772381e-02
   1.1970000e+01  -4.3080301e-02  -4.6747208e-02  -2.7302433e-02  -3.3772102e-02
   1.1980000e+01  -4.3079992e-02  -4.6746776e-02  -2.7302162e-02  -3.3771823e-02
   1.1990000e+01  -4.3079683e-02  -4.6746345e-02  -2.7301892e-02  -3.3771543e-02
   1.2000000e+01  -4.3079373e-02  -4.6745914e-02  -2.7301622e-02  -3.3771264e-02
   1.2010000e+01  -4.3079064e-02  -4.6745483e-02  -2.7301351e-02  -3.3770985e-02
   1.2020000e+01  -4.3078755e-02  -4.6745052e-02  -2.7301081e-02  -3.3770706e-02
   1.2030000e+01  -4.3078445e-02  -4.6744621e-02  -2.7300811e-02  -3.3770427e-02
   1.2040000e+01  -4.3078136e-02  -4.6744190e-02  -2.7300540e-02  -3.3770148e-02
   1.2050000e+01  -4.3077827e-02  -4.6743759e-02  -2.7300270e-02  -3.3769869e-02
   1.2060000e+01  -4.3077517e-02  -4.6743328e-02  -2.7300000e-02  -3.3769589e-02
   1.2070000e+01  -4.3077208e-02  -4.6742897e-02  -2.7299729e-02  -3.3769310e-02
   1.2080000e+01  -4.3076899e-02  -4.6742466e-02  -2.7299459e-02  -3.3769031e-02
   1.2090000e+01  -4.3076589e-02  -4.6742035e-02  -2.7299189e-02  -3.3768752e-02
   1.2100000e+01  -4.3076280e-02  -4.6741604e-02  -2.7298918e-02  -3.3768473e-02
   1.2110000e+01  -4.3075971e-02  -4.6741173e-02  -2.7298648e-02  -3.3768194e-02
   1.2120000e+01  -4.3075662e-02  -4.6740743e-02  -2.7298378e-02  -3.3767915e-02
   1.2130000e+01  -4.3075352e-02  -4.6740312e-02  -2.7298107e-02  -3.3767636e-02
   1.2140000e+01  -4.3075043e-02  -4.6739881e-02  -2.7297837e-02  -3.3767357e-02
   1.2150000e+01  -4.3074734e-02  -4.6739450e-02  -2.7297567e-02  -3.3767078e-02
   1.2160000e+01  -4.3074425e-02  -4.6739019e-02  -2.7297297e-02  -3.3766799e-02
   1.2170000e+01  -4.3074115e-02  -4.6738588e-02  -2.7297026e-02  -3.3766520e-02
   1.2180000e+01  -4.3073806e-02  -4.6738157e-02  -2.7296756e-02  -3.3766241e-02
   1.2190000e+01  -4.3073497e-02  -4.6737726e-02  -2.7296486e-02  -3.3765962e-02
   1.2200000e+01  -4.3073188e-02  -4.6737296e-02  -2.7296216e-02  -3.3765683e-02
   1.2210000e+01  -4.3072879e-02  -4.6736865e-02  -2.7295945e-02  -3.3765404e-02
   1.2220000e+01  -4.3072570e-02  -4.6736434e-02  -2.7295675e-02  -3.3765125e-02
   1.2230000e+01  -4.3072260e-02  -4.6736003e-02  -2.7295405e-02  -3.3764846e-02
   1.2240000e+01  -4.3071951e-02  -4.6735573e-02  -2.7295135e-02  -3.3764567e-02
   1.2250000e+01  -4.3071642e-02  -4.6735142e-02  -2.7294865e-02  -3.3764288e-02
   1.2260000e+01  -4.3071333e-02  -4.6734711e-02  -2.7294594e-02  -3.3764009e-02
   1.2270000e+01  -4.3071024e-02  -4.6734280e-02  -2.7294324e-02  -3.3763730e-02
   1.2280000e+01  -4.3070715e-02  -4.6733850e-02  -2.7294054e-02  -3.3763451e-02
   1.2290000e+01  -4.3070406e-02  -4.6733419e-02  -2.7293784e-02  -3.3763172e-02
   1.2300000e+01  -4.3070097e-02  -4.6732988e-02  -2.7293514e-02  -3.3762893e-02
   1.2310000e+01  -4.3069787e-02  -4.6732557e-02  -2.7293244e-02  -3.3762614e-02
   1.2320000e+01  -4.3069478e-02  -4.6732127e-02  -2.7292973e-02  -3.3762336e-02
   1.2330000e+01  -4.3069169e-02  -4.6731696e-02  -2.7292703e-02  -3.3762057e-02
   1.2340000e+01  -4.3068860e-02  -4.6731266e-02  -2.7292433e-02  -3.3761778e-02
   1.2350000e+01  -4.3068551e-02  -4.6730835e-02  -2.7292163e-02  -3.3761499e-02
   1.2360000e+01  -4.3068242e-02  -4.6730404e-02  -2.7291893e-02  -3.3761220e-02
   1.2370000e+01  -4.3067933e-02  -4.6729974e-02  -2.7291623e-02  -3.3760941e-02
   1.2380000e+01  -4.3067624e-02  -4.6729543e-02  -2.7291353e-02  -3.3760662e-02
   1.2390000e+01  -4.3067315e-02  -4.6729112e-02  -2.7291083e-02  -3.3760384e-02
   1.2400000e+01  -4.3067006e-02  -4.6728682e-02  -2.7290813e-02  -3.3760105e-02
   1.2410000e+01  -4.3066697e-02  -4.6728251e-02  -2.7290543e-02  -3.3759826e-02
   1.2420000e+01  -4.3066388e-02  -4.6727821e-02  -2.7290273e-02  -3.3759547e-02
   1.2430000e+01  -4.3066079e-02  -4.6727390e-02  -2.7290003e-02  -3.3759268e-02
   1.2440000e+01  -4.3065770e-02  -4.6726960e-02  -2.7289733e-02  -3.3758989e-02
   1.2450000e+01  -4.3065461e-02  -4.6726529e-02  -2.7289462e-02  -3.3758711e-02
   1.2460000e+01  -4.3065152e-02  -4.6726099e-02  -2.7289192e-02  -3.3758432e-02
   1.2470000e+01  -4.3064843e-02  -4.6725668e-02  -2.7288922e-02  -3.3758153e-02
   1.2480000e+01  -4.3064534e-02  -4.6725238e-02  -2.7288652e-02  -3.3757874e-02
   1.2490000e+01  -4.3064225e-02  -4.6724807e-02  -2.7288382e-02  -3.3757596e-02
   1.2500000e+01  -4.3063917e-02  -4.6724377e-02  -2.7288112e-02  -3.3757317e-02
   1.2510000e+01  -4.3063608e-02  -4.6723946e-02  -2.7287842e-02  -3.3757038e-02
   1.2520000e+01  -4.3063299e-02  -4.6723516e-02  -2.7287572e-02  -3.3756759e-02
   1.2530000e+01  -4.3062990e-02  -4.6723086e-02  -2.7287303e-02  -3.3756481e-02
   1.2540000e+01  -4.3062681e-02  -4.6722655e-02  -2.7287033e-02  -3.3756202e-02
   1.2550000e+01  -4.3062372e-02  -4.6722225e-02  -2.7286763e-02  -3.3755923e-02
   1.2560000e+01  -4.3062063e-02  -4.6721794e-02  -2.7286493e-02  -3.3755644e-02
   1.2570000e+01  -4.3061754e-02  -4.6721364e-02  -2.7286223e-02  -3.3755366e-02
   1.2580000e+01  -4.3061446e-02  -4.6720934e-02  -2.7285953e-02  -3.3755087e-02
   1.2590000e+01  -4.3061137e-02  -4.6720503e-02  -2.7285683e-02  -3.3754808e-02
   1.2600000e+01  -4.3060828e-02  -4.6720073e-02  -2.7285413e-02  -3.3754530e-02
   1.2610000e+01  -4.3060519e-02  -4.6719643e-02  -2.7285143e-02  -3.3754251e-02
   1.2620000e+01  -4.3060210e-02  -4.6719212e-02  -2.7284873e-02  -3.3753972e-02
   1.2630000e+01  -4.3059901e-02  -4.6718782e-02  -2.7284603e-02  -3.3753694e-02
   1.2640000e+01  -4.3059593e-02  -4.6718352e-02  -2.7284333e-02  -3.3753415e-02
   1.2650000e+01  -4.3059284e-02  -4.6717922e-02  -2.7284064e-02  -3.3753137e-02
   1.2660000e+01  -4.3058975e-02  -4.6717491e-02  -2.7283794e-02  -3.3752858e-02
   1.2670000e+01  -4.3058666e-02  -4.6717061e-02  -2.7283524e-02  -3.3752579e-02
   1.2680000e+01  -4.3058358e-02  -4.6716631e-02  -2.7283254e-02  -3.3752301e-02
   1.2690000e+01  -4.3058049e-02  -4.6716201e-02  -2.7282984e-02  -3.3752022e-02
   1.2700000e+01  -4.3057740e-02  -4.6715770e-02  -2.7282714e-02  -3.3751744e-02
   1.2710000e+01  -4.3057431e-02  -4.6715340e-02  -2.7282445e-02  -3.3751465e-02
   1.2720000e+01  -4.3057123e-02  -4.6714910e-02  -2.7282175e-02  -3.3751186e-02
   1.2730000e+01  -4.3056814e-02  -4.6714480e-02  -2.7281905e-02  -3.3750908e-02
   1.2740000e+01  -4.3056505e-02  -4.6714050e-02  -2.7281635e-02  -3.3750629e-02
   1.2750000e+01  -4.3056197e-02  -4.6713620e-02  -2.7281365e-02  -3.3750351e-02
   1.2760000e+01  -4.3055888e-02  -4.6713190e-02  -2.7281096e-02  -3.3750072e-02
   1.2770000e+01  -4.3055579e-02  -4.6712759e-02  -2.7280826e-02  -3.3749794e-02
   1.2780000e+01  -4.3055271e-02  -4.6712329e-02  -2.7280556e-02  -3.3749515e-02
   1.2790000e+01  -4.3054962e-02  -4.6711899e-02  -2.7280286e-02  -3.3749237e-02
   1.2800000e+01  -4.3054653e-02  -4.6711469e-02  -2.7280016e-02  -3.3748958e-02
   1.2810000e+01  -4.3054345e-02  -4.6711039e-02  -2.7279747e-02  -3.3748680e-02
   1.2820000e+01  -4.3054036e-02  -4.6710609e-02  -2.7279477e-02  -3.3748401e-02
   1.2830000e+01  -4.3053727e-02  -4.6710179e-02  -2.7279207e-02  -3.3748123e-02
   1.2840000e+01  -4.3053419e-02  -4.6709749e-02  -2.7278938e-02  -3.3747844e-02
   1.2850000e+01  -4.3053110e-02  -4.6709319e-02  -2.7278668e-02  -3.3747566e-02
   1.2860000e+01  -4.3052802e-02  -4.6708889e-02  -2.7278398e-02  -3.3747287e-02
   1.2870000e+01  -4.3052493e-02  -4.6708459e-02  -2.7278128e-02  -3.3747009e-02
   1.2880000e+01  -4.3052184e-02  -4.6708029e-02  -2.7277859e-02  -3.3746730e-02
   1.2890000e+01  -4.3051876e-02  -4.6707599e-02  -2.7277589e-02  -3.3746452e-02
   1.2900000e+01  -4.3051567e-02  -4.6707169e-02  -2.7277319e-02  -3.3746174e-02
   1.2910000e+01  -4.3051259e-02  -4.6706739e-02  -2.7277050e-02  -3.3745895e-02
   1.2920000e+01  -4.3050950e-02  -4.6706309e-02  -2.7276780e-02  -3.3745617e-02
   1.2930000e+01  -4.3050642e-02  -4.6705879e-02  -2.7276510e-02  -3.3745338e-02
   1.2940000e+01  -4.3050333e-02  -4.6705449e-02  -2.7276241e-02  -3.3745060e-02
   1.2950000e+01  -4.3050025e-02  -4.6705019e-02  -2.7275971e-02  -3.3744782e-02
   1.2960000e+01  -4.3049716e-02  -4.6704589e-02  -2.7275702e-02  -3.3744503e-02
   1.2970000e+01  -4.3049408e-02  -4.6704160e-02  -2.7275432e-02  -3.3744225e-02
   1.2980000e+01  -4.3049099e-02  -4.6703730e-02  -2.7275162e-02  -3.3743946e-02
   1.2990000e+01  -4.3048791e-02  -4.6703300e-02  -2.7274893e-02  -3.3743668e-02
   1.3000000e+01  -4.3048482e-02  -4.6702870e-02  -2.7274623e-02  -3.3743390e-02
   1.3010000e+01  -4.3048174e-02  -4.6702440e-02  -2.7274354e-02  -3.3743111e-02
   1.3020000e+01  -4.3047865e-02  -4.6702010e-02  -2.7274084e-02  -3.3742833e-02
   1.3030000e+01  -4.3047557e-02  -4.6701581e-02  -2.7273814e-02  -3.3742555e-02
   1.3040000e+01  -4.3047249e-02  -4.6701151e-02  -2.7273545e-02  -3.3742277e-02
   1.3050000e+01  -4.3046940e-02  -4.6700721e-02  -2.7273275e-02  -3.3741998e-02
   1.3060000e+01  -4.3046632e-02  -4.6700291e-02  -2.7273006e-02  -3.3741720e-02
   1.3070000e+01  -4.3046323e-02  -4.6699862e-02  -2.7272736e-02  -3.3741442e-02
   1.3080000e+01  -4.3046015e-02  -4.6699432e-02  -2.7272467e-02  -3.3741163e-02
   1.3090000e+01  -4.3045707e-02  -4.6699002e-02  -2.7272197e-02  -3.3740885e-02
   1.3100000e+01  -4.3045398e-02  -4.6698572e-02  -2.7271928e-02  -3.3740607e-02
   1.3110000e+01  -4.3045090e-02  -4.6698143e-02  -2.7271658e-02  -3.3740329e-02
   1.3120000e+01  -4.3044781e-02  -4.6697713e-02  -2.7271389e-02  -3.3740050e-02
   1.3130000e+01  -4.3044473e-02  -4.6697283e-02  -2.7271119e-02  -3.3739772e-02
   1.3140000e+01  -4.3044165e-02  -4.6696854e-02  -2.7270850e-02  -3.3739494e-02
   1.3150000e+01  -4.3043856e-02  -4.6696424e-02  -2.7270580e-02  -3.3739216e-02
   1.3160000e+01  -4.3043548e-02  -4.6695994e-02  -2.7270311e-02  -3.3738937e-02
   1.3170000e+01  -4.3043240e-02  -4.6695565e-02  -2.7270041e-02  -3.3738659e-02
   1.3180000e+01  -4.3042932e-02  -4.6695135e-02  -2.7269772e-02  -3.3738381e-02
   1.3190000e+01  -4.3042623e-02  -4.6694706e-02  -2.7269502e-02  -3.3738103e-02
   1.3200000e+01  -4.3042315e-02  -4.6694276e-02  -2.7269233e-02  -3.3737825e-02
   1.3210000e+01  -4.3042007e-02  -4.6693846e-02  -2.7268963e-02  -3.3737547e-02
   1.3220000e+01  -4.3041698e-02  -4.6693417e-02  -2.7268694e-02  -3.3737268e-02
   1.3230000e+01  -4.3041390e-02  -4.6692987e-02  -2.7268425e-02  -3.3736990e-02
   1.3240000e+01  -4.3041082e-02  -4.6692558e-02  -2.7268155e-02  -3.3736712e-02
   1.3250000e+01  -4.3040774e-02  -4.6692128e-02  -2.7267886e-02  -3.3736434e-02
   1.3260000e+01  -4.3040465e-02  -4.6691699e-02  -2.7267616e-02  -3.3736156e-02
   1.3270000e+01  -4.3040157e-02  -4.6691269e-02  -2.7267347e-02  -3.3735878e-02
   1.3280000e+01  -4.3039849e-02  -4.6690840e-02  -2.7267078e-02  -3.3735600e-02
   1.3290000e+01  -4.3039541e-02  -4.6690410e-02  -2.7266808e-02  -3.3735321e-02
   1.3300000e+01  -4.3039233e-02  -4.6689981e-02  -2.7266539e-02  -3.3735043e-02
   1.3310000e+01  -4.3038924e-02  -4.6689551e-02  -2.7266270e-02  -3.3734765e-02
   1.3320000e+01  -4.3038616e-02  -4.6689122e-02  -2.7266000e-02  -3.3734487e-02
   1.3330000e+01  -4.3038308e-02  -4.6688692e-02  -2.7265731e-02  -3.3734209e-02
   1.3340000e+01  -4.3038000e-02  -4.6688263e-02  -2.7265462e-02  -3.3733931e-02
   1.3350000e+01  -4.3037692e-02  -4.6687834e-02  -2.7265192e-02  -3.3733653e-02
   1.3360000e+01  -4.3037384e-02  -4.6687404e-02  -2.7264923e-02  -3.3733375e-02
   1.3370000e+01  -4.3037076e-02  -4.6686975e-02  -2.7264654e-02  -3.3733097e-02
   1.3380000e+01  -4.3036767e-02  -4.6686545e-02  -2.7264384e-02  -3.3732819e-02
   1.3390000e+01  -4.3036459e-02  -4.6686116e-02  -2.7264115e-02  -3.3732541e-02
   1.3400000e+01  -4.3036151e-02  -4.6685687e-02  -2.7263846e-02  -3.3732263e-02
   1.3410000e+01  -4.3035843e-02  -4.6685257e-02  -2.7263577e-02  -3.3731985e-02
   1.3420000e+01  -4.3035535e-02  -4.6684828e-02  -2.7263307e-02  -3.3731707e-02
   1.3430000e+01  -4.3035227e-02  -4.6684399e-02  -2.7263038e-02  -3.3731429e-02
   1.3440000e+01  -4.3034919e-02  -4.6683969e-02  -2.7262769e-02  -3.3731151e-02
   1.3450000e+01  -4.3034611e-02  -4.6683540e-02  -2.7262500e-02  -3.3730873e-02
   1.3460000e+01  -4.3034303e-02  -4.6683111e-02  -2.7262230e-02  -3.3730595e-02
   1.3470000e+01  -4.3033995e-02  -4.6682682e-02  -2.7261961e-02  -3.3730317e-02
   1.3480000e+01  -4.3033687e-02  -4.6682252e-02  -2.7261692e-02  -3.3730039e-02
   1.3490000e+01  -4.3033379e-02  -4.6681823e-02  -2.7261423e-02  -3.3729761e-02
   1.3500000e+01  -4.3033071e-02  -4.6681394e-02  -2.7261154e-02  -3.3729483e-02
   1.3510000e+01  -4.3032763e-02  -4.6680965e-02  -2.7260884e-02  -3.3729205e-02
   1.3520000e+01  -4.3032455e-02  -4.6680535e-02  -2.7260615e-02  -3.3728927e-02
   1.3530000e+01  -4.3032147e-02  -4.6680106e-02  -2.7260346e-02  -3.3728649e-02
   1.3540000e+01  -4.3031839e-02  -4.6679677e-02  -2.7260077e-02  -3.3728372e-02
   1.3550000e+01  -4.3031531e-02  -4.6679248e-02  -2.7259808e-02  -3.3728094e-02
   1.3560000e+01  -4.3031223e-02  -4.6678819e-02  -2.7259539e-02  -3.3727816e-02
   1.3570000e+01  -4.3030915e-02  -4.6678390e-02  -2.7259269e-02  -3.3727538e-02
   1.3580000e+01  -4.3030607e-02  -4.6677961e-02  -2.7259000e-02  -3.3727260e-02
   1.3590000e+01  -4.3030299e-02  -4.6677531e-02  -2.7258731e-02  -3.3726982e-02
   1.3600000e+01  -4.3029991e-02  -4.6677102e-02  -2.7258462e-02  -3.3726704e-02
   1.3610000e+01  -4.3029683e-02  -4.6676673e-02  -2.7258193e-02  -3.3726426e-02
   1.3620000e+01  -4.3029375e-02  -4.6676244e-02  -2.7257924e-02  -3.3726149e-02
   1.3630000e+01  -4.3029067e-02  -4.6675815e-02  -2.7257655e-02  -3.3725871e-02
   1.3640000e+01  -4.3028759e-02  -4.6675386e-02  -2.7257386e-02  -3.3725593e-02
   1.3650000e+01  -4.3028452e-02  -4.6674957e-02  -2.7257117e-02  -3.3725315e-02
   1.3660000e+01  -4.3028144e-02  -4.6674528e-02  -2.7256847e-02  -3.3725037e-02
   1.3670000e+01  -4.3027836e-02  -4.6674099e-02  -2.7256578e-02  -3.3724760e-02
   1.3680000e+01  -4.3027528e-02  -4.6673670e-02  -2.7256309e-02  -3.3724482e-02
   1.3690000e+01  -4.3027220e-02  -4.6673241e-02  -2.7256040e-02  -3.3724204e-02
   1.3700000e+01  -4.3026912e-02  -4.6672812e-02  -2.7255771e-02  -3.3723926e-02
   1.3710000e+01  -4.3026604e-02  -4.6672383e-02  -2.7255502e-02  -3.3723648e-02
   1.3720000e+01  -4.3026297e-02  -4.6671954e-02  -2.7255233e-02  -3.3723371e-02
   1.3730000e+01  -4.3025989e-02  -4.6671525e-02  -2.7254964e-02  -3.3723093e-02
   1.3740000e+01  -4.3025681e-02  -4.6671096e-02  -2.7254695e-02  -3.3722815e-02
   1.3750000e+01  -4.3025373e-02  -4.6670667e-02  -2.7254426e-02  -3.3722538e-02
   1.3760000e+01  -4.3025065e-02  -4.6670238e-02  -2.7254157e-02  -3.3722260e-02
   1.3770000e+01  -4.3024758e-02  -4.6669809e-02  -2.7253888e-02  -3.3721982e-02
   1.3780000e+01  -4.3024450e-02  -4.6669381e-02  -2.7253619e-02  -3.3721704e-02
   1.3790000e+01  -4.3024142e-02  -4.6668952e-02  -2.7253350e-02  -3.3721427e-02
   1.3800000e+01  -4.3023834e-02  -4.6668523e-02  -2.7253081e-02  -3.3721149e-02
   1.3810000e+01  -4.3023527e-02  -4.6668094e-02  -2.7252812e-02  -3.3720871e-02
   1.3820000e+01  -4.3023219e-02  -4.6667665e-02  -2.7252543e-02  -3.3720594e-02
   1.3830000e+01  -4.3022911e-02  -4.6667236e-02  -2.7252274e-02  -3.3720316e-02
   1.3840000e+01  -4.3022604e-02  -4.6666808e-02  -2.7252006e-02  -3.3720038e-02
   1.3850000e+01  -4.3022296e-02  -4.6666379e-02  -2.7251737e-02  -3.3719761e-02
   1.3860000e+01  -4.3021988e-02  -4.6665950e-02  -2.7251468e-02  -3.3719483e-02
   1.3870000e+01  -4.3021680e-02  -4.6665521e-02  -2.7251199e-02  -3.3719205e-02
   1.3880000e+01  -4.3021373e-02  -4.6665092e-02  -2.7250930e-02  -3.3718928e-02
   1.3890000e+01  -4.3021065e-02  -4.6664664e-02  -2.7250661e-02  -3.3718650e-02
   1.3900000e+01  -4.3020757e-02  -4.6664235e-02  -2.7250392e-02  -3.3718373e-02
   1.3910000e+01  -4.3020450e-02  -4.6663806e-02  -2.7250123e-02  -3.3718095e-02
   1.3920000e+01  -4.3020142e-02  -4.6663378e-02  -2.7249854e-02  -3.3717817e-02
   1.3930000e+01  -4.3019835e-02  -4.6662949e-02  -2.7249586e-02  -3.3717540e-02
   1.3940000e+01  -4.3019527e-02  -4.6662520e-02  -2.7249317e-02  -3.3717262e-02
   1.3950000e+01  -4.3019219e-02  -4.6662091e-02  -2.7249048e-02  -3.3716985e-02
   1.3960000e+01  -4.3018912e-02  -4.6661663e-02  -2.7248779e-02  -3.3716707e-02
   1.3970000e+01  -4.3018604e-02  -4.6661234e-02  -2.7248510e-02  -3.3716430e-02
   1.3980000e+01  -4.3018297e-02  -4.6660805e-02  -2.7248241e-02  -3.3716152e-02
   1.3990000e+01  -4.3017989e-02  -4.6660377e-02  -2.7247973e-02  -3.3715874e-02
   1.4000000e+01  -4.3017681e-02  -4.6659948e-02  -2.7247704e-02  -3.3715597e-02
   1.4010000e+01  -4.3017374e-02  -4.6659520e-02  -2.7247435e-02  -3.3715319e-02
   1.4020000e+01  -4.3017066e-02  -4.6659091e-02  -2.7247166e-02  -3.3715042e-02
   1.4030000e+01  -4.3016759e-02  -4.6658662e-02  -2.7246897e-02  -3.3714764e-02
   1.4040000e+01  -4.3016451e-02  -4.6658234e-02  -2.7246629e-02  -3.3714487e-02
   1.4050000e+01  -4.3016144e-02  -4.6657805e-02  -2.7246360e-02  -3.3714209e-02
   1.4060000e+01  -4.3015836e-02  -4.6657377e-02  -2.7246091e-02  -3.3713932e-02
   1.4070000e+01  -4.3015529e-02  -4.6656948e-02  -2.7245822e-02  -3.3713654e-02
   1.4080000e+01  -4.3015221e-02  -4.6656520e-02  -2.7245554e-02  -3.3713377e-02
   1.4090000e+01  -4.3014914e-02  -4.6656091e-02  -2.7245285e-02  -3.3713100e-02
   1.4100000e+01  -4.3014606e-02  -4.6655663e-02  -2.7245016e-02  -3.3712822e-02
   1.4110000e+01  -4.3014299e-02  -4.6655234e-02  -2.7244747e-02  -3.3712545e-02
   1.4120000e+01  -4.3013991e-02  -4.6654806e-02  -2.7244479e-02  -3.3712267e-02
   1.4130000e+01  -4.3013684e-02  -4.6654377e-02  -2.7244210e-02  -3.3711990e-02
   1.4140000e+01  -4.3013376e-02  -4.6653949e-02  -2.7243941e-02  -3.3711712e-02
   1.4150000e+01  -4.3013069e-02  -4.6653521e-02  -2.7243673e-02  -3.3711435e-02
   1.4160000e+01  -4.3012762e-02  -4.6653092e-02  -2.7243404e-02  -3.3711158e-02
   1.4170000e+01  -4.3012454e-02  -4.6652664e-02  -2.7243135e-02  -3.3710880e-02
   1.4180000e+01  -4.3012147e-02  -4.6652235e-02  -2.7242867e-02  -3.3710603e-02
   1.4190000e+01  -4.3011839e-02  -4.6651807e-02  -2.7242598e-02  -3.3710325e-02
   1.4200000e+01  -4.3011532e-02  -4.6651379e-02  -2.7242329e-02  -3.3710048e-02
   1.4210000e+01  -4.3011225e-02  -4.6650950e-02  -2.7242061e-02  -3.3709771e-02
   1.4220000e+01  -4.3010917e-02  -4.6650522e-02  -2.7241792e-02  -3.3709493e-02
   1.4230000e+01  -4.3010610e-02  -4.6650094e-02  -2.7241524e-02  -3.3709216e-02
   1.4240000e+01  -4.3010302e-02  -4.6649665e-02  -2.7241255e-02  -3.3708939e-02
   1.4250000e+01  -4.3009995e-02  -4.6649237e-02  -2.7240986e-02  -3.3708661e-02
   1.4260000e+01  -4.3009688e-02  -4.6648809e-02  -2.7240718e-02  -3.3708384e-02
   1.4270000e+01  -4.3009380e-02  -4.6648380e-02  -2.7240449e-02  -3.3708107e-02
   1.4280000e+01  -4.3009073e-02  -4.6647952e-02  -2.7240181e-02  -3.3707830e-02
   1.4290000e+01  -4.3008766e-02  -4.6647524e-02  -2.7239912e-02  -3.3707552e-02
   1.4300000e+01  -4.3008459e-02  -4.6647096e-02  -2.7239643e-02  -3.3707275e-02
   1.4310000e+01  -4.3008151e-02  -4.6646667e-02  -2.7239375e-02  -3.3706998e-02
   1.4320000e+01  -4.3007844e-02  -4.6646239e-02  -2.7239106e-02  -3.3706720e-02
   1.4330000e+01  -4.3007537e-02  -4.6645811e-02  -2.7238838e-02  -3.3706443e-02
   1.4340000e+01  -4.3007229e-02  -4.6645383e-02  -2.7238569e-02  -3.3706166e-02
   1.4350000e+01  -4.3006922e-02  -4.6644954e-02  -2.7238301e-02  -3.3705889e-02
   1.4360000e+01  -4.3006615e-02  -4.6644526e-02  -2.7238032e-02  -3.3705611e-02
   1.4370000e+01  -4.3006308e-02  -4.6644098e-02  -2.7237764e-02  -3.3705334e-02
   1.4380000e+01  -4.3006001e-02  -4.6643670e-02  -2.7237495e-02  -3.3705057e-02
   1.4390000e+01  -4.3005693e-02  -4.6643242e-02  -2.7237227e-02  -3.3704780e-02
   1.4400000e+01  -4.3005386e-02  -4.6642814e-02  -2.7236958e-02  -3.3704503e-02
   1.4410000e+01  -4.3005079e-02  -4.6642386e-02  -2.7236690e-02  -3.3704225e-02
   1.4420000e+01  -4.3004772e-02  -4.6641958e-02  -2.7236421e-02  -3.3703948e-02
   1.4430000e+01  -4.3004465e-02  -4.6641529e-02  -2.7236153e-02  -3.3703671e-02
   1.4440000e+01  -4.3004157e-02  -4.6641101e-02  -2.7235884e-02  -3.3703394e-02
   1.4450000e+01  -4.3003850e-02  -4.6640673e-02  -2.7235616e-02  -3.3703117e-02
   1.4460000e+01  -4.3003543e-02  -4.6640245e-02  -2.7235347e-02  -3.3702840e-02
   1.4470000e+01  -4.3003236e-02  -4.6639817e-02  -2.7235079e-02  -3.3702562e-02
   1.4480000e+01  -4.3002929e-02  -4.6639389e-02  -2.7234811e-02  -3.3702285e-02
   1.4490000e+01  -4.3002622e-02  -4.6638961e-02  -2.7234542e-02  -3.3702008e-02
   1.4500000e+01  -4.3002315e-02  -4.6638533e-02  -2.7234274e-02  -3.3701731e-02
   1.4510000e+01  -4.3002007e-02  -4.6638105e-02  -2.7234005e-02  -3.3701454e-02
   1.4520000e+01  -4.3001700e-02  -4.6637677e-02  -2.7233737e-02  -3.3701177e-02
   1.4530000e+01  -4.3001393e-02  -4.6637249e-02  -2.7233469e-02  -3.3700900e-02
   1.4540000e+01  -4.3001086e-02  -4.6636821e-02  -2.7233200e-02  -3.3700623e-02
   1.4550000e+01  -4.3000779e-02  -4.6636393e-02  -2.7232932e-02  -3.3700346e-02
   1.4560000e+01  -4.3000472e-02  -4.6635965e-02  -2.7232664e-02  -3.3700068e-02
   1.4570000e+01  -4.3000165e-02  -4.6635537e-02  -2.7232395e-02  -3.3699791e-02
   1.4580000e+01  -4.2999858e-02  -4.6635110e-02  -2.7232127e-02  -3.3699514e-02
   1.4590000e+01  -4.2999551e-02  -4.6634682e-02  -2.7231858e-02  -3.3699237e-02
   1.4600000e+01  -4.2999244e-02  -4.6634254e-02  -2.7231590e-02  -3.3698960e-02
   1.4610000e+01  -4.2998937e-02  -4.6633826e-02  -2.7231322e-02  -3.3698683e-02
   1.4620000e+01  -4.2998630e-02  -4.6633398e-02  -2.7231054e-02  -3.3698406e-02
   1.4630000e+01  -4.2998323e-02  -4.6632970e-02  -2.7230785e-02  -3.3698129e-02
   1.4640000e+01  -4.2998016e-02  -4.6632542e-02  -2.7230517e-02  -3.3697852e-02
   1.4650000e+01  -4.2997709e-02  -4.6632115e-02  -2.7230249e-02  -3.3697575e-02
   1.4660000e+01  -4.2997402e-02  -4.6631687e-02  -2.7229980e-02  -3.3697298e-02
   1.4670000e+01  -4.2997095e-02  -4.6631259e-02  -2.7229712e-02  -3.3697021e-02
   1.4680000e+01  -4.2996788e-02  -4.6630831e-02  -2.7229444e-02  -3.3696744e-02
   1.4690000e+01  -4.2996481e-02  -4.6630403e-02  -2.7229176e-02  -3.3696467e-02
   1.4700000e+01  -4.2996174e-02  -4.6629976e-02  -2.7228907e-02  -3.3696190e-02
   1.4710000e+01  -4.2995867e-02  -4.6629548e-02  -2.7228639e-02  -3.3695913e-02
   1.4720000e+01  -4.2995560e-02  -4.6629120e-02  -2.7228371e-02  -3.3695636e-02
   1.4730000e+01  -4.2995253e-02  -4.6628692e-02  -2.7228103e-02  -3.3695360e-02
   1.4740000e+01  -4.2994946e-02  -4.6628265e-02  -2.7227834e-02  -3.3695083e-02
   1.4750000e+01  -4.2994640e-02  -4.6627837e-02  -2.7227566e-02  -3.3694806e-02
   1.4760000e+01  -4.2994333e-02  -4.6627409e-02  -2.7227298e-02  -3.3694529e-02
   1.4770000e+01  -4.2994026e-02  -4.6626982e-02  -2.7227030e-02  -3.3694252e-02
   1.4780000e+01  -4.2993719e-02  -4.6626554e-02  -2.7226762e-02  -3.3693975e-02
   1.4790000e+01  -4.2993412e-02  -4.6626126e-02  -2.7226493e-02  -3.3693698e-02
   1.4800000e+01  -4.2993105e-02  -4.6625699e-02  -2.7226225e-02  -3.3693421e-02
   1.4810000e+01  -4.2992798e-02  -4.6625271e-02  -2.7225957e-02  -3.3693144e-02
   1.4820000e+01  -4.2992491e-02  -4.6624844e-02  -2.7225689e-02  -3.3692868e-02
   1.4830000e+01  -4.2992185e-02  -4.6624416e-02  -2.7225421e-02  -3.3692591e-02
   1.4840000e+01  -4.2991878e-02  -4.6623988e-02  -2.7225153e-02  -3.3692314e-02
   1.4850000e+01  -4.2991571e-02  -4.6623561e-02  -2.7224885e-02  -3.3692037e-02
   1.4860000e+01  -4.2991264e-02  -4.6623133e-02  -2.7224616e-02  -3.3691760e-02
   1.4870000e+01  -4.2990957e-02  -4.6622706e-02  -2.7224348e-02  -3.3691483e-02
   1.4880000e+01  -4.2990651e-02  -4.6622278e-02  -2.7224080e-02  -3.3691207e-02
   1.4890000e+01  -4.2990344e-02  -4.6621851e-02  -2.7223812e-02  -3.3690930e-02
   1.4900000e+01  -4.2990037e-02  -4.6621423e-02  -2.7223544e-02  -3.3690653e-02
   1.4910000e+01  -4.2989730e-02  -4.6620996e-02  -2.7223276e-02  -3.3690376e-02
   1.4920000e+01  -4.2989424e-02  -4.6620568e-02  -2.7223008e-02  -3.3690099e-02
   1.4930000e+01  -4.2989117e-02  -4.6620141e-02  -2.7222740e-02  -3.3689823e-02
   1.4940000e+01  -4.2988810e-02  -4.6619713e-02  -2.7222472e-02  -3.3689546e-02
   1.4950000e+01  -4.2988504e-02  -4.6619286e-02  -2.7222204e-02  -3.3689269e-02
   1.4960000e+01  -4.2988197e-02  -4.6618858e-02  -2.7221936e-02  -3.3688992e-02
   1.4970000e+01  -4.2987890e-02  -4.6618431e-02  -2.7221668e-02  -3.3688716e-02
   1.4980000e+01  -4.2987583e-02  -4.6618003e-02  -2.7221400e-02  -3.3688439e-02
   1.4990000e+01  -4.2987277e-02  -4.6617576e-02  -2.7221132e-02  -3.3688162e-02
   1.5000000e+01  -4.2986970e-02  -4.6617149e-02  -2.7220864e-02  -3.3687885e-02
   1.5010000e+01  -4.2986663e-02  -4.6616721e-02  -2.7220596e-02  -3.3687609e-02
   1.5020000e+01  -4.2986357e-02  -4.6616294e-02  -2.7220328e-02  -3.3687332e-02
   1.5030000e+01  -4.2986050e-02  -4.6615866e-02  -2.7220060e-02  -3.3687055e-02
   1.5040000e+01  -4.2985743e-02  -4.6615439e-02  -2.7219792e-02  -3.3686779e-02
   1.5050000e+01  -4.2985437e-02  -4.6615012e-02  -2.7219524e-02  -3.3686502e-02
   1.5060000e+01  -4.2985130e-02  -4.6614584e-02  -2.7219256e-02  -3.3686225e-02
   1.5070000e+01  -4.2984824e-02  -4.6614157e-02  -2.7218988e-02  -3.3685949e-02
   1.5080000e+01  -4.2984517e-02  -4.6613730e-02  -2.7218720e-02  -3.3685672e-02
   1.5090000e+01  -4.2984210e-02  -4.6613303e-02  -2.7218452e-02  -3.3685395e-02
   1.5100000e+01  -4.2983904e-02  -4.6612875e-02  -2.7218184e-02  -3.3685119e-02
   1.5110000e+01  -4.2983597e-02  -4.6612448e-02  -2.7217916e-02  -3.3684842e-02
   1.5120000e+01  -4.2983291e-02  -4.6612021e-02  -2.7217648e-02  -3.3684565e-02
   1.5130000e+01  -4.2982984e-02  -4.6611594e-02  -2.7217380e-02  -3.3684289e-02
   1.5140000e+01  -4.2982678e-02  -4.6611166e-02  -2.7217112e-02  -3.3684012e-02
   1.5150000e+01  -4.2982371e-02  -4.6610739e-02  -2.7216844e-02  -3.3683736e-02
   1.5160000e+01  -4.2982065e-02  -4.6610312e-02  -2.7216576e-02  -3.3683459e-02
   1.5170000e+01  -4.2981758e-02  -4.6609885e-02  -2.7216309e-02  -3.3683183e-02
   1.5180000e+01  -4.2981452e-02  -4.6609458e-02  -2.7216041e-02  -3.3682906e-02
   1.5190000e+01  -4.2981145e-02  -4.6609030e-02  -2.7215773e-02  -3.3682629e-02
   1.5200000e+01  -4.2980839e-02  -4.6608603e-02  -2.7215505e-02  -3.3682353e-02
   1.5210000e+01  -4.2980532e-02  -4.6608176e-02  -2.7215237e-02  -3.3682076e-02
   1.5220000e+01  -4.2980226e-02  -4.6607749e-02  -2.7214969e-02  -3.3681800e-02
   1.5230000e+01  -4.2979919e-02  -4.6607322e-02  -2.7214701e-02  -3.3681523e-02
   1.5240000e+01  -4.2979613e-02  -4.6606895e-02  -2.7214434e-02  -3.3681247e-02
   1.5250000e+01  -4.2979306e-02  -4.6606468e-02  -2.7214166e-02  -3.3680970e-02
   1.5260000e+01  -4.2979000e-02  -4.6606041e-02  -2.7213898e-02  -3.3680694e-02
   1.5270000e+01  -4.2978693e-02  -4.6605614e-02  -2.7213630e-02  -3.3680417e-02
   1.5280000e+01  -4.2978387e-02  -4.6605186e-02  -2.7213362e-02  -3.3680141e-02
   1.5290000e+01  -4.2978081e-02  -4.6604759e-02  -2.7213095e-02  -3.3679864e-02
   1.5300000e+01  -4.2977774e-02  -4.6604332e-02  -2.7212827e-02  -3.3679588e-02
   1.5310000e+01  -4.2977468e-02  -4.6603905e-02  -2.7212559e-02  -3.3679311e-02
   1.5320000e+01  -4.2977161e-02  -4.6603478e-02  -2.7212291e-02  -3.3679035e-02
   1.5330000e+01  -4.2976855e-02  -4.6603051e-02  -2.7212024e-02  -3.3678758e-02
   1.5340000e+01  -4.2976549e-02  -4.6602624e-02  -2.7211756e-02  -3.3678482e-02
   1.5350000e+01  -4.2976242e-02  -4.6602197e-02  -2.7211488e-02  -3.3678206e-02
   1.5360000e+01  -4.2975936e-02  -4.6601770e-02  -2.7211220e-02  -3.3677929e-02
   1.5370000e+01  -4.2975630e-02  -4.6601344e-02  -2.7210953e-02  -3.3677653e-02
   1.5380000e+01  -4.2975323e-02  -4.6600917e-02  -2.7210685e-02  -3.3677376e-02
   1.5390000e+01  -4.2975017e-02  -4.6600490e-02  -2.7210417e-02  -3.3677100e-02
   1.5400000e+01  -4.2974711e-02  -4.6600063e-02  -2.7210150e-02  -3.3676824e-02
   1.5410000e+01  -4.2974404e-02  -4.6599636e-02  -2.7209882e-02  -3.3676547e-02
   1.5420000e+01  -4.2974098e-02  -4.6599209e-02  -2.7209614e-02  -3.3676271e-02
   1.5430000e+01  -4.2973792e-02  -4.6598782e-02  -2.7209346e-02  -3.3675994e-02
   1.5440000e+01  -4.2973485e-02  -4.6598355e-02  -2.7209079e-02  -3.3675718e-02
   1.5450000e+01  -4.2973179e-02  -4.6597928e-02  -2.7208811e-02  -3.3675442e-02
   1.5460000e+01  -4.2972873e-02  -4.6597502e-02  -2.7208543e-02  -3.3675165e-02
   1.5470000e+01  -4.2972567e-02  -4.6597075e-02  -2.7208276e-02  -3.3674889e-02
   1.5480000e+01  -4.2972260e-02  -4.6596648e-02  -2.7208008e-02  -3.3674613e-02
   1.5490000e+01  -4.2971954e-02  -4.6596221e-02  -2.7207741e-02  -3.3674336e-02
   1.5500000e+01  -4.2971648e-02  -4.6595794e-02  -2.7207473e-02  -3.3674060e-02
   1.5510000e+01  -4.2971342e-02  -4.6595368e-02  -2.7207205e-02  -3.3673784e-02
   1.5520000e+01  -4.2971036e-02  -4.6594941e-02  -2.7206938e-02  -3.3673508e-02
   1.5530000e+01  -4.2970729e-02  -4.6594514e-02  -2.7206670e-02  -3.3673231e-02
   1.5540000e+01  -4.2970423e-02  -4.6594087e-02  -2.7206403e-02  -3.3672955e-02
   1.5550000e+01  -4.2970117e-02  -4.6593661e-02  -2.7206135e-02  -3.3672679e-02
   1.5560000e+01  -4.2969811e-02  -4.6593234e-02  -2.7205867e-02  -3.3672402e-02
   1.5570000e+01  -4.2969505e-02  -4.6592807e-02  -2.7205600e-02  -3.3672126e-02
   1.5580000e+01  -4.2969198e-02  -4.6592381e-02  -2.7205332e-02  -3.3671850e-02
   1.5590000e+01  -4.2968892e-02  -4.6591954e-02  -2.7205065e-02  -3.3671574e-02
   1.5600000e+01  -4.2968586e-02  -4.6591527e-02  -2.7204797e-02  -3.3671297e-02
   1.5610000e+01  -4.2968280e-02  -4.6591101e-02  -2.7204530e-02  -3.3671021e-02
   1.5620000e+01  -4.2967974e-02  -4.6590674e-02  -2.7204262e-02  -3.3670745e-02
   1.5630000e+01  -4.2967668e-02  -4.6590247e-02  -2.7203995e-02  -3.3670469e-02
   1.5640000e+01  -4.2967362e-02  -4.6589821e-02  -2.7203727e-02  -3.3670193e-02
   1.5650000e+01  -4.2967056e-02  -4.6589394e-02  -2.7203460e-02  -3.3669916e-02
   1.5660000e+01  -4.2966750e-02  -4.6588967e-02  -2.7203192e-02  -3.3669640e-02
   1.5670000e+01  -4.2966444e-02  -4.6588541e-02  -2.7202925e-02  -3.3669364e-02
   1.5680000e+01  -4.2966137e-02  -4.6588114e-02  -2.7202657e-02  -3.3669088e-02
   1.5690000e+01  -4.2965831e-02  -4.6587688e-02  -2.7202390e-02  -3.3668812e-02
   1.5700000e+01  -4.2965525e-02  -4.6587261e-02  -2.7202122e-02  -3.3668536e-02
   1.5710000e+01  -4.2965219e-02  -4.6586835e-02  -2.7201855e-02  -3.3668260e-02
   1.5720000e+01  -4.2964913e-02  -4.6586408e-02  -2.7201587e-02  -3.3667983e-02
   1.5730000e+01  -4.2964607e-02  -4.6585982e-02  -2.7201320e-02  -3.3667707e-02
   1.5740000e+01  -4.2964301e-02  -4.6585555e-02  -2.7201052e-02  -3.3667431e-02
   1.5750000e+01  -4.2963995e-02  -4.6585129e-02  -2.7200785e-02  -3.3667155e-02
   1.5760000e+01  -4.2963689e-02  -4.6584702e-02  -2.7200518e-02  -3.3666879e-02
   1.5770000e+01  -4.2963383e-02  -4.6584276e-02  -2.7200250e-02  -3.3666603e-02
   1.5780000e+01  -4.2963077e-02  -4.6583849e-02  -2.7199983e-02  -3.3666327e-02
   1.5790000e+01  -4.2962771e-02  -4.6583423e-02  -2.7199715e-02  -3.3666051e-02
   1.5800000e+01  -4.2962465e-02  -4.6582996e-02  -2.7199448e-02  -3.3665775e-02
   1.5810000e+01  -4.2962159e-02  -4.6582570e-02  -2.7199181e-02  -3.3665499e-02
   1.5820000e+01  -4.2961854e-02  -4.6582144e-02  -2.7198913e-02  -3.3665223e-02
   1.5830000e+01  -4.2961548e-02  -4.6581717e-02  -2.7198646e-02  -3.3664946e-02
   1.5840000e+01  -4.2961242e-02  -4.6581291e-02  -2.7198379e-02  -3.3664670e-02
   1.5850000e+01  -4.2960936e-02  -4.6580865e-02  -2.7198111e-02  -3.3664394e-02
   1.5860000e+01  -4.2960630e-02  -4.6580438e-02  -2.7197844e-02  -3.3664118e-02
   1.5870000e+01  -4.2960324e-02  -4.6580012e-02  -2.7197577e-02  -3.3663842e-02
   1.5880000e+01  -4.2960018e-02  -4.6579586e-02  -2.7197309e-02  -3.3663566e-02
   1.5890000e+01  -4.2959712e-02  -4.6579159e-02  -2.7197042e-02  -3.3663290e-02
   1.5900000e+01  -4.2959406e-02  -4.6578733e-02  -2.7196775e-02  -3.3663014e-02
   1.5910000e+01  -4.2959100e-02  -4.6578307e-02  -2.7196507e-02  -3.3662738e-02
   1.5920000e+01  -4.2958795e-02  -4.6577880e-02  -2.7196240e-02  -3.3662462e-02
   1.5930000e+01  -4.2958489e-02  -4.6577454e-02  -2.7195973e-02  -3.3662187e-02
   1.5940000e+01  -4.2958183e-02  -4.6577028e-02  -2.7195706e-02  -3.3661911e-02
   1.5950000e+01  -4.2957877e-02  -4.6576602e-02  -2.7195438e-02  -3.3661635e-02
   1.5960000e+01  -4.2957571e-02  -4.6576175e-02  -2.7195171e-02  -3.3661359e-02
   1.5970000e+01  -4.2957266e-02  -4.6575749e-02  -2.7194904e-02  -3.3661083e-02
   1.5980000e+01  -4.2956960e-02  -4.6575323e-02  -2.7194637e-02  -3.3660807e-02
   1.5990000e+01  -4.2956654e-02  -4.6574897e-02  -2.7194369e-02  -3.3660531e-02
   1.6000000e+01  -4.2956348e-02  -4.6574471e-02  -2.7194102e-02  -3.3660255e-02
   1.6010000e+01  -4.2956042e-02  -4.6574044e-02  -2.7193835e-02  -3.3659979e-02
   1.6020000e+01  -4.2955737e-02  -4.6573618e-02  -2.7193568e-02  -3.3659703e-02
   1.6030000e+01  -4.2955431e-02  -4.6573192e-02  -2.7193300e-02  -3.3659427e-02
   1.6040000e+01  -4.2955125e-02  -4.6572766e-02  -2.7193033e-02  -3.3659152e-02
   1.6050000e+01  -4.2954819e-02  -4.6572340e-02  -2.7192766e-02  -3.3658876e-02
   1.6060000e+01  -4.2954514e-02  -4.6571914e-02  -2.7192499e-02  -3.3658600e-02
   1.6070000e+01  -4.2954208e-02  -4.6571488e-02  -2.7192232e-02  -3.3658324e-02
   1.6080000e+01  -4.2953902e-02  -4.6571062e-02  -2.7191965e-02  -3.3658048e-02
   1.6090000e+01  -4.2953597e-02  -4.6570636e-02  -2.7191697e-02  -3.3657772e-02
   1.6100000e+01  -4.2953291e-02  -4.6570209e-02  -2.7191430e-02  -3.3657496e-02
   1.6110000e+01  -4.2952985e-02  -4.6569783e-02  -2.7191163e-02  -3.3657221e-02
   1.6120000e+01  -4.2952680e-02  -4.6569357e-02  -2.7190896e-02  -3.3656945e-02
   1.6130000e+01  -4.2952374e-02  -4.6568931e-02  -2.7190629e-02  -3.3656669e-02
   1.6140000e+01  -4.2952068e-02  -4.6568505e-02  -2.7190362e-02  -3.3656393e-02
   1.6150000e+01  -4.2951763e-02  -4.6568079e-02  -2.7190095e-02  -3.3656117e-02
   1.6160000e+01  -4.2951457e-02  -4.6567653e-02  -2.7189828e-02  -3.3655842e-02
   1.6170000e+01  -4.2951151e-02  -4.6567227e-02  -2.7189560e-02  -3.3655566e-02
   1.6180000e+01  -4.2950846e-02  -4.6566801e-02  -2.7189293e-02  -3.3655290e-02
   1.6190000e+01  -4.2950540e-02  -4.6566376e-02  -2.7189026e-02  -3.3655014e-02
   1.6200000e+01  -4.2950234e-02  -4.6565950e-02  -2.7188759e-02  -3.3654739e-02
   1.6210000e+01  -4.2949929e-02  -4.6565524e-02  -2.7188492e-02  -3.3654463e-02
   1.6220000e+01  -4.2949623e-02  -4.6565098e-02  -2.7188225e-02  -3.3654187e-02
   1.6230000e+01  -4.2949318e-02  -4.6564672e-02  -2.7187958e-02  -3.3653912e-02
   1.6240000e+01  -4.2949012e-02  -4.6564246e-02  -2.7187691e-02  -3.3653636e-02
   1.6250000e+01  -4.2948707e-02  -4.6563820e-02  -2.7187424e-02  -3.3653360e-02
   1.6260000e+01  -4.2948401e-02  -4.6563394e-02  -2.7187157e-02  -3.3653084e-02
   1.6270000e+01  -4.2948096e-02  -4.6562968e-02  -2.7186890e-02  -3.3652809e-02
   1.6280000e+01  -4.2947790e-02  -4.6562543e-02  -2.7186623e-02  -3.3652533e-02
   1.6290000e+01  -4.2947484e-02  -4.6562117e-02  -2.7186356e-02  -3.3652257e-02
   1.6300000e+01  -4.2947179e-02  -4.6561691e-02  -2.7186089e-02  -3.3651982e-02
   1.6310000e+01  -4.2946873e-02  -4.6561265e-02  -2.7185822e-02  -3.3651706e-02
   1.6320000e+01  -4.2946568e-02  -4.6560839e-02  -2.7185555e-02  -3.3651430e-02
   1.6330000e+01  -4.2946262e-02  -4.6560414e-02  -2.7185288e-02  -3.3651155e-02
   1.6340000e+01  -4.2945957e-02  -4.6559988e-02  -2.7185021e-02  -3.3650879e-02
   1.6350000e+01  -4.2945652e-02  -4.6559562e-02  -2.7184754e-02  -3.3650604e-02
   1.6360000e+01  -4.2945346e-02  -4.6559136e-02  -2.7184487e-02  -3.3650328e-02
   1.6370000e+01  -4.2945041e-02  -4.6558711e-02  -2.7184220e-02  -3.3650052e-02
   1.6380000e+01  -4.2944735e-02  -4.6558285e-02  -2.7183953e-02  -3.3649777e-02
   1.6390000e+01  -4.2944430e-02  -4.6557859e-02  -2.7183686e-02  -3.3649501e-02
   1.6400000e+01  -4.2944124e-02  -4.6557433e-02  -2.7183420e-02  -3.3649226e-02
   1.6410000e+01  -4.2943819e-02  -4.6557008e-02  -2.7183153e-02  -3.3648950e-02
   1.6420000e+01  -4.2943514e-02  -4.6556582e-02  -2.7182886e-02  -3.3648674e-02
   1.6430000e+01  -4.2943208e-02  -4.6556156e-02  -2.7182619e-02  -3.3648399e-02
   1.6440000e+01  -4.2942903e-02  -4.6555731e-02  -2.7182352e-02  -3.3648123e-02
   1.6450000e+01  -4.2942597e-02  -4.6555305e-02  -2.7182085e-02  -3.3647848e-02
   1.6460000e+01  -4.2942292e-02  -4.6554880e-02  -2.7181818e-02  -3.3647572e-02
   1.6470000e+01  -4.2941987e-02  -4.6554454e-02  -2.7181551e-02  -3.3647297e-02
   1.6480000e+01  -4.2941681e-02  -4.6554028e-02  -2.7181285e-02  -3.3647021e-02
   1.6490000e+01  -4.2941376e-02  -4.6553603e-02  -2.7181018e-02  -3.3646746e-02
   1.6500000e+01  -4.2941071e-02  -4.6553177e-02  -2.7180751e-02  -3.3646470e-02
   1.6510000e+01  -4.2940765e-02  -4.6552752e-02  -2.7180484e-02  -3.3646195e-02
   1.6520000e+01  -4.2940460e-02  -4.6552326e-02  -2.7180217e-02  -3.3645919e-02
   1.6530000e+01  -4.2940155e-02  -4.6551901e-02  -2.7179950e-02  -3.3645644e-02
   1.6540000e+01  -4.2939849e-02  -4.6551475e-02  -2.7179684e-02  -3.3645368e-02
   1.6550000e+01  -4.2939544e-02  -4.6551049e-02  -2.7179417e-02  -3.3645093e-02
   1.6560000e+01  -4.2939239e-02  -4.6550624e-02  -2.7179150e-02  -3.3644817e-02
   1.6570000e+01  -4.2938934e-02  -4.6550199e-02  -2.7178883e-02  -3.3644542e-02
   1.6580000e+01  -4.2938628e-02  -4.6549773e-02  -2.7178616e-02  -3.3644266e-02
   1.6590000e+01  -4.2938323e-02  -4.6549348e-02  -2.7178350e-02  -3.3643991e-02
   1.6600000e+01  -4.2938018e-02  -4.6548922e-02  -2.7178083e-02  -3.3643716e-02
   1.6610000e+01  -4.2937713e-02  -4.6548497e-02  -2.7177816e-02  -3.3643440e-02
   1.6620000e+01  -4.2937407e-02  -4.6548071e-02  -2.7177549e-02  -3.3643165e-02
   1.6630000e+01  -4.2937102e-02  -4.6547646e-02  -2.7177283e-02  -3.3642889e-02
   1.6640000e+01  -4.2936797e-02  -4.6547220e-02  -2.7177016e-02  -3.3642614e-02
   1.6650000e+01  -4.2936492e-02  -4.6546795e-02  -2.7176749e-02  -3.3642339e-02
   1.6660000e+01  -4.2936187e-02  -4.6546370e-02  -2.7176483e-02  -3.3642063e-02
   1.6670000e+01  -4.2935881e-02  -4.6545944e-02  -2.7176216e-02  -3.3641788e-02
   1.6680000e+01  -4.2935576e-02  -4.6545519e-02  -2.7175949e-02  -3.3641513e-02
   1.6690000e+01  -4.2935271e-02  -4.6545094e-02  -2.7175683e-02  -3.3641237e-02
   1.6700000e+01  -4.2934966e-02  -4.6544668e-02  -2.7175416e-02  -3.3640962e-02
   1.6710000e+01  -4.2934661e-02  -4.6544243e-02  -2.7175149e-02  -3.3640687e-02
   1.6720000e+01  -4.2934356e-02  -4.6543818e-02  -2.7174883e-02  -3.3640411e-02
   1.6730000e+01  -4.2934050e-02  -4.6543392e-02  -2.7174616e-02  -3.3640136e-02
   1.6740000e+01  -4.2933745e-02  -4.6542967e-02  -2.7174349e-02  -3.3639861e-02
   1.6750000e+01  -4.2933440e-02  -4.6542542e-02  -2.7174083e-02  -3.3639585e-02
   1.6760000e+01  -4.2933135e-02  -4.6542117e-02  -2.7173816e-02  -3.3639310e-02
   1.6770000e+01  -4.2932830e-02  -4.6541691e-02  -2.7173549e-02  -3.3639035e-02
   1.6780000e+01  -4.2932525e-02  -4.6541266e-02  -2.7173283e-02  -3.3638760e-02
   1.6790000e+01  -4.2932220e-02  -4.6540841e-02  -2.7173016e-02  -3.3638484e-02
   1.6800000e+01  -4.2931915e-02  -4.6540416e-02  -2.7172750e-02  -3.3638209e-02
   1.6810000e+01  -4.2931610e-02  -4.6539990e-02  -2.7172483e-02  -3.3637934e-02
   1.6820000e+01  -4.2931305e-02  -4.6539565e-02  -2.7172216e-02  -3.3637658e-02
   1.6830000e+01  -4.2931000e-02  -4.6539140e-02  -2.7171950e-02  -3.3637383e-02
   1.6840000e+01  -4.2930695e-02  -4.6538715e-02  -2.7171683e-02  -3.3637108e-02
   1.6850000e+01  -4.2930390e-02  -4.6538290e-02  -2.7171417e-02  -3.3636833e-02
   1.6860000e+01  -4.2930085e-02  -4.6537865e-02  -2.7171150e-02  -3.3636558e-02
   1.6870000e+01  -4.2929780e-02  -4.6537440e-02  -2.7170884e-02  -3.3636282e-02
   1.6880000e+01  -4.2929475e-02  -4.6537014e-02  -2.7170617e-02  -3.3636007e-02
   1.6890000e+01  -4.2929170e-02  -4.6536589e-02  -2.7170351e-02  -3.3635732e-02
   1.6900000e+01  -4.2928865e-02  -4.6536164e-02  -2.7170084e-02  -3.3635457e-02
   1.6910000e+01  -4.2928560e-02  -4.6535739e-02  -2.7169817e-02  -3.3635182e-02
   1.6920000e+01  -4.2928255e-02  -4.6535314e-02  -2.7169551e-02  -3.3634907e-02
   1.6930000e+01  -4.2927950e-02  -4.6534889e-02  -2.7169284e-02  -3.3634631e-02
   1.6940000e+01  -4.2927645e-02  -4.6534464e-02  -2.7169018e-02  -3.3634356e-02
   1.6950000e+01  -4.2927340e-02  -4.6534039e-02  -2.7168752e-02  -3.3634081e-02
   1.6960000e+01  -4.2927035e-02  -4.6533614e-02  -2.7168485e-02  -3.3633806e-02
   1.6970000e+01  -4.2926730e-02  -4.6533189e-02  -2.7168219e-02  -3.3633531e-02
   1.6980000e+01  -4.2926425e-02  -4.6532764e-02  -2.7167952e-02  -3.3633256e-02
   1.6990000e+01  -4.2926120e-02  -4.6532339e-02  -2.7167686e-02  -3.3632981e-02
   1.7000000e+01  -4.2925815e-02  -4.6531914e-02  -2.7167419e-02  -3.3632706e-02
   1.7010000e+01  -4.2925510e-02  -4.6531489e-02  -2.7167153e-02  -3.3632430e-02
   1.7020000e+01  -4.2925206e-02  -4.6531064e-02  -2.7166886e-02  -3.3632155e-02
   1.7030000e+01  -4.2924901e-02  -4.6530639e-02  -2.7166620e-02  -3.3631880e-02
   1.7040000e+01  -4.2924596e-02  -4.6530214e-02  -2.7166354e-02  -3.3631605e-02
   1.7050000e+01  -4.2924291e-02  -4.6529789e-02  -2.7166087e-02  -3.3631330e-02
   1.7060000e+01  -4.2923986e-02  -4.6529365e-02  -2.7165821e-02  -3.3631055e-02
   1.7070000e+01  -4.2923681e-02  -4.6528940e-02  -2.7165554e-02  -3.3630780e-02
   1.7080000e+01  -4.2923377e-02  -4.6528515e-02  -2.7165288e-02  -3.3630505e-02
   1.7090000e+01  -4.2923072e-02  -4.6528090e-02  -2.7165022e-02  -3.3630230e-02
   1.7100000e+01  -4.2922767e-02  -4.6527665e-02  -2.7164755e-02  -3.3629955e-02
   1.7110000e+01  -4.2922462e-02  -4.6527240e-02  -2.7164489e-02  -3.3629680e-02
   1.7120000e+01  -4.2922157e-02  -4.6526815e-02  -2.7164223e-02  -3.3629405e-02
   1.7130000e+01  -4.2921853e-02  -4.6526391e-02  -2.7163956e-02  -3.3629130e-02
   1.7140000e+01  -4.2921548e-02  -4.6525966e-02  -2.7163690e-02  -3.3628855e-02
   1.7150000e+01  -4.2921243e-02  -4.6525541e-02  -2.7163424e-02  -3.3628580e-02
   1.7160000e+01  -4.2920938e-02  -4.6525116e-02  -2.7163157e-02  -3.3628305e-02
   1.7170000e+01  -4.2920634e-02  -4.6524691e-02  -2.7162891e-02  -3.3628030e-02
   1.7180000e+01  -4.2920329e-02  -4.6524267e-02  -2.7162625e-02  -3.3627755e-02
   1.7190000e+01  -4.2920024e-02  -4.6523842e-02  -2.7162358e-02  -3.3627480e-02
   1.7200000e+01  -4.2919719e-02  -4.6523417e-02  -2.7162092e-02  -3.3627205e-02
   1.7210000e+01  -4.2919415e-02  -4.6522993e-02  -2.7161826e-02  -3.3626930e-02
   1.7220000e+01  -4.2919110e-02  -4.6522568e-02  -2.7161560e-02  -3.3626655e-02
   1.7230000e+01  -4.2918805e-02  -4.6522143e-02  -2.7161293e-02  -3.3626381e-02
   1.7240000e+01  -4.2918501e-02  -4.6521719e-02  -2.7161027e-02  -3.3626106e-02
   1.7250000e+01  -4.2918196e-02  -4.6521294e-02  -2.7160761e-02  -3.3625831e-02
   1.7260000e+01  -4.2917891e-02  -4.6520869e-02  -2.7160495e-02  -3.3625556e-02
   1.7270000e+01  -4.2917587e-02  -4.6520445e-02  -2.7160228e-02  -3.3625281e-02
   1.7280000e+01  -4.2917282e-02  -4.6520020e-02  -2.7159962e-02  -3.3625006e-02
   1.7290000e+01  -4.2916977e-02  -4.6519595e-02  -2.7159696e-02  -3.3624731e-02
   1.7300000e+01  -4.2916673e-02  -4.6519171e-02  -2.7159430e-02  -3.3624456e-02
   1.7310000e+01  -4.2916368e-02  -4.6518746e-02  -2.7159163e-02  -3.3624182e-02
   1.7320000e+01  -4.2916064e-02  -4.6518322e-02  -2.7158897e-02  -3.3623907e-02
   1.7330000e+01  -4.2915759e-02  -4.6517897e-02  -2.7158631e-02  -3.3623632e-02
   1.7340000e+01  -4.2915454e-02  -4.6517472e-02  -2.7158365e-02  -3.3623357e-02
   1.7350000e+01  -4.2915150e-02  -4.6517048e-02  -2.7158099e-02  -3.3623082e-02
   1.7360000e+01  -4.2914845e-02  -4.6516623e-02  -2.7157833e-02  -3.3622807e-02
   1.7370000e+01  -4.2914541e-02  -4.6516199e-02  -2.7157566e-02  -3.3622533e-02
   1.7380000e+01  -4.2914236e-02  -4.6515774e-02  -2.7157300e-02  -3.3622258e-02
   1.7390000e+01  -4.2913932e-02  -4.6515350e-02  -2.7157034e-02  -3.3621983e-02
   1.7400000e+01  -4.2913627e-02  -4.6514925e-02  -2.7156768e-02  -3.3621708e-02
   1.7410000e+01  -4.2913323e-02  -4.6514501e-02  -2.7156502e-02  -3.3621434e-02
   1.7420000e+01  -4.2913018e-02  -4.6514076e-02  -2.7156236e-02  -3.3621159e-02
   1.7430000e+01  -4.2912714e-02  -4.6513652e-02  -2.7155970e-02  -3.3620884e-02
   1.7440000e+01  -4.2912409e-02  -4.6513228e-02  -2.7155704e-02  -3.3620609e-02
   1.7450000e+01  -4.2912105e-02  -4.6512803e-02  -2.7155438e-02  -3.3620335e-02
   1.7460000e+01  -4.2911800e-02  -4.6512379e-02  -2.7155171e-02  -3.3620060e-02
   1.7470000e+01  -4.2911496e-02  -4.6511954e-02  -2.7154905e-02  -3.3619785e-02
   1.7480000e+01  -4.2911191e-02  -4.6511530e-02  -2.7154639e-02  -3.3619510e-02
   1.7490000e+01  -4.2910887e-02  -4.6511106e-02  -2.7154373e-02  -3.3619236e-02
   1.7500000e+01  -4.2910582e-02  -4.6510681e-02  -2.7154107e-02  -3.3618961e-02
   1.7510000e+01  -4.2910278e-02  -4.6510257e-02  -2.7153841e-02  -3.3618686e-02
   1.7520000e+01  -4.2909973e-02  -4.6509833e-02  -2.7153575e-02  -3.3618412e-02
   1.7530000e+01  -4.2909669e-02  -4.6509408e-02  -2.7153309e-02  -3.3618137e-02
   1.7540000e+01  -4.2909365e-02  -4.6508984e-02  -2.7153043e-02  -3.3617862e-02
   1.7550000e+01  -4.2909060e-02  -4.6508560e-02  -2.7152777e-02  -3.3617588e-02
   1.7560000e+01  -4.2908756e-02  -4.6508135e-02  -2.7152511e-02  -3.3617313e-02
   1.7570000e+01  -4.2908451e-02  -4.6507711e-02  -2.7152245e-02  -3.3617038e-02
   1.7580000e+01  -4.2908147e-02  -4.6507287e-02  -2.7151979e-02  -3.3616764e-02
   1.7590000e+01  -4.2907843e-02  -4.6506862e-02  -2.7151713e-02  -3.3616489e-02
   1.7600000e+01  -4.2907538e-02  -4.6506438e-02  -2.7151447e-02  -3.3616215e-02
   1.7610000e+01  -4.2907234e-02  -4.6506014e-02  -2.7151181e-02  -3.3615940e-02
   1.7620000e+01  -4.2906930e-02  -4.6505590e-02  -2.7150915e-02  -3.3615665e-02
   1.7630000e+01  -4.2906625e-02  -4.6505166e-02  -2.7150649e-02  -3.3615391e-02
   1.7640000e+01  -4.2906321e-02  -4.6504741e-02  -2.7150383e-02  -3.3615116e-02
   1.7650000e+01  -4.2906017e-02  -4.6504317e-02  -2.7150117e-02  -3.3614842e-02
   1.7660000e+01  -4.2905712e-02  -4.6503893e-02  -2.7149851e-02  -3.3614567e-02
   1.7670000e+01  -4.2905408e-02  -4.6503469e-02  -2.7149586e-02  -3.3614293e-02
   1.7680000e+01  -4.2905104e-02  -4.6503045e-02  -2.7149320e-02  -3.3614018e-02
   1.7690000e+01  -4.2904800e-02  -4.6502621e-02  -2.7149054e-02  -3.3613743e-02
   1.7700000e+01  -4.2904495e-02  -4.6502197e-02  -2.7148788e-02  -3.3613469e-02
   1.7710000e+01  -4.2904191e-02  -4.6501772e-02  -2.7148522e-02  -3.3613194e-02
   1.7720000e+01  -4.2903887e-02  -4.6501348e-02  -2.7148256e-02  -3.3612920e-02
   1.7730000e+01  -4.2903583e-02  -4.6500924e-02  -2.7147990e-02  -3.3612645e-02
   1.7740000e+01  -4.2903278e-02  -4.6500500e-02  -2.7147724e-02  -3.3612371e-02
   1.7750000e+01  -4.2902974e-02  -4.6500076e-02  -2.7147459e-02  -3.3612096e-02
   1.7760000e+01  -4.2902670e-02  -4.6499652e-02  -2.7147193e-02  -3.3611822e-02
   1.7770000e+01  -4.2902366e-02  -4.6499228e-02  -2.7146927e-02  -3.3611547e-02
   1.7780000e+01  -4.2902061e-02  -4.6498804e-02  -2.7146661e-02  -3.3611273e-02
   1.7790000e+01  -4.2901757e-02  -4.6498380e-02  -2.7146395e-02  -3.3610998e-02
   1.7800000e+01  -4.2901453e-02  -4.6497956e-02  -2.7146129e-02  -3.3610724e-02
   1.7810000e+01  -4.2901149e-02  -4.6497532e-02  -2.7145864e-02  -3.3610450e-02
   1.7820000e+01  -4.2900845e-02  -4.6497108e-02  -2.7145598e-02  -3.3610175e-02
   1.7830000e+01  -4.2900541e-02  -4.6496684e-02  -2.7145332e-02  -3.3609901e-02
   1.7840000e+01  -4.2900237e-02  -4.6496260e-02  -2.7145066e-02  -3.3609626e-02
   1.7850000e+01  -4.2899932e-02  -4.6495836e-02  -2.7144800e-02  -3.3609352e-02
   1.7860000e+01  -4.2899628e-02  -4.6495412e-02  -2.7144535e-02  -3.3609078e-02
   1.7870000e+01  -4.2899324e-02  -4.6494988e-02  -2.7144269e-02  -3.3608803e-02
   1.7880000e+01  -4.2899020e-02  -4.6494564e-02  -2.7144003e-02  -3.3608529e-02
   1.7890000e+01  -4.2898716e-02  -4.6494141e-02  -2.7143737e-02  -3.3608254e-02
   1.7900000e+01  -4.2898412e-02  -4.6493717e-02  -2.7143472e-02  -3.3607980e-02
   1.7910000e+01  -4.2898108e-02  -4.6493293e-02  -2.7143206e-02  -3.3607706e-02
   1.7920000e+01  -4.2897804e-02  -4.6492869e-02  -2.7142940e-02  -3.3607431e-02
   1.7930000e+01  -4.2897500e-02  -4.6492445e-02  -2.7142675e-02  -3.3607157e-02
   1.7940000e+01  -4.2897196e-02  -4.6492021e-02  -2.7142409e-02  -3.3606883e-02
   1.7950000e+01  -4.2896892e-02  -4.6491597e-02  -2.7142143e-02  -3.3606608e-02
   1.7960000e+01  -4.2896587e-02  -4.6491174e-02  -2.7141877e-02  -3.3606334e-02
   1.7970000e+01  -4.2896283e-02  -4.6490750e-02  -2.7141612e-02  -3.3606060e-02
   1.7980000e+01  -4.2895979e-02  -4.6490326e-02  -2.7141346e-02  -3.3605785e-02
   1.7990000e+01  -4.2895675e-02  -4.6489902e-02  -2.7141080e-02  -3.3605511e-02
   1.8000000e+01  -4.2895371e-02  -4.6489479e-02  -2.7140815e-02  -3.3605237e-02
   1.8010000e+01  -4.2895067e-02  -4.6489055e-02  -2.7140549e-02  -3.3604962e-02
   1.8020000e+01  -4.2894763e-02  -4.6488631e-02  -2.7140283e-02  -3.3604688e-02
   1.8030000e+01  -4.2894459e-02  -4.6488207e-02  -2.7140018e-02  -3.3604414e-02
   1.8040000e+01  -4.2894156e-02  -4.6487784e-02  -2.7139752e-02  -3.3604140e-02
   1.8050000e+01  -4.2893852e-02  -4.6487360e-02  -2.7139487e-02  -3.3603865e-02
   1.8060000e+01  -4.2893548e-02  -4.6486936e-02  -2.7139221e-02  -3.3603591e-02
   1.8070000e+01  -4.2893244e-02  -4.6486513e-02  -2.7138955e-02  -3.3603317e-02
   1.8080000e+01  -4.2892940e-02  -4.6486089e-02  -2.7138690e-02  -3.3603043e-02
   1.8090000e+01  -4.2892636e-02  -4.6485665e-02  -2.7138424e-02  -3.3602768e-02
   1.8100000e+01  -4.2892332e-02  -4.6485242e-02  -2.7138159e-02  -3.3602494e-02
   1.8110000e+01  -4.2892028e-02  -4.6484818e-02  -2.7137893e-02  -3.3602220e-02
   1.8120000e+01  -4.2891724e-02  -4.6484394e-02  -2.7137627e-02  -3.3601946e-02
   1.8130000e+01  -4.2891420e-02  -4.6483971e-02  -2.7137362e-02  -3.3601672e-02
   1.8140000e+01  -4.2891116e-02  -4.6483547e-02  -2.7137096e-02  -3.3601397e-02
   1.8150000e+01  -4.2890813e-02  -4.6483124e-02  -2.7136831e-02  -3.3601123e-02
   1.8160000e+01  -4.2890509e-02  -4.6482700e-02  -2.7136565e-02  -3.3600849e-02
   1.8170000e+01  -4.2890205e-02  -4.6482277e-02  -2.7136300e-02  -3.3600575e-02
   1.8180000e+01  -4.2889901e-02  -4.6481853e-02  -2.7136034e-02  -3.3600301e-02
   1.8190000e+01  -4.2889597e-02  -4.6481429e-02  -2.7135769e-02  -3.3600027e-02
   1.8200000e+01  -4.2889293e-02  -4.6481006e-02  -2.7135503e-02  -3.3599753e-02
   1.8210000e+01  -4.2888989e-02  -4.6480582e-02  -2.7135238e-02  -3.3599478e-02
   1.8220000e+01  -4.2888686e-02  -4.6480159e-02  -2.7134972e-02  -3.3599204e-02
   1.8230000e+01  -4.2888382e-02  -4.6479735e-02  -2.7134707e-02  -3.3598930e-02
   1.8240000e+01  -4.2888078e-02  -4.6479312e-02  -2.7134441e-02  -3.3598656e-02
   1.8250000e+01  -4.2887774e-02  -4.6478889e-02  -2.7134176e-02  -3.3598382e-02
   1.8260000e+01  -4.2887471e-02  -4.6478465e-02  -2.7133910e-02  -3.3598108e-02
   1.8270000e+01  -4.2887167e-02  -4.6478042e-02  -2.7133645e-02  -3.3597834e-02
   1.8280000e+01  -4.2886863e-02  -4.6477618e-02  -2.7133379e-02  -3.3597560e-02
   1.8290000e+01  -4.2886559e-02  -4.6477195e-02  -2.7133114e-02  -3.3597286e-02
   1.8300000e+01  -4.2886256e-02  -4.6476771e-02  -2.7132849e-02  -3.3597012e-02
   1.8310000e+01  -4.2885952e-02  -4.6476348e-02  -2.7132583e-02  -3.3596738e-02
   1.8320000e+01  -4.2885648e-02  -4.6475925e-02  -2.7132318e-02  -3.3596464e-02
   1.8330000e+01  -4.2885344e-02  -4.6475501e-02  -2.7132052e-02  -3.3596190e-02
   1.8340000e+01  -4.2885041e-02  -4.6475078e-02  -2.7131787e-02  -3.3595916e-02
   1.8350000e+01  -4.2884737e-02  -4.6474655e-02  -2.7131522e-02  -3.3595642e-02
   1.8360000e+01  -4.2884433e-02  -4.6474231e-02  -2.7131256e-02  -3.3595368e-02
   1.8370000e+01  -4.2884130e-02  -4.6473808e-02  -2.7130991e-02  -3.3595094e-02
   1.8380000e+01  -4.2883826e-02  -4.6473385e-02  -2.7130726e-02  -3.3594820e-02
   1.8390000e+01  -4.2883522e-02  -4.6472961e-02  -2.7130460e-02  -3.3594546e-02
   1.8400000e+01  -4.2883219e-02  -4.6472538e-02  -2.7130195e-02  -3.3594272e-02
   1.8410000e+01  -4.2882915e-02  -4.6472115e-02  -2.7129929e-02  -3.3593998e-02
   1.8420000e+01  -4.2882611e-02  -4.6471692e-02  -2.7129664e-02  -3.3593724e-02
   1.8430000e+01  -4.2882308e-02  -4.6471268e-02  -2.7129399e-02  -3.3593450e-02
   1.8440000e+01  -4.2882004e-02  -4.6470845e-02  -2.7129134e-02  -3.3593176e-02
   1.8450000e+01  -4.2881701e-02  -4.6470422e-02  -2.7128868e-02  -3.3592902e-02
   1.8460000e+01  -4.2881397e-02  -4.6469999e-02  -2.7128603e-02  -3.3592628e-02
   1.8470000e+01  -4.2881093e-02  -4.6469576e-02  -2.7128338e-02  -3.3592354e-02
   1.8480000e+01  -4.2880790e-02  -4.6469152e-02  -2.7128072e-02  -3.3592080e-02
   1.8490000e+01  -4.2880486e-02  -4.6468729e-02  -2.7127807e-02  -3.3591806e-02
   1.8500000e+01  -4.2880183e-02  -4.6468306e-02  -2.7127542e-02  -3.3591532e-02
   1.8510000e+01  -4.2879879e-02  -4.6467883e-02  -2.7127277e-02  -3.3591259e-02
   1.8520000e+01  -4.2879576e-02  -4.6467460e-02  -2.7127011e-02  -3.3590985e-02
   1.8530000e+01  -4.2879272e-02  -4.6467037e-02  -2.7126746e-02  -3.3590711e-02
   1.8540000e+01  -4.2878969e-02  -4.6466614e-02  -2.7126481e-02  -3.3590437e-02
   1.8550000e+01  -4.2878665e-02  -4.6466190e-02  -2.7126216e-02  -3.3590163e-02
   1.8560000e+01  -4.2878362e-02  -4.6465767e-02  -2.7125950e-02  -3.3589889e-02
   1.8570000e+01  -4.2878058e-02  -4.6465344e-02  -2.7125685e-02  -3.3589615e-02
   1.8580000e+01  -4.2877755e-02  -4.6464921e-02  -2.7125420e-02  -3.3589342e-02
   1.8590000e+01  -4.2877451e-02  -4.6464498e-02  -2.7125155e-02  -3.3589068e-02
   1.8600000e+01  -4.2877148e-02  -4.6464075e-02  -2.7124890e-02  -3.3588794e-02
   1.8610000e+01  -4.2876844e-02  -4.6463652e-02  -2.7124624e-02  -3.3588520e-02
   1.8620000e+01  -4.2876541e-02  -4.6463229e-02  -2.7124359e-02  -3.3588246e-02
   1.8630000e+01  -4.2876237e-02  -4.6462806e-02  -2.7124094e-02  -3.3587973e-02
   1.8640000e+01  -4.2875934e-02  -4.6462383e-02  -2.7123829e-02  -3.3587699e-02
   1.8650000e+01  -4.2875630e-02  -4.6461960e-02  -2.7123564e-02  -3.3587425e-02
   1.8660000e+01  -4.2875327e-02  -4.6461537e-02  -2.7123299e-02  -3.3587151e-02
   1.8670000e+01  -4.2875024e-02  -4.6461114e-02  -2.7123033e-02  -3.3586878e-02
   1.8680000e+01  -4.2874720e-02  -4.6460691e-02  -2.7122768e-02  -3.3586604e-02
   1.8690000e+01  -4.2874417e-02  -4.6460268e-02  -2.7122503e-02  -3.3586330e-02
   1.8700000e+01  -4.2874113e-02  -4.6459846e-02  -2.7122238e-02  -3.3586056e-02
   1.8710000e+01  -4.2873810e-02  -4.6459423e-02  -2.7121973e-02  -3.3585783e-02
   1.8720000e+01  -4.2873507e-02  -4.6459000e-02  -2.7121708e-02  -3.3585509e-02
   1.8730000e+01  -4.2873203e-02  -4.6458577e-02  -2.7121443e-02  -3.3585235e-02
   1.8740000e+01  -4.2872900e-02  -4.6458154e-02  -2.7121178e-02  -3.3584962e-02
   1.8750000e+01  -4.2872597e-02  -4.6457731e-02  -2.7120913e-02  -3.3584688e-02
   1.8760000e+01  -4.2872293e-02  -4.6457308e-02  -2.7120648e-02  -3.3584414e-02
   1.8770000e+01  -4.2871990e-02  -4.6456885e-02  -2.7120383e-02  -3.3584141e-02
   1.8780000e+01  -4.2871687e-02  -4.6456463e-02  -2.7120117e-02  -3.3583867e-02
   1.8790000e+01  -4.2871383e-02  -4.6456040e-02  -2.7119852e-02  -3.3583593e-02
   1.8800000e+01  -4.2871080e-02  -4.6455617e-02  -2.7119587e-02  -3.3583320e-02
   1.8810000e+01  -4.2870777e-02  -4.6455194e-02  -2.7119322e-02  -3.3583046e-02
   1.8820000e+01  -4.2870474e-02  -4.6454772e-02  -2.7119057e-02  -3.3582772e-02
   1.8830000e+01  -4.2870170e-02  -4.6454349e-02  -2.7118792e-02  -3.3582499e-02
   1.8840000e+01  -4.2869867e-02  -4.6453926e-02  -2.7118527e-02  -3.3582225e-02
   1.8850000e+01  -4.2869564e-02  -4.6453503e-02  -2.7118262e-02  -3.3581951e-02
   1.8860000e+01  -4.2869261e-02  -4.6453081e-02  -2.7117997e-02  -3.3581678e-02
   1.8870000e+01  -4.2868957e-02  -4.6452658e-02  -2.7117732e-02  -3.3581404e-02
   1.8880000e+01  -4.2868654e-02  -4.6452235e-02  -2.7117467e-02  -3.3581131e-02
   1.8890000e+01  -4.2868351e-02  -4.6451812e-02  -2.7117202e-02  -3.3580857e-02
   1.8900000e+01  -4.2868048e-02  -4.6451390e-02  -2.7116938e-02  -3.3580584e-02
   1.8910000e+01  -4.2867745e-02  -4.6450967e-02  -2.7116673e-02  -3.3580310e-02
   1.8920000e+01  -4.2867441e-02  -4.6450544e-02  -2.7116408e-02  -3.3580036e-02
   1.8930000e+01  -4.2867138e-02  -4.6450122e-02  -2.7116143e-02  -3.3579763e-02
   1.8940000e+01  -4.2866835e-02  -4.6449699e-02  -2.7115878e-02  -3.3579489e-02
   1.8950000e+01  -4.2866532e-02  -4.6449277e-02  -2.7115613e-02  -3.3579216e-02
   1.8960000e+01  -4.2866229e-02  -4.6448854e-02  -2.7115348e-02  -3.3578942e-02
   1.8970000e+01  -4.2865926e-02  -4.6448431e-02  -2.7115083e-02  -3.3578669e-02
   1.8980000e+01  -4.2865622e-02  -4.6448009e-02  -2.7114818e-02  -3.3578395e-02
   1.8990000e+01  -4.2865319e-02  -4.6447586e-02  -2.7114553e-02  -3.3578122e-02
   1.9000000e+01  -4.2865016e-02  -4.6447164e-02  -2.7114288e-02  -3.3577848e-02
   1.9010000e+01  -4.2864713e-02  -4.6446741e-02  -2.7114024e-02  -3.3577575e-02
   1.9020000e+01  -4.2864410e-02  -4.6446319e-02  -2.7113759e-02  -3.3577301e-02
   1.9030000e+01  -4.2864107e-02  -4.6445896e-02  -2.7113494e-02  -3.3577028e-02
   1.9040000e+01  -4.2863804e-02  -4.6445474e-02  -2.7113229e-02  -3.3576754e-02
   1.9050000e+01  -4.2863501e-02  -4.6445051e-02  -2.7112964e-02  -3.3576481e-02
   1.9060000e+01  -4.2863198e-02  -4.6444629e-02  -2.7112699e-02  -3.3576208e-02
   1.9070000e+01  -4.2862895e-02  -4.6444206e-02  -2.7112434e-02  -3.3575934e-02
   1.9080000e+01  -4.2862592e-02  -4.6443784e-02  -2.7112170e-02  -3.3575661e-02
   1.9090000e+01  -4.2862289e-02  -4.6443361e-02  -2.7111905e-02  -3.3575387e-02
   1.9100000e+01  -4.2861985e-02  -4.6442939e-02  -2.7111640e-02  -3.3575114e-02
   1.9110000e+01  -4.2861682e-02  -4.6442516e-02  -2.7111375e-02  -3.3574840e-02
   1.9120000e+01  -4.2861379e-02  -4.6442094e-02  -2.7111110e-02  -3.3574567e-02
   1.9130000e+01  -4.2861076e-02  -4.6441672e-02  -2.7110846e-02  -3.3574294e-02
   1.9140000e+01  -4.2860773e-02  -4.6441249e-02  -2.7110581e-02  -3.3574020e-02
   1.9150000e+01  -4.2860470e-02  -4.6440827e-02  -2.7110316e-02  -3.3573747e-02
   1.9160000e+01  -4.2860168e-02  -4.6440405e-02  -2.7110051e-02  -3.3573474e-02
   1.9170000e+01  -4.2859865e-02  -4.6439982e-02  -2.7109787e-02  -3.3573200e-02
   1.9180000e+01  -4.2859562e-02  -4.6439560e-02  -2.7109522e-02  -3.3572927e-02
   1.9190000e+01  -4.2859259e-02  -4.6439138e-02  -2.7109257e-02  -3.3572654e-02
   1.9200000e+01  -4.2858956e-02  -4.6438715e-02  -2.7108992e-02  -3.3572380e-02
   1.9210000e+01  -4.2858653e-02  -4.6438293e-02  -2.7108728e-02  -3.3572107e-02
   1.9220000e+01  -4.2858350e-02  -4.6437871e-02  -2.7108463e-02  -3.3571834e-02
   1.9230000e+01  -4.2858047e-02  -4.6437448e-02  -2.7108198e-02  -3.3571560e-02
   1.9240000e+01  -4.2857744e-02  -4.6437026e-02  -2.7107934e-02  -3.3571287e-02
   1.9250000e+01  -4.2857441e-02  -4.6436604e-02  -2.7107669e-02  -3.3571014e-02
   1.9260000e+01  -4.2857138e-02  -4.6436182e-02  -2.7107404e-02  -3.3570740e-02
   1.9270000e+01  -4.2856835e-02  -4.6435759e-02  -2.7107140e-02  -3.3570467e-02
   1.9280000e+01  -4.2856533e-02  -4.6435337e-02  -2.7106875e-02  -3.3570194e-02
   1.9290000e+01  -4.2856230e-02  -4.6434915e-02  -2.7106610e-02  -3.3569921e-02
   1.9300000e+01  -4.2855927e-02  -4.6434493e-02  -2.7106346e-02  -3.3569647e-02
   1.9310000e+01  -4.2855624e-02  -4.6434071e-02  -2.7106081e-02  -3.3569374e-02
   1.9320000e+01  -4.2855321e-02  -4.6433648e-02  -2.7105816e-02  -3.3569101e-02
   1.9330000e+01  -4.2855018e-02  -4.6433226e-02  -2.7105552e-02  -3.3568828e-02
   1.9340000e+01  -4.2854716e-02  -4.6432804e-02  -2.7105287e-02  -3.3568555e-02
   1.9350000e+01  -4.2854413e-02  -4.6432382e-02  -2.7105023e-02  -3.3568281e-02
   1.9360000e+01  -4.2854110e-02  -4.6431960e-02  -2.7104758e-02  -3.3568008e-02
   1.9370000e+01  -4.2853807e-02  -4.6431538e-02  -2.7104493e-02  -3.3567735e-02
   1.9380000e+01  -4.2853504e-02  -4.6431116e-02  -2.7104229e-02  -3.3567462e-02
   1.9390000e+01  -4.2853202e-02  -4.6430694e-02  -2.7103964e-02  -3.3567189e-02
   1.9400000e+01  -4.2852899e-02  -4.6430272e-02  -2.7103700e-02  -3.3566915e-02
   1.9410000e+01  -4.2852596e-02  -4.6429849e-02  -2.7103435e-02  -3.3566642e-02
   1.9420000e+01  -4.2852293e-02  -4.6429427e-02  -2.7103171e-02  -3.3566369e-02
   1.9430000e+01  -4.2851991e-02  -4.6429005e-02  -2.7102906e-02  -3.3566096e-02
   1.9440000e+01  -4.2851688e-02  -4.6428583e-02  -2.7102641e-02  -3.3565823e-02
   1.9450000e+01  -4.2851385e-02  -4.6428161e-02  -2.7102377e-02  -3.3565550e-02
   1.9460000e+01  -4.2851082e-02  -4.6427739e-02  -2.7102112e-02  -3.3565277e-02
   1.9470000e+01  -4.2850780e-02  -4.6427317e-02  -2.7101848e-02  -3.3565003e-02
   1.9480000e+01  -4.2850477e-02  -4.6426895e-02  -2.7101583e-02  -3.3564730e-02
   1.9490000e+01  -4.2850174e-02  -4.6426473e-02  -2.7101319e-02  -3.3564457e-02
   1.9500000e+01  -4.2849872e-02  -4.6426051e-02  -2.7101054e-02  -3.3564184e-02
   1.9510000e+01  -4.2849569e-02  -4.6425630e-02  -2.7100790e-02  -3.3563911e-02
   1.9520000e+01  -4.2849266e-02  -4.6425208e-02  -2.7100525e-02  -3.3563638e-02
   1.9530000e+01  -4.2848964e-02  -4.6424786e-02  -2.7100261e-02  -3.3563365e-02
   1.9540000e+01  -4.2848661e-02  -4.6424364e-02  -2.7099997e-02  -3.3563092e-02
   1.9550000e+01  -4.2848358e-02  -4.6423942e-02  -2.7099732e-02  -3.3562819e-02
   1.9560000e+01  -4.2848056e-02  -4.6423520e-02  -2.7099468e-02  -3.3562546e-02
   1.9570000e+01  -4.2847753e-02  -4.6423098e-02  -2.7099203e-02  -3.3562273e-02
   1.9580000e+01  -4.2847451e-02  -4.6422676e-02  -2.7098939e-02  -3.3562000e-02
   1.9590000e+01  -4.2847148e-02  -4.6422254e-02  -2.7098674e-02  -3.3561727e-02
   1.9600000e+01  -4.2846845e-02  -4.6421833e-02  -2.7098410e-02  -3.3561454e-02
   1.9610000e+01  -4.2846543e-02  -4.6421411e-02  -2.7098146e-02  -3.3561181e-02
   1.9620000e+01  -4.2846240e-02  -4.6420989e-02  -2.7097881e-02  -3.3560908e-02
   1.9630000e+01  -4.2845938e-02  -4.6420567e-02  -2.7097617e-02  -3.3560635e-02
   1.9640000e+01  -4.2845635e-02  -4.6420145e-02  -2.7097352e-02  -3.3560362e-02
   1.9650000e+01  -4.2845333e-02  -4.6419724e-02  -2.7097088e-02  -3.3560089e-02
   1.9660000e+01  -4.2845030e-02  -4.6419302e-02  -2.7096824e-02  -3.3559816e-02
   1.9670000e+01  -4.2844728e-02  -4.6418880e-02  -2.7096559e-02  -3.3559543e-02
   1.9680000e+01  -4.2844425e-02  -4.6418458e-02  -2.7096295e-02  -3.3559270e-02
   1.9690000e+01  -4.2844123e-02  -4.6418037e-02  -2.7096031e-02  -3.3558997e-02
   1.9700000e+01  -4.2843820e-02  -4.6417615e-02  -2.7095766e-02  -3.3558724e-02
   1.9710000e+01  -4.2843518e-02  -4.6417193e-02  -2.7095502e-02  -3.3558451e-02
   1.9720000e+01  -4.2843215e-02  -4.6416772e-02  -2.7095238e-02  -3.3558178e-02
   1.9730000e+01  -4.2842913e-02  -4.6416350e-02  -2.7094973e-02  -3.3557905e-02
   1.9740000e+01  -4.2842610e-02  -4.6415928e-02  -2.7094709e-02  -3.3557633e-02
   1.9750000e+01  -4.2842308e-02  -4.6415507e-02  -2.7094445e-02  -3.3557360e-02
   1.9760000e+01  -4.2842005e-02  -4.6415085e-02  -2.7094180e-02  -3.3557087e-02
   1.9770000e+01  -4.2841703e-02  -4.6414663e-02  -2.7093916e-02  -3.3556814e-02
   1.9780000e+01  -4.2841400e-02  -4.6414242e-02  -2.7093652e-02  -3.3556541e-02
   1.9790000e+01  -4.2841098e-02  -4.6413820e-02  -2.7093388e-02  -3.3556268e-02
   1.9800000e+01  -4.2840796e-02  -4.6413399e-02  -2.7093123e-02  -3.3555995e-02
   1.9810000e+01  -4.2840493e-02  -4.6412977e-02  -2.7092859e-02  -3.3555722e-02
   1.9820000e+01  -4.2840191e-02  -4.6412555e-02  -2.7092595e-02  -3.3555450e-02
   1.9830000e+01  -4.2839888e-02  -4.6412134e-02  -2.7092331e-02  -3.3555177e-02
   1.9840000e+01  -4.2839586e-02  -4.6411712e-02  -2.7092066e-02  -3.3554904e-02
   1.9850000e+01  -4.2839284e-02  -4.6411291e-02  -2.7091802e-02  -3.3554631e-02
   1.9860000e+01  -4.2838981e-02  -4.6410869e-02  -2.7091538e-02  -3.3554358e-02
   1.9870000e+01  -4.2838679e-02  -4.6410448e-02  -2.7091274e-02  -3.3554086e-02
   1.9880000e+01  -4.2838377e-02  -4.6410026e-02  -2.7091010e-02  -3.3553813e-02
   1.9890000e+01  -4.2838074e-02  -4.6409605e-02  -2.7090745e-02  -3.3553540e-02
   1.9900000e+01  -4.2837772e-02  -4.6409183e-02  -2.7090481e-02  -3.3553267e-02
   1.9910000e+01  -4.2837470e-02  -4.6408762e-02  -2.7090217e-02  -3.3552995e-02
   1.9920000e+01  -4.2837167e-02  -4.6408340e-02  -2.7089953e-02  -3.3552722e-02
   1.9930000e+01  -4.2836865e-02  -4.6407919e-02  -2.7089689e-02  -3.3552449e-02
   1.9940000e+01  -4.2836563e-02  -4.6407498e-02  -2.7089425e-02  -3.3552176e-02
   1.9950000e+01  -4.2836260e-02  -4.6407076e-02  -2.7089161e-02  -3.3551904e-02
   1.9960000e+01  -4.2835958e-02  -4.6406655e-02  -2.7088896e-02  -3.3551631e-02
   1.9970000e+01  -4.2835656e-02  -4.6406233e-02  -2.7088632e-02  -3.3551358e-02
   1.9980000e+01  -4.2835354e-02  -4.6405812e-02  -2.7088368e-02  -3.3551085e-02
   1.9990000e+01  -4.2835051e-02  -4.6405391e-02  -2.7088104e-02  -3.3550813e-02
   2.0000000e+01  -4.2834749e-02  -4.6404969e-02  -2.7087840e-02  -3.3550540e-02


==> data/minEigHistData.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   9.3853664e-02
   5.2000000e-01   1.9003485e-01
   5.3000000e-01   2.8842379e-01
   5.4000000e-01   3.8888483e-01
   5.5000000e-01   4.9126744e-01
   5.6000000e-01   5.9540710e-01
   5.7000000e-01   7.0112636e-01
   5.8000000e-01   8.0823584e-01
   5.9000000e-01   9.1653522e-01
   6.0000000e-01   1.0258143e+00
   6.1000000e-01   1.1358541e+00
   6.2000000e-01   1.2464277e+00
   6.3000000e-01   1.3573014e+00
   6.4000000e-01   1.4682356e+00
   6.5000000e-01   1.5789861e+00
   6.6000000e-01   1.6893044e+00
   6.7000000e-01   1.7989385e+00
   6.8000000e-01   1.9076342e+00
   6.9000000e-01   2.0151345e+00
   7.0000000e-01   2.1211810e+00
   7.1000000e-01   2.2255143e+00
   7.2000000e-01   2.3278738e+00
   7.3000000e-01   2.4279990e+00
   7.4000000e-01   2.5256305e+00
   7.5000000e-01   2.6205114e+00
   7.6000000e-01   2.6040558e+00
   7.7000000e-01   2.5748749e+00
   7.8000000e-01   2.5306681e+00
   7.9000000e-01   2.5306681e+00
   8.0000000e-01   2.5306681e+00
   8.1000000e-01   2.5306681e+00
   8.2000000e-01   2.5306681e+00
   8.3000000e-01   2.5306681e+00
   8.4000000e-01   2.5306681e+00
   8.5000000e-01   2.5306681e+00
   8.6000000e-01   2.5306681e+00
   8.7000000e-01   2.5306681e+00
   8.8000000e-01   2.5306681e+00
   8.9000000e-01   2.5306681e+00
   9.0000000e-01   2.5306681e+00
   9.1000000e-01   2.5306681e+00
   9.2000000e-01   2.5306681e+00
   9.3000000e-01   2.5306681e+00
   9.4000000e-01   2.5306681e+00
   9.5000000e-01   2.5306681e+00
   9.6000000e-01   2.5306681e+00
   9.7000000e-01   2.5306681e+00
   9.8000000e-01   2.5306681e+00
   9.9000000e-01   2.5306681e+00
   1.0000000e+00   2.5306681e+00
   1.0100000e+00   2.5306681e+00
   1.0200000e+00   2.5306681e+00
   1.0300000e+00   2.5306681e+00
   1.0400000e+00   2.5306681e+00
   1.0500000e+00   2.5306681e+00
   1.0600000e+00   2.5306681e+00
   1.0700000e+00   2.5306681e+00
   1.0800000e+00   2.5306681e+00
   1.0900000e+00   2.5306681e+00
   1.1000000e+00   2.5306681e+00
   1.1100000e+00   2.5306681e+00
   1.1200000e+00   2.5306681e+00
   1.1300000e+00   2.5306681e+00
   1.1400000e+00   2.5306681e+00
   1.1500000e+00   2.5306681e+00
   1.1600000e+00   2.5306681e+00
   1.1700000e+00   2.5306681e+00
   1.1800000e+00   2.5306681e+00
   1.1900000e+00   2.5306681e+00
   1.2000000e+00   2.5306681e+00
   1.2100000e+00   2.5306681e+00
   1.2200000e+00   2.5306681e+00
   1.2300000e+00   2.5306681e+00
   1.2400000e+00   2.5306681e+00
   1.2500000e+00   2.5306681e+00
   1.2600000e+00   2.5306681e+00
   1.2700000e+00   2.5306681e+00
   1.2800000e+00   2.5306681e+00
   1.2900000e+00   2.5306681e+00
   1.3000000e+00   2.5306681e+00
   1.3100000e+00   2.5306681e+00
   1.3200000e+00   2.5306681e+00
   1.3300000e+00   2.5306681e+00
   1.3400000e+00   2.5306681e+00
   1.3500000e+00   2.5306681e+00
   1.3600000e+00   2.5306681e+00
   1.3700000e+00   2.5306681e+00
   1.3800000e+00   2.5306681e+00
   1.3900000e+00   2.5306681e+00
   1.4000000e+00   2.5306681e+00
   1.4100000e+00   2.5306681e+00
   1.4200000e+00   2.5306681e+00
   1.4300000e+00   2.5306681e+00
   1.4400000e+00   2.5306681e+00
   1.4500000e+00   2.5306681e+00
   1.4600000e+00   2.5306681e+00
   1.4700000e+00   2.5306681e+00
   1.4800000e+00   2.5306681e+00
   1.4900000e+00   2.5306681e+00
   1.5000000e+00   2.5306681e+00
   1.5100000e+00   2.5306681e+00
   1.5200000e+00   2.5306681e+00
   1.5300000e+00   2.5306681e+00
   1.5400000e+00   2.5306681e+00
   1.5500000e+00   2.5306681e+00
   1.5600000e+00   2.5306681e+00
   1.5700000e+00   2.5306681e+00
   1.5800000e+00   2.5306681e+00
   1.5900000e+00   2.5306681e+00
   1.6000000e+00   2.5306681e+00
   1.6100000e+00   2.5306681e+00
   1.6200000e+00   2.5306681e+00
   1.6300000e+00   2.5306681e+00
   1.6400000e+00   2.5306681e+00
   1.6500000e+00   2.5306681e+00
   1.6600000e+00   2.5306681e+00
   1.6700000e+00   2.5306681e+00
   1.6800000e+00   2.5306681e+00
   1.6900000e+00   2.5306681e+00
   1.7000000e+00   2.5306681e+00
   1.7100000e+00   2.5306681e+00
   1.7200000e+00   2.5306681e+00
   1.7300000e+00   2.5306681e+00
   1.7400000e+00   2.5306681e+00
   1.7500000e+00   2.5306681e+00
   1.7600000e+00   2.5306681e+00
   1.7700000e+00   2.5306681e+00
   1.7800000e+00   2.5306681e+00
   1.7900000e+00   2.5306681e+00
   1.8000000e+00   2.5306681e+00
   1.8100000e+00   2.5306681e+00
   1.8200000e+00   2.5306681e+00
   1.8300000e+00   2.5306681e+00
   1.8400000e+00   2.5306681e+00
   1.8500000e+00   2.5306681e+00
   1.8600000e+00   2.5306681e+00
   1.8700000e+00   2.5306681e+00
   1.8800000e+00   2.5306681e+00
   1.8900000e+00   2.5306681e+00
   1.9000000e+00   2.5306681e+00
   1.9100000e+00   2.5306681e+00
   1.9200000e+00   2.5306681e+00
   1.9300000e+00   2.5306681e+00
   1.9400000e+00   2.5306681e+00
   1.9500000e+00   2.5306681e+00
   1.9600000e+00   2.5306681e+00
   1.9700000e+00   2.5306681e+00
   1.9800000e+00   2.5306681e+00
   1.9900000e+00   2.5306681e+00
   2.0000000e+00   2.5306681e+00
   2.0100000e+00   2.5306681e+00
   2.0200000e+00   2.5306681e+00
   2.0300000e+00   2.5306681e+00
   2.0400000e+00   2.5306681e+00
   2.0500000e+00   2.5306681e+00
   2.0600000e+00   2.5306681e+00
   2.0700000e+00   2.5306681e+00
   2.0800000e+00   2.5306681e+00
   2.0900000e+00   2.5306681e+00
   2.1000000e+00   2.5306681e+00
   2.1100000e+00   2.5306681e+00
   2.1200000e+00   2.5306681e+00
   2.1300000e+00   2.5306681e+00
   2.1400000e+00   2.5306681e+00
   2.1500000e+00   2.5306681e+00
   2.1600000e+00   2.5306681e+00
   2.1700000e+00   2.5306681e+00
   2.1800000e+00   2.5306681e+00
   2.1900000e+00   2.5306681e+00
   2.2000000e+00   2.5306681e+00
   2.2100000e+00   2.5306681e+00
   2.2200000e+00   2.5306681e+00
   2.2300000e+00   2.5306681e+00
   2.2400000e+00   2.5306681e+00
   2.2500000e+00   2.5306681e+00
   2.2600000e+00   2.5306681e+00
   2.2700000e+00   2.5306681e+00
   2.2800000e+00   2.5306681e+00
   2.2900000e+00   2.5306681e+00
   2.3000000e+00   2.5306681e+00
   2.3100000e+00   2.5306681e+00
   2.3200000e+00   2.5306681e+00
   2.3300000e+00   2.5306681e+00
   2.3400000e+00   2.5306681e+00
   2.3500000e+00   2.5306681e+00
   2.3600000e+00   2.5306681e+00
   2.3700000e+00   2.5306681e+00
   2.3800000e+00   2.5306681e+00
   2.3900000e+00   2.5306681e+00
   2.4000000e+00   2.5306681e+00
   2.4100000e+00   2.5306681e+00
   2.4200000e+00   2.5306681e+00
   2.4300000e+00   2.5306681e+00
   2.4400000e+00   2.5306681e+00
   2.4500000e+00   2.5306681e+00
   2.4600000e+00   2.5306681e+00
   2.4700000e+00   2.5306681e+00
   2.4800000e+00   2.5306681e+00
   2.4900000e+00   2.5306681e+00
   2.5000000e+00   2.5306681e+00
   2.5100000e+00   2.5306681e+00
   2.5200000e+00   2.5306681e+00
   2.5300000e+00   2.5306681e+00
   2.5400000e+00   2.5306681e+00
   2.5500000e+00   2.5306681e+00
   2.5600000e+00   2.5306681e+00
   2.5700000e+00   2.5306681e+00
   2.5800000e+00   2.5306681e+00
   2.5900000e+00   2.5306681e+00
   2.6000000e+00   2.5306681e+00
   2.6100000e+00   2.5306681e+00
   2.6200000e+00   2.5306681e+00
   2.6300000e+00   2.5306681e+00
   2.6400000e+00   2.5306681e+00
   2.6500000e+00   2.5306681e+00
   2.6600000e+00   2.5306681e+00
   2.6700000e+00   2.5306681e+00
   2.6800000e+00   2.5306681e+00
   2.6900000e+00   2.5306681e+00
   2.7000000e+00   2.5306681e+00
   2.7100000e+00   2.5306681e+00
   2.7200000e+00   2.5306681e+00
   2.7300000e+00   2.5306681e+00
   2.7400000e+00   2.5306681e+00
   2.7500000e+00   2.5306681e+00
   2.7600000e+00   2.5306681e+00
   2.7700000e+00   2.5306681e+00
   2.7800000e+00   2.5306681e+00
   2.7900000e+00   2.5306681e+00
   2.8000000e+00   2.5306681e+00
   2.8100000e+00   2.5306681e+00
   2.8200000e+00   2.5306681e+00
   2.8300000e+00   2.5306681e+00
   2.8400000e+00   2.5306681e+00
   2.8500000e+00   2.5306681e+00
   2.8600000e+00   2.5306681e+00
   2.8700000e+00   2.5306681e+00
   2.8800000e+00   2.4202747e+00
   2.8900000e+00   2.3652630e+00
   2.9000000e+00   2.3067519e+00
   2.9100000e+00   2.2447294e+00
   2.9200000e+00   2.1791626e+00
   2.9300000e+00   2.1100008e+00
   2.9400000e+00   2.0371796e+00
   2.9500000e+00   1.9606253e+00
   2.9600000e+00   1.8802587e+00
   2.9700000e+00   1.7959995e+00
   2.9800000e+00   1.7077688e+00
   2.9900000e+00   1.6154918e+00
   3.0000000e+00   1.5190989e+00
   3.0100000e+00   1.4185259e+00
   3.0200000e+00   1.3137145e+00
   3.0300000e+00   1.2046114e+00
   3.0400000e+00   1.0911674e+00
   3.0500000e+00   9.7333759e-01
   3.0600000e+00   8.5108015e-01
   3.0700000e+00   7.2435643e-01
   3.0800000e+00   5.7529210e-01
   3.0900000e+00   4.4391131e-01
   3.1000000e+00   2.9908777e-01
   3.1100000e+00   1.6309445e-01
   3.1200000e+00   2.2320298e-02
   3.1300000e+00   2.2224502e-02
   3.1400000e+00   2.2126740e-02
   3.1500000e+00   2.2027034e-02
   3.1600000e+00   2.1925408e-02
   3.1700000e+00   2.1821886e-02
   3.1800000e+00   2.1716491e-02
   3.1900000e+00   2.1609250e-02
   3.2000000e+00   2.1500187e-02
   3.2100000e+00   2.1389330e-02
   3.2200000e+00   2.1276706e-02
   3.2300000e+00   2.1162341e-02
   3.2400000e+00   2.1046265e-02
   3.2500000e+00   2.0928507e-02
   3.2600000e+00   2.0809096e-02
   3.2700000e+00   2.0688063e-02
   3.2800000e+00   2.0565439e-02
   3.2900000e+00   2.0441255e-02
   3.3000000e+00   2.0315544e-02
   3.3100000e+00   2.0188339e-02
   3.3200000e+00   2.0059672e-02
   3.3300000e+00   1.9929579e-02
   3.3400000e+00   1.9798093e-02
   3.3500000e+00   1.9665250e-02
   3.3600000e+00   1.9531085e-02
   3.3700000e+00   1.9395635e-02
   3.3800000e+00   1.9258936e-02
   3.3900000e+00   1.9121026e-02
   3.4000000e+00   1.8981941e-02
   3.4100000e+00   1.8841719e-02
   3.4200000e+00   1.8700398e-02
   3.4300000e+00   1.8558017e-02
   3.4400000e+00   1.8414613e-02
   3.4500000e+00   1.8270225e-02
   3.4600000e+00   1.8124893e-02
   3.4700000e+00   1.7978654e-02
   3.4800000e+00   1.7831549e-02
   3.4900000e+00   1.7683617e-02
   3.5000000e+00   1.7534897e-02
   3.5100000e+00   1.7385429e-02
   3.5200000e+00   1.7235253e-02
   3.5300000e+00   1.7084408e-02
   3.5400000e+00   1.6932934e-02
   3.5500000e+00   1.6780871e-02
   3.5600000e+00   1.6628258e-02
   3.5700000e+00   1.6475137e-02
   3.5800000e+00   1.6321545e-02
   3.5900000e+00   1.6167524e-02
   3.6000000e+00   1.6013112e-02
   3.6100000e+00   1.5858349e-02
   3.6200000e+00   1.5703275e-02
   3.6300000e+00   1.5547929e-02
   3.6400000e+00   1.5392350e-02
   3.6500000e+00   1.5236579e-02
   3.6600000e+00   1.5080654e-02
   3.6700000e+00   1.4924617e-02
   3.6800000e+00   1.4768506e-02
   3.6900000e+00   1.4612363e-02
   3.7000000e+00   1.4456226e-02
   3.7100000e+00   1.4300135e-02
   3.7200000e+00   1.4144130e-02
   3.7300000e+00   1.3988251e-02
   3.7400000e+00   1.3832535e-02
   3.7500000e+00   1.3677021e-02
   3.7600000e+00   1.3521748e-02
   3.7700000e+00   1.3366753e-02
   3.7800000e+00   1.3212074e-02
   3.7900000e+00   1.3057748e-02
   3.8000000e+00   1.2903810e-02
   3.8100000e+00   1.2750296e-02
   3.8200000e+00   1.2597242e-02
   3.8300000e+00   1.2444682e-02
   3.8400000e+00   1.2292649e-02
   3.8500000e+00   1.2141177e-02
   3.8600000e+00   1.1990299e-02
   3.8700000e+00   1.1840045e-02
   3.8800000e+00   1.1690447e-02
   3.8900000e+00   1.1541534e-02
   3.9000000e+00   1.1393337e-02
   3.9100000e+00   1.1245882e-02
   3.9200000e+00   1.1099197e-02
   3.9300000e+00   1.0953309e-02
   3.9400000e+00   1.0808243e-02
   3.9500000e+00   1.0664025e-02
   3.9600000e+00   1.0520677e-02
   3.9700000e+00   1.0378222e-02
   3.9800000e+00   1.0236684e-02
   3.9900000e+00   1.0096082e-02
   4.0000000e+00   9.9564385e-03
   4.0100000e+00   9.8177720e-03
   4.0200000e+00   9.6801016e-03
   4.0300000e+00   9.5434452e-03
   4.0400000e+00   9.4078201e-03
   4.0500000e+00   9.2732427e-03
   4.0600000e+00   9.1397287e-03
   4.0700000e+00   9.0072928e-03
   4.0800000e+00   8.8759492e-03
   4.0900000e+00   8.7457113e-03
   4.1000000e+00   8.6165916e-03
   4.1100000e+00   8.4886021e-03
   4.1200000e+00   8.3617539e-03
   4.1300000e+00   8.2360575e-03
   4.1400000e+00   8.1115226e-03
   4.1500000e+00   7.9881583e-03
   4.1600000e+00   7.8659730e-03
   4.1700000e+00   7.7449746e-03
   4.1800000e+00   7.6251700e-03
   4.1900000e+00   7.5065657e-03
   4.2000000e+00   7.3891677e-03
   4.2100000e+00   7.2729811e-03
   4.2200000e+00   7.1580106e-03
   4.2300000e+00   7.0442603e-03
   4.2400000e+00   6.9317336e-03
   4.2500000e+00   6.8204334e-03
   4.2600000e+00   6.7103623e-03
   4.2700000e+00   6.6015219e-03
   4.2800000e+00   6.4939136e-03
   4.2900000e+00   6.3875384e-03
   4.3000000e+00   6.2823964e-03
   4.3100000e+00   6.1784875e-03
   4.3200000e+00   6.0758112e-03
   4.3300000e+00   5.9743663e-03
   4.3400000e+00   5.8741514e-03
   4.3500000e+00   5.7751644e-03
   4.3600000e+00   5.6774031e-03
   4.3700000e+00   5.5808645e-03
   4.3800000e+00   5.4855456e-03
   4.3900000e+00   5.3914429e-03
   4.4000000e+00   5.2985523e-03
   4.4100000e+00   5.2068696e-03
   4.4200000e+00   5.1163902e-03
   4.4300000e+00   5.0271091e-03
   4.4400000e+00   4.9390211e-03
   4.4500000e+00   4.8521205e-03
   4.4600000e+00   4.7664015e-03
   4.4700000e+00   4.6818579e-03
   4.4800000e+00   4.5984831e-03
   4.4900000e+00   4.5162706e-03
   4.5000000e+00   4.4352133e-03
   4.5100000e+00   4.3553040e-03
   4.5200000e+00   4.2765351e-03
   4.5300000e+00   4.1988992e-03
   4.5400000e+00   4.1223881e-03
   4.5500000e+00   4.0469939e-03
   4.5600000e+00   3.9727082e-03
   4.5700000e+00   3.8995225e-03
   4.5800000e+00   3.8274282e-03
   4.5900000e+00   3.7564165e-03
   4.6000000e+00   3.6864783e-03
   4.6100000e+00   3.6176045e-03
   4.6200000e+00   3.5497858e-03
   4.6300000e+00   3.4830128e-03
   4.6400000e+00   3.4172761e-03
   4.6500000e+00   3.3525658e-03
   4.6600000e+00   3.2888724e-03
   4.6700000e+00   3.2261859e-03
   4.6800000e+00   3.1644963e-03
   4.6900000e+00   3.1037936e-03
   4.7000000e+00   3.0440678e-03
   4.7100000e+00   2.9853086e-03
   4.7200000e+00   2.9275058e-03
   4.7300000e+00   2.8706490e-03
   4.7400000e+00   2.8147280e-03
   4.7500000e+00   2.7597323e-03
   4.7600000e+00   2.7056515e-03
   4.7700000e+00   2.6524751e-03
   4.7800000e+00   2.6001926e-03
   4.7900000e+00   2.5487935e-03
   4.8000000e+00   2.4982673e-03
   4.8100000e+00   2.4486034e-03
   4.8200000e+00   2.3997914e-03
   4.8300000e+00   2.3518205e-03
   4.8400000e+00   2.3046804e-03
   4.8500000e+00   2.2583604e-03
   4.8600000e+00   2.2128501e-03
   4.8700000e+00   2.1681390e-03
   4.8800000e+00   2.1242166e-03
   4.8900000e+00   2.0810724e-03
   4.9000000e+00   2.0386961e-03
   4.9100000e+00   1.9970772e-03
   4.9200000e+00   1.9562055e-03
   4.9300000e+00   1.9160706e-03
   4.9400000e+00   1.8766622e-03
   4.9500000e+00   1.8379703e-03
   4.9600000e+00   1.7999845e-03
   4.9700000e+00   1.7626949e-03
   4.9800000e+00   1.7260915e-03
   4.9900000e+00   1.6901641e-03
   5.0000000e+00   1.6549029e-03
   5.0100000e+00   1.6202981e-03
   5.0200000e+00   1.5863398e-03
   5.0300000e+00   1.5530185e-03
   5.0400000e+00   1.5203243e-03
   5.0500000e+00   1.4882478e-03
   5.0600000e+00   1.4567795e-03
   5.0700000e+00   1.4259100e-03
   5.0800000e+00   1.3956299e-03
   5.0900000e+00   1.3659300e-03
   5.1000000e+00   1.3368011e-03
   5.1100000e+00   1.3082341e-03
   5.1200000e+00   1.2802201e-03
   5.1300000e+00   1.2527500e-03
   5.1400000e+00   1.2258152e-03
   5.1500000e+00   1.1994069e-03
   5.1600000e+00   1.1735164e-03
   5.1700000e+00   1.1481351e-03
   5.1800000e+00   1.1232547e-03
   5.1900000e+00   1.0988666e-03
   5.2000000e+00   1.0749628e-03
   5.2100000e+00   1.0515348e-03
   5.2200000e+00   1.0285748e-03
   5.2300000e+00   1.0060746e-03
   5.2400000e+00   9.8402638e-04
   5.2500000e+00   9.6242231e-04
   5.2600000e+00   9.4125469e-04
   5.2700000e+00   9.2051588e-04
   5.2800000e+00   9.0019836e-04
   5.2900000e+00   8.8029471e-04
   5.3000000e+00   8.6079758e-04
   5.3100000e+00   8.4169975e-04
   5.3200000e+00   8.2299406e-04
   5.3300000e+00   8.0467346e-04
   5.3400000e+00   7.8673101e-04
   5.3500000e+00   7.6915984e-04
   5.3600000e+00   7.5195319e-04
   5.3700000e+00   7.3510438e-04
   5.3800000e+00   7.1860684e-04
   5.3900000e+00   7.0245408e-04
   5.4000000e+00   6.8663972e-04
   5.4100000e+00   6.7115745e-04
   5.4200000e+00   6.5600106e-04
   5.4300000e+00   6.4116445e-04
   5.4400000e+00   6.2664158e-04
   5.4500000e+00   6.1242652e-04
   5.4600000e+00   5.9851343e-04
   5.4700000e+00   5.8489656e-04
   5.4800000e+00   5.7157022e-04
   5.4900000e+00   5.5852886e-04
   5.5000000e+00   5.4576697e-04
   5.5100000e+00   5.3327915e-04
   5.5200000e+00   5.2106008e-04
   5.5300000e+00   5.0910453e-04
   5.5400000e+00   4.9740734e-04
   5.5500000e+00   4.8596345e-04
   5.5600000e+00   4.7476787e-04
   5.5700000e+00   4.6381570e-04
   5.5800000e+00   4.5310213e-04
   5.5900000e+00   4.4262240e-04
   5.6000000e+00   4.3237187e-04
   5.6100000e+00   4.2234593e-04
   5.6200000e+00   4.1254010e-04
   5.6300000e+00   4.0294994e-04
   5.6400000e+00   3.9357109e-04
   5.6500000e+00   3.8439929e-04
   5.6600000e+00   3.7543033e-04
   5.6700000e+00   3.6666007e-04
   5.6800000e+00   3.5808447e-04
   5.6900000e+00   3.4969953e-04
   5.7000000e+00   3.4150134e-04
   5.7100000e+00   3.3348606e-04
   5.7200000e+00   3.2564990e-04
   5.7300000e+00   3.1798917e-04
   5.7400000e+00   3.1050021e-04
   5.7500000e+00   3.0317947e-04
   5.7600000e+00   2.9602341e-04
   5.7700000e+00   2.8902861e-04
   5.7800000e+00   2.8219167e-04
   5.7900000e+00   2.7550929e-04
   5.8000000e+00   2.6897820e-04
   5.8100000e+00   2.6259520e-04
   5.8200000e+00   2.5635716e-04
   5.8300000e+00   2.5026101e-04
   5.8400000e+00   2.4430372e-04
   5.8500000e+00   2.3848233e-04
   5.8600000e+00   2.3279394e-04
   5.8700000e+00   2.2723569e-04
   5.8800000e+00   2.2180480e-04
   5.8900000e+00   2.1649852e-04
   5.9000000e+00   2.1131417e-04
   5.9100000e+00   2.0624910e-04
   5.9200000e+00   2.0130075e-04
   5.9300000e+00   1.9646656e-04
   5.9400000e+00   1.9174406e-04
   5.9500000e+00   1.8713082e-04
   5.9600000e+00   1.8262445e-04
   5.9700000e+00   1.7822261e-04
   5.9800000e+00   1.7392301e-04
   5.9900000e+00   1.6972340e-04
   6.0000000e+00   1.6562158e-04
   6.0100000e+00   1.6161540e-04
   6.0200000e+00   1.5770274e-04
   6.0300000e+00   1.5388152e-04
   6.0400000e+00   1.5014974e-04
   6.0500000e+00   1.4650538e-04
   6.0600000e+00   1.4294652e-04
   6.0700000e+00   1.3947124e-04
   6.0800000e+00   1.3607767e-04
   6.0900000e+00   1.3276399e-04
   6.1000000e+00   1.2952841e-04
   6.1100000e+00   1.2636917e-04
   6.1200000e+00   1.2328456e-04
   6.1300000e+00   1.2027289e-04
   6.1400000e+00   1.1733252e-04
   6.1500000e+00   1.1446183e-04
   6.1600000e+00   1.1165925e-04
   6.1700000e+00   1.0892324e-04
   6.1800000e+00   1.0625228e-04
   6.1900000e+00   1.0364489e-04
   6.2000000e+00   1.0109962e-04
   6.2100000e+00   9.8615056e-05
   6.2200000e+00   9.6189813e-05
   6.2300000e+00   9.3822529e-05
   6.2400000e+00   9.1511878e-05
   6.2500000e+00   8.9256559e-05
   6.2600000e+00   8.7055300e-05
   6.2700000e+00   8.4906856e-05
   6.2800000e+00   8.2810010e-05
   6.2900000e+00   8.0763570e-05
   6.3000000e+00   7.8766371e-05
   6.3100000e+00   7.6817274e-05
   6.3200000e+00   7.4915162e-05
   6.3300000e+00   7.3058946e-05
   6.3400000e+00   7.1247559e-05
   6.3500000e+00   6.9479957e-05
   6.3600000e+00   6.7755119e-05
   6.3700000e+00   6.6072049e-05
   6.3800000e+00   6.4429769e-05
   6.3900000e+00   6.2827327e-05
   6.4000000e+00   6.1263788e-05
   6.4100000e+00   5.9738240e-05
   6.4200000e+00   5.8249791e-05
   6.4300000e+00   5.6797570e-05
   6.4400000e+00   5.5380723e-05
   6.4500000e+00   5.3998417e-05
   6.4600000e+00   5.2649837e-05
   6.4700000e+00   5.1334187e-05
   6.4800000e+00   5.0050687e-05
   6.4900000e+00   4.8798577e-05
   6.5000000e+00   4.7577112e-05
   6.5100000e+00   4.6385567e-05
   6.5200000e+00   4.5223229e-05
   6.5300000e+00   4.4089405e-05
   6.5400000e+00   4.2983415e-05
   6.5500000e+00   4.1904597e-05
   6.5600000e+00   4.0852303e-05
   6.5700000e+00   3.9825898e-05
   6.5800000e+00   3.8824765e-05
   6.5900000e+00   3.7848298e-05
   6.6000000e+00   3.6895908e-05
   6.6100000e+00   3.5967015e-05
   6.6200000e+00   3.5061058e-05
   6.6300000e+00   3.4177483e-05
   6.6400000e+00   3.3315755e-05
   6.6500000e+00   3.2475346e-05
   6.6600000e+00   3.1655743e-05
   6.6700000e+00   3.0856444e-05
   6.6800000e+00   3.0076960e-05
   6.6900000e+00   2.9316811e-05
   6.7000000e+00   2.8575530e-05
   6.7100000e+00   2.7852660e-05
   6.7200000e+00   2.7147756e-05
   6.7300000e+00   2.6460381e-05
   6.7400000e+00   2.5790111e-05
   6.7500000e+00   2.5136530e-05
   6.7600000e+00   2.4499232e-05
   6.7700000e+00   2.3877821e-05
   6.7800000e+00   2.3271911e-05
   6.7900000e+00   2.2681123e-05
   6.8000000e+00   2.2105088e-05
   6.8100000e+00   2.1543447e-05
   6.8200000e+00   2.0995848e-05
   6.8300000e+00   2.0461948e-05
   6.8400000e+00   1.9941411e-05
   6.8500000e+00   1.9433910e-05
   6.8600000e+00   1.8939127e-05
   6.8700000e+00   1.8456747e-05
   6.8800000e+00   1.7986469e-05
   6.8900000e+00   1.7527993e-05
   6.9000000e+00   1.7081031e-05
   6.9100000e+00   1.6645298e-05
   6.9200000e+00   1.6220519e-05
   6.9300000e+00   1.5806423e-05
   6.9400000e+00   1.5402748e-05
   6.9500000e+00   1.5009236e-05
   6.9600000e+00   1.4625636e-05
   6.9700000e+00   1.4251703e-05
   6.9800000e+00   1.3887199e-05
   6.9900000e+00   1.3531890e-05
   7.0000000e+00   1.3185548e-05
   7.0100000e+00   1.2847952e-05
   7.0200000e+00   1.2518885e-05
   7.0300000e+00   1.2198134e-05
   7.0400000e+00   1.1885494e-05
   7.0500000e+00   1.1580764e-05
   7.0600000e+00   1.1283746e-05
   7.0700000e+00   1.0994249e-05
   7.0800000e+00   1.0712086e-05
   7.0900000e+00   1.0437074e-05
   7.1000000e+00   1.0169035e-05
   7.1100000e+00   9.9077946e-06
   7.1200000e+00   9.9077946e-06
   7.1300000e+00   9.9077946e-06
   7.1400000e+00   9.9077946e-06
   7.1500000e+00   9.9077946e-06
   7.1600000e+00   9.9077946e-06
   7.1700000e+00   9.9077946e-06
   7.1800000e+00   9.9077946e-06
   7.1900000e+00   9.9077946e-06
   7.2000000e+00   9.9077946e-06
   7.2100000e+00   9.9077946e-06
   7.2200000e+00   9.9077946e-06
   7.2300000e+00   9.9077946e-06
   7.2400000e+00   9.9077946e-06
   7.2500000e+00   9.9077946e-06
   7.2600000e+00   9.9077946e-06
   7.2700000e+00   9.9077946e-06
   7.2800000e+00   9.9077946e-06
   7.2900000e+00   9.9077946e-06
   7.3000000e+00   9.9077946e-06
   7.3100000e+00   9.9077946e-06
   7.3200000e+00   9.9077946e-06
   7.3300000e+00   9.9077946e-06
   7.3400000e+00   9.9077946e-06
   7.3500000e+00   9.9077946e-06
   7.3600000e+00   9.9077946e-06
   7.3700000e+00   9.9077946e-06
   7.3800000e+00   9.9077946e-06
   7.3900000e+00   9.9077946e-06
   7.4000000e+00   9.9077946e-06
   7.4100000e+00   9.9077946e-06
   7.4200000e+00   9.9077946e-06
   7.4300000e+00   9.9077946e-06
   7.4400000e+00   9.9077946e-06
   7.4500000e+00   9.9077946e-06
   7.4600000e+00   9.9077946e-06
   7.4700000e+00   9.9077946e-06
   7.4800000e+00   9.9077946e-06
   7.4900000e+00   9.9077946e-06
   7.5000000e+00   9.9077946e-06
   7.5100000e+00   9.9077946e-06
   7.5200000e+00   9.9077946e-06
   7.5300000e+00   9.9077946e-06
   7.5400000e+00   9.9077946e-06
   7.5500000e+00   9.9077946e-06
   7.5600000e+00   9.9077946e-06
   7.5700000e+00   9.9077946e-06
   7.5800000e+00   9.9077946e-06
   7.5900000e+00   9.9077946e-06
   7.6000000e+00   9.9077946e-06
   7.6100000e+00   9.9077946e-06
   7.6200000e+00   9.9077946e-06
   7.6300000e+00   9.9077946e-06
   7.6400000e+00   9.9077946e-06
   7.6500000e+00   9.9077946e-06
   7.6600000e+00   9.9077946e-06
   7.6700000e+00   9.9077946e-06
   7.6800000e+00   9.9077946e-06
   7.6900000e+00   9.9077946e-06
   7.7000000e+00   9.9077946e-06
   7.7100000e+00   9.9077946e-06
   7.7200000e+00   9.9077946e-06
   7.7300000e+00   9.9077946e-06
   7.7400000e+00   9.9077946e-06
   7.7500000e+00   9.9077946e-06
   7.7600000e+00   9.9077946e-06
   7.7700000e+00   9.9077946e-06
   7.7800000e+00   9.9077946e-06
   7.7900000e+00   9.9077946e-06
   7.8000000e+00   9.9077946e-06
   7.8100000e+00   9.9077946e-06
   7.8200000e+00   9.9077946e-06
   7.8300000e+00   9.9077946e-06
   7.8400000e+00   9.9077946e-06
   7.8500000e+00   9.9077946e-06
   7.8600000e+00   9.9077946e-06
   7.8700000e+00   9.9077946e-06
   7.8800000e+00   9.9077946e-06
   7.8900000e+00   9.9077946e-06
   7.9000000e+00   9.9077946e-06
   7.9100000e+00   9.9077946e-06
   7.9200000e+00   9.9077946e-06
   7.9300000e+00   9.9077946e-06
   7.9400000e+00   9.9077946e-06
   7.9500000e+00   9.9077946e-06
   7.9600000e+00   9.9077946e-06
   7.9700000e+00   9.9077946e-06
   7.9800000e+00   9.9077946e-06
   7.9900000e+00   9.9077946e-06
   8.0000000e+00   9.9077946e-06
   8.0100000e+00   9.9077946e-06
   8.0200000e+00   9.9077946e-06
   8.0300000e+00   9.9077946e-06
   8.0400000e+00   9.9077946e-06
   8.0500000e+00   9.9077946e-06
   8.0600000e+00   9.9077946e-06
   8.0700000e+00   9.9077946e-06
   8.0800000e+00   9.9077946e-06
   8.0900000e+00   9.9077946e-06
   8.1000000e+00   9.9077946e-06
   8.1100000e+00   9.9077946e-06
   8.1200000e+00   9.9077946e-06
   8.1300000e+00   9.9077946e-06
   8.1400000e+00   9.9077946e-06
   8.1500000e+00   9.9077946e-06
   8.1600000e+00   9.9077946e-06
   8.1700000e+00   9.9077946e-06
   8.1800000e+00   9.9077946e-06
   8.1900000e+00   9.9077946e-06
   8.2000000e+00   9.9077946e-06
   8.2100000e+00   9.9077946e-06
   8.2200000e+00   9.9077946e-06
   8.2300000e+00   9.9077946e-06
   8.2400000e+00   9.9077946e-06
   8.2500000e+00   9.9077946e-06
   8.2600000e+00   9.9077946e-06
   8.2700000e+00   9.9077946e-06
   8.2800000e+00   9.9077946e-06
   8.2900000e+00   9.9077946e-06
   8.3000000e+00   9.9077946e-06
   8.3100000e+00   9.9077946e-06
   8.3200000e+00   9.9077946e-06
   8.3300000e+00   9.9077946e-06
   8.3400000e+00   9.9077946e-06
   8.3500000e+00   9.9077946e-06
   8.3600000e+00   9.9077946e-06
   8.3700000e+00   9.9077946e-06
   8.3800000e+00   9.9077946e-06
   8.3900000e+00   9.9077946e-06
   8.4000000e+00   9.9077946e-06
   8.4100000e+00   9.9077946e-06
   8.4200000e+00   9.9077946e-06
   8.4300000e+00   9.9077946e-06
   8.4400000e+00   9.9077946e-06
   8.4500000e+00   9.9077946e-06
   8.4600000e+00   9.9077946e-06
   8.4700000e+00   9.9077946e-06
   8.4800000e+00   9.9077946e-06
   8.4900000e+00   9.9077946e-06
   8.5000000e+00   9.9077946e-06
   8.5100000e+00   9.9077946e-06
   8.5200000e+00   9.9077946e-06
   8.5300000e+00   9.9077946e-06
   8.5400000e+00   9.9077946e-06
   8.5500000e+00   9.9077946e-06
   8.5600000e+00   9.9077946e-06
   8.5700000e+00   9.9077946e-06
   8.5800000e+00   9.9077946e-06
   8.5900000e+00   9.9077946e-06
   8.6000000e+00   9.9077946e-06
   8.6100000e+00   9.9077946e-06
   8.6200000e+00   9.9077946e-06
   8.6300000e+00   9.9077946e-06
   8.6400000e+00   9.9077946e-06
   8.6500000e+00   9.9077946e-06
   8.6600000e+00   9.9077946e-06
   8.6700000e+00   9.9077946e-06
   8.6800000e+00   9.9077946e-06
   8.6900000e+00   9.9077946e-06
   8.7000000e+00   9.9077946e-06
   8.7100000e+00   9.9077946e-06
   8.7200000e+00   9.9077946e-06
   8.7300000e+00   9.9077946e-06
   8.7400000e+00   9.9077946e-06
   8.7500000e+00   9.9077946e-06
   8.7600000e+00   9.9077946e-06
   8.7700000e+00   9.9077946e-06
   8.7800000e+00   9.9077946e-06
   8.7900000e+00   9.9077946e-06
   8.8000000e+00   9.9077946e-06
   8.8100000e+00   9.9077946e-06
   8.8200000e+00   9.9077946e-06
   8.8300000e+00   9.9077946e-06
   8.8400000e+00   9.9077946e-06
   8.8500000e+00   9.9077946e-06
   8.8600000e+00   9.9077946e-06
   8.8700000e+00   9.9077946e-06
   8.8800000e+00   9.9077946e-06
   8.8900000e+00   9.9077946e-06
   8.9000000e+00   9.9077946e-06
   8.9100000e+00   9.9077946e-06
   8.9200000e+00   9.9077946e-06
   8.9300000e+00   9.9077946e-06
   8.9400000e+00   9.9077946e-06
   8.9500000e+00   9.9077946e-06
   8.9600000e+00   9.9077946e-06
   8.9700000e+00   9.9077946e-06
   8.9800000e+00   9.9077946e-06
   8.9900000e+00   9.9077946e-06
   9.0000000e+00   9.9077946e-06
   9.0100000e+00   9.9077946e-06
   9.0200000e+00   9.9077946e-06
   9.0300000e+00   9.9077946e-06
   9.0400000e+00   9.9077946e-06
   9.0500000e+00   9.9077946e-06
   9.0600000e+00   9.9077946e-06
   9.0700000e+00   9.9077946e-06
   9.0800000e+00   9.9077946e-06
   9.0900000e+00   9.9077946e-06
   9.1000000e+00   9.9077946e-06
   9.1100000e+00   9.9077946e-06
   9.1200000e+00   9.9077946e-06
   9.1300000e+00   9.9077946e-06
   9.1400000e+00   9.9077946e-06
   9.1500000e+00   9.9077946e-06
   9.1600000e+00   9.9077946e-06
   9.1700000e+00   9.9077946e-06
   9.1800000e+00   9.9077946e-06
   9.1900000e+00   9.9077946e-06
   9.2000000e+00   9.9077946e-06
   9.2100000e+00   9.9077946e-06
   9.2200000e+00   9.9077946e-06
   9.2300000e+00   9.9077946e-06
   9.2400000e+00   9.9077946e-06
   9.2500000e+00   9.9077946e-06
   9.2600000e+00   9.9077946e-06
   9.2700000e+00   9.9077946e-06
   9.2800000e+00   9.9077946e-06
   9.2900000e+00   9.9077946e-06
   9.3000000e+00   9.9077946e-06
   9.3100000e+00   9.9077946e-06
   9.3200000e+00   9.9077946e-06
   9.3300000e+00   9.9077946e-06
   9.3400000e+00   9.9077946e-06
   9.3500000e+00   9.9077946e-06
   9.3600000e+00   9.9077946e-06
   9.3700000e+00   9.9077946e-06
   9.3800000e+00   9.9077946e-06
   9.3900000e+00   9.9077946e-06
   9.4000000e+00   9.9077946e-06
   9.4100000e+00   9.9077946e-06
   9.4200000e+00   9.9077946e-06
   9.4300000e+00   9.9077946e-06
   9.4400000e+00   9.9077946e-06
   9.4500000e+00   9.9077946e-06
   9.4600000e+00   9.9077946e-06
   9.4700000e+00   9.9077946e-06
   9.4800000e+00   9.9077946e-06
   9.4900000e+00   9.9077946e-06
   9.5000000e+00   9.9077946e-06
   9.5100000e+00   9.9077946e-06
   9.5200000e+00   9.9077946e-06
   9.5300000e+00   9.9077946e-06
   9.5400000e+00   9.9077946e-06
   9.5500000e+00   9.9077946e-06
   9.5600000e+00   9.9077946e-06
   9.5700000e+00   9.9077946e-06
   9.5800000e+00   9.9077946e-06
   9.5900000e+00   9.9077946e-06
   9.6000000e+00   9.9077946e-06
   9.6100000e+00   9.9077946e-06
   9.6200000e+00   9.9077946e-06
   9.6300000e+00   9.9077946e-06
   9.6400000e+00   9.9077946e-06
   9.6500000e+00   9.9077946e-06
   9.6600000e+00   9.9077946e-06
   9.6700000e+00   9.9077946e-06
   9.6800000e+00   9.9077946e-06
   9.6900000e+00   9.9077946e-06
   9.7000000e+00   9.9077946e-06
   9.7100000e+00   9.9077946e-06
   9.7200000e+00   9.9077946e-06
   9.7300000e+00   9.9077946e-06
   9.7400000e+00   9.9077946e-06
   9.7500000e+00   9.9077946e-06
   9.7600000e+00   9.9077946e-06
   9.7700000e+00   9.9077946e-06
   9.7800000e+00   9.9077946e-06
   9.7900000e+00   9.9077946e-06
   9.8000000e+00   9.9077946e-06
   9.8100000e+00   9.9077946e-06
   9.8200000e+00   9.9077946e-06
   9.8300000e+00   9.9077946e-06
   9.8400000e+00   9.9077946e-06
   9.8500000e+00   9.9077946e-06
   9.8600000e+00   9.9077946e-06
   9.8700000e+00   9.9077946e-06
   9.8800000e+00   9.9077946e-06
   9.8900000e+00   9.9077946e-06
   9.9000000e+00   9.9077946e-06
   9.9100000e+00   9.9077946e-06
   9.9200000e+00   9.9077946e-06
   9.9300000e+00   9.9077946e-06
   9.9400000e+00   9.9077946e-06
   9.9500000e+00   9.9077946e-06
   9.9600000e+00   9.9077946e-06
   9.9700000e+00   9.9077946e-06
   9.9800000e+00   9.9077946e-06
   9.9900000e+00   9.9077946e-06
   1.0000000e+01   9.9077946e-06
   1.0010000e+01   9.9077946e-06
   1.0020000e+01   9.9077946e-06
   1.0030000e+01   9.9077946e-06
   1.0040000e+01   9.9077946e-06
   1.0050000e+01   9.9077946e-06
   1.0060000e+01   9.9077946e-06
   1.0070000e+01   9.9077946e-06
   1.0080000e+01   9.9077946e-06
   1.0090000e+01   9.9077946e-06
   1.0100000e+01   9.9077946e-06
   1.0110000e+01   9.9077946e-06
   1.0120000e+01   9.9077946e-06
   1.0130000e+01   9.9077946e-06
   1.0140000e+01   9.9077946e-06
   1.0150000e+01   9.9077946e-06
   1.0160000e+01   9.9077946e-06
   1.0170000e+01   9.9077946e-06
   1.0180000e+01   9.9077946e-06
   1.0190000e+01   9.9077946e-06
   1.0200000e+01   9.9077946e-06
   1.0210000e+01   9.9077946e-06
   1.0220000e+01   9.9077946e-06
   1.0230000e+01   9.9077946e-06
   1.0240000e+01   9.9077946e-06
   1.0250000e+01   9.9077946e-06
   1.0260000e+01   9.9077946e-06
   1.0270000e+01   9.9077946e-06
   1.0280000e+01   9.9077946e-06
   1.0290000e+01   9.9077946e-06
   1.0300000e+01   9.9077946e-06
   1.0310000e+01   9.9077946e-06
   1.0320000e+01   9.9077946e-06
   1.0330000e+01   9.9077946e-06
   1.0340000e+01   9.9077946e-06
   1.0350000e+01   9.9077946e-06
   1.0360000e+01   9.9077946e-06
   1.0370000e+01   9.9077946e-06
   1.0380000e+01   9.9077946e-06
   1.0390000e+01   9.9077946e-06
   1.0400000e+01   9.9077946e-06
   1.0410000e+01   9.9077946e-06
   1.0420000e+01   9.9077946e-06
   1.0430000e+01   9.9077946e-06
   1.0440000e+01   9.9077946e-06
   1.0450000e+01   9.9077946e-06
   1.0460000e+01   9.9077946e-06
   1.0470000e+01   9.9077946e-06
   1.0480000e+01   9.9077946e-06
   1.0490000e+01   9.9077946e-06
   1.0500000e+01   9.9077946e-06
   1.0510000e+01   9.9077946e-06
   1.0520000e+01   9.9077946e-06
   1.0530000e+01   9.9077946e-06
   1.0540000e+01   9.9077946e-06
   1.0550000e+01   9.9077946e-06
   1.0560000e+01   9.9077946e-06
   1.0570000e+01   9.9077946e-06
   1.0580000e+01   9.9077946e-06
   1.0590000e+01   9.9077946e-06
   1.0600000e+01   9.9077946e-06
   1.0610000e+01   9.9077946e-06
   1.0620000e+01   9.9077946e-06
   1.0630000e+01   9.9077946e-06
   1.0640000e+01   9.9077946e-06
   1.0650000e+01   9.9077946e-06
   1.0660000e+01   9.9077946e-06
   1.0670000e+01   9.9077946e-06
   1.0680000e+01   9.9077946e-06
   1.0690000e+01   9.9077946e-06
   1.0700000e+01   9.9077946e-06
   1.0710000e+01   9.9077946e-06
   1.0720000e+01   9.9077946e-06
   1.0730000e+01   9.9077946e-06
   1.0740000e+01   9.9077946e-06
   1.0750000e+01   9.9077946e-06
   1.0760000e+01   9.9077946e-06
   1.0770000e+01   9.9077946e-06
   1.0780000e+01   9.9077946e-06
   1.0790000e+01   9.9077946e-06
   1.0800000e+01   9.9077946e-06
   1.0810000e+01   9.9077946e-06
   1.0820000e+01   9.9077946e-06
   1.0830000e+01   9.9077946e-06
   1.0840000e+01   9.9077946e-06
   1.0850000e+01   9.9077946e-06
   1.0860000e+01   9.9077946e-06
   1.0870000e+01   9.9077946e-06
   1.0880000e+01   9.9077946e-06
   1.0890000e+01   9.9077946e-06
   1.0900000e+01   9.9077946e-06
   1.0910000e+01   9.9077946e-06
   1.0920000e+01   9.9077946e-06
   1.0930000e+01   9.9077946e-06
   1.0940000e+01   9.9077946e-06
   1.0950000e+01   9.9077946e-06
   1.0960000e+01   9.9077946e-06
   1.0970000e+01   9.9077946e-06
   1.0980000e+01   9.9077946e-06
   1.0990000e+01   9.9077946e-06
   1.1000000e+01   9.9077946e-06
   1.1010000e+01   9.9077946e-06
   1.1020000e+01   9.9077946e-06
   1.1030000e+01   9.9077946e-06
   1.1040000e+01   9.9077946e-06
   1.1050000e+01   9.9077946e-06
   1.1060000e+01   9.9077946e-06
   1.1070000e+01   9.9077946e-06
   1.1080000e+01   9.9077946e-06
   1.1090000e+01   9.9077946e-06
   1.1100000e+01   9.9077946e-06
   1.1110000e+01   9.9077946e-06
   1.1120000e+01   9.9077946e-06
   1.1130000e+01   9.9077946e-06
   1.1140000e+01   9.9077946e-06
   1.1150000e+01   9.9077946e-06
   1.1160000e+01   9.9077946e-06
   1.1170000e+01   9.9077946e-06
   1.1180000e+01   9.9077946e-06
   1.1190000e+01   9.9077946e-06
   1.1200000e+01   9.9077946e-06
   1.1210000e+01   9.9077946e-06
   1.1220000e+01   9.9077946e-06
   1.1230000e+01   9.9077946e-06
   1.1240000e+01   9.9077946e-06
   1.1250000e+01   9.9077946e-06
   1.1260000e+01   9.9077946e-06
   1.1270000e+01   9.9077946e-06
   1.1280000e+01   9.9077946e-06
   1.1290000e+01   9.9077946e-06
   1.1300000e+01   9.9077946e-06
   1.1310000e+01   9.9077946e-06
   1.1320000e+01   9.9077946e-06
   1.1330000e+01   9.9077946e-06
   1.1340000e+01   9.9077946e-06
   1.1350000e+01   9.9077946e-06
   1.1360000e+01   9.9077946e-06
   1.1370000e+01   9.9077946e-06
   1.1380000e+01   9.9077946e-06
   1.1390000e+01   9.9077946e-06
   1.1400000e+01   9.9077946e-06
   1.1410000e+01   9.9077946e-06
   1.1420000e+01   9.9077946e-06
   1.1430000e+01   9.9077946e-06
   1.1440000e+01   9.9077946e-06
   1.1450000e+01   9.9077946e-06
   1.1460000e+01   9.9077946e-06
   1.1470000e+01   9.9077946e-06
   1.1480000e+01   9.9077946e-06
   1.1490000e+01   9.9077946e-06
   1.1500000e+01   9.9077946e-06
   1.1510000e+01   9.9077946e-06
   1.1520000e+01   9.9077946e-06
   1.1530000e+01   9.9077946e-06
   1.1540000e+01   9.9077946e-06
   1.1550000e+01   9.9077946e-06
   1.1560000e+01   9.9077946e-06
   1.1570000e+01   9.9077946e-06
   1.1580000e+01   9.9077946e-06
   1.1590000e+01   9.9077946e-06
   1.1600000e+01   9.9077946e-06
   1.1610000e+01   9.9077946e-06
   1.1620000e+01   9.9077946e-06
   1.1630000e+01   9.9077946e-06
   1.1640000e+01   9.9077946e-06
   1.1650000e+01   9.9077946e-06
   1.1660000e+01   9.9077946e-06
   1.1670000e+01   9.9077946e-06
   1.1680000e+01   9.9077946e-06
   1.1690000e+01   9.9077946e-06
   1.1700000e+01   9.9077946e-06
   1.1710000e+01   9.9077946e-06
   1.1720000e+01   9.9077946e-06
   1.1730000e+01   9.9077946e-06
   1.1740000e+01   9.9077946e-06
   1.1750000e+01   9.9077946e-06
   1.1760000e+01   9.9077946e-06
   1.1770000e+01   9.9077946e-06
   1.1780000e+01   9.9077946e-06
   1.1790000e+01   9.9077946e-06
   1.1800000e+01   9.9077946e-06
   1.1810000e+01   9.9077946e-06
   1.1820000e+01   9.9077946e-06
   1.1830000e+01   9.9077946e-06
   1.1840000e+01   9.9077946e-06
   1.1850000e+01   9.9077946e-06
   1.1860000e+01   9.9077946e-06
   1.1870000e+01   9.9077946e-06
   1.1880000e+01   9.9077946e-06
   1.1890000e+01   9.9077946e-06
   1.1900000e+01   9.9077946e-06
   1.1910000e+01   9.9077946e-06
   1.1920000e+01   9.9077946e-06
   1.1930000e+01   9.9077946e-06
   1.1940000e+01   9.9077946e-06
   1.1950000e+01   9.9077946e-06
   1.1960000e+01   9.9077946e-06
   1.1970000e+01   9.9077946e-06
   1.1980000e+01   9.9077946e-06
   1.1990000e+01   9.9077946e-06
   1.2000000e+01   9.9077946e-06
   1.2010000e+01   9.9077946e-06
   1.2020000e+01   9.9077946e-06
   1.2030000e+01   9.9077946e-06
   1.2040000e+01   9.9077946e-06
   1.2050000e+01   9.9077946e-06
   1.2060000e+01   9.9077946e-06
   1.2070000e+01   9.9077946e-06
   1.2080000e+01   9.9077946e-06
   1.2090000e+01   9.9077946e-06
   1.2100000e+01   9.9077946e-06
   1.2110000e+01   9.9077946e-06
   1.2120000e+01   9.9077946e-06
   1.2130000e+01   9.9077946e-06
   1.2140000e+01   9.9077946e-06
   1.2150000e+01   9.9077946e-06
   1.2160000e+01   9.9077946e-06
   1.2170000e+01   9.9077946e-06
   1.2180000e+01   9.9077946e-06
   1.2190000e+01   9.9077946e-06
   1.2200000e+01   9.9077946e-06
   1.2210000e+01   9.9077946e-06
   1.2220000e+01   9.9077946e-06
   1.2230000e+01   9.9077946e-06
   1.2240000e+01   9.9077946e-06
   1.2250000e+01   9.9077946e-06
   1.2260000e+01   9.9077946e-06
   1.2270000e+01   9.9077946e-06
   1.2280000e+01   9.9077946e-06
   1.2290000e+01   9.9077946e-06
   1.2300000e+01   9.9077946e-06
   1.2310000e+01   9.9077946e-06
   1.2320000e+01   9.9077946e-06
   1.2330000e+01   9.9077946e-06
   1.2340000e+01   9.9077946e-06
   1.2350000e+01   9.9077946e-06
   1.2360000e+01   9.9077946e-06
   1.2370000e+01   9.9077946e-06
   1.2380000e+01   9.9077946e-06
   1.2390000e+01   9.9077946e-06
   1.2400000e+01   9.9077946e-06
   1.2410000e+01   9.9077946e-06
   1.2420000e+01   9.9077946e-06
   1.2430000e+01   9.9077946e-06
   1.2440000e+01   9.9077946e-06
   1.2450000e+01   9.9077946e-06
   1.2460000e+01   9.9077946e-06
   1.2470000e+01   9.9077946e-06
   1.2480000e+01   9.9077946e-06
   1.2490000e+01   9.9077946e-06
   1.2500000e+01   9.9077946e-06
   1.2510000e+01   9.9077946e-06
   1.2520000e+01   9.9077946e-06
   1.2530000e+01   9.9077946e-06
   1.2540000e+01   9.9077946e-06
   1.2550000e+01   9.9077946e-06
   1.2560000e+01   9.9077946e-06
   1.2570000e+01   9.9077946e-06
   1.2580000e+01   9.9077946e-06
   1.2590000e+01   9.9077946e-06
   1.2600000e+01   9.9077946e-06
   1.2610000e+01   9.9077946e-06
   1.2620000e+01   9.9077946e-06
   1.2630000e+01   9.9077946e-06
   1.2640000e+01   9.9077946e-06
   1.2650000e+01   9.9077946e-06
   1.2660000e+01   9.9077946e-06
   1.2670000e+01   9.9077946e-06
   1.2680000e+01   9.9077946e-06
   1.2690000e+01   9.9077946e-06
   1.2700000e+01   9.9077946e-06
   1.2710000e+01   9.9077946e-06
   1.2720000e+01   9.9077946e-06
   1.2730000e+01   9.9077946e-06
   1.2740000e+01   9.9077946e-06
   1.2750000e+01   9.9077946e-06
   1.2760000e+01   9.9077946e-06
   1.2770000e+01   9.9077946e-06
   1.2780000e+01   9.9077946e-06
   1.2790000e+01   9.9077946e-06
   1.2800000e+01   9.9077946e-06
   1.2810000e+01   9.9077946e-06
   1.2820000e+01   9.9077946e-06
   1.2830000e+01   9.9077946e-06
   1.2840000e+01   9.9077946e-06
   1.2850000e+01   9.9077946e-06
   1.2860000e+01   9.9077946e-06
   1.2870000e+01   9.9077946e-06
   1.2880000e+01   9.9077946e-06
   1.2890000e+01   9.9077946e-06
   1.2900000e+01   9.9077946e-06
   1.2910000e+01   9.9077946e-06
   1.2920000e+01   9.9077946e-06
   1.2930000e+01   9.9077946e-06
   1.2940000e+01   9.9077946e-06
   1.2950000e+01   9.9077946e-06
   1.2960000e+01   9.9077946e-06
   1.2970000e+01   9.9077946e-06
   1.2980000e+01   9.9077946e-06
   1.2990000e+01   9.9077946e-06
   1.3000000e+01   9.9077946e-06
   1.3010000e+01   9.9077946e-06
   1.3020000e+01   9.9077946e-06
   1.3030000e+01   9.9077946e-06
   1.3040000e+01   9.9077946e-06
   1.3050000e+01   9.9077946e-06
   1.3060000e+01   9.9077946e-06
   1.3070000e+01   9.9077946e-06
   1.3080000e+01   9.9077946e-06
   1.3090000e+01   9.9077946e-06
   1.3100000e+01   9.9077946e-06
   1.3110000e+01   9.9077946e-06
   1.3120000e+01   9.9077946e-06
   1.3130000e+01   9.9077946e-06
   1.3140000e+01   9.9077946e-06
   1.3150000e+01   9.9077946e-06
   1.3160000e+01   9.9077946e-06
   1.3170000e+01   9.9077946e-06
   1.3180000e+01   9.9077946e-06
   1.3190000e+01   9.9077946e-06
   1.3200000e+01   9.9077946e-06
   1.3210000e+01   9.9077946e-06
   1.3220000e+01   9.9077946e-06
   1.3230000e+01   9.9077946e-06
   1.3240000e+01   9.9077946e-06
   1.3250000e+01   9.9077946e-06
   1.3260000e+01   9.9077946e-06
   1.3270000e+01   9.9077946e-06
   1.3280000e+01   9.9077946e-06
   1.3290000e+01   9.9077946e-06
   1.3300000e+01   9.9077946e-06
   1.3310000e+01   9.9077946e-06
   1.3320000e+01   9.9077946e-06
   1.3330000e+01   9.9077946e-06
   1.3340000e+01   9.9077946e-06
   1.3350000e+01   9.9077946e-06
   1.3360000e+01   9.9077946e-06
   1.3370000e+01   9.9077946e-06
   1.3380000e+01   9.9077946e-06
   1.3390000e+01   9.9077946e-06
   1.3400000e+01   9.9077946e-06
   1.3410000e+01   9.9077946e-06
   1.3420000e+01   9.9077946e-06
   1.3430000e+01   9.9077946e-06
   1.3440000e+01   9.9077946e-06
   1.3450000e+01   9.9077946e-06
   1.3460000e+01   9.9077946e-06
   1.3470000e+01   9.9077946e-06
   1.3480000e+01   9.9077946e-06
   1.3490000e+01   9.9077946e-06
   1.3500000e+01   9.9077946e-06
   1.3510000e+01   9.9077946e-06
   1.3520000e+01   9.9077946e-06
   1.3530000e+01   9.9077946e-06
   1.3540000e+01   9.9077946e-06
   1.3550000e+01   9.9077946e-06
   1.3560000e+01   9.9077946e-06
   1.3570000e+01   9.9077946e-06
   1.3580000e+01   9.9077946e-06
   1.3590000e+01   9.9077946e-06
   1.3600000e+01   9.9077946e-06
   1.3610000e+01   9.9077946e-06
   1.3620000e+01   9.9077946e-06
   1.3630000e+01   9.9077946e-06
   1.3640000e+01   9.9077946e-06
   1.3650000e+01   9.9077946e-06
   1.3660000e+01   9.9077946e-06
   1.3670000e+01   9.9077946e-06
   1.3680000e+01   9.9077946e-06
   1.3690000e+01   9.9077946e-06
   1.3700000e+01   9.9077946e-06
   1.3710000e+01   9.9077946e-06
   1.3720000e+01   9.9077946e-06
   1.3730000e+01   9.9077946e-06
   1.3740000e+01   9.9077946e-06
   1.3750000e+01   9.9077946e-06
   1.3760000e+01   9.9077946e-06
   1.3770000e+01   9.9077946e-06
   1.3780000e+01   9.9077946e-06
   1.3790000e+01   9.9077946e-06
   1.3800000e+01   9.9077946e-06
   1.3810000e+01   9.9077946e-06
   1.3820000e+01   9.9077946e-06
   1.3830000e+01   9.9077946e-06
   1.3840000e+01   9.9077946e-06
   1.3850000e+01   9.9077946e-06
   1.3860000e+01   9.9077946e-06
   1.3870000e+01   9.9077946e-06
   1.3880000e+01   9.9077946e-06
   1.3890000e+01   9.9077946e-06
   1.3900000e+01   9.9077946e-06
   1.3910000e+01   9.9077946e-06
   1.3920000e+01   9.9077946e-06
   1.3930000e+01   9.9077946e-06
   1.3940000e+01   9.9077946e-06
   1.3950000e+01   9.9077946e-06
   1.3960000e+01   9.9077946e-06
   1.3970000e+01   9.9077946e-06
   1.3980000e+01   9.9077946e-06
   1.3990000e+01   9.9077946e-06
   1.4000000e+01   9.9077946e-06
   1.4010000e+01   9.9077946e-06
   1.4020000e+01   9.9077946e-06
   1.4030000e+01   9.9077946e-06
   1.4040000e+01   9.9077946e-06
   1.4050000e+01   9.9077946e-06
   1.4060000e+01   9.9077946e-06
   1.4070000e+01   9.9077946e-06
   1.4080000e+01   9.9077946e-06
   1.4090000e+01   9.9077946e-06
   1.4100000e+01   9.9077946e-06
   1.4110000e+01   9.9077946e-06
   1.4120000e+01   9.9077946e-06
   1.4130000e+01   9.9077946e-06
   1.4140000e+01   9.9077946e-06
   1.4150000e+01   9.9077946e-06
   1.4160000e+01   9.9077946e-06
   1.4170000e+01   9.9077946e-06
   1.4180000e+01   9.9077946e-06
   1.4190000e+01   9.9077946e-06
   1.4200000e+01   9.9077946e-06
   1.4210000e+01   9.9077946e-06
   1.4220000e+01   9.9077946e-06
   1.4230000e+01   9.9077946e-06
   1.4240000e+01   9.9077946e-06
   1.4250000e+01   9.9077946e-06
   1.4260000e+01   9.9077946e-06
   1.4270000e+01   9.9077946e-06
   1.4280000e+01   9.9077946e-06
   1.4290000e+01   9.9077946e-06
   1.4300000e+01   9.9077946e-06
   1.4310000e+01   9.9077946e-06
   1.4320000e+01   9.9077946e-06
   1.4330000e+01   9.9077946e-06
   1.4340000e+01   9.9077946e-06
   1.4350000e+01   9.9077946e-06
   1.4360000e+01   9.9077946e-06
   1.4370000e+01   9.9077946e-06
   1.4380000e+01   9.9077946e-06
   1.4390000e+01   9.9077946e-06
   1.4400000e+01   9.9077946e-06
   1.4410000e+01   9.9077946e-06
   1.4420000e+01   9.9077946e-06
   1.4430000e+01   9.9077946e-06
   1.4440000e+01   9.9077946e-06
   1.4450000e+01   9.9077946e-06
   1.4460000e+01   9.9077946e-06
   1.4470000e+01   9.9077946e-06
   1.4480000e+01   9.9077946e-06
   1.4490000e+01   9.9077946e-06
   1.4500000e+01   9.9077946e-06
   1.4510000e+01   9.9077946e-06
   1.4520000e+01   9.9077946e-06
   1.4530000e+01   9.9077946e-06
   1.4540000e+01   9.9077946e-06
   1.4550000e+01   9.9077946e-06
   1.4560000e+01   9.9077946e-06
   1.4570000e+01   9.9077946e-06
   1.4580000e+01   9.9077946e-06
   1.4590000e+01   9.9077946e-06
   1.4600000e+01   9.9077946e-06
   1.4610000e+01   9.9077946e-06
   1.4620000e+01   9.9077946e-06
   1.4630000e+01   9.9077946e-06
   1.4640000e+01   9.9077946e-06
   1.4650000e+01   9.9077946e-06
   1.4660000e+01   9.9077946e-06
   1.4670000e+01   9.9077946e-06
   1.4680000e+01   9.9077946e-06
   1.4690000e+01   9.9077946e-06
   1.4700000e+01   9.9077946e-06
   1.4710000e+01   9.9077946e-06
   1.4720000e+01   9.9077946e-06
   1.4730000e+01   9.9077946e-06
   1.4740000e+01   9.9077946e-06
   1.4750000e+01   9.9077946e-06
   1.4760000e+01   9.9077946e-06
   1.4770000e+01   9.9077946e-06
   1.4780000e+01   9.9077946e-06
   1.4790000e+01   9.9077946e-06
   1.4800000e+01   9.9077946e-06
   1.4810000e+01   9.9077946e-06
   1.4820000e+01   9.9077946e-06
   1.4830000e+01   9.9077946e-06
   1.4840000e+01   9.9077946e-06
   1.4850000e+01   9.9077946e-06
   1.4860000e+01   9.9077946e-06
   1.4870000e+01   9.9077946e-06
   1.4880000e+01   9.9077946e-06
   1.4890000e+01   9.9077946e-06
   1.4900000e+01   9.9077946e-06
   1.4910000e+01   9.9077946e-06
   1.4920000e+01   9.9077946e-06
   1.4930000e+01   9.9077946e-06
   1.4940000e+01   9.9077946e-06
   1.4950000e+01   9.9077946e-06
   1.4960000e+01   9.9077946e-06
   1.4970000e+01   9.9077946e-06
   1.4980000e+01   9.9077946e-06
   1.4990000e+01   9.9077946e-06
   1.5000000e+01   9.9077946e-06
   1.5010000e+01   9.9077946e-06
   1.5020000e+01   9.9077946e-06
   1.5030000e+01   9.9077946e-06
   1.5040000e+01   9.9077946e-06
   1.5050000e+01   9.9077946e-06
   1.5060000e+01   9.9077946e-06
   1.5070000e+01   9.9077946e-06
   1.5080000e+01   9.9077946e-06
   1.5090000e+01   9.9077946e-06
   1.5100000e+01   9.9077946e-06
   1.5110000e+01   9.9077946e-06
   1.5120000e+01   9.9077946e-06
   1.5130000e+01   9.9077946e-06
   1.5140000e+01   9.9077946e-06
   1.5150000e+01   9.9077946e-06
   1.5160000e+01   9.9077946e-06
   1.5170000e+01   9.9077946e-06
   1.5180000e+01   9.9077946e-06
   1.5190000e+01   9.9077946e-06
   1.5200000e+01   9.9077946e-06
   1.5210000e+01   9.9077946e-06
   1.5220000e+01   9.9077946e-06
   1.5230000e+01   9.9077946e-06
   1.5240000e+01   9.9077946e-06
   1.5250000e+01   9.9077946e-06
   1.5260000e+01   9.9077946e-06
   1.5270000e+01   9.9077946e-06
   1.5280000e+01   9.9077946e-06
   1.5290000e+01   9.9077946e-06
   1.5300000e+01   9.9077946e-06
   1.5310000e+01   9.9077946e-06
   1.5320000e+01   9.9077946e-06
   1.5330000e+01   9.9077946e-06
   1.5340000e+01   9.9077946e-06
   1.5350000e+01   9.9077946e-06
   1.5360000e+01   9.9077946e-06
   1.5370000e+01   9.9077946e-06
   1.5380000e+01   9.9077946e-06
   1.5390000e+01   9.9077946e-06
   1.5400000e+01   9.9077946e-06
   1.5410000e+01   9.9077946e-06
   1.5420000e+01   9.9077946e-06
   1.5430000e+01   9.9077946e-06
   1.5440000e+01   9.9077946e-06
   1.5450000e+01   9.9077946e-06
   1.5460000e+01   9.9077946e-06
   1.5470000e+01   9.9077946e-06
   1.5480000e+01   9.9077946e-06
   1.5490000e+01   9.9077946e-06
   1.5500000e+01   9.9077946e-06
   1.5510000e+01   9.9077946e-06
   1.5520000e+01   9.9077946e-06
   1.5530000e+01   9.9077946e-06
   1.5540000e+01   9.9077946e-06
   1.5550000e+01   9.9077946e-06
   1.5560000e+01   9.9077946e-06
   1.5570000e+01   9.9077946e-06
   1.5580000e+01   9.9077946e-06
   1.5590000e+01   9.9077946e-06
   1.5600000e+01   9.9077946e-06
   1.5610000e+01   9.9077946e-06
   1.5620000e+01   9.9077946e-06
   1.5630000e+01   9.9077946e-06
   1.5640000e+01   9.9077946e-06
   1.5650000e+01   9.9077946e-06
   1.5660000e+01   9.9077946e-06
   1.5670000e+01   9.9077946e-06
   1.5680000e+01   9.9077946e-06
   1.5690000e+01   9.9077946e-06
   1.5700000e+01   9.9077946e-06
   1.5710000e+01   9.9077946e-06
   1.5720000e+01   9.9077946e-06
   1.5730000e+01   9.9077946e-06
   1.5740000e+01   9.9077946e-06
   1.5750000e+01   9.9077946e-06
   1.5760000e+01   9.9077946e-06
   1.5770000e+01   9.9077946e-06
   1.5780000e+01   9.9077946e-06
   1.5790000e+01   9.9077946e-06
   1.5800000e+01   9.9077946e-06
   1.5810000e+01   9.9077946e-06
   1.5820000e+01   9.9077946e-06
   1.5830000e+01   9.9077946e-06
   1.5840000e+01   9.9077946e-06
   1.5850000e+01   9.9077946e-06
   1.5860000e+01   9.9077946e-06
   1.5870000e+01   9.9077946e-06
   1.5880000e+01   9.9077946e-06
   1.5890000e+01   9.9077946e-06
   1.5900000e+01   9.9077946e-06
   1.5910000e+01   9.9077946e-06
   1.5920000e+01   9.9077946e-06
   1.5930000e+01   9.9077946e-06
   1.5940000e+01   9.9077946e-06
   1.5950000e+01   9.9077946e-06
   1.5960000e+01   9.9077946e-06
   1.5970000e+01   9.9077946e-06
   1.5980000e+01   9.9077946e-06
   1.5990000e+01   9.9077946e-06
   1.6000000e+01   9.9077946e-06
   1.6010000e+01   9.9077946e-06
   1.6020000e+01   9.9077946e-06
   1.6030000e+01   9.9077946e-06
   1.6040000e+01   9.9077946e-06
   1.6050000e+01   9.9077946e-06
   1.6060000e+01   9.9077946e-06
   1.6070000e+01   9.9077946e-06
   1.6080000e+01   9.9077946e-06
   1.6090000e+01   9.9077946e-06
   1.6100000e+01   9.9077946e-06
   1.6110000e+01   9.9077946e-06
   1.6120000e+01   9.9077946e-06
   1.6130000e+01   9.9077946e-06
   1.6140000e+01   9.9077946e-06
   1.6150000e+01   9.9077946e-06
   1.6160000e+01   9.9077946e-06
   1.6170000e+01   9.9077946e-06
   1.6180000e+01   9.9077946e-06
   1.6190000e+01   9.9077946e-06
   1.6200000e+01   9.9077946e-06
   1.6210000e+01   9.9077946e-06
   1.6220000e+01   9.9077946e-06
   1.6230000e+01   9.9077946e-06
   1.6240000e+01   9.9077946e-06
   1.6250000e+01   9.9077946e-06
   1.6260000e+01   9.9077946e-06
   1.6270000e+01   9.9077946e-06
   1.6280000e+01   9.9077946e-06
   1.6290000e+01   9.9077946e-06
   1.6300000e+01   9.9077946e-06
   1.6310000e+01   9.9077946e-06
   1.6320000e+01   9.9077946e-06
   1.6330000e+01   9.9077946e-06
   1.6340000e+01   9.9077946e-06
   1.6350000e+01   9.9077946e-06
   1.6360000e+01   9.9077946e-06
   1.6370000e+01   9.9077946e-06
   1.6380000e+01   9.9077946e-06
   1.6390000e+01   9.9077946e-06
   1.6400000e+01   9.9077946e-06
   1.6410000e+01   9.9077946e-06
   1.6420000e+01   9.9077946e-06
   1.6430000e+01   9.9077946e-06
   1.6440000e+01   9.9077946e-06
   1.6450000e+01   9.9077946e-06
   1.6460000e+01   9.9077946e-06
   1.6470000e+01   9.9077946e-06
   1.6480000e+01   9.9077946e-06
   1.6490000e+01   9.9077946e-06
   1.6500000e+01   9.9077946e-06
   1.6510000e+01   9.9077946e-06
   1.6520000e+01   9.9077946e-06
   1.6530000e+01   9.9077946e-06
   1.6540000e+01   9.9077946e-06
   1.6550000e+01   9.9077946e-06
   1.6560000e+01   9.9077946e-06
   1.6570000e+01   9.9077946e-06
   1.6580000e+01   9.9077946e-06
   1.6590000e+01   9.9077946e-06
   1.6600000e+01   9.9077946e-06
   1.6610000e+01   9.9077946e-06
   1.6620000e+01   9.9077946e-06
   1.6630000e+01   9.9077946e-06
   1.6640000e+01   9.9077946e-06
   1.6650000e+01   9.9077946e-06
   1.6660000e+01   9.9077946e-06
   1.6670000e+01   9.9077946e-06
   1.6680000e+01   9.9077946e-06
   1.6690000e+01   9.9077946e-06
   1.6700000e+01   9.9077946e-06
   1.6710000e+01   9.9077946e-06
   1.6720000e+01   9.9077946e-06
   1.6730000e+01   9.9077946e-06
   1.6740000e+01   9.9077946e-06
   1.6750000e+01   9.9077946e-06
   1.6760000e+01   9.9077946e-06
   1.6770000e+01   9.9077946e-06
   1.6780000e+01   9.9077946e-06
   1.6790000e+01   9.9077946e-06
   1.6800000e+01   9.9077946e-06
   1.6810000e+01   9.9077946e-06
   1.6820000e+01   9.9077946e-06
   1.6830000e+01   9.9077946e-06
   1.6840000e+01   9.9077946e-06
   1.6850000e+01   9.9077946e-06
   1.6860000e+01   9.9077946e-06
   1.6870000e+01   9.9077946e-06
   1.6880000e+01   9.9077946e-06
   1.6890000e+01   9.9077946e-06
   1.6900000e+01   9.9077946e-06
   1.6910000e+01   9.9077946e-06
   1.6920000e+01   9.9077946e-06
   1.6930000e+01   9.9077946e-06
   1.6940000e+01   9.9077946e-06
   1.6950000e+01   9.9077946e-06
   1.6960000e+01   9.9077946e-06
   1.6970000e+01   9.9077946e-06
   1.6980000e+01   9.9077946e-06
   1.6990000e+01   9.9077946e-06
   1.7000000e+01   9.9077946e-06
   1.7010000e+01   9.9077946e-06
   1.7020000e+01   9.9077946e-06
   1.7030000e+01   9.9077946e-06
   1.7040000e+01   9.9077946e-06
   1.7050000e+01   9.9077946e-06
   1.7060000e+01   9.9077946e-06
   1.7070000e+01   9.9077946e-06
   1.7080000e+01   9.9077946e-06
   1.7090000e+01   9.9077946e-06
   1.7100000e+01   9.9077946e-06
   1.7110000e+01   9.9077946e-06
   1.7120000e+01   9.9077946e-06
   1.7130000e+01   9.9077946e-06
   1.7140000e+01   9.9077946e-06
   1.7150000e+01   9.9077946e-06
   1.7160000e+01   9.9077946e-06
   1.7170000e+01   9.9077946e-06
   1.7180000e+01   9.9077946e-06
   1.7190000e+01   9.9077946e-06
   1.7200000e+01   9.9077946e-06
   1.7210000e+01   9.9077946e-06
   1.7220000e+01   9.9077946e-06
   1.7230000e+01   9.9077946e-06
   1.7240000e+01   9.9077946e-06
   1.7250000e+01   9.9077946e-06
   1.7260000e+01   9.9077946e-06
   1.7270000e+01   9.9077946e-06
   1.7280000e+01   9.9077946e-06
   1.7290000e+01   9.9077946e-06
   1.7300000e+01   9.9077946e-06
   1.7310000e+01   9.9077946e-06
   1.7320000e+01   9.9077946e-06
   1.7330000e+01   9.9077946e-06
   1.7340000e+01   9.9077946e-06
   1.7350000e+01   9.9077946e-06
   1.7360000e+01   9.9077946e-06
   1.7370000e+01   9.9077946e-06
   1.7380000e+01   9.9077946e-06
   1.7390000e+01   9.9077946e-06
   1.7400000e+01   9.9077946e-06
   1.7410000e+01   9.9077946e-06
   1.7420000e+01   9.9077946e-06
   1.7430000e+01   9.9077946e-06
   1.7440000e+01   9.9077946e-06
   1.7450000e+01   9.9077946e-06
   1.7460000e+01   9.9077946e-06
   1.7470000e+01   9.9077946e-06
   1.7480000e+01   9.9077946e-06
   1.7490000e+01   9.9077946e-06
   1.7500000e+01   9.9077946e-06
   1.7510000e+01   9.9077946e-06
   1.7520000e+01   9.9077946e-06
   1.7530000e+01   9.9077946e-06
   1.7540000e+01   9.9077946e-06
   1.7550000e+01   9.9077946e-06
   1.7560000e+01   9.9077946e-06
   1.7570000e+01   9.9077946e-06
   1.7580000e+01   9.9077946e-06
   1.7590000e+01   9.9077946e-06
   1.7600000e+01   9.9077946e-06
   1.7610000e+01   9.9077946e-06
   1.7620000e+01   9.9077946e-06
   1.7630000e+01   9.9077946e-06
   1.7640000e+01   9.9077946e-06
   1.7650000e+01   9.9077946e-06
   1.7660000e+01   9.9077946e-06
   1.7670000e+01   9.9077946e-06
   1.7680000e+01   9.9077946e-06
   1.7690000e+01   9.9077946e-06
   1.7700000e+01   9.9077946e-06
   1.7710000e+01   9.9077946e-06
   1.7720000e+01   9.9077946e-06
   1.7730000e+01   9.9077946e-06
   1.7740000e+01   9.9077946e-06
   1.7750000e+01   9.9077946e-06
   1.7760000e+01   9.9077946e-06
   1.7770000e+01   9.9077946e-06
   1.7780000e+01   9.9077946e-06
   1.7790000e+01   9.9077946e-06
   1.7800000e+01   9.9077946e-06
   1.7810000e+01   9.9077946e-06
   1.7820000e+01   9.9077946e-06
   1.7830000e+01   9.9077946e-06
   1.7840000e+01   9.9077946e-06
   1.7850000e+01   9.9077946e-06
   1.7860000e+01   9.9077946e-06
   1.7870000e+01   9.9077946e-06
   1.7880000e+01   9.9077946e-06
   1.7890000e+01   9.9077946e-06
   1.7900000e+01   9.9077946e-06
   1.7910000e+01   9.9077946e-06
   1.7920000e+01   9.9077946e-06
   1.7930000e+01   9.9077946e-06
   1.7940000e+01   9.9077946e-06
   1.7950000e+01   9.9077946e-06
   1.7960000e+01   9.9077946e-06
   1.7970000e+01   9.9077946e-06
   1.7980000e+01   9.9077946e-06
   1.7990000e+01   9.9077946e-06
   1.8000000e+01   9.9077946e-06
   1.8010000e+01   9.9077946e-06
   1.8020000e+01   9.9077946e-06
   1.8030000e+01   9.9077946e-06
   1.8040000e+01   9.9077946e-06
   1.8050000e+01   9.9077946e-06
   1.8060000e+01   9.9077946e-06
   1.8070000e+01   9.9077946e-06
   1.8080000e+01   9.9077946e-06
   1.8090000e+01   9.9077946e-06
   1.8100000e+01   9.9077946e-06
   1.8110000e+01   9.9077946e-06
   1.8120000e+01   9.9077946e-06
   1.8130000e+01   9.9077946e-06
   1.8140000e+01   9.9077946e-06
   1.8150000e+01   9.9077946e-06
   1.8160000e+01   9.9077946e-06
   1.8170000e+01   9.9077946e-06
   1.8180000e+01   9.9077946e-06
   1.8190000e+01   9.9077946e-06
   1.8200000e+01   9.9077946e-06
   1.8210000e+01   9.9077946e-06
   1.8220000e+01   9.9077946e-06
   1.8230000e+01   9.9077946e-06
   1.8240000e+01   9.9077946e-06
   1.8250000e+01   9.9077946e-06
   1.8260000e+01   9.9077946e-06
   1.8270000e+01   9.9077946e-06
   1.8280000e+01   9.9077946e-06
   1.8290000e+01   9.9077946e-06
   1.8300000e+01   9.9077946e-06
   1.8310000e+01   9.9077946e-06
   1.8320000e+01   9.9077946e-06
   1.8330000e+01   9.9077946e-06
   1.8340000e+01   9.9077946e-06
   1.8350000e+01   9.9077946e-06
   1.8360000e+01   9.9077946e-06
   1.8370000e+01   9.9077946e-06
   1.8380000e+01   9.9077946e-06
   1.8390000e+01   9.9077946e-06
   1.8400000e+01   9.9077946e-06
   1.8410000e+01   9.9077946e-06
   1.8420000e+01   9.9077946e-06
   1.8430000e+01   9.9077946e-06
   1.8440000e+01   9.9077946e-06
   1.8450000e+01   9.9077946e-06
   1.8460000e+01   9.9077946e-06
   1.8470000e+01   9.9077946e-06
   1.8480000e+01   9.9077946e-06
   1.8490000e+01   9.9077946e-06
   1.8500000e+01   9.9077946e-06
   1.8510000e+01   9.9077946e-06
   1.8520000e+01   9.9077946e-06
   1.8530000e+01   9.9077946e-06
   1.8540000e+01   9.9077946e-06
   1.8550000e+01   9.9077946e-06
   1.8560000e+01   9.9077946e-06
   1.8570000e+01   9.9077946e-06
   1.8580000e+01   9.9077946e-06
   1.8590000e+01   9.9077946e-06
   1.8600000e+01   9.9077946e-06
   1.8610000e+01   9.9077946e-06
   1.8620000e+01   9.9077946e-06
   1.8630000e+01   9.9077946e-06
   1.8640000e+01   9.9077946e-06
   1.8650000e+01   9.9077946e-06
   1.8660000e+01   9.9077946e-06
   1.8670000e+01   9.9077946e-06
   1.8680000e+01   9.9077946e-06
   1.8690000e+01   9.9077946e-06
   1.8700000e+01   9.9077946e-06
   1.8710000e+01   9.9077946e-06
   1.8720000e+01   9.9077946e-06
   1.8730000e+01   9.9077946e-06
   1.8740000e+01   9.9077946e-06
   1.8750000e+01   9.9077946e-06
   1.8760000e+01   9.9077946e-06
   1.8770000e+01   9.9077946e-06
   1.8780000e+01   9.9077946e-06
   1.8790000e+01   9.9077946e-06
   1.8800000e+01   9.9077946e-06
   1.8810000e+01   9.9077946e-06
   1.8820000e+01   9.9077946e-06
   1.8830000e+01   9.9077946e-06
   1.8840000e+01   9.9077946e-06
   1.8850000e+01   9.9077946e-06
   1.8860000e+01   9.9077946e-06
   1.8870000e+01   9.9077946e-06
   1.8880000e+01   9.9077946e-06
   1.8890000e+01   9.9077946e-06
   1.8900000e+01   9.9077946e-06
   1.8910000e+01   9.9077946e-06
   1.8920000e+01   9.9077946e-06
   1.8930000e+01   9.9077946e-06
   1.8940000e+01   9.9077946e-06
   1.8950000e+01   9.9077946e-06
   1.8960000e+01   9.9077946e-06
   1.8970000e+01   9.9077946e-06
   1.8980000e+01   9.9077946e-06
   1.8990000e+01   9.9077946e-06
   1.9000000e+01   9.9077946e-06
   1.9010000e+01   9.9077946e-06
   1.9020000e+01   9.9077946e-06
   1.9030000e+01   9.9077946e-06
   1.9040000e+01   9.9077946e-06
   1.9050000e+01   9.9077946e-06
   1.9060000e+01   9.9077946e-06
   1.9070000e+01   9.9077946e-06
   1.9080000e+01   9.9077946e-06
   1.9090000e+01   9.9077946e-06
   1.9100000e+01   9.9077946e-06
   1.9110000e+01   9.9077946e-06
   1.9120000e+01   9.9077946e-06
   1.9130000e+01   9.9077946e-06
   1.9140000e+01   9.9077946e-06
   1.9150000e+01   9.9077946e-06
   1.9160000e+01   9.9077946e-06
   1.9170000e+01   9.9077946e-06
   1.9180000e+01   9.9077946e-06
   1.9190000e+01   9.9077946e-06
   1.9200000e+01   9.9077946e-06
   1.9210000e+01   9.9077946e-06
   1.9220000e+01   9.9077946e-06
   1.9230000e+01   9.9077946e-06
   1.9240000e+01   9.9077946e-06
   1.9250000e+01   9.9077946e-06
   1.9260000e+01   9.9077946e-06
   1.9270000e+01   9.9077946e-06
   1.9280000e+01   9.9077946e-06
   1.9290000e+01   9.9077946e-06
   1.9300000e+01   9.9077946e-06
   1.9310000e+01   9.9077946e-06
   1.9320000e+01   9.9077946e-06
   1.9330000e+01   9.9077946e-06
   1.9340000e+01   9.9077946e-06
   1.9350000e+01   9.9077946e-06
   1.9360000e+01   9.9077946e-06
   1.9370000e+01   9.9077946e-06
   1.9380000e+01   9.9077946e-06
   1.9390000e+01   9.9077946e-06
   1.9400000e+01   9.9077946e-06
   1.9410000e+01   9.9077946e-06
   1.9420000e+01   9.9077946e-06
   1.9430000e+01   9.9077946e-06
   1.9440000e+01   9.9077946e-06
   1.9450000e+01   9.9077946e-06
   1.9460000e+01   9.9077946e-06
   1.9470000e+01   9.9077946e-06
   1.9480000e+01   9.9077946e-06
   1.9490000e+01   9.9077946e-06
   1.9500000e+01   9.9077946e-06
   1.9510000e+01   9.9077946e-06
   1.9520000e+01   9.9077946e-06
   1.9530000e+01   9.9077946e-06
   1.9540000e+01   9.9077946e-06
   1.9550000e+01   9.9077946e-06
   1.9560000e+01   9.9077946e-06
   1.9570000e+01   9.9077946e-06
   1.9580000e+01   9.9077946e-06
   1.9590000e+01   9.9077946e-06
   1.9600000e+01   9.9077946e-06
   1.9610000e+01   9.9077946e-06
   1.9620000e+01   9.9077946e-06
   1.9630000e+01   9.9077946e-06
   1.9640000e+01   9.9077946e-06
   1.9650000e+01   9.9077946e-06
   1.9660000e+01   9.9077946e-06
   1.9670000e+01   9.9077946e-06
   1.9680000e+01   9.9077946e-06
   1.9690000e+01   9.9077946e-06
   1.9700000e+01   9.9077946e-06
   1.9710000e+01   9.9077946e-06
   1.9720000e+01   9.9077946e-06
   1.9730000e+01   9.9077946e-06
   1.9740000e+01   9.9077946e-06
   1.9750000e+01   9.9077946e-06
   1.9760000e+01   9.9077946e-06
   1.9770000e+01   9.9077946e-06
   1.9780000e+01   9.9077946e-06
   1.9790000e+01   9.9077946e-06
   1.9800000e+01   9.9077946e-06
   1.9810000e+01   9.9077946e-06
   1.9820000e+01   9.9077946e-06
   1.9830000e+01   9.9077946e-06
   1.9840000e+01   9.9077946e-06
   1.9850000e+01   9.9077946e-06
   1.9860000e+01   9.9077946e-06
   1.9870000e+01   9.9077946e-06
   1.9880000e+01   9.9077946e-06
   1.9890000e+01   9.9077946e-06
   1.9900000e+01   9.9077946e-06
   1.9910000e+01   9.9077946e-06
   1.9920000e+01   9.9077946e-06
   1.9930000e+01   9.9077946e-06
   1.9940000e+01   9.9077946e-06
   1.9950000e+01   9.9077946e-06
   1.9960000e+01   9.9077946e-06
   1.9970000e+01   9.9077946e-06
   1.9980000e+01   9.9077946e-06
   1.9990000e+01   9.9077946e-06
   2.0000000e+01   9.9077946e-06


==> data/vcwHatHistData.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -1.1432618e+01  -3.5949927e-02   1.0910417e+01
   2.0000000e-02  -1.2259384e+01   2.5810187e+00   1.1833479e+01
   3.0000000e-02  -1.2263370e+01   2.5779544e+00   1.1824385e+01
   4.0000000e-02  -1.2267220e+01   2.5746308e+00   1.1813945e+01
   5.0000000e-02  -1.2270852e+01   2.5710371e+00   1.1802107e+01
   6.0000000e-02  -1.2274183e+01   2.5671630e+00   1.1788818e+01
   7.0000000e-02  -1.2277133e+01   2.5629989e+00   1.1774031e+01
   8.0000000e-02  -1.2279622e+01   2.5585358e+00   1.1757701e+01
   9.0000000e-02  -1.2281576e+01   2.5537655e+00   1.1739786e+01
   1.0000000e-01  -1.2282920e+01   2.5486802e+00   1.1720248e+01
   1.1000000e-01  -1.2283583e+01   2.5432730e+00   1.1699051e+01
   1.2000000e-01  -1.2283495e+01   2.5375376e+00   1.1676165e+01
   1.3000000e-01  -1.2282591e+01   2.5314683e+00   1.1651562e+01
   1.4000000e-01  -1.2280890e+01   2.5250868e+00   1.1625130e+01
   1.5000000e-01  -1.2278448e+01   2.5184285e+00   1.1596698e+01
   1.6000000e-01  -1.2275180e+01   2.5114844e+00   1.1566229e+01
   1.7000000e-01  -1.2271005e+01   2.5042462e+00   1.1533692e+01
   1.8000000e-01  -1.2265846e+01   2.4967061e+00   1.1499060e+01
   1.9000000e-01  -1.2259627e+01   2.4888574e+00   1.1462309e+01
   2.0000000e-01  -1.2252280e+01   2.4806938e+00   1.1423422e+01
   2.1000000e-01  -1.2243738e+01   2.4722101e+00   1.1382384e+01
   2.2000000e-01  -1.2233939e+01   2.4634016e+00   1.1339186e+01
   2.3000000e-01  -1.2222826e+01   2.4542643e+00   1.1293825e+01
   2.4000000e-01  -1.2210346e+01   2.4447952e+00   1.1246299e+01
   2.5000000e-01  -1.2196448e+01   2.4349919e+00   1.1196612e+01
   2.6000000e-01  -1.2181089e+01   2.4248527e+00   1.1144773e+01
   2.7000000e-01  -1.2164228e+01   2.4143766e+00   1.1090795e+01
   2.8000000e-01  -1.2145829e+01   2.4035636e+00   1.1034693e+01
   2.9000000e-01  -1.2125860e+01   2.3924139e+00   1.0976488e+01
   3.0000000e-01  -1.2104294e+01   2.3809288e+00   1.0916204e+01
   3.1000000e-01  -1.2081108e+01   2.3691102e+00   1.0853869e+01
   3.2000000e-01  -1.2056284e+01   2.3569604e+00   1.0789515e+01
   3.3000000e-01  -1.2029806e+01   2.3444826e+00   1.0723177e+01
   3.4000000e-01  -1.2001663e+01   2.3316804e+00   1.0654891e+01
   3.5000000e-01  -1.1971851e+01   2.3185582e+00   1.0584699e+01
   3.6000000e-01  -1.1940364e+01   2.3051208e+00   1.0512645e+01
   3.7000000e-01  -1.1907206e+01   2.2913735e+00   1.0438774e+01
   3.8000000e-01  -1.1872380e+01   2.2773221e+00   1.0363136e+01
   3.9000000e-01  -1.1835894e+01   2.2629730e+00   1.0285781e+01
   4.0000000e-01  -1.1797760e+01   2.2483330e+00   1.0206763e+01
   4.1000000e-01  -1.1757993e+01   2.2334093e+00   1.0126135e+01
   4.2000000e-01  -1.1716611e+01   2.2182093e+00   1.0043956e+01
   4.3000000e-01  -1.1673633e+01   2.2027411e+00   9.9602816e+00
   4.4000000e-01  -1.1629084e+01   2.1870128e+00   9.8751722e+00
   4.5000000e-01  -1.1582990e+01   2.1710330e+00   9.7886880e+00
   4.6000000e-01  -1.1535379e+01   2.1548105e+00   9.7008902e+00
   4.7000000e-01  -1.1486281e+01   2.1383544e+00   9.6118407e+00
   4.8000000e-01  -1.1435729e+01   2.1216738e+00   9.5216022e+00
   4.9000000e-01  -1.1383758e+01   2.1047783e+00   9.4302377e+00
   5.0000000e-01  -1.1330404e+01   2.0876774e+00   9.3378104e+00
   5.1000000e-01  -1.1275706e+01   2.0703808e+00   9.2443837e+00
   5.2000000e-01  -1.1159051e+01   2.0265728e+00   8.9791273e+00
   5.3000000e-01  -1.1038931e+01   1.9825663e+00   8.7142725e+00
   5.4000000e-01  -1.0915628e+01   1.9384072e+00   8.4500481e+00
   5.5000000e-01  -1.0789417e+01   1.8941393e+00   8.1866714e+00
   5.6000000e-01  -1.0660563e+01   1.8498051e+00   7.9243493e+00
   5.7000000e-01  -1.0529324e+01   1.8054453e+00   7.6632777e+00
   5.8000000e-01  -1.0395945e+01   1.7610987e+00   7.4036418e+00
   5.9000000e-01  -1.0260667e+01   1.7168025e+00   7.1456165e+00
   6.0000000e-01  -1.0123717e+01   1.6725922e+00   6.8893663e+00
   6.1000000e-01  -9.9853161e+00   1.6285017e+00   6.6350459e+00
   6.2000000e-01  -9.8456738e+00   1.5845632e+00   6.3828001e+00
   6.3000000e-01  -9.7049922e+00   1.5408071e+00   6.1327640e+00
   6.4000000e-01  -9.5634636e+00   1.4972624e+00   5.8850638e+00
   6.5000000e-01  -9.4212716e+00   1.4539565e+00   5.6398166e+00
   6.6000000e-01  -9.2785913e+00   1.4109150e+00   5.3971307e+00
   6.7000000e-01  -9.1355889e+00   1.3681625e+00   5.1571063e+00
   6.8000000e-01  -8.9924224e+00   1.3257217e+00   4.9198355e+00
   6.9000000e-01  -8.8492417e+00   1.2836140e+00   4.6854025e+00
   7.0000000e-01  -8.7061885e+00   1.2418595e+00   4.4538842e+00
   7.1000000e-01  -8.5633970e+00   1.2004769e+00   4.2253505e+00
   7.2000000e-01  -8.4209937e+00   1.1594837e+00   3.9998642e+00
   7.3000000e-01  -8.2790978e+00   1.1188960e+00   3.7774818e+00
   7.4000000e-01  -8.1378216e+00   1.0787288e+00   3.5582536e+00
   7.5000000e-01  -7.9972704e+00   1.0389961e+00   3.3422237e+00
   7.6000000e-01  -7.8575429e+00   9.9971041e-01   3.1294308e+00
   7.7000000e-01  -7.7187132e+00   9.6087740e-01   2.9198714e+00
   7.8000000e-01  -7.5808671e+00   9.2250759e-01   2.7135735e+00
   7.9000000e-01  -7.4440844e+00   8.8461053e-01   2.5105600e+00
   8.0000000e-01  -7.3084816e+00   8.4720874e-01   2.3109317e+00
   8.1000000e-01  -7.1741278e+00   8.1030995e-01   2.1147024e+00
   8.2000000e-01  -7.0410873e+00   7.7392104e-01   1.9218816e+00
   8.3000000e-01  -6.9094189e+00   7.3804806e-01   1.7324749e+00
   8.4000000e-01  -6.7791767e+00   7.0269626e-01   1.5464844e+00
   8.5000000e-01  -6.6504104e+00   6.6787016e-01   1.3639086e+00
   8.6000000e-01  -6.5231651e+00   6.3357356e-01   1.1847427e+00
   8.7000000e-01  -6.3974818e+00   5.9980958e-01   1.0089790e+00
   8.8000000e-01  -6.2733973e+00   5.6658071e-01   8.3660684e-01
   8.9000000e-01  -6.1509450e+00   5.3388881e-01   6.6761302e-01
   9.0000000e-01  -6.0301542e+00   5.0173518e-01   5.0198175e-01
   9.1000000e-01  -5.9110512e+00   4.7012058e-01   3.3969492e-01
   9.2000000e-01  -5.7936587e+00   4.3904525e-01   1.8073229e-01
   9.3000000e-01  -5.6779966e+00   4.0850894e-01   2.5071583e-02
   9.4000000e-01  -5.5640815e+00   3.7851095e-01  -1.2731132e-01
   9.5000000e-01  -5.4519277e+00   3.4905015e-01  -2.7644226e-01
   9.6000000e-01  -5.3415465e+00   3.2012499e-01  -4.2234869e-01
   9.7000000e-01  -5.2329469e+00   2.9173356e-01  -5.6505952e-01
   9.8000000e-01  -5.1261353e+00   2.6387358e-01  -7.0460501e-01
   9.9000000e-01  -5.0211164e+00   2.3654244e-01  -8.4101663e-01
   1.0000000e+00  -4.9178923e+00   2.0973721e-01  -9.7432701e-01
   1.0100000e+00  -4.8164633e+00   1.8345469e-01  -1.1045698e+00
   1.0200000e+00  -4.7168281e+00   1.5769138e-01  -1.2317795e+00
   1.0300000e+00  -4.6189835e+00   1.3244354e-01  -1.3559916e+00
   1.0400000e+00  -4.5229244e+00   1.0770721e-01  -1.4772422e+00
   1.0500000e+00  -4.4286448e+00   8.3478178e-02  -1.5955681e+00
   1.0600000e+00  -4.3361366e+00   5.9752057e-02  -1.7110067e+00
   1.0700000e+00  -4.2453909e+00   3.6524266e-02  -1.8235959e+00
   1.0800000e+00  -4.1563974e+00   1.3790051e-02  -1.9333742e+00
   1.0900000e+00  -4.0691444e+00  -8.4554960e-03  -2.0403802e+00
   1.1000000e+00  -3.9836196e+00  -3.0217429e-02  -2.1446530e+00
   1.1100000e+00  -3.8998093e+00  -5.1500932e-02  -2.2462320e+00
   1.1200000e+00  -3.8176990e+00  -7.2311307e-02  -2.3451567e+00
   1.1300000e+00  -3.7372735e+00  -9.2653963e-02  -2.4414668e+00
   1.1400000e+00  -3.6585167e+00  -1.1253441e-01  -2.5352021e+00
   1.1500000e+00  -3.5814117e+00  -1.3195823e-01  -2.6264025e+00
   1.1600000e+00  -3.5059411e+00  -1.5093109e-01  -2.7151079e+00
   1.1700000e+00  -3.4320868e+00  -1.6945874e-01  -2.8013581e+00
   1.1800000e+00  -3.3598301e+00  -1.8754696e-01  -2.8851930e+00
   1.1900000e+00  -3.2891521e+00  -2.0520159e-01  -2.9666524e+00
   1.2000000e+00  -3.2200330e+00  -2.2242851e-01  -3.0457759e+00
   1.2100000e+00  -3.1524529e+00  -2.3923365e-01  -3.1226029e+00
   1.2200000e+00  -3.0863916e+00  -2.5562294e-01  -3.1971728e+00
   1.2300000e+00  -3.0218283e+00  -2.7160236e-01  -3.2695246e+00
   1.2400000e+00  -2.9587421e+00  -2.8717787e-01  -3.3396972e+00
   1.2500000e+00  -2.8971120e+00  -3.0235547e-01  -3.4077292e+00
   1.2600000e+00  -2.8369166e+00  -3.1714114e-01  -3.4736591e+00
   1.2700000e+00  -2.7781342e+00  -3.3154087e-01  -3.5375247e+00
   1.2800000e+00  -2.7207433e+00  -3.4556065e-01  -3.5993640e+00
   1.2900000e+00  -2.6647221e+00  -3.5920644e-01  -3.6592143e+00
   1.3000000e+00  -2.6100487e+00  -3.7248418e-01  -3.7171127e+00
   1.3100000e+00  -2.5567012e+00  -3.8539982e-01  -3.7730959e+00
   1.3200000e+00  -2.5046576e+00  -3.9795925e-01  -3.8272004e+00
   1.3300000e+00  -2.4538961e+00  -4.1016836e-01  -3.8794621e+00
   1.3400000e+00  -2.4043945e+00  -4.2203299e-01  -3.9299167e+00
   1.3500000e+00  -2.3561311e+00  -4.3355896e-01  -3.9785993e+00
   1.3600000e+00  -2.3090840e+00  -4.4475204e-01  -4.0255449e+00
   1.3700000e+00  -2.2632314e+00  -4.5561798e-01  -4.0707877e+00
   1.3800000e+00  -2.2185515e+00  -4.6616245e-01  -4.1143618e+00
   1.3900000e+00  -2.1750228e+00  -4.7639113e-01  -4.1563008e+00
   1.4000000e+00  -2.1326237e+00  -4.8630960e-01  -4.1966379e+00
   1.4100000e+00  -2.0913330e+00  -4.9592343e-01  -4.2354056e+00
   1.4200000e+00  -2.0511293e+00  -5.0523812e-01  -4.2726364e+00
   1.4300000e+00  -2.0119917e+00  -5.1425912e-01  -4.3083620e+00
   1.4400000e+00  -1.9738993e+00  -5.2299184e-01  -4.3426138e+00
   1.4500000e+00  -1.9368312e+00  -5.3144161e-01  -4.3754229e+00
   1.4600000e+00  -1.9007670e+00  -5.3961372e-01  -4.4068197e+00
   1.4700000e+00  -1.8656864e+00  -5.4751342e-01  -4.4368343e+00
   1.4800000e+00  -1.8315691e+00  -5.5514586e-01  -4.4654963e+00
   1.4900000e+00  -1.7983953e+00  -5.6251616e-01  -4.4928349e+00
   1.5000000e+00  -1.7661451e+00  -5.6962938e-01  -4.5188789e+00
   1.5100000e+00  -1.7347992e+00  -5.7649052e-01  -4.5436566e+00
   1.5200000e+00  -1.7043382e+00  -5.8310449e-01  -4.5671957e+00
   1.5300000e+00  -1.6747431e+00  -5.8947618e-01  -4.5895238e+00
   1.5400000e+00  -1.6459950e+00  -5.9561039e-01  -4.6106678e+00
   1.5500000e+00  -1.6180754e+00  -6.0151187e-01  -4.6306542e+00
   1.5600000e+00  -1.5909660e+00  -6.0718529e-01  -4.6495092e+00
   1.5700000e+00  -1.5646486e+00  -6.1263529e-01  -4.6672585e+00
   1.5800000e+00  -1.5391053e+00  -6.1786641e-01  -4.6839272e+00
   1.5900000e+00  -1.5143188e+00  -6.2288314e-01  -4.6995402e+00
   1.6000000e+00  -1.4902714e+00  -6.2768993e-01  -4.7141220e+00
   1.6100000e+00  -1.4669463e+00  -6.3229112e-01  -4.7276965e+00
   1.6200000e+00  -1.4443264e+00  -6.3669103e-01  -4.7402872e+00
   1.6300000e+00  -1.4223953e+00  -6.4089390e-01  -4.7519174e+00
   1.6400000e+00  -1.4011367e+00  -6.4490389e-01  -4.7626097e+00
   1.6500000e+00  -1.3805344e+00  -6.4872513e-01  -4.7723866e+00
   1.6600000e+00  -1.3605726e+00  -6.5236167e-01  -4.7812700e+00
   1.6700000e+00  -1.3412358e+00  -6.5581748e-01  -4.7892814e+00
   1.6800000e+00  -1.3225086e+00  -6.5909651e-01  -4.7964421e+00
   1.6900000e+00  -1.3043761e+00  -6.6220260e-01  -4.8027727e+00
   1.7000000e+00  -1.2868234e+00  -6.6513958e-01  -4.8082937e+00
   1.7100000e+00  -1.2698360e+00  -6.6791117e-01  -4.8130250e+00
   1.7200000e+00  -1.2533996e+00  -6.7052105e-01  -4.8169865e+00
   1.7300000e+00  -1.2375001e+00  -6.7297286e-01  -4.8201972e+00
   1.7400000e+00  -1.2221238e+00  -6.7527015e-01  -4.8226762e+00
   1.7500000e+00  -1.2072571e+00  -6.7741642e-01  -4.8244419e+00
   1.7600000e+00  -1.1928868e+00  -6.7941512e-01  -4.8255127e+00
   1.7700000e+00  -1.1789997e+00  -6.8126963e-01  -4.8259063e+00
   1.7800000e+00  -1.1655831e+00  -6.8298328e-01  -4.8256402e+00
   1.7900000e+00  -1.1526243e+00  -6.8455934e-01  -4.8247317e+00
   1.8000000e+00  -1.1401112e+00  -6.8600102e-01  -4.8231975e+00
   1.8100000e+00  -1.1280315e+00  -6.8731149e-01  -4.8210542e+00
   1.8200000e+00  -1.1163734e+00  -6.8849384e-01  -4.8183179e+00
   1.8300000e+00  -1.1051254e+00  -6.8955112e-01  -4.8150045e+00
   1.8400000e+00  -1.0942759e+00  -6.9048634e-01  -4.8111296e+00
   1.8500000e+00  -1.0838138e+00  -6.9130242e-01  -4.8067083e+00
   1.8600000e+00  -1.0737282e+00  -6.9200226e-01  -4.8017556e+00
   1.8700000e+00  -1.0640083e+00  -6.9258868e-01  -4.7962860e+00
   1.8800000e+00  -1.0546437e+00  -6.9306449e-01  -4.7903141e+00
   1.8900000e+00  -1.0456240e+00  -6.9343240e-01  -4.7838536e+00
   1.9000000e+00  -1.0369392e+00  -6.9369510e-01  -4.7769185e+00
   1.9100000e+00  -1.0285794e+00  -6.9385523e-01  -4.7695222e+00
   1.9200000e+00  -1.0205350e+00  -6.9391536e-01  -4.7616778e+00
   1.9300000e+00  -1.0127965e+00  -6.9387803e-01  -4.7533983e+00
   1.9400000e+00  -1.0053546e+00  -6.9374573e-01  -4.7446963e+00
   1.9500000e+00  -9.9820028e-01  -6.9352090e-01  -4.7355841e+00
   1.9600000e+00  -9.9132475e-01  -6.9320594e-01  -4.7260740e+00
   1.9700000e+00  -9.8471931e-01  -6.9280319e-01  -4.7161777e+00
   1.9800000e+00  -9.7837550e-01  -6.9231495e-01  -4.7059069e+00
   1.9900000e+00  -9.7228504e-01  -6.9174349e-01  -4.6952729e+00
   2.0000000e+00  -9.6643985e-01  -6.9109101e-01  -4.6842868e+00
   2.0100000e+00  -9.6083201e-01  -6.9035970e-01  -4.6729595e+00
   2.0200000e+00  -9.5545380e-01  -6.8955167e-01  -4.6613017e+00
   2.0300000e+00  -9.5029767e-01  -6.8866902e-01  -4.6493238e+00
   2.0400000e+00  -9.4535625e-01  -6.8771379e-01  -4.6370359e+00
   2.0500000e+00  -9.4062232e-01  -6.8668799e-01  -4.6244480e+00
   2.0600000e+00  -9.3608886e-01  -6.8559358e-01  -4.6115699e+00
   2.0700000e+00  -9.3174899e-01  -6.8443249e-01  -4.5984110e+00
   2.0800000e+00  -9.2759601e-01  -6.8320660e-01  -4.5849808e+00
   2.0900000e+00  -9.2362339e-01  -6.8191777e-01  -4.5712883e+00
   2.1000000e+00  -9.1982472e-01  -6.8056780e-01  -4.5573424e+00
   2.1100000e+00  -9.1619378e-01  -6.7915846e-01  -4.5431519e+00
   2.1200000e+00  -9.1272450e-01  -6.7769151e-01  -4.5287252e+00
   2.1300000e+00  -9.0941093e-01  -6.7616863e-01  -4.5140707e+00
   2.1400000e+00  -9.0624731e-01  -6.7459149e-01  -4.4991965e+00
   2.1500000e+00  -9.0322799e-01  -6.7296174e-01  -4.4841106e+00
   2.1600000e+00  -9.0034748e-01  -6.7128095e-01  -4.4688206e+00
   2.1700000e+00  -8.9760042e-01  -6.6955071e-01  -4.4533343e+00
   2.1800000e+00  -8.9498160e-01  -6.6777254e-01  -4.4376591e+00
   2.1900000e+00  -8.9248592e-01  -6.6594794e-01  -4.4218021e+00
   2.2000000e+00  -8.9010844e-01  -6.6407838e-01  -4.4057704e+00
   2.2100000e+00  -8.8784434e-01  -6.6216530e-01  -4.3895711e+00
   2.2200000e+00  -8.8568891e-01  -6.6021009e-01  -4.3732107e+00
   2.2300000e+00  -8.8363758e-01  -6.5821415e-01  -4.3566959e+00
   2.2400000e+00  -8.8168591e-01  -6.5617881e-01  -4.3400332e+00
   2.2500000e+00  -8.7982955e-01  -6.5410538e-01  -4.3232288e+00
   2.2600000e+00  -8.7806431e-01  -6.5199517e-01  -4.3062889e+00
   2.2700000e+00  -8.7638607e-01  -6.4984943e-01  -4.2892194e+00
   2.2800000e+00  -8.7479086e-01  -6.4766939e-01  -4.2720262e+00
   2.2900000e+00  -8.7327480e-01  -6.4545625e-01  -4.2547150e+00
   2.3000000e+00  -8.7183412e-01  -6.4321121e-01  -4.2372914e+00
   2.3100000e+00  -8.7046516e-01  -6.4093540e-01  -4.2197608e+00
   2.3200000e+00  -8.6916436e-01  -6.3862996e-01  -4.2021284e+00
   2.3300000e+00  -8.6792827e-01  -6.3629600e-01  -4.1843996e+00
   2.3400000e+00  -8.6675352e-01  -6.3393458e-01  -4.1665793e+00
   2.3500000e+00  -8.6563687e-01  -6.3154676e-01  -4.1486724e+00
   2.3600000e+00  -8.6457514e-01  -6.2913357e-01  -4.1306837e+00
   2.3700000e+00  -8.6356527e-01  -6.2669602e-01  -4.1126180e+00
   2.3800000e+00  -8.6260428e-01  -6.2423509e-01  -4.0944797e+00
   2.3900000e+00  -8.6168928e-01  -6.2175174e-01  -4.0762734e+00
   2.4000000e+00  -8.6081747e-01  -6.1924692e-01  -4.0580033e+00
   2.4100000e+00  -8.5998613e-01  -6.1672153e-01  -4.0396737e+00
   2.4200000e+00  -8.5919263e-01  -6.1417647e-01  -4.0212888e+00
   2.4300000e+00  -8.5843442e-01  -6.1161263e-01  -4.0028525e+00
   2.4400000e+00  -8.5770902e-01  -6.0903085e-01  -3.9843687e+00
   2.4500000e+00  -8.5701406e-01  -6.0643197e-01  -3.9658412e+00
   2.4600000e+00  -8.5634721e-01  -6.0381680e-01  -3.9472738e+00
   2.4700000e+00  -8.5570622e-01  -6.0118615e-01  -3.9286701e+00
   2.4800000e+00  -8.5508895e-01  -5.9854079e-01  -3.9100336e+00
   2.4900000e+00  -8.5449328e-01  -5.9588147e-01  -3.8913677e+00
   2.5000000e+00  -8.5391719e-01  -5.9320894e-01  -3.8726758e+00
   2.5100000e+00  -8.5335872e-01  -5.9052392e-01  -3.8539611e+00
   2.5200000e+00  -8.5281599e-01  -5.8782712e-01  -3.8352268e+00
   2.5300000e+00  -8.5228717e-01  -5.8511923e-01  -3.8164760e+00
   2.5400000e+00  -8.5177048e-01  -5.8240091e-01  -3.7977116e+00
   2.5500000e+00  -8.5126424e-01  -5.7967283e-01  -3.7789366e+00
   2.5600000e+00  -8.5076681e-01  -5.7693562e-01  -3.7601539e+00
   2.5700000e+00  -8.5027659e-01  -5.7418990e-01  -3.7413661e+00
   2.5800000e+00  -8.4979207e-01  -5.7143629e-01  -3.7225759e+00
   2.5900000e+00  -8.4931178e-01  -5.6867538e-01  -3.7037860e+00
   2.6000000e+00  -8.4883431e-01  -5.6590774e-01  -3.6849990e+00
   2.6100000e+00  -8.4835830e-01  -5.6313395e-01  -3.6662172e+00
   2.6200000e+00  -8.4788243e-01  -5.6035454e-01  -3.6474431e+00
   2.6300000e+00  -8.4740547e-01  -5.5757006e-01  -3.6286789e+00
   2.6400000e+00  -8.4692619e-01  -5.5478103e-01  -3.6099271e+00
   2.6500000e+00  -8.4644344e-01  -5.5198795e-01  -3.5911897e+00
   2.6600000e+00  -8.4595612e-01  -5.4919133e-01  -3.5724689e+00
   2.6700000e+00  -8.4546315e-01  -5.4639165e-01  -3.5537667e+00
   2.6800000e+00  -8.4496351e-01  -5.4358937e-01  -3.5350853e+00
   2.6900000e+00  -8.4445623e-01  -5.4078496e-01  -3.5164265e+00
   2.7000000e+00  -8.4394038e-01  -5.3797886e-01  -3.4977922e+00
   2.7100000e+00  -8.4341505e-01  -5.3517151e-01  -3.4791843e+00
   2.7200000e+00  -8.4287940e-01  -5.3236333e-01  -3.4606046e+00
   2.7300000e+00  -8.4233262e-01  -5.2955473e-01  -3.4420548e+00
   2.7400000e+00  -8.4177392e-01  -5.2674611e-01  -3.4235365e+00
   2.7500000e+00  -8.4120257e-01  -5.2393787e-01  -3.4050515e+00
   2.7600000e+00  -8.4061787e-01  -5.2113038e-01  -3.3866012e+00
   2.7700000e+00  -8.4001914e-01  -5.1832402e-01  -3.3681872e+00
   2.7800000e+00  -8.3940576e-01  -5.1551914e-01  -3.3498111e+00
   2.7900000e+00  -8.3877712e-01  -5.1271609e-01  -3.3314741e+00
   2.8000000e+00  -8.3813266e-01  -5.0991521e-01  -3.3131778e+00
   2.8100000e+00  -8.3747184e-01  -5.0711684e-01  -3.2949234e+00
   2.8200000e+00  -8.3679414e-01  -5.0432129e-01  -3.2767123e+00
   2.8300000e+00  -8.3609911e-01  -5.0152888e-01  -3.2585457e+00
   2.8400000e+00  -8.3538627e-01  -4.9873991e-01  -3.2404249e+00
   2.8500000e+00  -8.3465522e-01  -4.9595467e-01  -3.2223510e+00
   2.8600000e+00  -8.3390556e-01  -4.9317346e-01  -3.2043251e+00
   2.8700000e+00  -8.3313693e-01  -4.9039655e-01  -3.1863484e+00
   2.8800000e+00  -8.3234897e-01  -4.8762420e-01  -3.1684218e+00
   2.8900000e+00  -8.3153614e-01  -4.8485740e-01  -3.1505538e+00
   2.9000000e+00  -8.3074228e-01  -4.8208548e-01  -3.1326869e+00
   2.9100000e+00  -8.2996527e-01  -4.7930916e-01  -3.1148243e+00
   2.9200000e+00  -8.2920311e-01  -4.7652917e-01  -3.0969693e+00
   2.9300000e+00  -8.2845388e-01  -4.7374618e-01  -3.0791248e+00
   2.9400000e+00  -8.2771575e-01  -4.7096085e-01  -3.0612939e+00
   2.9500000e+00  -8.2698698e-01  -4.6817381e-01  -3.0434792e+00
   2.9600000e+00  -8.2626591e-01  -4.6538569e-01  -3.0256836e+00
   2.9700000e+00  -8.2555096e-01  -4.6259707e-01  -3.0079096e+00
   2.9800000e+00  -8.2484057e-01  -4.5980854e-01  -2.9901597e+00
   2.9900000e+00  -8.2413329e-01  -4.5702066e-01  -2.9724364e+00
   3.0000000e+00  -8.2342767e-01  -4.5423399e-01  -2.9547421e+00
   3.0100000e+00  -8.2272233e-01  -4.5144906e-01  -2.9370791e+00
   3.0200000e+00  -8.2201589e-01  -4.4866641e-01  -2.9194498e+00
   3.0300000e+00  -8.2130700e-01  -4.4588658e-01  -2.9018564e+00
   3.0400000e+00  -8.2059431e-01  -4.4311009e-01  -2.8843011e+00
   3.0500000e+00  -8.1987647e-01  -4.4033747e-01  -2.8667863e+00
   3.0600000e+00  -8.1915209e-01  -4.3756928e-01  -2.8493143e+00
   3.0700000e+00  -8.1841975e-01  -4.3480606e-01  -2.8318874e+00
   3.0800000e+00  -8.1767799e-01  -4.3204838e-01  -2.8145081e+00
   3.0900000e+00  -8.1690972e-01  -4.2929949e-01  -2.7971993e+00
   3.1000000e+00  -8.1613246e-01  -4.2655648e-01  -2.7799386e+00
   3.1100000e+00  -8.1533556e-01  -4.2382100e-01  -2.7627406e+00
   3.1200000e+00  -8.1453115e-01  -4.2109222e-01  -2.7455893e+00
   3.1300000e+00  -8.1372827e-01  -4.1838295e-01  -2.7284666e+00
   3.1400000e+00  -8.1288254e-01  -4.1568774e-01  -2.7114376e+00
   3.1500000e+00  -8.1199465e-01  -4.1300658e-01  -2.6945020e+00
   3.1600000e+00  -8.1106530e-01  -4.1033945e-01  -2.6776593e+00
   3.1700000e+00  -8.1009515e-01  -4.0768632e-01  -2.6609094e+00
   3.1800000e+00  -8.0908489e-01  -4.0504719e-01  -2.6442517e+00
   3.1900000e+00  -8.0803519e-01  -4.0242203e-01  -2.6276861e+00
   3.2000000e+00  -8.0694673e-01  -3.9981082e-01  -2.6112120e+00
   3.2100000e+00  -8.0582016e-01  -3.9721354e-01  -2.5948292e+00
   3.2200000e+00  -8.0465615e-01  -3.9463016e-01  -2.5785373e+00
   3.2300000e+00  -8.0345535e-01  -3.9206066e-01  -2.5623360e+00
   3.2400000e+00  -8.0221841e-01  -3.8950500e-01  -2.5462248e+00
   3.2500000e+00  -8.0094599e-01  -3.8696317e-01  -2.5302034e+00
   3.2600000e+00  -7.9963872e-01  -3.8443514e-01  -2.5142715e+00
   3.2700000e+00  -7.9829725e-01  -3.8192087e-01  -2.4984286e+00
   3.2800000e+00  -7.9692219e-01  -3.7942033e-01  -2.4826744e+00
   3.2900000e+00  -7.9551419e-01  -3.7693349e-01  -2.4670085e+00
   3.3000000e+00  -7.9407386e-01  -3.7446032e-01  -2.4514305e+00
   3.3100000e+00  -7.9260182e-01  -3.7200078e-01  -2.4359401e+00
   3.3200000e+00  -7.9109868e-01  -3.6955485e-01  -2.4205369e+00
   3.3300000e+00  -7.8956505e-01  -3.6712248e-01  -2.4052204e+00
   3.3400000e+00  -7.8800153e-01  -3.6470363e-01  -2.3899904e+00
   3.3500000e+00  -7.8640871e-01  -3.6229828e-01  -2.3748463e+00
   3.3600000e+00  -7.8478719e-01  -3.5990638e-01  -2.3597880e+00
   3.3700000e+00  -7.8313755e-01  -3.5752789e-01  -2.3448148e+00
   3.3800000e+00  -7.8146036e-01  -3.5516278e-01  -2.3299266e+00
   3.3900000e+00  -7.7975620e-01  -3.5281101e-01  -2.3151228e+00
   3.4000000e+00  -7.7802565e-01  -3.5047253e-01  -2.3004031e+00
   3.4100000e+00  -7.7626926e-01  -3.4814730e-01  -2.2857672e+00
   3.4200000e+00  -7.7448758e-01  -3.4583528e-01  -2.2712145e+00
   3.4300000e+00  -7.7268118e-01  -3.4353643e-01  -2.2567448e+00
   3.4400000e+00  -7.7085060e-01  -3.4125070e-01  -2.2423576e+00
   3.4500000e+00  -7.6899638e-01  -3.3897806e-01  -2.2280526e+00
   3.4600000e+00  -7.6711905e-01  -3.3671845e-01  -2.2138294e+00
   3.4700000e+00  -7.6521915e-01  -3.3447183e-01  -2.1996875e+00
   3.4800000e+00  -7.6329719e-01  -3.3223816e-01  -2.1856266e+00
   3.4900000e+00  -7.6135371e-01  -3.3001739e-01  -2.1716464e+00
   3.5000000e+00  -7.5938921e-01  -3.2780948e-01  -2.1577463e+00
   3.5100000e+00  -7.5740419e-01  -3.2561437e-01  -2.1439260e+00
   3.5200000e+00  -7.5539917e-01  -3.2343203e-01  -2.1301852e+00
   3.5300000e+00  -7.5337463e-01  -3.2126239e-01  -2.1165234e+00
   3.5400000e+00  -7.5133108e-01  -3.1910543e-01  -2.1029403e+00
   3.5500000e+00  -7.4926899e-01  -3.1696108e-01  -2.0894355e+00
   3.5600000e+00  -7.4718884e-01  -3.1482930e-01  -2.0760085e+00
   3.5700000e+00  -7.4509111e-01  -3.1271004e-01  -2.0626590e+00
   3.5800000e+00  -7.4297627e-01  -3.1060325e-01  -2.0493866e+00
   3.5900000e+00  -7.4084478e-01  -3.0850888e-01  -2.0361909e+00
   3.6000000e+00  -7.3869709e-01  -3.0642687e-01  -2.0230716e+00
   3.6100000e+00  -7.3653367e-01  -3.0435719e-01  -2.0100283e+00
   3.6200000e+00  -7.3435495e-01  -3.0229978e-01  -1.9970605e+00
   3.6300000e+00  -7.3216138e-01  -3.0025459e-01  -1.9841679e+00
   3.6400000e+00  -7.2995339e-01  -2.9822156e-01  -1.9713501e+00
   3.6500000e+00  -7.2773141e-01  -2.9620065e-01  -1.9586067e+00
   3.6600000e+00  -7.2549587e-01  -2.9419180e-01  -1.9459374e+00
   3.6700000e+00  -7.2324716e-01  -2.9219496e-01  -1.9333417e+00
   3.6800000e+00  -7.2098571e-01  -2.9021009e-01  -1.9208194e+00
   3.6900000e+00  -7.1871190e-01  -2.8823713e-01  -1.9083701e+00
   3.7000000e+00  -7.1642613e-01  -2.8627603e-01  -1.8959933e+00
   3.7100000e+00  -7.1412879e-01  -2.8432674e-01  -1.8836888e+00
   3.7200000e+00  -7.1182025e-01  -2.8238921e-01  -1.8714561e+00
   3.7300000e+00  -7.0950089e-01  -2.8046339e-01  -1.8592950e+00
   3.7400000e+00  -7.0717107e-01  -2.7854923e-01  -1.8472050e+00
   3.7500000e+00  -7.0483115e-01  -2.7664667e-01  -1.8351859e+00
   3.7600000e+00  -7.0248147e-01  -2.7475568e-01  -1.8232372e+00
   3.7700000e+00  -7.0012240e-01  -2.7287620e-01  -1.8113587e+00
   3.7800000e+00  -6.9775426e-01  -2.7100819e-01  -1.7995500e+00
   3.7900000e+00  -6.9537739e-01  -2.6915158e-01  -1.7878107e+00
   3.8000000e+00  -6.9299212e-01  -2.6730633e-01  -1.7761406e+00
   3.8100000e+00  -6.9059876e-01  -2.6547240e-01  -1.7645392e+00
   3.8200000e+00  -6.8819764e-01  -2.6364974e-01  -1.7530064e+00
   3.8300000e+00  -6.8578907e-01  -2.6183829e-01  -1.7415416e+00
   3.8400000e+00  -6.8337335e-01  -2.6003801e-01  -1.7301447e+00
   3.8500000e+00  -6.8095077e-01  -2.5824884e-01  -1.7188152e+00
   3.8600000e+00  -6.7852164e-01  -2.5647075e-01  -1.7075529e+00
   3.8700000e+00  -6.7608624e-01  -2.5470368e-01  -1.6963575e+00
   3.8800000e+00  -6.7364486e-01  -2.5294758e-01  -1.6852285e+00
   3.8900000e+00  -6.7119777e-01  -2.5120241e-01  -1.6741658e+00
   3.9000000e+00  -6.6874525e-01  -2.4946812e-01  -1.6631690e+00
   3.9100000e+00  -6.6628756e-01  -2.4774466e-01  -1.6522377e+00
   3.9200000e+00  -6.6382498e-01  -2.4603197e-01  -1.6413717e+00
   3.9300000e+00  -6.6135777e-01  -2.4433003e-01  -1.6305706e+00
   3.9400000e+00  -6.5888619e-01  -2.4263876e-01  -1.6198342e+00
   3.9500000e+00  -6.5641048e-01  -2.4095813e-01  -1.6091621e+00
   3.9600000e+00  -6.5393090e-01  -2.3928809e-01  -1.5985540e+00
   3.9700000e+00  -6.5144771e-01  -2.3762859e-01  -1.5880095e+00
   3.9800000e+00  -6.4896113e-01  -2.3597957e-01  -1.5775285e+00
   3.9900000e+00  -6.4647141e-01  -2.3434100e-01  -1.5671105e+00
   4.0000000e+00  -6.4397879e-01  -2.3271282e-01  -1.5567553e+00
   4.0100000e+00  -6.4148349e-01  -2.3109498e-01  -1.5464626e+00
   4.0200000e+00  -6.3898575e-01  -2.2948744e-01  -1.5362320e+00
   4.0300000e+00  -6.3648579e-01  -2.2789014e-01  -1.5260632e+00
   4.0400000e+00  -6.3398383e-01  -2.2630303e-01  -1.5159560e+00
   4.0500000e+00  -6.3148009e-01  -2.2472608e-01  -1.5059100e+00
   4.0600000e+00  -6.2897477e-01  -2.2315922e-01  -1.4959249e+00
   4.0700000e+00  -6.2646810e-01  -2.2160241e-01  -1.4860004e+00
   4.0800000e+00  -6.2396028e-01  -2.2005560e-01  -1.4761363e+00
   4.0900000e+00  -6.2145151e-01  -2.1851873e-01  -1.4663321e+00
   4.1000000e+00  -6.1894199e-01  -2.1699177e-01  -1.4565877e+00
   4.1100000e+00  -6.1643192e-01  -2.1547467e-01  -1.4469027e+00
   4.1200000e+00  -6.1392149e-01  -2.1396736e-01  -1.4372768e+00
   4.1300000e+00  -6.1141089e-01  -2.1246981e-01  -1.4277098e+00
   4.1400000e+00  -6.0890031e-01  -2.1098196e-01  -1.4182012e+00
   4.1500000e+00  -6.0638993e-01  -2.0950377e-01  -1.4087509e+00
   4.1600000e+00  -6.0387993e-01  -2.0803519e-01  -1.3993585e+00
   4.1700000e+00  -6.0137049e-01  -2.0657617e-01  -1.3900237e+00
   4.1800000e+00  -5.9886178e-01  -2.0512665e-01  -1.3807463e+00
   4.1900000e+00  -5.9635398e-01  -2.0368659e-01  -1.3715259e+00
   4.2000000e+00  -5.9384725e-01  -2.0225595e-01  -1.3623622e+00
   4.2100000e+00  -5.9134176e-01  -2.0083466e-01  -1.3532550e+00
   4.2200000e+00  -5.8883767e-01  -1.9942269e-01  -1.3442040e+00
   4.2300000e+00  -5.8633514e-01  -1.9801999e-01  -1.3352089e+00
   4.2400000e+00  -5.8383432e-01  -1.9662650e-01  -1.3262693e+00
   4.2500000e+00  -5.8133537e-01  -1.9524218e-01  -1.3173851e+00
   4.2600000e+00  -5.7883844e-01  -1.9386698e-01  -1.3085559e+00
   4.2700000e+00  -5.7634367e-01  -1.9250085e-01  -1.2997814e+00
   4.2800000e+00  -5.7385121e-01  -1.9114374e-01  -1.2910614e+00
   4.2900000e+00  -5.7136121e-01  -1.8979561e-01  -1.2823955e+00
   4.3000000e+00  -5.6887380e-01  -1.8845640e-01  -1.2737835e+00
   4.3100000e+00  -5.6638912e-01  -1.8712607e-01  -1.2652251e+00
   4.3200000e+00  -5.6390731e-01  -1.8580457e-01  -1.2567200e+00
   4.3300000e+00  -5.6142849e-01  -1.8449185e-01  -1.2482680e+00
   4.3400000e+00  -5.5895280e-01  -1.8318786e-01  -1.2398687e+00
   4.3500000e+00  -5.5648035e-01  -1.8189257e-01  -1.2315219e+00
   4.3600000e+00  -5.5401129e-01  -1.8060590e-01  -1.2232273e+00
   4.3700000e+00  -5.5154571e-01  -1.7932783e-01  -1.2149846e+00
   4.3800000e+00  -5.4908376e-01  -1.7805831e-01  -1.2067936e+00
   4.3900000e+00  -5.4662554e-01  -1.7679728e-01  -1.1986539e+00
   4.4000000e+00  -5.4417116e-01  -1.7554469e-01  -1.1905654e+00
   4.4100000e+00  -5.4172075e-01  -1.7430051e-01  -1.1825277e+00
   4.4200000e+00  -5.3927440e-01  -1.7306469e-01  -1.1745405e+00
   4.4300000e+00  -5.3683223e-01  -1.7183717e-01  -1.1666036e+00
   4.4400000e+00  -5.3439434e-01  -1.7061791e-01  -1.1587168e+00
   4.4500000e+00  -5.3196084e-01  -1.6940686e-01  -1.1508797e+00
   4.4600000e+00  -5.2953182e-01  -1.6820398e-01  -1.1430921e+00
   4.4700000e+00  -5.2710738e-01  -1.6700923e-01  -1.1353537e+00
   4.4800000e+00  -5.2468762e-01  -1.6582255e-01  -1.1276642e+00
   4.4900000e+00  -5.2227264e-01  -1.6464389e-01  -1.1200235e+00
   4.5000000e+00  -5.1986253e-01  -1.6347322e-01  -1.1124311e+00
   4.5100000e+00  -5.1745737e-01  -1.6231048e-01  -1.1048870e+00
   4.5200000e+00  -5.1505725e-01  -1.6115564e-01  -1.0973907e+00
   4.5300000e+00  -5.1266227e-01  -1.6000864e-01  -1.0899421e+00
   4.5400000e+00  -5.1027250e-01  -1.5886943e-01  -1.0825408e+00
   4.5500000e+00  -5.0788803e-01  -1.5773799e-01  -1.0751867e+00
   4.5600000e+00  -5.0550894e-01  -1.5661425e-01  -1.0678794e+00
   4.5700000e+00  -5.0313531e-01  -1.5549817e-01  -1.0606187e+00
   4.5800000e+00  -5.0076720e-01  -1.5438971e-01  -1.0534044e+00
   4.5900000e+00  -4.9840471e-01  -1.5328883e-01  -1.0462361e+00
   4.6000000e+00  -4.9604789e-01  -1.5219547e-01  -1.0391138e+00
   4.6100000e+00  -4.9369683e-01  -1.5110960e-01  -1.0320370e+00
   4.6200000e+00  -4.9135159e-01  -1.5003117e-01  -1.0250055e+00
   4.6300000e+00  -4.8901224e-01  -1.4896014e-01  -1.0180191e+00
   4.6400000e+00  -4.8667885e-01  -1.4789645e-01  -1.0110776e+00
   4.6500000e+00  -4.8435147e-01  -1.4684007e-01  -1.0041806e+00
   4.6600000e+00  -4.8203018e-01  -1.4579096e-01  -9.9732798e-01
   4.6700000e+00  -4.7971503e-01  -1.4474907e-01  -9.9051944e-01
   4.6800000e+00  -4.7740608e-01  -1.4371435e-01  -9.8375476e-01
   4.6900000e+00  -4.7510340e-01  -1.4268677e-01  -9.7703367e-01
   4.7000000e+00  -4.7280703e-01  -1.4166628e-01  -9.7035593e-01
   4.7100000e+00  -4.7051703e-01  -1.4065283e-01  -9.6372131e-01
   4.7200000e+00  -4.6823347e-01  -1.3964639e-01  -9.5712956e-01
   4.7300000e+00  -4.6595638e-01  -1.3864691e-01  -9.5058044e-01
   4.7400000e+00  -4.6368581e-01  -1.3765435e-01  -9.4407371e-01
   4.7500000e+00  -4.6142183e-01  -1.3666867e-01  -9.3760912e-01
   4.7600000e+00  -4.5916447e-01  -1.3568982e-01  -9.3118645e-01
   4.7700000e+00  -4.5691379e-01  -1.3471777e-01  -9.2480545e-01
   4.7800000e+00  -4.5466982e-01  -1.3375246e-01  -9.1846588e-01
   4.7900000e+00  -4.5243261e-01  -1.3279387e-01  -9.1216752e-01
   4.8000000e+00  -4.5020220e-01  -1.3184194e-01  -9.0591012e-01
   4.8100000e+00  -4.4797864e-01  -1.3089664e-01  -8.9969346e-01
   4.8200000e+00  -4.4576196e-01  -1.2995792e-01  -8.9351730e-01
   4.8300000e+00  -4.4355221e-01  -1.2902575e-01  -8.8738140e-01
   4.8400000e+00  -4.4134941e-01  -1.2810008e-01  -8.8128555e-01
   4.8500000e+00  -4.3915361e-01  -1.2718087e-01  -8.7522950e-01
   4.8600000e+00  -4.3696484e-01  -1.2626808e-01  -8.6921303e-01
   4.8700000e+00  -4.3478313e-01  -1.2536168e-01  -8.6323591e-01
   4.8800000e+00  -4.3260852e-01  -1.2446161e-01  -8.5729792e-01
   4.8900000e+00  -4.3044104e-01  -1.2356785e-01  -8.5139882e-01
   4.9000000e+00  -4.2828071e-01  -1.2268035e-01  -8.4553840e-01
   4.9100000e+00  -4.2612758e-01  -1.2179908e-01  -8.3971643e-01
   4.9200000e+00  -4.2398166e-01  -1.2092398e-01  -8.3393268e-01
   4.9300000e+00  -4.2184298e-01  -1.2005503e-01  -8.2818694e-01
   4.9400000e+00  -4.1971157e-01  -1.1919218e-01  -8.2247898e-01
   4.9500000e+00  -4.1758746e-01  -1.1833540e-01  -8.1680859e-01
   4.9600000e+00  -4.1547066e-01  -1.1748464e-01  -8.1117553e-01
   4.9700000e+00  -4.1336121e-01  -1.1663987e-01  -8.0557960e-01
   4.9800000e+00  -4.1125912e-01  -1.1580106e-01  -8.0002058e-01
   4.9900000e+00  -4.0916441e-01  -1.1496815e-01  -7.9449824e-01
   5.0000000e+00  -4.0707711e-01  -1.1414111e-01  -7.8901238e-01
   5.0100000e+00  -4.0499723e-01  -1.1331991e-01  -7.8356278e-01
   5.0200000e+00  -4.0292479e-01  -1.1250451e-01  -7.7814923e-01
   5.0300000e+00  -4.0085981e-01  -1.1169487e-01  -7.7277151e-01
   5.0400000e+00  -3.9880231e-01  -1.1089095e-01  -7.6742941e-01
   5.0500000e+00  -3.9675230e-01  -1.1009272e-01  -7.6212272e-01
   5.0600000e+00  -3.9470980e-01  -1.0930014e-01  -7.5685123e-01
   5.0700000e+00  -3.9267482e-01  -1.0851316e-01  -7.5161473e-01
   5.0800000e+00  -3.9064737e-01  -1.0773176e-01  -7.4641302e-01
   5.0900000e+00  -3.8862748e-01  -1.0695591e-01  -7.4124588e-01
   5.1000000e+00  -3.8661513e-01  -1.0618555e-01  -7.3611311e-01
   5.1100000e+00  -3.8461036e-01  -1.0542066e-01  -7.3101450e-01
   5.1200000e+00  -3.8261317e-01  -1.0466120e-01  -7.2594985e-01
   5.1300000e+00  -3.8062357e-01  -1.0390713e-01  -7.2091895e-01
   5.1400000e+00  -3.7864156e-01  -1.0315843e-01  -7.1592161e-01
   5.1500000e+00  -3.7666716e-01  -1.0241505e-01  -7.1095762e-01
   5.1600000e+00  -3.7470037e-01  -1.0167695e-01  -7.0602678e-01
   5.1700000e+00  -3.7274120e-01  -1.0094411e-01  -7.0112889e-01
   5.1800000e+00  -3.7078966e-01  -1.0021649e-01  -6.9626375e-01
   5.1900000e+00  -3.6884575e-01  -9.9494058e-02  -6.9143117e-01
   5.2000000e+00  -3.6690947e-01  -9.8776771e-02  -6.8663093e-01
   5.2100000e+00  -3.6498083e-01  -9.8064600e-02  -6.8186286e-01
   5.2200000e+00  -3.6305984e-01  -9.7357511e-02  -6.7712676e-01
   5.2300000e+00  -3.6114649e-01  -9.6655468e-02  -6.7242242e-01
   5.2400000e+00  -3.5924078e-01  -9.5958440e-02  -6.6774966e-01
   5.2500000e+00  -3.5734273e-01  -9.5266392e-02  -6.6310828e-01
   5.2600000e+00  -3.5545232e-01  -9.4579290e-02  -6.5849809e-01
   5.2700000e+00  -3.5356956e-01  -9.3897102e-02  -6.5391891e-01
   5.2800000e+00  -3.5169445e-01  -9.3219795e-02  -6.4937053e-01
   5.2900000e+00  -3.4982700e-01  -9.2547335e-02  -6.4485278e-01
   5.3000000e+00  -3.4796718e-01  -9.1879691e-02  -6.4036546e-01
   5.3100000e+00  -3.4611502e-01  -9.1216828e-02  -6.3590839e-01
   5.3200000e+00  -3.4427049e-01  -9.0558717e-02  -6.3148138e-01
   5.3300000e+00  -3.4243361e-01  -8.9905323e-02  -6.2708424e-01
   5.3400000e+00  -3.4060436e-01  -8.9256616e-02  -6.2271679e-01
   5.3500000e+00  -3.3878275e-01  -8.8612563e-02  -6.1837885e-01
   5.3600000e+00  -3.3696876e-01  -8.7973132e-02  -6.1407024e-01
   5.3700000e+00  -3.3516240e-01  -8.7338294e-02  -6.0979076e-01
   5.3800000e+00  -3.3336366e-01  -8.6708015e-02  -6.0554025e-01
   5.3900000e+00  -3.3157253e-01  -8.6082265e-02  -6.0131851e-01
   5.4000000e+00  -3.2978900e-01  -8.5461014e-02  -5.9712538e-01
   5.4100000e+00  -3.2801308e-01  -8.4844230e-02  -5.9296068e-01
   5.4200000e+00  -3.2624474e-01  -8.4231883e-02  -5.8882421e-01
   5.4300000e+00  -3.2448400e-01  -8.3623942e-02  -5.8471582e-01
   5.4400000e+00  -3.2273082e-01  -8.3020378e-02  -5.8063532e-01
   5.4500000e+00  -3.2098522e-01  -8.2421161e-02  -5.7658255e-01
   5.4600000e+00  -3.1924718e-01  -8.1826259e-02  -5.7255731e-01
   5.4700000e+00  -3.1751669e-01  -8.1235645e-02  -5.6855945e-01
   5.4800000e+00  -3.1579374e-01  -8.0649288e-02  -5.6458879e-01
   5.4900000e+00  -3.1407832e-01  -8.0067159e-02  -5.6064515e-01
   5.5000000e+00  -3.1237042e-01  -7.9489229e-02  -5.5672838e-01
   5.5100000e+00  -3.1067003e-01  -7.8915469e-02  -5.5283829e-01
   5.5200000e+00  -3.0897715e-01  -7.8345850e-02  -5.4897472e-01
   5.5300000e+00  -3.0729175e-01  -7.7780343e-02  -5.4513751e-01
   5.5400000e+00  -3.0561383e-01  -7.7218921e-02  -5.4132648e-01
   5.5500000e+00  -3.0394337e-01  -7.6661554e-02  -5.3754147e-01
   5.5600000e+00  -3.0228036e-01  -7.6108214e-02  -5.3378231e-01
   5.5700000e+00  -3.0062480e-01  -7.5558875e-02  -5.3004884e-01
   5.5800000e+00  -2.9897666e-01  -7.5013507e-02  -5.2634090e-01
   5.5900000e+00  -2.9733594e-01  -7.4472083e-02  -5.2265832e-01
   5.6000000e+00  -2.9570262e-01  -7.3934576e-02  -5.1900094e-01
   5.6100000e+00  -2.9407669e-01  -7.3400958e-02  -5.1536861e-01
   5.6200000e+00  -2.9245812e-01  -7.2871203e-02  -5.1176115e-01
   5.6300000e+00  -2.9084692e-01  -7.2345283e-02  -5.0817841e-01
   5.6400000e+00  -2.8924306e-01  -7.1823172e-02  -5.0462024e-01
   5.6500000e+00  -2.8764653e-01  -7.1304842e-02  -5.0108647e-01
   5.6600000e+00  -2.8605732e-01  -7.0790268e-02  -4.9757695e-01
   5.6700000e+00  -2.8447540e-01  -7.0279424e-02  -4.9409152e-01
   5.6800000e+00  -2.8290077e-01  -6.9772282e-02  -4.9063003e-01
   5.6900000e+00  -2.8133340e-01  -6.9268817e-02  -4.8719232e-01
   5.7000000e+00  -2.7977328e-01  -6.8769004e-02  -4.8377824e-01
   5.7100000e+00  -2.7822040e-01  -6.8272816e-02  -4.8038764e-01
   5.7200000e+00  -2.7667474e-01  -6.7780228e-02  -4.7702036e-01
   5.7300000e+00  -2.7513628e-01  -6.7291215e-02  -4.7367626e-01
   5.7400000e+00  -2.7360501e-01  -6.6805752e-02  -4.7035518e-01
   5.7500000e+00  -2.7208090e-01  -6.6323813e-02  -4.6705698e-01
   5.7600000e+00  -2.7056394e-01  -6.5845374e-02  -4.6378150e-01
   5.7700000e+00  -2.6905412e-01  -6.5370410e-02  -4.6052860e-01
   5.7800000e+00  -2.6755141e-01  -6.4898897e-02  -4.5729813e-01
   5.7900000e+00  -2.6605579e-01  -6.4430809e-02  -4.5408994e-01
   5.8000000e+00  -2.6456726e-01  -6.3966124e-02  -4.5090390e-01
   5.8100000e+00  -2.6308578e-01  -6.3504816e-02  -4.4773985e-01
   5.8200000e+00  -2.6161135e-01  -6.3046862e-02  -4.4459766e-01
   5.8300000e+00  -2.6014395e-01  -6.2592238e-02  -4.4147717e-01
   5.8400000e+00  -2.5868354e-01  -6.2140921e-02  -4.3837825e-01
   5.8500000e+00  -2.5723012e-01  -6.1692887e-02  -4.3530076e-01
   5.8600000e+00  -2.5578367e-01  -6.1248112e-02  -4.3224455e-01
   5.8700000e+00  -2.5434417e-01  -6.0806574e-02  -4.2920949e-01
   5.8800000e+00  -2.5291159e-01  -6.0368250e-02  -4.2619543e-01
   5.8900000e+00  -2.5148593e-01  -5.9933116e-02  -4.2320224e-01
   5.9000000e+00  -2.5006715e-01  -5.9501150e-02  -4.2022979e-01
   5.9100000e+00  -2.4865524e-01  -5.9072330e-02  -4.1727793e-01
   5.9200000e+00  -2.4725017e-01  -5.8646633e-02  -4.1434653e-01
   5.9300000e+00  -2.4585194e-01  -5.8224036e-02  -4.1143545e-01
   5.9400000e+00  -2.4446052e-01  -5.7804518e-02  -4.0854456e-01
   5.9500000e+00  -2.4307588e-01  -5.7388056e-02  -4.0567373e-01
   5.9600000e+00  -2.4169801e-01  -5.6974629e-02  -4.0282282e-01
   5.9700000e+00  -2.4032689e-01  -5.6564216e-02  -3.9999171e-01
   5.9800000e+00  -2.3896249e-01  -5.6156794e-02  -3.9718025e-01
   5.9900000e+00  -2.3760480e-01  -5.5752342e-02  -3.9438833e-01
   6.0000000e+00  -2.3625379e-01  -5.5350839e-02  -3.9161580e-01
   6.0100000e+00  -2.3490945e-01  -5.4952263e-02  -3.8886255e-01
   6.0200000e+00  -2.3357175e-01  -5.4556595e-02  -3.8612844e-01
   6.0300000e+00  -2.3224067e-01  -5.4163812e-02  -3.8341335e-01
   6.0400000e+00  -2.3091619e-01  -5.3773895e-02  -3.8071714e-01
   6.0500000e+00  -2.2959829e-01  -5.3386822e-02  -3.7803970e-01
   6.0600000e+00  -2.2828694e-01  -5.3002574e-02  -3.7538090e-01
   6.0700000e+00  -2.2698213e-01  -5.2621129e-02  -3.7274062e-01
   6.0800000e+00  -2.2568384e-01  -5.2242469e-02  -3.7011872e-01
   6.0900000e+00  -2.2439203e-01  -5.1866572e-02  -3.6751509e-01
   6.1000000e+00  -2.2310670e-01  -5.1493419e-02  -3.6492960e-01
   6.1100000e+00  -2.2182782e-01  -5.1122990e-02  -3.6236214e-01
   6.1200000e+00  -2.2055536e-01  -5.0755266e-02  -3.5981258e-01
   6.1300000e+00  -2.1928930e-01  -5.0390227e-02  -3.5728081e-01
   6.1400000e+00  -2.1802963e-01  -5.0027853e-02  -3.5476669e-01
   6.1500000e+00  -2.1677632e-01  -4.9668126e-02  -3.5227012e-01
   6.1600000e+00  -2.1552935e-01  -4.9311027e-02  -3.4979098e-01
   6.1700000e+00  -2.1428869e-01  -4.8956536e-02  -3.4732915e-01
   6.1800000e+00  -2.1305432e-01  -4.8604634e-02  -3.4488451e-01
   6.1900000e+00  -2.1182623e-01  -4.8255304e-02  -3.4245695e-01
   6.2000000e+00  -2.1060439e-01  -4.7908526e-02  -3.4004635e-01
   6.2100000e+00  -2.0938877e-01  -4.7564282e-02  -3.3765260e-01
   6.2200000e+00  -2.0817936e-01  -4.7222553e-02  -3.3527558e-01
   6.2300000e+00  -2.0697612e-01  -4.6883322e-02  -3.3291518e-01
   6.2400000e+00  -2.0577905e-01  -4.6546570e-02  -3.3057129e-01
   6.2500000e+00  -2.0458811e-01  -4.6212280e-02  -3.2824380e-01
   6.2600000e+00  -2.0340329e-01  -4.5880433e-02  -3.2593259e-01
   6.2700000e+00  -2.0222456e-01  -4.5551012e-02  -3.2363756e-01
   6.2800000e+00  -2.0105189e-01  -4.5223999e-02  -3.2135859e-01
   6.2900000e+00  -1.9988528e-01  -4.4899378e-02  -3.1909558e-01
   6.3000000e+00  -1.9872468e-01  -4.4577129e-02  -3.1684842e-01
   6.3100000e+00  -1.9757009e-01  -4.4257237e-02  -3.1461700e-01
   6.3200000e+00  -1.9642147e-01  -4.3939685e-02  -3.1240122e-01
   6.3300000e+00  -1.9527881e-01  -4.3624454e-02  -3.1020096e-01
   6.3400000e+00  -1.9414208e-01  -4.3311529e-02  -3.0801612e-01
   6.3500000e+00  -1.9301125e-01  -4.3000893e-02  -3.0584660e-01
   6.3600000e+00  -1.9188632e-01  -4.2692528e-02  -3.0369230e-01
   6.3700000e+00  -1.9076725e-01  -4.2386420e-02  -3.0155310e-01
   6.3800000e+00  -1.8965401e-01  -4.2082550e-02  -2.9942891e-01
   6.3900000e+00  -1.8854660e-01  -4.1780903e-02  -2.9731962e-01
   6.4000000e+00  -1.8744498e-01  -4.1481463e-02  -2.9522514e-01
   6.4100000e+00  -1.8634913e-01  -4.1184213e-02  -2.9314535e-01
   6.4200000e+00  -1.8525903e-01  -4.0889138e-02  -2.9108017e-01
   6.4300000e+00  -1.8417466e-01  -4.0596222e-02  -2.8902948e-01
   6.4400000e+00  -1.8309599e-01  -4.0305449e-02  -2.8699320e-01
   6.4500000e+00  -1.8202300e-01  -4.0016804e-02  -2.8497122e-01
   6.4600000e+00  -1.8095567e-01  -3.9730271e-02  -2.8296344e-01
   6.4700000e+00  -1.7989397e-01  -3.9445834e-02  -2.8096977e-01
   6.4800000e+00  -1.7883789e-01  -3.9163479e-02  -2.7899011e-01
   6.4900000e+00  -1.7778739e-01  -3.8883190e-02  -2.7702437e-01
   6.5000000e+00  -1.7674246e-01  -3.8604952e-02  -2.7507244e-01
   6.5100000e+00  -1.7570307e-01  -3.8328750e-02  -2.7313424e-01
   6.5200000e+00  -1.7466920e-01  -3.8054570e-02  -2.7120966e-01
   6.5300000e+00  -1.7364083e-01  -3.7782396e-02  -2.6929863e-01
   6.5400000e+00  -1.7261793e-01  -3.7512214e-02  -2.6740103e-01
   6.5500000e+00  -1.7160049e-01  -3.7244010e-02  -2.6551679e-01
   6.5600000e+00  -1.7058848e-01  -3.6977768e-02  -2.6364580e-01
   6.5700000e+00  -1.6958187e-01  -3.6713475e-02  -2.6178798e-01
   6.5800000e+00  -1.6858064e-01  -3.6451117e-02  -2.5994324e-01
   6.5900000e+00  -1.6758478e-01  -3.6190679e-02  -2.5811148e-01
   6.6000000e+00  -1.6659425e-01  -3.5932147e-02  -2.5629262e-01
   6.6100000e+00  -1.6560904e-01  -3.5675507e-02  -2.5448657e-01
   6.6200000e+00  -1.6462912e-01  -3.5420746e-02  -2.5269323e-01
   6.6300000e+00  -1.6365447e-01  -3.5167849e-02  -2.5091253e-01
   6.6400000e+00  -1.6268507e-01  -3.4916803e-02  -2.4914437e-01
   6.6500000e+00  -1.6172089e-01  -3.4667595e-02  -2.4738866e-01
   6.6600000e+00  -1.6076192e-01  -3.4420211e-02  -2.4564533e-01
   6.6700000e+00  -1.5980813e-01  -3.4174638e-02  -2.4391428e-01
   6.6800000e+00  -1.5885949e-01  -3.3930862e-02  -2.4219544e-01
   6.6900000e+00  -1.5791599e-01  -3.3688871e-02  -2.4048870e-01
   6.7000000e+00  -1.5697760e-01  -3.3448651e-02  -2.3879400e-01
   6.7100000e+00  -1.5604430e-01  -3.3210189e-02  -2.3711125e-01
   6.7200000e+00  -1.5511607e-01  -3.2973472e-02  -2.3544036e-01
   6.7300000e+00  -1.5419288e-01  -3.2738488e-02  -2.3378126e-01
   6.7400000e+00  -1.5327472e-01  -3.2505224e-02  -2.3213386e-01
   6.7500000e+00  -1.5236156e-01  -3.2273667e-02  -2.3049807e-01
   6.7600000e+00  -1.5145338e-01  -3.2043805e-02  -2.2887383e-01
   6.7700000e+00  -1.5055015e-01  -3.1815625e-02  -2.2726104e-01
   6.7800000e+00  -1.4965186e-01  -3.1589116e-02  -2.2565964e-01
   6.7900000e+00  -1.4875848e-01  -3.1364263e-02  -2.2406953e-01
   6.8000000e+00  -1.4786999e-01  -3.1141057e-02  -2.2249065e-01
   6.8100000e+00  -1.4698637e-01  -3.0919484e-02  -2.2092291e-01
   6.8200000e+00  -1.4610759e-01  -3.0699532e-02  -2.1936623e-01
   6.8300000e+00  -1.4523364e-01  -3.0481190e-02  -2.1782054e-01
   6.8400000e+00  -1.4436449e-01  -3.0264446e-02  -2.1628577e-01
   6.8500000e+00  -1.4350013e-01  -3.0049288e-02  -2.1476183e-01
   6.8600000e+00  -1.4264052e-01  -2.9835704e-02  -2.1324865e-01
   6.8700000e+00  -1.4178565e-01  -2.9623683e-02  -2.1174616e-01
   6.8800000e+00  -1.4093549e-01  -2.9413213e-02  -2.1025428e-01
   6.8900000e+00  -1.4009003e-01  -2.9204283e-02  -2.0877294e-01
   6.9000000e+00  -1.3924924e-01  -2.8996882e-02  -2.0730205e-01
   6.9100000e+00  -1.3841310e-01  -2.8790998e-02  -2.0584156e-01
   6.9200000e+00  -1.3758159e-01  -2.8586620e-02  -2.0439139e-01
   6.9300000e+00  -1.3675469e-01  -2.8383738e-02  -2.0295146e-01
   6.9400000e+00  -1.3593237e-01  -2.8182339e-02  -2.0152170e-01
   6.9500000e+00  -1.3511462e-01  -2.7982413e-02  -2.0010205e-01
   6.9600000e+00  -1.3430142e-01  -2.7783950e-02  -1.9869243e-01
   6.9700000e+00  -1.3349273e-01  -2.7586938e-02  -1.9729277e-01
   6.9800000e+00  -1.3268855e-01  -2.7391367e-02  -1.9590301e-01
   6.9900000e+00  -1.3188885e-01  -2.7197226e-02  -1.9452306e-01
   7.0000000e+00  -1.3109360e-01  -2.7004505e-02  -1.9315287e-01
   7.0100000e+00  -1.3030280e-01  -2.6813193e-02  -1.9179237e-01
   7.0200000e+00  -1.2951641e-01  -2.6623280e-02  -1.9044148e-01
   7.0300000e+00  -1.2873442e-01  -2.6434755e-02  -1.8910014e-01
   7.0400000e+00  -1.2795680e-01  -2.6247608e-02  -1.8776829e-01
   7.0500000e+00  -1.2718354e-01  -2.6061829e-02  -1.8644585e-01
   7.0600000e+00  -1.2641461e-01  -2.5877409e-02  -1.8513276e-01
   7.0700000e+00  -1.2565000e-01  -2.5694336e-02  -1.8382896e-01
   7.0800000e+00  -1.2488968e-01  -2.5512601e-02  -1.8253438e-01
   7.0900000e+00  -1.2413363e-01  -2.5332194e-02  -1.8124895e-01
   7.1000000e+00  -1.2338183e-01  -2.5153105e-02  -1.7997261e-01
   7.1100000e+00  -1.2263426e-01  -2.4975325e-02  -1.7870530e-01
   7.1200000e+00  -1.2217992e-01  -2.4743244e-02  -1.7715886e-01
   7.1300000e+00  -1.2172030e-01  -2.4514148e-02  -1.7563047e-01
   7.1400000e+00  -1.2125563e-01  -2.4287986e-02  -1.7411983e-01
   7.1500000e+00  -1.2078611e-01  -2.4064706e-02  -1.7262666e-01
   7.1600000e+00  -1.2031197e-01  -2.3844259e-02  -1.7115067e-01
   7.1700000e+00  -1.1983341e-01  -2.3626596e-02  -1.6969160e-01
   7.1800000e+00  -1.1935062e-01  -2.3411669e-02  -1.6824916e-01
   7.1900000e+00  -1.1886380e-01  -2.3199432e-02  -1.6682311e-01
   7.2000000e+00  -1.1837314e-01  -2.2989839e-02  -1.6541318e-01
   7.2100000e+00  -1.1787884e-01  -2.2782845e-02  -1.6401911e-01
   7.2200000e+00  -1.1738106e-01  -2.2578405e-02  -1.6264065e-01
   7.2300000e+00  -1.1687998e-01  -2.2376477e-02  -1.6127757e-01
   7.2400000e+00  -1.1637578e-01  -2.2177019e-02  -1.5992962e-01
   7.2500000e+00  -1.1586862e-01  -2.1979988e-02  -1.5859657e-01
   7.2600000e+00  -1.1535866e-01  -2.1785346e-02  -1.5727818e-01
   7.2700000e+00  -1.1484607e-01  -2.1593050e-02  -1.5597424e-01
   7.2800000e+00  -1.1433099e-01  -2.1403064e-02  -1.5468452e-01
   7.2900000e+00  -1.1381357e-01  -2.1215349e-02  -1.5340880e-01
   7.3000000e+00  -1.1329396e-01  -2.1029866e-02  -1.5214687e-01
   7.3100000e+00  -1.1277231e-01  -2.0846581e-02  -1.5089852e-01
   7.3200000e+00  -1.1224874e-01  -2.0665456e-02  -1.4966355e-01
   7.3300000e+00  -1.1172341e-01  -2.0486456e-02  -1.4844175e-01
   7.3400000e+00  -1.1119642e-01  -2.0309548e-02  -1.4723293e-01
   7.3500000e+00  -1.1066792e-01  -2.0134696e-02  -1.4603690e-01
   7.3600000e+00  -1.1013802e-01  -1.9961868e-02  -1.4485346e-01
   7.3700000e+00  -1.0960685e-01  -1.9791032e-02  -1.4368243e-01
   7.3800000e+00  -1.0907453e-01  -1.9622156e-02  -1.4252363e-01
   7.3900000e+00  -1.0854116e-01  -1.9455207e-02  -1.4137687e-01
   7.4000000e+00  -1.0800686e-01  -1.9290157e-02  -1.4024198e-01
   7.4100000e+00  -1.0747173e-01  -1.9126974e-02  -1.3911880e-01
   7.4200000e+00  -1.0693588e-01  -1.8965629e-02  -1.3800714e-01
   7.4300000e+00  -1.0639942e-01  -1.8806093e-02  -1.3690685e-01
   7.4400000e+00  -1.0586243e-01  -1.8648339e-02  -1.3581776e-01
   7.4500000e+00  -1.0532503e-01  -1.8492338e-02  -1.3473970e-01
   7.4600000e+00  -1.0478729e-01  -1.8338063e-02  -1.3367253e-01
   7.4700000e+00  -1.0424931e-01  -1.8185487e-02  -1.3261609e-01
   7.4800000e+00  -1.0371118e-01  -1.8034584e-02  -1.3157023e-01
   7.4900000e+00  -1.0317299e-01  -1.7885329e-02  -1.3053480e-01
   7.5000000e+00  -1.0263481e-01  -1.7737697e-02  -1.2950965e-01
   7.5100000e+00  -1.0209673e-01  -1.7591662e-02  -1.2849465e-01
   7.5200000e+00  -1.0155883e-01  -1.7447200e-02  -1.2748964e-01
   7.5300000e+00  -1.0102118e-01  -1.7304289e-02  -1.2649450e-01
   7.5400000e+00  -1.0048386e-01  -1.7162903e-02  -1.2550908e-01
   7.5500000e+00  -9.9946931e-02  -1.7023022e-02  -1.2453326e-01
   7.5600000e+00  -9.9410473e-02  -1.6884621e-02  -1.2356690e-01
   7.5700000e+00  -9.8874549e-02  -1.6747679e-02  -1.2260987e-01
   7.5800000e+00  -9.8339226e-02  -1.6612176e-02  -1.2166206e-01
   7.5900000e+00  -9.7804566e-02  -1.6478088e-02  -1.2072333e-01
   7.6000000e+00  -9.7270631e-02  -1.6345396e-02  -1.1979356e-01
   7.6100000e+00  -9.6737481e-02  -1.6214079e-02  -1.1887264e-01
   7.6200000e+00  -9.6205173e-02  -1.6084118e-02  -1.1796045e-01
   7.6300000e+00  -9.5673763e-02  -1.5955492e-02  -1.1705687e-01
   7.6400000e+00  -9.5143305e-02  -1.5828183e-02  -1.1616179e-01
   7.6500000e+00  -9.4613852e-02  -1.5702171e-02  -1.1527510e-01
   7.6600000e+00  -9.4085455e-02  -1.5577438e-02  -1.1439669e-01
   7.6700000e+00  -9.3558163e-02  -1.5453966e-02  -1.1352645e-01
   7.6800000e+00  -9.3032022e-02  -1.5331736e-02  -1.1266428e-01
   7.6900000e+00  -9.2507081e-02  -1.5210732e-02  -1.1181007e-01
   7.7000000e+00  -9.1983382e-02  -1.5090936e-02  -1.1096373e-01
   7.7100000e+00  -9.1460968e-02  -1.4972331e-02  -1.1012515e-01
   7.7200000e+00  -9.0939883e-02  -1.4854901e-02  -1.0929423e-01
   7.7300000e+00  -9.0420165e-02  -1.4738630e-02  -1.0847087e-01
   7.7400000e+00  -8.9901853e-02  -1.4623500e-02  -1.0765499e-01
   7.7500000e+00  -8.9384985e-02  -1.4509497e-02  -1.0684649e-01
   7.7600000e+00  -8.8869597e-02  -1.4396606e-02  -1.0604528e-01
   7.7700000e+00  -8.8355725e-02  -1.4284810e-02  -1.0525126e-01
   7.7800000e+00  -8.7843400e-02  -1.4174096e-02  -1.0446435e-01
   7.7900000e+00  -8.7332657e-02  -1.4064449e-02  -1.0368447e-01
   7.8000000e+00  -8.6823527e-02  -1.3955853e-02  -1.0291152e-01
   7.8100000e+00  -8.6316038e-02  -1.3848296e-02  -1.0214542e-01
   7.8200000e+00  -8.5810222e-02  -1.3741764e-02  -1.0138609e-01
   7.8300000e+00  -8.5306104e-02  -1.3636242e-02  -1.0063345e-01
   7.8400000e+00  -8.4803713e-02  -1.3531718e-02  -9.9887418e-02
   7.8500000e+00  -8.4303074e-02  -1.3428178e-02  -9.9147914e-02
   7.8600000e+00  -8.3804212e-02  -1.3325610e-02  -9.8414860e-02
   7.8700000e+00  -8.3307150e-02  -1.3224000e-02  -9.7688182e-02
   7.8800000e+00  -8.2811912e-02  -1.3123337e-02  -9.6967804e-02
   7.8900000e+00  -8.2318519e-02  -1.3023608e-02  -9.6253653e-02
   7.9000000e+00  -8.1826993e-02  -1.2924802e-02  -9.5545656e-02
   7.9100000e+00  -8.1337354e-02  -1.2826905e-02  -9.4843741e-02
   7.9200000e+00  -8.0849620e-02  -1.2729908e-02  -9.4147839e-02
   7.9300000e+00  -8.0363810e-02  -1.2633798e-02  -9.3457880e-02
   7.9400000e+00  -7.9879942e-02  -1.2538565e-02  -9.2773797e-02
   7.9500000e+00  -7.9398033e-02  -1.2444196e-02  -9.2095522e-02
   7.9600000e+00  -7.8918098e-02  -1.2350683e-02  -9.1422990e-02
   7.9700000e+00  -7.8440153e-02  -1.2258013e-02  -9.0756135e-02
   7.9800000e+00  -7.7964212e-02  -1.2166176e-02  -9.0094895e-02
   7.9900000e+00  -7.7490290e-02  -1.2075163e-02  -8.9439206e-02
   8.0000000e+00  -7.7018398e-02  -1.1984962e-02  -8.8789006e-02
   8.0100000e+00  -7.6548550e-02  -1.1895565e-02  -8.8144235e-02
   8.0200000e+00  -7.6080757e-02  -1.1806961e-02  -8.7504833e-02
   8.0300000e+00  -7.5615031e-02  -1.1719141e-02  -8.6870741e-02
   8.0400000e+00  -7.5151381e-02  -1.1632095e-02  -8.6241900e-02
   8.0500000e+00  -7.4689817e-02  -1.1545814e-02  -8.5618254e-02
   8.0600000e+00  -7.4230350e-02  -1.1460289e-02  -8.4999747e-02
   8.0700000e+00  -7.3772986e-02  -1.1375511e-02  -8.4386322e-02
   8.0800000e+00  -7.3317735e-02  -1.1291471e-02  -8.3777925e-02
   8.0900000e+00  -7.2864604e-02  -1.1208160e-02  -8.3174503e-02
   8.1000000e+00  -7.2413601e-02  -1.1125570e-02  -8.2576002e-02
   8.1100000e+00  -7.1964730e-02  -1.1043693e-02  -8.1982371e-02
   8.1200000e+00  -7.1517999e-02  -1.0962520e-02  -8.1393557e-02
   8.1300000e+00  -7.1073412e-02  -1.0882043e-02  -8.0809511e-02
   8.1400000e+00  -7.0630976e-02  -1.0802254e-02  -8.0230182e-02
   8.1500000e+00  -7.0190693e-02  -1.0723145e-02  -7.9655521e-02
   8.1600000e+00  -6.9752569e-02  -1.0644709e-02  -7.9085479e-02
   8.1700000e+00  -6.9316607e-02  -1.0566937e-02  -7.8520010e-02
   8.1800000e+00  -6.8882810e-02  -1.0489823e-02  -7.7959065e-02
   8.1900000e+00  -6.8451181e-02  -1.0413358e-02  -7.7402599e-02
   8.2000000e+00  -6.8021722e-02  -1.0337536e-02  -7.6850566e-02
   8.2100000e+00  -6.7594435e-02  -1.0262350e-02  -7.6302921e-02
   8.2200000e+00  -6.7169322e-02  -1.0187791e-02  -7.5759618e-02
   8.2300000e+00  -6.6746384e-02  -1.0113855e-02  -7.5220616e-02
   8.2400000e+00  -6.6325621e-02  -1.0040533e-02  -7.4685870e-02
   8.2500000e+00  -6.5907035e-02  -9.9678183e-03  -7.4155337e-02
   8.2600000e+00  -6.5490625e-02  -9.8957053e-03  -7.3628977e-02
   8.2700000e+00  -6.5076392e-02  -9.8241870e-03  -7.3106747e-02
   8.2800000e+00  -6.4664334e-02  -9.7532570e-03  -7.2588607e-02
   8.2900000e+00  -6.4254450e-02  -9.6829090e-03  -7.2074516e-02
   8.3000000e+00  -6.3846741e-02  -9.6131367e-03  -7.1564436e-02
   8.3100000e+00  -6.3441204e-02  -9.5439340e-03  -7.1058325e-02
   8.3200000e+00  -6.3037837e-02  -9.4752949e-03  -7.0556147e-02
   8.3300000e+00  -6.2636639e-02  -9.4072133e-03  -7.0057863e-02
   8.3400000e+00  -6.2237607e-02  -9.3396834e-03  -6.9563436e-02
   8.3500000e+00  -6.1840739e-02  -9.2726995e-03  -6.9072828e-02
   8.3600000e+00  -6.1446032e-02  -9.2062558e-03  -6.8586002e-02
   8.3700000e+00  -6.1053483e-02  -9.1403468e-03  -6.8102924e-02
   8.3800000e+00  -6.0663089e-02  -9.0749668e-03  -6.7623556e-02
   8.3900000e+00  -6.0274846e-02  -9.0101105e-03  -6.7147865e-02
   8.4000000e+00  -5.9888750e-02  -8.9457724e-03  -6.6675815e-02
   8.4100000e+00  -5.9504798e-02  -8.8819473e-03  -6.6207372e-02
   8.4200000e+00  -5.9122985e-02  -8.8186299e-03  -6.5742503e-02
   8.4300000e+00  -5.8743308e-02  -8.7558151e-03  -6.5281174e-02
   8.4400000e+00  -5.8365761e-02  -8.6934979e-03  -6.4823352e-02
   8.4500000e+00  -5.7990339e-02  -8.6316732e-03  -6.4369005e-02
   8.4600000e+00  -5.7617039e-02  -8.5703361e-03  -6.3918100e-02
   8.4700000e+00  -5.7245855e-02  -8.5094817e-03  -6.3470607e-02
   8.4800000e+00  -5.6876781e-02  -8.4491053e-03  -6.3026493e-02
   8.4900000e+00  -5.6509812e-02  -8.3892020e-03  -6.2585728e-02
   8.5000000e+00  -5.6144943e-02  -8.3297674e-03  -6.2148282e-02
   8.5100000e+00  -5.5782167e-02  -8.2707966e-03  -6.1714124e-02
   8.5200000e+00  -5.5421480e-02  -8.2122853e-03  -6.1283225e-02
   8.5300000e+00  -5.5062874e-02  -8.1542290e-03  -6.0855556e-02
   8.5400000e+00  -5.4706344e-02  -8.0966232e-03  -6.0431087e-02
   8.5500000e+00  -5.4351883e-02  -8.0394636e-03  -6.0009789e-02
   8.5600000e+00  -5.3999486e-02  -7.9827458e-03  -5.9591635e-02
   8.5700000e+00  -5.3649144e-02  -7.9264658e-03  -5.9176597e-02
   8.5800000e+00  -5.3300853e-02  -7.8706192e-03  -5.8764647e-02
   8.5900000e+00  -5.2954604e-02  -7.8152019e-03  -5.8355758e-02
   8.6000000e+00  -5.2610391e-02  -7.7602100e-03  -5.7949902e-02
   8.6100000e+00  -5.2268207e-02  -7.7056393e-03  -5.7547054e-02
   8.6200000e+00  -5.1928045e-02  -7.6514860e-03  -5.7147187e-02
   8.6300000e+00  -5.1589897e-02  -7.5977460e-03  -5.6750274e-02
   8.6400000e+00  -5.1253757e-02  -7.5444156e-03  -5.6356291e-02
   8.6500000e+00  -5.0919617e-02  -7.4914909e-03  -5.5965212e-02
   8.6600000e+00  -5.0587469e-02  -7.4389682e-03  -5.5577012e-02
   8.6700000e+00  -5.0257305e-02  -7.3868437e-03  -5.5191666e-02
   8.6800000e+00  -4.9929119e-02  -7.3351138e-03  -5.4809150e-02
   8.6900000e+00  -4.9602903e-02  -7.2837750e-03  -5.4429439e-02
   8.7000000e+00  -4.9278648e-02  -7.2328235e-03  -5.4052509e-02
   8.7100000e+00  -4.8956346e-02  -7.1822558e-03  -5.3678338e-02
   8.7200000e+00  -4.8635991e-02  -7.1320686e-03  -5.3306900e-02
   8.7300000e+00  -4.8317573e-02  -7.0822583e-03  -5.2938174e-02
   8.7400000e+00  -4.8001085e-02  -7.0328216e-03  -5.2572137e-02
   8.7500000e+00  -4.7686518e-02  -6.9837550e-03  -5.2208765e-02
   8.7600000e+00  -4.7373865e-02  -6.9350554e-03  -5.1848037e-02
   8.7700000e+00  -4.7063117e-02  -6.8867193e-03  -5.1489930e-02
   8.7800000e+00  -4.6754266e-02  -6.8387436e-03  -5.1134423e-02
   8.7900000e+00  -4.6447304e-02  -6.7911251e-03  -5.0781493e-02
   8.8000000e+00  -4.6142222e-02  -6.7438607e-03  -5.0431120e-02
   8.8100000e+00  -4.5839011e-02  -6.6969471e-03  -5.0083282e-02
   8.8200000e+00  -4.5537664e-02  -6.6503814e-03  -4.9737959e-02
   8.8300000e+00  -4.5238171e-02  -6.6041604e-03  -4.9395129e-02
   8.8400000e+00  -4.4940525e-02  -6.5582812e-03  -4.9054773e-02
   8.8500000e+00  -4.4644717e-02  -6.5127408e-03  -4.8716870e-02
   8.8600000e+00  -4.4350738e-02  -6.4675363e-03  -4.8381399e-02
   8.8700000e+00  -4.4058579e-02  -6.4226647e-03  -4.8048342e-02
   8.8800000e+00  -4.3768233e-02  -6.3781233e-03  -4.7717678e-02
   8.8900000e+00  -4.3479689e-02  -6.3339090e-03  -4.7389388e-02
   8.9000000e+00  -4.3192941e-02  -6.2900193e-03  -4.7063454e-02
   8.9100000e+00  -4.2907978e-02  -6.2464512e-03  -4.6739855e-02
   8.9200000e+00  -4.2624792e-02  -6.2032020e-03  -4.6418573e-02
   8.9300000e+00  -4.2343375e-02  -6.1602691e-03  -4.6099590e-02
   8.9400000e+00  -4.2063717e-02  -6.1176498e-03  -4.5782886e-02
   8.9500000e+00  -4.1785810e-02  -6.0753413e-03  -4.5468445e-02
   8.9600000e+00  -4.1509646e-02  -6.0333412e-03  -4.5156247e-02
   8.9700000e+00  -4.1235215e-02  -5.9916467e-03  -4.4846275e-02
   8.9800000e+00  -4.0962508e-02  -5.9502554e-03  -4.4538512e-02
   8.9900000e+00  -4.0691518e-02  -5.9091647e-03  -4.4232939e-02
   9.0000000e+00  -4.0422234e-02  -5.8683721e-03  -4.3929540e-02
   9.0100000e+00  -4.0154648e-02  -5.8278751e-03  -4.3628297e-02
   9.0200000e+00  -3.9888752e-02  -5.7876713e-03  -4.3329193e-02
   9.0300000e+00  -3.9624537e-02  -5.7477583e-03  -4.3032212e-02
   9.0400000e+00  -3.9361993e-02  -5.7081337e-03  -4.2737337e-02
   9.0500000e+00  -3.9101113e-02  -5.6687950e-03  -4.2444551e-02
   9.0600000e+00  -3.8841886e-02  -5.6297400e-03  -4.2153838e-02
   9.0700000e+00  -3.8584305e-02  -5.5909663e-03  -4.1865182e-02
   9.0800000e+00  -3.8328361e-02  -5.5524717e-03  -4.1578566e-02
   9.0900000e+00  -3.8074044e-02  -5.5142538e-03  -4.1293976e-02
   9.1000000e+00  -3.7821347e-02  -5.4763105e-03  -4.1011396e-02
   9.1100000e+00  -3.7570260e-02  -5.4386394e-03  -4.0730809e-02
   9.1200000e+00  -3.7320775e-02  -5.4012385e-03  -4.0452200e-02
   9.1300000e+00  -3.7072882e-02  -5.3641054e-03  -4.0175555e-02
   9.1400000e+00  -3.6826574e-02  -5.3272381e-03  -3.9900857e-02
   9.1500000e+00  -3.6581841e-02  -5.2906345e-03  -3.9628093e-02
   9.1600000e+00  -3.6338675e-02  -5.2542924e-03  -3.9357247e-02
   9.1700000e+00  -3.6097067e-02  -5.2182097e-03  -3.9088305e-02
   9.1800000e+00  -3.5857008e-02  -5.1823844e-03  -3.8821252e-02
   9.1900000e+00  -3.5618490e-02  -5.1468144e-03  -3.8556074e-02
   9.2000000e+00  -3.5381505e-02  -5.1114978e-03  -3.8292756e-02
   9.2100000e+00  -3.5146043e-02  -5.0764324e-03  -3.8031284e-02
   9.2200000e+00  -3.4912095e-02  -5.0416163e-03  -3.7771645e-02
   9.2300000e+00  -3.4679655e-02  -5.0070476e-03  -3.7513824e-02
   9.2400000e+00  -3.4448712e-02  -4.9727242e-03  -3.7257807e-02
   9.2500000e+00  -3.4219258e-02  -4.9386444e-03  -3.7003582e-02
   9.2600000e+00  -3.3991285e-02  -4.9048061e-03  -3.6751134e-02
   9.2700000e+00  -3.3764784e-02  -4.8712075e-03  -3.6500451e-02
   9.2800000e+00  -3.3539748e-02  -4.8378467e-03  -3.6251518e-02
   9.2900000e+00  -3.3316166e-02  -4.8047218e-03  -3.6004323e-02
   9.3000000e+00  -3.3094032e-02  -4.7718311e-03  -3.5758853e-02
   9.3100000e+00  -3.2873336e-02  -4.7391727e-03  -3.5515095e-02
   9.3200000e+00  -3.2654071e-02  -4.7067448e-03  -3.5273036e-02
   9.3300000e+00  -3.2436228e-02  -4.6745456e-03  -3.5032663e-02
   9.3400000e+00  -3.2219798e-02  -4.6425734e-03  -3.4793964e-02
   9.3500000e+00  -3.2004774e-02  -4.6108264e-03  -3.4556927e-02
   9.3600000e+00  -3.1791146e-02  -4.5793028e-03  -3.4321539e-02
   9.3700000e+00  -3.1578908e-02  -4.5480011e-03  -3.4087787e-02
   9.3800000e+00  -3.1368050e-02  -4.5169194e-03  -3.3855660e-02
   9.3900000e+00  -3.1158565e-02  -4.4860562e-03  -3.3625146e-02
   9.4000000e+00  -3.0950444e-02  -4.4554096e-03  -3.3396233e-02
   9.4100000e+00  -3.0743680e-02  -4.4249781e-03  -3.3168908e-02
   9.4200000e+00  -3.0538264e-02  -4.3947601e-03  -3.2943161e-02
   9.4300000e+00  -3.0334187e-02  -4.3647539e-03  -3.2718980e-02
   9.4400000e+00  -3.0131444e-02  -4.3349579e-03  -3.2496352e-02
   9.4500000e+00  -2.9930024e-02  -4.3053705e-03  -3.2275268e-02
   9.4600000e+00  -2.9729920e-02  -4.2759902e-03  -3.2055715e-02
   9.4700000e+00  -2.9531125e-02  -4.2468154e-03  -3.1837682e-02
   9.4800000e+00  -2.9333630e-02  -4.2178445e-03  -3.1621158e-02
   9.4900000e+00  -2.9137428e-02  -4.1890760e-03  -3.1406132e-02
   9.5000000e+00  -2.8942510e-02  -4.1605084e-03  -3.1192594e-02
   9.5100000e+00  -2.8748870e-02  -4.1321402e-03  -3.0980531e-02
   9.5200000e+00  -2.8556498e-02  -4.1039699e-03  -3.0769935e-02
   9.5300000e+00  -2.8365388e-02  -4.0759959e-03  -3.0560793e-02
   9.5400000e+00  -2.8175532e-02  -4.0482170e-03  -3.0353096e-02
   9.5500000e+00  -2.7986922e-02  -4.0206315e-03  -3.0146832e-02
   9.5600000e+00  -2.7799551e-02  -3.9932380e-03  -2.9941992e-02
   9.5700000e+00  -2.7613410e-02  -3.9660352e-03  -2.9738565e-02
   9.5800000e+00  -2.7428492e-02  -3.9390216e-03  -2.9536541e-02
   9.5900000e+00  -2.7244791e-02  -3.9121958e-03  -2.9335910e-02
   9.6000000e+00  -2.7062298e-02  -3.8855565e-03  -2.9136661e-02
   9.6100000e+00  -2.6881005e-02  -3.8591021e-03  -2.8938786e-02
   9.6200000e+00  -2.6700906e-02  -3.8328315e-03  -2.8742273e-02
   9.6300000e+00  -2.6521994e-02  -3.8067431e-03  -2.8547113e-02
   9.6400000e+00  -2.6344260e-02  -3.7808358e-03  -2.8353297e-02
   9.6500000e+00  -2.6167697e-02  -3.7551081e-03  -2.8160814e-02
   9.6600000e+00  -2.5992298e-02  -3.7295587e-03  -2.7969656e-02
   9.6700000e+00  -2.5818057e-02  -3.7041863e-03  -2.7779812e-02
   9.6800000e+00  -2.5644965e-02  -3.6789896e-03  -2.7591273e-02
   9.6900000e+00  -2.5473015e-02  -3.6539674e-03  -2.7404030e-02
   9.7000000e+00  -2.5302201e-02  -3.6291184e-03  -2.7218074e-02
   9.7100000e+00  -2.5132515e-02  -3.6044412e-03  -2.7033395e-02
   9.7200000e+00  -2.4963951e-02  -3.5799347e-03  -2.6849984e-02
   9.7300000e+00  -2.4796500e-02  -3.5555976e-03  -2.6667833e-02
   9.7400000e+00  -2.4630157e-02  -3.5314287e-03  -2.6486932e-02
   9.7500000e+00  -2.4464914e-02  -3.5074267e-03  -2.6307272e-02
   9.7600000e+00  -2.4300764e-02  -3.4835904e-03  -2.6128845e-02
   9.7700000e+00  -2.4137701e-02  -3.4599187e-03  -2.5951642e-02
   9.7800000e+00  -2.3975717e-02  -3.4364103e-03  -2.5775653e-02
   9.7900000e+00  -2.3814806e-02  -3.4130640e-03  -2.5600871e-02
   9.8000000e+00  -2.3654960e-02  -3.3898788e-03  -2.5427287e-02
   9.8100000e+00  -2.3496174e-02  -3.3668534e-03  -2.5254893e-02
   9.8200000e+00  -2.3338441e-02  -3.3439866e-03  -2.5083679e-02
   9.8300000e+00  -2.3181753e-02  -3.3212774e-03  -2.4913638e-02
   9.8400000e+00  -2.3026105e-02  -3.2987245e-03  -2.4744761e-02
   9.8500000e+00  -2.2871489e-02  -3.2763270e-03  -2.4577040e-02
   9.8600000e+00  -2.2717899e-02  -3.2540836e-03  -2.4410467e-02
   9.8700000e+00  -2.2565328e-02  -3.2319932e-03  -2.4245034e-02
   9.8800000e+00  -2.2413770e-02  -3.2100547e-03  -2.4080733e-02
   9.8900000e+00  -2.2263219e-02  -3.1882672e-03  -2.3917556e-02
   9.9000000e+00  -2.2113668e-02  -3.1666294e-03  -2.3755494e-02
   9.9100000e+00  -2.1965111e-02  -3.1451403e-03  -2.3594540e-02
   9.9200000e+00  -2.1817541e-02  -3.1237988e-03  -2.3434687e-02
   9.9300000e+00  -2.1670952e-02  -3.1026039e-03  -2.3275926e-02
   9.9400000e+00  -2.1525338e-02  -3.0815546e-03  -2.3118250e-02
   9.9500000e+00  -2.1380692e-02  -3.0606498e-03  -2.2961651e-02
   9.9600000e+00  -2.1237008e-02  -3.0398884e-03  -2.2806122e-02
   9.9700000e+00  -2.1094280e-02  -3.0192695e-03  -2.2651655e-02
   9.9800000e+00  -2.0952503e-02  -2.9987920e-03  -2.2498242e-02
   9.9900000e+00  -2.0811669e-02  -2.9784550e-03  -2.2345877e-02
   1.0000000e+01  -2.0671773e-02  -2.9582574e-03  -2.2194552e-02
   1.0010000e+01  -2.0532808e-02  -2.9381982e-03  -2.2044259e-02
   1.0020000e+01  -2.0394769e-02  -2.9182766e-03  -2.1894992e-02
   1.0030000e+01  -2.0257650e-02  -2.8984914e-03  -2.1746744e-02
   1.0040000e+01  -2.0121445e-02  -2.8788417e-03  -2.1599506e-02
   1.0050000e+01  -1.9986147e-02  -2.8593266e-03  -2.1453273e-02
   1.0060000e+01  -1.9851752e-02  -2.8399451e-03  -2.1308036e-02
   1.0070000e+01  -1.9718252e-02  -2.8206962e-03  -2.1163790e-02
   1.0080000e+01  -1.9585643e-02  -2.8015791e-03  -2.1020527e-02
   1.0090000e+01  -1.9453918e-02  -2.7825928e-03  -2.0878240e-02
   1.0100000e+01  -1.9323072e-02  -2.7637364e-03  -2.0736923e-02
   1.0110000e+01  -1.9193100e-02  -2.7450089e-03  -2.0596569e-02
   1.0120000e+01  -1.9063994e-02  -2.7264095e-03  -2.0457171e-02
   1.0130000e+01  -1.8935751e-02  -2.7079373e-03  -2.0318722e-02
   1.0140000e+01  -1.8808364e-02  -2.6895913e-03  -2.0181217e-02
   1.0150000e+01  -1.8681827e-02  -2.6713707e-03  -2.0044647e-02
   1.0160000e+01  -1.8556136e-02  -2.6532746e-03  -1.9909008e-02
   1.0170000e+01  -1.8431284e-02  -2.6353021e-03  -1.9774292e-02
   1.0180000e+01  -1.8307266e-02  -2.6174523e-03  -1.9640492e-02
   1.0190000e+01  -1.8184076e-02  -2.5997245e-03  -1.9507604e-02
   1.0200000e+01  -1.8061711e-02  -2.5821176e-03  -1.9375620e-02
   1.0210000e+01  -1.7940163e-02  -2.5646310e-03  -1.9244533e-02
   1.0220000e+01  -1.7819427e-02  -2.5472637e-03  -1.9114339e-02
   1.0230000e+01  -1.7699499e-02  -2.5300149e-03  -1.8985030e-02
   1.0240000e+01  -1.7580372e-02  -2.5128838e-03  -1.8856601e-02
   1.0250000e+01  -1.7462043e-02  -2.4958696e-03  -1.8729045e-02
   1.0260000e+01  -1.7344505e-02  -2.4789714e-03  -1.8602356e-02
   1.0270000e+01  -1.7227753e-02  -2.4621884e-03  -1.8476529e-02
   1.0280000e+01  -1.7111782e-02  -2.4455199e-03  -1.8351557e-02
   1.0290000e+01  -1.6996588e-02  -2.4289650e-03  -1.8227435e-02
   1.0300000e+01  -1.6882164e-02  -2.4125229e-03  -1.8104156e-02
   1.0310000e+01  -1.6768506e-02  -2.3961929e-03  -1.7981715e-02
   1.0320000e+01  -1.6655609e-02  -2.3799741e-03  -1.7860106e-02
   1.0330000e+01  -1.6543468e-02  -2.3638659e-03  -1.7739323e-02
   1.0340000e+01  -1.6432078e-02  -2.3478674e-03  -1.7619361e-02
   1.0350000e+01  -1.6321434e-02  -2.3319778e-03  -1.7500214e-02
   1.0360000e+01  -1.6211531e-02  -2.3161965e-03  -1.7381877e-02
   1.0370000e+01  -1.6102364e-02  -2.3005226e-03  -1.7264342e-02
   1.0380000e+01  -1.5993928e-02  -2.2849555e-03  -1.7147607e-02
   1.0390000e+01  -1.5886219e-02  -2.2694942e-03  -1.7031663e-02
   1.0400000e+01  -1.5779232e-02  -2.2541383e-03  -1.6916507e-02
   1.0410000e+01  -1.5672962e-02  -2.2388868e-03  -1.6802133e-02
   1.0420000e+01  -1.5567403e-02  -2.2237391e-03  -1.6688535e-02
   1.0430000e+01  -1.5462553e-02  -2.2086945e-03  -1.6575709e-02
   1.0440000e+01  -1.5358405e-02  -2.1937522e-03  -1.6463648e-02
   1.0450000e+01  -1.5254956e-02  -2.1789116e-03  -1.6352348e-02
   1.0460000e+01  -1.5152200e-02  -2.1641719e-03  -1.6241803e-02
   1.0470000e+01  -1.5050133e-02  -2.1495324e-03  -1.6132008e-02
   1.0480000e+01  -1.4948751e-02  -2.1349925e-03  -1.6022958e-02
   1.0490000e+01  -1.4848049e-02  -2.1205514e-03  -1.5914648e-02
   1.0500000e+01  -1.4748022e-02  -2.1062085e-03  -1.5807072e-02
   1.0510000e+01  -1.4648667e-02  -2.0919631e-03  -1.5700227e-02
   1.0520000e+01  -1.4549978e-02  -2.0778145e-03  -1.5594106e-02
   1.0530000e+01  -1.4451951e-02  -2.0637621e-03  -1.5488705e-02
   1.0540000e+01  -1.4354582e-02  -2.0498051e-03  -1.5384019e-02
   1.0550000e+01  -1.4257866e-02  -2.0359430e-03  -1.5280042e-02
   1.0560000e+01  -1.4161799e-02  -2.0221750e-03  -1.5176771e-02
   1.0570000e+01  -1.4066378e-02  -2.0085006e-03  -1.5074200e-02
   1.0580000e+01  -1.3971596e-02  -1.9949191e-03  -1.4972324e-02
   1.0590000e+01  -1.3877452e-02  -1.9814298e-03  -1.4871139e-02
   1.0600000e+01  -1.3783939e-02  -1.9680321e-03  -1.4770640e-02
   1.0610000e+01  -1.3691054e-02  -1.9547253e-03  -1.4670822e-02
   1.0620000e+01  -1.3598793e-02  -1.9415089e-03  -1.4571680e-02
   1.0630000e+01  -1.3507151e-02  -1.9283823e-03  -1.4473211e-02
   1.0640000e+01  -1.3416125e-02  -1.9153447e-03  -1.4375408e-02
   1.0650000e+01  -1.3325710e-02  -1.9023957e-03  -1.4278269e-02
   1.0660000e+01  -1.3235902e-02  -1.8895345e-03  -1.4181788e-02
   1.0670000e+01  -1.3146698e-02  -1.8767607e-03  -1.4085961e-02
   1.0680000e+01  -1.3058093e-02  -1.8640735e-03  -1.3990782e-02
   1.0690000e+01  -1.2970083e-02  -1.8514724e-03  -1.3896249e-02
   1.0700000e+01  -1.2882665e-02  -1.8389567e-03  -1.3802356e-02
   1.0710000e+01  -1.2795834e-02  -1.8265260e-03  -1.3709099e-02
   1.0720000e+01  -1.2709587e-02  -1.8141797e-03  -1.3616474e-02
   1.0730000e+01  -1.2623919e-02  -1.8019170e-03  -1.3524476e-02
   1.0740000e+01  -1.2538827e-02  -1.7897376e-03  -1.3433102e-02
   1.0750000e+01  -1.2454307e-02  -1.7776407e-03  -1.3342346e-02
   1.0760000e+01  -1.2370355e-02  -1.7656259e-03  -1.3252205e-02
   1.0770000e+01  -1.2286967e-02  -1.7536926e-03  -1.3162674e-02
   1.0780000e+01  -1.2204140e-02  -1.7418402e-03  -1.3073749e-02
   1.0790000e+01  -1.2121870e-02  -1.7300681e-03  -1.2985427e-02
   1.0800000e+01  -1.2040152e-02  -1.7183759e-03  -1.2897702e-02
   1.0810000e+01  -1.1958985e-02  -1.7067629e-03  -1.2810572e-02
   1.0820000e+01  -1.1878363e-02  -1.6952286e-03  -1.2724031e-02
   1.0830000e+01  -1.1798283e-02  -1.6837725e-03  -1.2638077e-02
   1.0840000e+01  -1.1718742e-02  -1.6723941e-03  -1.2552704e-02
   1.0850000e+01  -1.1639735e-02  -1.6610928e-03  -1.2467909e-02
   1.0860000e+01  -1.1561260e-02  -1.6498680e-03  -1.2383688e-02
   1.0870000e+01  -1.1483313e-02  -1.6387194e-03  -1.2300037e-02
   1.0880000e+01  -1.1405890e-02  -1.6276462e-03  -1.2216952e-02
   1.0890000e+01  -1.1328988e-02  -1.6166481e-03  -1.2134430e-02
   1.0900000e+01  -1.1252604e-02  -1.6057246e-03  -1.2052466e-02
   1.0910000e+01  -1.1176733e-02  -1.5948750e-03  -1.1971057e-02
   1.0920000e+01  -1.1101372e-02  -1.5840989e-03  -1.1890198e-02
   1.0930000e+01  -1.1026519e-02  -1.5733958e-03  -1.1809887e-02
   1.0940000e+01  -1.0952169e-02  -1.5627652e-03  -1.1730119e-02
   1.0950000e+01  -1.0878320e-02  -1.5522067e-03  -1.1650891e-02
   1.0960000e+01  -1.0804967e-02  -1.5417196e-03  -1.1572199e-02
   1.0970000e+01  -1.0732108e-02  -1.5313036e-03  -1.1494040e-02
   1.0980000e+01  -1.0659740e-02  -1.5209581e-03  -1.1416409e-02
   1.0990000e+01  -1.0587858e-02  -1.5106826e-03  -1.1339303e-02
   1.1000000e+01  -1.0516461e-02  -1.5004768e-03  -1.1262719e-02
   1.1010000e+01  -1.0445543e-02  -1.4903400e-03  -1.1186653e-02
   1.1020000e+01  -1.0375103e-02  -1.4802719e-03  -1.1111102e-02
   1.1030000e+01  -1.0305138e-02  -1.4702719e-03  -1.1036062e-02
   1.1040000e+01  -1.0235643e-02  -1.4603396e-03  -1.0961529e-02
   1.1050000e+01  -1.0166616e-02  -1.4504746e-03  -1.0887500e-02
   1.1060000e+01  -1.0098054e-02  -1.4406764e-03  -1.0813973e-02
   1.1070000e+01  -1.0029953e-02  -1.4309445e-03  -1.0740942e-02
   1.1080000e+01  -9.9623106e-03  -1.4212784e-03  -1.0668405e-02
   1.1090000e+01  -9.8951237e-03  -1.4116778e-03  -1.0596359e-02
   1.1100000e+01  -9.8283893e-03  -1.4021422e-03  -1.0524800e-02
   1.1110000e+01  -9.7621041e-03  -1.3926711e-03  -1.0453725e-02
   1.1120000e+01  -9.6962653e-03  -1.3832641e-03  -1.0383131e-02
   1.1130000e+01  -9.6308699e-03  -1.3739207e-03  -1.0313014e-02
   1.1140000e+01  -9.5659148e-03  -1.3646406e-03  -1.0243371e-02
   1.1150000e+01  -9.5013971e-03  -1.3554233e-03  -1.0174199e-02
   1.1160000e+01  -9.4373139e-03  -1.3462683e-03  -1.0105494e-02
   1.1170000e+01  -9.3736623e-03  -1.3371753e-03  -1.0037255e-02
   1.1180000e+01  -9.3104394e-03  -1.3281438e-03  -9.9694763e-03
   1.1190000e+01  -9.2476423e-03  -1.3191735e-03  -9.9021562e-03
   1.1200000e+01  -9.1852681e-03  -1.3102638e-03  -9.8352911e-03
   1.1210000e+01  -9.1233141e-03  -1.3014143e-03  -9.7688782e-03
   1.1220000e+01  -9.0617773e-03  -1.2926248e-03  -9.7029142e-03
   1.1230000e+01  -9.0006551e-03  -1.2838947e-03  -9.6373961e-03
   1.1240000e+01  -8.9399446e-03  -1.2752237e-03  -9.5723209e-03
   1.1250000e+01  -8.8796431e-03  -1.2666113e-03  -9.5076856e-03
   1.1260000e+01  -8.8197478e-03  -1.2580571e-03  -9.4434873e-03
   1.1270000e+01  -8.7602559e-03  -1.2495609e-03  -9.3797229e-03
   1.1280000e+01  -8.7011649e-03  -1.2411221e-03  -9.3163894e-03
   1.1290000e+01  -8.6424720e-03  -1.2327403e-03  -9.2534841e-03
   1.1300000e+01  -8.5841745e-03  -1.2244153e-03  -9.1910040e-03
   1.1310000e+01  -8.5262698e-03  -1.2161465e-03  -9.1289461e-03
   1.1320000e+01  -8.4687552e-03  -1.2079337e-03  -9.0673077e-03
   1.1330000e+01  -8.4116281e-03  -1.1997764e-03  -9.0060859e-03
   1.1340000e+01  -8.3548860e-03  -1.1916743e-03  -8.9452778e-03
   1.1350000e+01  -8.2985262e-03  -1.1836269e-03  -8.8848807e-03
   1.1360000e+01  -8.2425461e-03  -1.1756340e-03  -8.8248917e-03
   1.1370000e+01  -8.1869433e-03  -1.1676951e-03  -8.7653082e-03
   1.1380000e+01  -8.1317152e-03  -1.1598099e-03  -8.7061273e-03
   1.1390000e+01  -8.0768592e-03  -1.1519780e-03  -8.6473464e-03
   1.1400000e+01  -8.0223729e-03  -1.1441991e-03  -8.5889626e-03
   1.1410000e+01  -7.9682538e-03  -1.1364727e-03  -8.5309734e-03
   1.1420000e+01  -7.9144995e-03  -1.1287986e-03  -8.4733761e-03
   1.1430000e+01  -7.8611074e-03  -1.1211764e-03  -8.4161679e-03
   1.1440000e+01  -7.8080751e-03  -1.1136057e-03  -8.3593463e-03
   1.1450000e+01  -7.7554003e-03  -1.1060862e-03  -8.3029086e-03
   1.1460000e+01  -7.7030805e-03  -1.0986175e-03  -8.2468523e-03
   1.1470000e+01  -7.6511133e-03  -1.0911993e-03  -8.1911748e-03
   1.1480000e+01  -7.5994964e-03  -1.0838312e-03  -8.1358734e-03
   1.1490000e+01  -7.5482274e-03  -1.0765130e-03  -8.0809456e-03
   1.1500000e+01  -7.4973039e-03  -1.0692442e-03  -8.0263890e-03
   1.1510000e+01  -7.4467238e-03  -1.0620245e-03  -7.9722010e-03
   1.1520000e+01  -7.3964845e-03  -1.0548537e-03  -7.9183791e-03
   1.1530000e+01  -7.3465839e-03  -1.0477313e-03  -7.8649208e-03
   1.1540000e+01  -7.2970197e-03  -1.0406570e-03  -7.8118236e-03
   1.1550000e+01  -7.2477897e-03  -1.0336306e-03  -7.7590852e-03
   1.1560000e+01  -7.1988914e-03  -1.0266516e-03  -7.7067031e-03
   1.1570000e+01  -7.1503228e-03  -1.0197198e-03  -7.6546748e-03
   1.1580000e+01  -7.1020817e-03  -1.0128349e-03  -7.6029980e-03
   1.1590000e+01  -7.0541657e-03  -1.0059965e-03  -7.5516703e-03
   1.1600000e+01  -7.0065728e-03  -9.9920426e-04  -7.5006894e-03
   1.1610000e+01  -6.9593008e-03  -9.9245795e-04  -7.4500528e-03
   1.1620000e+01  -6.9123474e-03  -9.8575724e-04  -7.3997583e-03
   1.1630000e+01  -6.8657106e-03  -9.7910180e-04  -7.3498035e-03
   1.1640000e+01  -6.8193883e-03  -9.7249134e-04  -7.3001862e-03
   1.1650000e+01  -6.7733782e-03  -9.6592554e-04  -7.2509040e-03
   1.1660000e+01  -6.7276784e-03  -9.5940412e-04  -7.2019547e-03
   1.1670000e+01  -6.6822867e-03  -9.5292675e-04  -7.1533361e-03
   1.1680000e+01  -6.6372010e-03  -9.4649315e-04  -7.1050458e-03
   1.1690000e+01  -6.5924194e-03  -9.4010302e-04  -7.0570817e-03
   1.1700000e+01  -6.5479397e-03  -9.3375607e-04  -7.0094416e-03
   1.1710000e+01  -6.5037599e-03  -9.2745200e-04  -6.9621233e-03
   1.1720000e+01  -6.4598780e-03  -9.2119052e-04  -6.9151245e-03
   1.1730000e+01  -6.4162920e-03  -9.1497135e-04  -6.8684433e-03
   1.1740000e+01  -6.3729999e-03  -9.0879420e-04  -6.8220772e-03
   1.1750000e+01  -6.3299997e-03  -9.0265877e-04  -6.7760244e-03
   1.1760000e+01  -6.2872895e-03  -8.9656480e-04  -6.7302826e-03
   1.1770000e+01  -6.2448673e-03  -8.9051200e-04  -6.6848497e-03
   1.1780000e+01  -6.2027312e-03  -8.8450008e-04  -6.6397237e-03
   1.1790000e+01  -6.1608792e-03  -8.7852879e-04  -6.5949024e-03
   1.1800000e+01  -6.1193095e-03  -8.7259783e-04  -6.5503838e-03
   1.1810000e+01  -6.0780201e-03  -8.6670694e-04  -6.5061659e-03
   1.1820000e+01  -6.0370091e-03  -8.6085584e-04  -6.4622467e-03
   1.1830000e+01  -5.9962747e-03  -8.5504426e-04  -6.4186240e-03
   1.1840000e+01  -5.9558150e-03  -8.4927195e-04  -6.3752959e-03
   1.1850000e+01  -5.9156282e-03  -8.4353863e-04  -6.3322605e-03
   1.1860000e+01  -5.8757124e-03  -8.3784403e-04  -6.2895156e-03
   1.1870000e+01  -5.8360658e-03  -8.3218790e-04  -6.2470595e-03
   1.1880000e+01  -5.7966866e-03  -8.2656998e-04  -6.2048900e-03
   1.1890000e+01  -5.7575730e-03  -8.2099000e-04  -6.1630053e-03
   1.1900000e+01  -5.7187231e-03  -8.1544772e-04  -6.1214035e-03
   1.1910000e+01  -5.6801353e-03  -8.0994287e-04  -6.0800826e-03
   1.1920000e+01  -5.6418078e-03  -8.0447520e-04  -6.0390407e-03
   1.1930000e+01  -5.6037387e-03  -7.9904446e-04  -5.9982760e-03
   1.1940000e+01  -5.5659264e-03  -7.9365040e-04  -5.9577865e-03
   1.1950000e+01  -5.5283692e-03  -7.8829278e-04  -5.9175705e-03
   1.1960000e+01  -5.4910652e-03  -7.8297134e-04  -5.8776260e-03
   1.1970000e+01  -5.4540129e-03  -7.7768584e-04  -5.8379513e-03
   1.1980000e+01  -5.4172105e-03  -7.7243604e-04  -5.7985444e-03
   1.1990000e+01  -5.3806563e-03  -7.6722170e-04  -5.7594037e-03
   1.2000000e+01  -5.3443487e-03  -7.6204257e-04  -5.7205272e-03
   1.2010000e+01  -5.3082860e-03  -7.5689842e-04  -5.6819133e-03
   1.2020000e+01  -5.2724665e-03  -7.5178901e-04  -5.6435601e-03
   1.2030000e+01  -5.2368886e-03  -7.4671411e-04  -5.6054659e-03
   1.2040000e+01  -5.2015508e-03  -7.4167349e-04  -5.5676288e-03
   1.2050000e+01  -5.1664512e-03  -7.3666690e-04  -5.5300473e-03
   1.2060000e+01  -5.1315885e-03  -7.3169413e-04  -5.4927195e-03
   1.2070000e+01  -5.0969609e-03  -7.2675494e-04  -5.4556438e-03
   1.2080000e+01  -5.0625669e-03  -7.2184910e-04  -5.4188184e-03
   1.2090000e+01  -5.0284049e-03  -7.1697639e-04  -5.3822416e-03
   1.2100000e+01  -4.9944733e-03  -7.1213659e-04  -5.3459118e-03
   1.2110000e+01  -4.9607707e-03  -7.0732948e-04  -5.3098273e-03
   1.2120000e+01  -4.9272953e-03  -7.0255482e-04  -5.2739865e-03
   1.2130000e+01  -4.8940458e-03  -6.9781241e-04  -5.2383876e-03
   1.2140000e+01  -4.8610206e-03  -6.9310202e-04  -5.2030291e-03
   1.2150000e+01  -4.8282182e-03  -6.8842344e-04  -5.1679093e-03
   1.2160000e+01  -4.7956371e-03  -6.8377646e-04  -5.1330266e-03
   1.2170000e+01  -4.7632757e-03  -6.7916085e-04  -5.0983795e-03
   1.2180000e+01  -4.7311327e-03  -6.7457642e-04  -5.0639662e-03
   1.2190000e+01  -4.6992065e-03  -6.7002293e-04  -5.0297854e-03
   1.2200000e+01  -4.6674956e-03  -6.6550020e-04  -4.9958352e-03
   1.2210000e+01  -4.6359987e-03  -6.6100801e-04  -4.9621144e-03
   1.2220000e+01  -4.6047143e-03  -6.5654615e-04  -4.9286211e-03
   1.2230000e+01  -4.5736410e-03  -6.5211441e-04  -4.8953540e-03
   1.2240000e+01  -4.5427772e-03  -6.4771260e-04  -4.8623115e-03
   1.2250000e+01  -4.5121217e-03  -6.4334052e-04  -4.8294921e-03
   1.2260000e+01  -4.4816730e-03  -6.3899795e-04  -4.7968942e-03
   1.2270000e+01  -4.4514297e-03  -6.3468471e-04  -4.7645165e-03
   1.2280000e+01  -4.4213905e-03  -6.3040059e-04  -4.7323573e-03
   1.2290000e+01  -4.3915539e-03  -6.2614540e-04  -4.7004152e-03
   1.2300000e+01  -4.3619186e-03  -6.2191894e-04  -4.6686888e-03
   1.2310000e+01  -4.3324832e-03  -6.1772101e-04  -4.6371765e-03
   1.2320000e+01  -4.3032464e-03  -6.1355143e-04  -4.6058771e-03
   1.2330000e+01  -4.2742069e-03  -6.0941000e-04  -4.5747889e-03
   1.2340000e+01  -4.2453633e-03  -6.0529654e-04  -4.5439106e-03
   1.2350000e+01  -4.2167143e-03  -6.0121085e-04  -4.5132407e-03
   1.2360000e+01  -4.1882585e-03  -5.9715274e-04  -4.4827779e-03
   1.2370000e+01  -4.1599948e-03  -5.9312203e-04  -4.4525208e-03
   1.2380000e+01  -4.1319218e-03  -5.8911854e-04  -4.4224679e-03
   1.2390000e+01  -4.1040381e-03  -5.8514208e-04  -4.3926179e-03
   1.2400000e+01  -4.0763426e-03  -5.8119246e-04  -4.3629694e-03
   1.2410000e+01  -4.0488339e-03  -5.7726951e-04  -4.3335211e-03
   1.2420000e+01  -4.0215109e-03  -5.7337305e-04  -4.3042716e-03
   1.2430000e+01  -3.9943722e-03  -5.6950289e-04  -4.2752195e-03
   1.2440000e+01  -3.9674166e-03  -5.6565887e-04  -4.2463636e-03
   1.2450000e+01  -3.9406428e-03  -5.6184079e-04  -4.2177024e-03
   1.2460000e+01  -3.9140497e-03  -5.5804849e-04  -4.1892347e-03
   1.2470000e+01  -3.8876361e-03  -5.5428180e-04  -4.1609593e-03
   1.2480000e+01  -3.8614006e-03  -5.5054054e-04  -4.1328746e-03
   1.2490000e+01  -3.8353422e-03  -5.4682453e-04  -4.1049796e-03
   1.2500000e+01  -3.8094596e-03  -5.4313361e-04  -4.0772729e-03
   1.2510000e+01  -3.7837516e-03  -5.3946761e-04  -4.0497532e-03
   1.2520000e+01  -3.7582171e-03  -5.3582636e-04  -4.0224193e-03
   1.2530000e+01  -3.7328548e-03  -5.3220970e-04  -3.9952700e-03
   1.2540000e+01  -3.7076637e-03  -5.2861744e-04  -3.9683039e-03
   1.2550000e+01  -3.6826426e-03  -5.2504945e-04  -3.9415198e-03
   1.2560000e+01  -3.6577903e-03  -5.2150553e-04  -3.9149165e-03
   1.2570000e+01  -3.6331056e-03  -5.1798555e-04  -3.8884928e-03
   1.2580000e+01  -3.6085876e-03  -5.1448932e-04  -3.8622475e-03
   1.2590000e+01  -3.5842349e-03  -5.1101670e-04  -3.8361794e-03
   1.2600000e+01  -3.5600466e-03  -5.0756753e-04  -3.8102872e-03
   1.2610000e+01  -3.5360215e-03  -5.0414164e-04  -3.7845698e-03
   1.2620000e+01  -3.5121585e-03  -5.0073887e-04  -3.7590260e-03
   1.2630000e+01  -3.4884565e-03  -4.9735908e-04  -3.7336546e-03
   1.2640000e+01  -3.4649145e-03  -4.9400211e-04  -3.7084545e-03
   1.2650000e+01  -3.4415313e-03  -4.9066779e-04  -3.6834246e-03
   1.2660000e+01  -3.4183059e-03  -4.8735599e-04  -3.6585635e-03
   1.2670000e+01  -3.3952372e-03  -4.8406654e-04  -3.6338703e-03
   1.2680000e+01  -3.3723241e-03  -4.8079930e-04  -3.6093438e-03
   1.2690000e+01  -3.3495657e-03  -4.7755411e-04  -3.5849828e-03
   1.2700000e+01  -3.3269608e-03  -4.7433084e-04  -3.5607863e-03
   1.2710000e+01  -3.3045084e-03  -4.7112932e-04  -3.5367531e-03
   1.2720000e+01  -3.2822076e-03  -4.6794941e-04  -3.5128821e-03
   1.2730000e+01  -3.2600572e-03  -4.6479097e-04  -3.4891723e-03
   1.2740000e+01  -3.2380563e-03  -4.6165385e-04  -3.4656225e-03
   1.2750000e+01  -3.2162039e-03  -4.5853791e-04  -3.4422317e-03
   1.2760000e+01  -3.1944989e-03  -4.5544301e-04  -3.4189988e-03
   1.2770000e+01  -3.1729404e-03  -4.5236899e-04  -3.3959227e-03
   1.2780000e+01  -3.1515273e-03  -4.4931573e-04  -3.3730023e-03
   1.2790000e+01  -3.1302588e-03  -4.4628307e-04  -3.3502367e-03
   1.2800000e+01  -3.1091337e-03  -4.4327089e-04  -3.3276247e-03
   1.2810000e+01  -3.0881512e-03  -4.4027905e-04  -3.3051654e-03
   1.2820000e+01  -3.0673103e-03  -4.3730739e-04  -3.2828577e-03
   1.2830000e+01  -3.0466101e-03  -4.3435580e-04  -3.2607005e-03
   1.2840000e+01  -3.0260495e-03  -4.3142414e-04  -3.2386929e-03
   1.2850000e+01  -3.0056276e-03  -4.2851226e-04  -3.2168339e-03
   1.2860000e+01  -2.9853436e-03  -4.2562004e-04  -3.1951224e-03
   1.2870000e+01  -2.9651964e-03  -4.2274734e-04  -3.1735574e-03
   1.2880000e+01  -2.9451852e-03  -4.1989403e-04  -3.1521381e-03
   1.2890000e+01  -2.9253090e-03  -4.1705999e-04  -3.1308633e-03
   1.2900000e+01  -2.9055670e-03  -4.1424507e-04  -3.1097321e-03
   1.2910000e+01  -2.8859581e-03  -4.1144916e-04  -3.0887435e-03
   1.2920000e+01  -2.8664816e-03  -4.0867212e-04  -3.0678966e-03
   1.2930000e+01  -2.8471365e-03  -4.0591382e-04  -3.0471904e-03
   1.2940000e+01  -2.8279220e-03  -4.0317414e-04  -3.0266240e-03
   1.2950000e+01  -2.8088371e-03  -4.0045296e-04  -3.0061964e-03
   1.2960000e+01  -2.7898810e-03  -3.9775015e-04  -2.9859067e-03
   1.2970000e+01  -2.7710528e-03  -3.9506558e-04  -2.9657540e-03
   1.2980000e+01  -2.7523517e-03  -3.9239913e-04  -2.9457372e-03
   1.2990000e+01  -2.7337768e-03  -3.8975068e-04  -2.9258556e-03
   1.3000000e+01  -2.7153272e-03  -3.8712010e-04  -2.9061082e-03
   1.3010000e+01  -2.6970021e-03  -3.8450729e-04  -2.8864940e-03
   1.3020000e+01  -2.6788007e-03  -3.8191211e-04  -2.8670123e-03
   1.3030000e+01  -2.6607221e-03  -3.7933444e-04  -2.8476620e-03
   1.3040000e+01  -2.6427655e-03  -3.7677418e-04  -2.8284424e-03
   1.3050000e+01  -2.6249301e-03  -3.7423120e-04  -2.8093525e-03
   1.3060000e+01  -2.6072150e-03  -3.7170538e-04  -2.7903914e-03
   1.3070000e+01  -2.5896195e-03  -3.6919662e-04  -2.7715584e-03
   1.3080000e+01  -2.5721427e-03  -3.6670478e-04  -2.7528524e-03
   1.3090000e+01  -2.5547839e-03  -3.6422977e-04  -2.7342727e-03
   1.3100000e+01  -2.5375422e-03  -3.6177146e-04  -2.7158184e-03
   1.3110000e+01  -2.5204169e-03  -3.5932975e-04  -2.6974887e-03
   1.3120000e+01  -2.5034071e-03  -3.5690452e-04  -2.6792827e-03
   1.3130000e+01  -2.4865121e-03  -3.5449566e-04  -2.6611995e-03
   1.3140000e+01  -2.4697311e-03  -3.5210305e-04  -2.6432385e-03
   1.3150000e+01  -2.4530634e-03  -3.4972660e-04  -2.6253986e-03
   1.3160000e+01  -2.4365081e-03  -3.4736619e-04  -2.6076792e-03
   1.3170000e+01  -2.4200646e-03  -3.4502171e-04  -2.5900794e-03
   1.3180000e+01  -2.4037320e-03  -3.4269305e-04  -2.5725983e-03
   1.3190000e+01  -2.3875097e-03  -3.4038012e-04  -2.5552353e-03
   1.3200000e+01  -2.3713968e-03  -3.3808279e-04  -2.5379894e-03
   1.3210000e+01  -2.3553926e-03  -3.3580097e-04  -2.5208600e-03
   1.3220000e+01  -2.3394965e-03  -3.3353456e-04  -2.5038461e-03
   1.3230000e+01  -2.3237076e-03  -3.3128344e-04  -2.4869471e-03
   1.3240000e+01  -2.3080253e-03  -3.2904751e-04  -2.4701622e-03
   1.3250000e+01  -2.2924488e-03  -3.2682668e-04  -2.4534905e-03
   1.3260000e+01  -2.2769775e-03  -3.2462084e-04  -2.4369314e-03
   1.3270000e+01  -2.2616105e-03  -3.2242989e-04  -2.4204841e-03
   1.3280000e+01  -2.2463473e-03  -3.2025372e-04  -2.4041477e-03
   1.3290000e+01  -2.2311870e-03  -3.1809224e-04  -2.3879216e-03
   1.3300000e+01  -2.2161291e-03  -3.1594536e-04  -2.3718051e-03
   1.3310000e+01  -2.2011727e-03  -3.1381296e-04  -2.3557973e-03
   1.3320000e+01  -2.1863173e-03  -3.1169496e-04  -2.3398976e-03
   1.3330000e+01  -2.1715622e-03  -3.0959125e-04  -2.3241051e-03
   1.3340000e+01  -2.1569066e-03  -3.0750174e-04  -2.3084193e-03
   1.3350000e+01  -2.1423500e-03  -3.0542634e-04  -2.2928393e-03
   1.3360000e+01  -2.1278915e-03  -3.0336494e-04  -2.2773645e-03
   1.3370000e+01  -2.1135307e-03  -3.0131746e-04  -2.2619942e-03
   1.3380000e+01  -2.0992667e-03  -2.9928380e-04  -2.2467276e-03
   1.3390000e+01  -2.0850991e-03  -2.9726386e-04  -2.2315640e-03
   1.3400000e+01  -2.0710270e-03  -2.9525756e-04  -2.2165028e-03
   1.3410000e+01  -2.0570499e-03  -2.9326480e-04  -2.2015432e-03
   1.3420000e+01  -2.0431671e-03  -2.9128549e-04  -2.1866846e-03
   1.3430000e+01  -2.0293780e-03  -2.8931954e-04  -2.1719263e-03
   1.3440000e+01  -2.0156820e-03  -2.8736685e-04  -2.1572676e-03
   1.3450000e+01  -2.0020784e-03  -2.8542735e-04  -2.1427078e-03
   1.3460000e+01  -1.9885666e-03  -2.8350094e-04  -2.1282463e-03
   1.3470000e+01  -1.9751460e-03  -2.8158753e-04  -2.1138824e-03
   1.3480000e+01  -1.9618159e-03  -2.7968704e-04  -2.0996155e-03
   1.3490000e+01  -1.9485758e-03  -2.7779937e-04  -2.0854448e-03
   1.3500000e+01  -1.9354251e-03  -2.7592445e-04  -2.0713698e-03
   1.3510000e+01  -1.9223631e-03  -2.7406218e-04  -2.0573898e-03
   1.3520000e+01  -1.9093893e-03  -2.7221248e-04  -2.0435041e-03
   1.3530000e+01  -1.8965030e-03  -2.7037526e-04  -2.0297122e-03
   1.3540000e+01  -1.8837037e-03  -2.6855044e-04  -2.0160134e-03
   1.3550000e+01  -1.8709908e-03  -2.6673794e-04  -2.0024070e-03
   1.3560000e+01  -1.8583636e-03  -2.6493768e-04  -1.9888924e-03
   1.3570000e+01  -1.8458217e-03  -2.6314956e-04  -1.9754691e-03
   1.3580000e+01  -1.8333644e-03  -2.6137352e-04  -1.9621364e-03
   1.3590000e+01  -1.8209912e-03  -2.5960946e-04  -1.9488936e-03
   1.3600000e+01  -1.8087015e-03  -2.5785730e-04  -1.9357402e-03
   1.3610000e+01  -1.7964947e-03  -2.5611698e-04  -1.9226756e-03
   1.3620000e+01  -1.7843703e-03  -2.5438840e-04  -1.9096992e-03
   1.3630000e+01  -1.7723278e-03  -2.5267148e-04  -1.8968104e-03
   1.3640000e+01  -1.7603665e-03  -2.5096616e-04  -1.8840085e-03
   1.3650000e+01  -1.7484859e-03  -2.4927234e-04  -1.8712931e-03
   1.3660000e+01  -1.7366855e-03  -2.4758996e-04  -1.8586635e-03
   1.3670000e+01  -1.7249648e-03  -2.4591893e-04  -1.8461191e-03
   1.3680000e+01  -1.7133231e-03  -2.4425918e-04  -1.8336594e-03
   1.3690000e+01  -1.7017600e-03  -2.4261064e-04  -1.8212838e-03
   1.3700000e+01  -1.6902750e-03  -2.4097322e-04  -1.8089917e-03
   1.3710000e+01  -1.6788674e-03  -2.3934685e-04  -1.7967826e-03
   1.3720000e+01  -1.6675368e-03  -2.3773146e-04  -1.7846558e-03
   1.3730000e+01  -1.6562828e-03  -2.3612697e-04  -1.7726110e-03
   1.3740000e+01  -1.6451046e-03  -2.3453331e-04  -1.7606474e-03
   1.3750000e+01  -1.6340019e-03  -2.3295041e-04  -1.7487646e-03
   1.3760000e+01  -1.6229741e-03  -2.3137819e-04  -1.7369619e-03
   1.3770000e+01  -1.6120208e-03  -2.2981658e-04  -1.7252389e-03
   1.3780000e+01  -1.6011414e-03  -2.2826551e-04  -1.7135951e-03
   1.3790000e+01  -1.5903353e-03  -2.2672491e-04  -1.7020298e-03
   1.3800000e+01  -1.5796023e-03  -2.2519471e-04  -1.6905426e-03
   1.3810000e+01  -1.5689416e-03  -2.2367484e-04  -1.6791329e-03
   1.3820000e+01  -1.5583529e-03  -2.2216523e-04  -1.6678003e-03
   1.3830000e+01  -1.5478357e-03  -2.2066580e-04  -1.6565441e-03
   1.3840000e+01  -1.5373894e-03  -2.1917649e-04  -1.6453639e-03
   1.3850000e+01  -1.5270137e-03  -2.1769724e-04  -1.6342591e-03
   1.3860000e+01  -1.5167079e-03  -2.1622797e-04  -1.6232293e-03
   1.3870000e+01  -1.5064717e-03  -2.1476862e-04  -1.6122739e-03
   1.3880000e+01  -1.4963046e-03  -2.1331911e-04  -1.6013925e-03
   1.3890000e+01  -1.4862062e-03  -2.1187939e-04  -1.5905845e-03
   1.3900000e+01  -1.4761758e-03  -2.1044939e-04  -1.5798495e-03
   1.3910000e+01  -1.4662132e-03  -2.0902904e-04  -1.5691869e-03
   1.3920000e+01  -1.4563178e-03  -2.0761827e-04  -1.5585963e-03
   1.3930000e+01  -1.4464891e-03  -2.0621703e-04  -1.5480772e-03
   1.3940000e+01  -1.4367268e-03  -2.0482524e-04  -1.5376290e-03
   1.3950000e+01  -1.4270304e-03  -2.0344285e-04  -1.5272514e-03
   1.3960000e+01  -1.4173995e-03  -2.0206979e-04  -1.5169438e-03
   1.3970000e+01  -1.4078335e-03  -2.0070599e-04  -1.5067058e-03
   1.3980000e+01  -1.3983321e-03  -1.9935140e-04  -1.4965369e-03
   1.3990000e+01  -1.3888948e-03  -1.9800595e-04  -1.4864366e-03
   1.4000000e+01  -1.3795212e-03  -1.9666958e-04  -1.4764045e-03
   1.4010000e+01  -1.3702109e-03  -1.9534224e-04  -1.4664401e-03
   1.4020000e+01  -1.3609633e-03  -1.9402385e-04  -1.4565429e-03
   1.4030000e+01  -1.3517783e-03  -1.9271436e-04  -1.4467125e-03
   1.4040000e+01  -1.3426551e-03  -1.9141370e-04  -1.4369485e-03
   1.4050000e+01  -1.3335936e-03  -1.9012183e-04  -1.4272504e-03
   1.4060000e+01  -1.3245932e-03  -1.8883867e-04  -1.4176178e-03
   1.4070000e+01  -1.3156536e-03  -1.8756418e-04  -1.4080501e-03
   1.4080000e+01  -1.3067743e-03  -1.8629829e-04  -1.3985471e-03
   1.4090000e+01  -1.2979549e-03  -1.8504094e-04  -1.3891081e-03
   1.4100000e+01  -1.2891950e-03  -1.8379207e-04  -1.3797329e-03
   1.4110000e+01  -1.2804943e-03  -1.8255164e-04  -1.3704209e-03
   1.4120000e+01  -1.2718523e-03  -1.8131958e-04  -1.3611718e-03
   1.4130000e+01  -1.2632686e-03  -1.8009583e-04  -1.3519852e-03
   1.4140000e+01  -1.2547428e-03  -1.7888034e-04  -1.3428605e-03
   1.4150000e+01  -1.2462746e-03  -1.7767306e-04  -1.3337974e-03
   1.4160000e+01  -1.2378635e-03  -1.7647393e-04  -1.3247955e-03
   1.4170000e+01  -1.2295092e-03  -1.7528288e-04  -1.3158543e-03
   1.4180000e+01  -1.2212113e-03  -1.7409988e-04  -1.3069735e-03
   1.4190000e+01  -1.2129693e-03  -1.7292486e-04  -1.2981526e-03
   1.4200000e+01  -1.2047830e-03  -1.7175777e-04  -1.2893913e-03
   1.4210000e+01  -1.1966520e-03  -1.7059856e-04  -1.2806890e-03
   1.4220000e+01  -1.1885758e-03  -1.6944717e-04  -1.2720455e-03
   1.4230000e+01  -1.1805541e-03  -1.6830356e-04  -1.2634604e-03
   1.4240000e+01  -1.1725866e-03  -1.6716766e-04  -1.2549332e-03
   1.4250000e+01  -1.1646728e-03  -1.6603943e-04  -1.2464635e-03
   1.4260000e+01  -1.1568124e-03  -1.6491881e-04  -1.2380510e-03
   1.4270000e+01  -1.1490051e-03  -1.6380576e-04  -1.2296953e-03
   1.4280000e+01  -1.1412505e-03  -1.6270021e-04  -1.2213960e-03
   1.4290000e+01  -1.1335482e-03  -1.6160213e-04  -1.2131527e-03
   1.4300000e+01  -1.1258979e-03  -1.6051146e-04  -1.2049650e-03
   1.4310000e+01  -1.1182992e-03  -1.5942816e-04  -1.1968326e-03
   1.4320000e+01  -1.1107519e-03  -1.5835216e-04  -1.1887551e-03
   1.4330000e+01  -1.1032554e-03  -1.5728343e-04  -1.1807321e-03
   1.4340000e+01  -1.0958096e-03  -1.5622190e-04  -1.1727632e-03
   1.4350000e+01  -1.0884139e-03  -1.5516755e-04  -1.1648482e-03
   1.4360000e+01  -1.0810682e-03  -1.5412031e-04  -1.1569865e-03
   1.4370000e+01  -1.0737721e-03  -1.5308013e-04  -1.1491779e-03
   1.4380000e+01  -1.0665252e-03  -1.5204698e-04  -1.1414220e-03
   1.4390000e+01  -1.0593273e-03  -1.5102080e-04  -1.1337185e-03
   1.4400000e+01  -1.0521779e-03  -1.5000155e-04  -1.1260669e-03
   1.4410000e+01  -1.0450767e-03  -1.4898917e-04  -1.1184670e-03
   1.4420000e+01  -1.0380235e-03  -1.4798363e-04  -1.1109184e-03
   1.4430000e+01  -1.0310179e-03  -1.4698488e-04  -1.1034207e-03
   1.4440000e+01  -1.0240596e-03  -1.4599286e-04  -1.0959736e-03
   1.4450000e+01  -1.0171482e-03  -1.4500754e-04  -1.0885768e-03
   1.4460000e+01  -1.0102835e-03  -1.4402888e-04  -1.0812299e-03
   1.4470000e+01  -1.0034651e-03  -1.4305681e-04  -1.0739326e-03
   1.4480000e+01  -9.9669269e-04  -1.4209131e-04  -1.0666845e-03
   1.4490000e+01  -9.8996602e-04  -1.4113232e-04  -1.0594854e-03
   1.4500000e+01  -9.8328474e-04  -1.4017981e-04  -1.0523349e-03
   1.4510000e+01  -9.7664855e-04  -1.3923372e-04  -1.0452326e-03
   1.4520000e+01  -9.7005715e-04  -1.3829402e-04  -1.0381782e-03
   1.4530000e+01  -9.6351024e-04  -1.3736066e-04  -1.0311715e-03
   1.4540000e+01  -9.5700751e-04  -1.3643360e-04  -1.0242120e-03
   1.4550000e+01  -9.5054866e-04  -1.3551280e-04  -1.0172995e-03
   1.4560000e+01  -9.4413341e-04  -1.3459821e-04  -1.0104337e-03
   1.4570000e+01  -9.3776145e-04  -1.3368980e-04  -1.0036142e-03
   1.4580000e+01  -9.3143250e-04  -1.3278752e-04  -9.9684076e-04
   1.4590000e+01  -9.2514626e-04  -1.3189132e-04  -9.9011301e-04
   1.4600000e+01  -9.1890244e-04  -1.3100118e-04  -9.8343066e-04
   1.4610000e+01  -9.1270077e-04  -1.3011704e-04  -9.7679342e-04
   1.4620000e+01  -9.0654095e-04  -1.2923887e-04  -9.7020097e-04
   1.4630000e+01  -9.0042270e-04  -1.2836663e-04  -9.6365301e-04
   1.4640000e+01  -8.9434574e-04  -1.2750027e-04  -9.5714925e-04
   1.4650000e+01  -8.8830980e-04  -1.2663976e-04  -9.5068938e-04
   1.4660000e+01  -8.8231459e-04  -1.2578506e-04  -9.4427311e-04
   1.4670000e+01  -8.7635985e-04  -1.2493612e-04  -9.3790015e-04
   1.4680000e+01  -8.7044529e-04  -1.2409292e-04  -9.3157019e-04
   1.4690000e+01  -8.6457065e-04  -1.2325541e-04  -9.2528296e-04
   1.4700000e+01  -8.5873566e-04  -1.2242355e-04  -9.1903816e-04
   1.4710000e+01  -8.5294004e-04  -1.2159730e-04  -9.1283551e-04
   1.4720000e+01  -8.4718354e-04  -1.2077663e-04  -9.0667472e-04
   1.4730000e+01  -8.4146590e-04  -1.1996150e-04  -9.0055551e-04
   1.4740000e+01  -8.3578684e-04  -1.1915187e-04  -8.9447760e-04
   1.4750000e+01  -8.3014610e-04  -1.1834771e-04  -8.8844071e-04
   1.4760000e+01  -8.2454344e-04  -1.1754897e-04  -8.8244456e-04
   1.4770000e+01  -8.1897859e-04  -1.1675562e-04  -8.7648888e-04
   1.4780000e+01  -8.1345129e-04  -1.1596763e-04  -8.7057340e-04
   1.4790000e+01  -8.0796130e-04  -1.1518495e-04  -8.6469784e-04
   1.4800000e+01  -8.0250836e-04  -1.1440756e-04  -8.5886194e-04
   1.4810000e+01  -7.9709223e-04  -1.1363542e-04  -8.5306543e-04
   1.4820000e+01  -7.9171264e-04  -1.1286848e-04  -8.4730803e-04
   1.4830000e+01  -7.8636937e-04  -1.1210673e-04  -8.4158949e-04
   1.4840000e+01  -7.8106215e-04  -1.1135011e-04  -8.3590955e-04
   1.4850000e+01  -7.7579075e-04  -1.1059860e-04  -8.3026794e-04
   1.4860000e+01  -7.7055493e-04  -1.0985216e-04  -8.2466441e-04
   1.4870000e+01  -7.6535445e-04  -1.0911076e-04  -8.1909870e-04
   1.4880000e+01  -7.6018906e-04  -1.0837437e-04  -8.1357055e-04
   1.4890000e+01  -7.5505853e-04  -1.0764294e-04  -8.0807971e-04
   1.4900000e+01  -7.4996263e-04  -1.0691645e-04  -8.0262593e-04
   1.4910000e+01  -7.4490113e-04  -1.0619486e-04  -7.9720895e-04
   1.4920000e+01  -7.3987378e-04  -1.0547815e-04  -7.9182854e-04
   1.4930000e+01  -7.3488036e-04  -1.0476627e-04  -7.8648444e-04
   1.4940000e+01  -7.2992064e-04  -1.0405919e-04  -7.8117641e-04
   1.4950000e+01  -7.2499440e-04  -1.0335689e-04  -7.7590420e-04
   1.4960000e+01  -7.2010140e-04  -1.0265933e-04  -7.7066757e-04
   1.4970000e+01  -7.1524142e-04  -1.0196647e-04  -7.6546629e-04
   1.4980000e+01  -7.1041425e-04  -1.0127829e-04  -7.6030011e-04
   1.4990000e+01  -7.0561965e-04  -1.0059476e-04  -7.5516880e-04
   1.5000000e+01  -7.0085741e-04  -9.9915838e-05  -7.5007211e-04
   1.5010000e+01  -6.9612732e-04  -9.9241499e-05  -7.4500983e-04
   1.5020000e+01  -6.9142914e-04  -9.8571712e-05  -7.3998171e-04
   1.5030000e+01  -6.8676267e-04  -9.7906445e-05  -7.3498753e-04
   1.5040000e+01  -6.8212770e-04  -9.7245668e-05  -7.3002706e-04
   1.5050000e+01  -6.7752401e-04  -9.6589350e-05  -7.2510006e-04
   1.5060000e+01  -6.7295139e-04  -9.5937462e-05  -7.2020632e-04
   1.5070000e+01  -6.6840963e-04  -9.5289974e-05  -7.1534560e-04
   1.5080000e+01  -6.6389852e-04  -9.4646856e-05  -7.1051769e-04
   1.5090000e+01  -6.5941786e-04  -9.4008078e-05  -7.0572236e-04
   1.5100000e+01  -6.5496743e-04  -9.3373611e-05  -7.0095940e-04
   1.5110000e+01  -6.5054704e-04  -9.2743427e-05  -6.9622859e-04
   1.5120000e+01  -6.4615649e-04  -9.2117495e-05  -6.9152970e-04
   1.5130000e+01  -6.4179557e-04  -9.1495789e-05  -6.8686252e-04
   1.5140000e+01  -6.3746408e-04  -9.0878278e-05  -6.8222685e-04
   1.5150000e+01  -6.3316182e-04  -9.0264934e-05  -6.7762246e-04
   1.5160000e+01  -6.2888860e-04  -8.9655730e-05  -6.7304914e-04
   1.5170000e+01  -6.2464422e-04  -8.9050638e-05  -6.6850670e-04
   1.5180000e+01  -6.2042848e-04  -8.8449630e-05  -6.6399491e-04
   1.5190000e+01  -6.1624120e-04  -8.7852678e-05  -6.5951357e-04
   1.5200000e+01  -6.1208217e-04  -8.7259755e-05  -6.5506247e-04
   1.5210000e+01  -6.0795122e-04  -8.6670833e-05  -6.5064142e-04
   1.5220000e+01  -6.0384814e-04  -8.6085886e-05  -6.4625020e-04
   1.5230000e+01  -5.9977276e-04  -8.5504887e-05  -6.4188862e-04
   1.5240000e+01  -5.9572488e-04  -8.4927809e-05  -6.3755648e-04
   1.5250000e+01  -5.9170432e-04  -8.4354626e-05  -6.3325357e-04
   1.5260000e+01  -5.8771089e-04  -8.3785312e-05  -6.2897971e-04
   1.5270000e+01  -5.8374442e-04  -8.3219840e-05  -6.2473469e-04
   1.5280000e+01  -5.7980471e-04  -8.2658184e-05  -6.2051832e-04
   1.5290000e+01  -5.7589160e-04  -8.2100319e-05  -6.1633040e-04
   1.5300000e+01  -5.7200489e-04  -8.1546219e-05  -6.1217076e-04
   1.5310000e+01  -5.6814442e-04  -8.0995858e-05  -6.0803918e-04
   1.5320000e+01  -5.6431000e-04  -8.0449212e-05  -6.0393549e-04
   1.5330000e+01  -5.6050146e-04  -7.9906256e-05  -5.9985950e-04
   1.5340000e+01  -5.5671862e-04  -7.9366964e-05  -5.9581101e-04
   1.5350000e+01  -5.5296132e-04  -7.8831311e-05  -5.9178985e-04
   1.5360000e+01  -5.4922937e-04  -7.8299274e-05  -5.8779583e-04
   1.5370000e+01  -5.4552260e-04  -7.7770828e-05  -5.8382876e-04
   1.5380000e+01  -5.4184086e-04  -7.7245948e-05  -5.7988847e-04
   1.5390000e+01  -5.3818396e-04  -7.6724610e-05  -5.7597477e-04
   1.5400000e+01  -5.3455175e-04  -7.6206791e-05  -5.7208748e-04
   1.5410000e+01  -5.3094404e-04  -7.5692467e-05  -5.6822643e-04
   1.5420000e+01  -5.2736069e-04  -7.5181614e-05  -5.6439144e-04
   1.5430000e+01  -5.2380152e-04  -7.4674209e-05  -5.6058233e-04
   1.5440000e+01  -5.2026637e-04  -7.4170229e-05  -5.5679893e-04
   1.5450000e+01  -5.1675508e-04  -7.3669650e-05  -5.5304107e-04
   1.5460000e+01  -5.1326748e-04  -7.3172449e-05  -5.4930856e-04
   1.5470000e+01  -5.0980343e-04  -7.2678604e-05  -5.4560125e-04
   1.5480000e+01  -5.0636275e-04  -7.2188092e-05  -5.4191896e-04
   1.5490000e+01  -5.0294530e-04  -7.1700890e-05  -5.3826152e-04
   1.5500000e+01  -4.9955091e-04  -7.1216977e-05  -5.3462876e-04
   1.5510000e+01  -4.9617943e-04  -7.0736329e-05  -5.3102052e-04
   1.5520000e+01  -4.9283070e-04  -7.0258926e-05  -5.2743664e-04
   1.5530000e+01  -4.8950457e-04  -6.9784744e-05  -5.2387694e-04
   1.5540000e+01  -4.8620089e-04  -6.9313763e-05  -5.2034127e-04
   1.5550000e+01  -4.8291951e-04  -6.8845961e-05  -5.1682946e-04
   1.5560000e+01  -4.7966027e-04  -6.8381315e-05  -5.1334135e-04
   1.5570000e+01  -4.7642303e-04  -6.7919806e-05  -5.0987678e-04
   1.5580000e+01  -4.7320764e-04  -6.7461411e-05  -5.0643559e-04
   1.5590000e+01  -4.7001395e-04  -6.7006111e-05  -5.0301763e-04
   1.5600000e+01  -4.6684181e-04  -6.6553883e-05  -4.9962274e-04
   1.5610000e+01  -4.6369108e-04  -6.6104707e-05  -4.9625076e-04
   1.5620000e+01  -4.6056162e-04  -6.5658562e-05  -4.9290154e-04
   1.5630000e+01  -4.5745328e-04  -6.5215429e-05  -4.8957492e-04
   1.5640000e+01  -4.5436591e-04  -6.4775287e-05  -4.8627075e-04
   1.5650000e+01  -4.5129938e-04  -6.4338115e-05  -4.8298889e-04
   1.5660000e+01  -4.4825355e-04  -6.3903893e-05  -4.7972917e-04
   1.5670000e+01  -4.4522828e-04  -6.3472602e-05  -4.7649145e-04
   1.5680000e+01  -4.4222342e-04  -6.3044222e-05  -4.7327559e-04
   1.5690000e+01  -4.3923884e-04  -6.2618733e-05  -4.7008142e-04
   1.5700000e+01  -4.3627440e-04  -6.2196116e-05  -4.6690882e-04
   1.5710000e+01  -4.3332998e-04  -6.1776351e-05  -4.6375763e-04
   1.5720000e+01  -4.3040542e-04  -6.1359419e-05  -4.6062770e-04
   1.5730000e+01  -4.2750060e-04  -6.0945301e-05  -4.5751890e-04
   1.5740000e+01  -4.2461539e-04  -6.0533978e-05  -4.5443109e-04
   1.5750000e+01  -4.2174965e-04  -6.0125431e-05  -4.5136411e-04
   1.5760000e+01  -4.1890324e-04  -5.9719641e-05  -4.4831783e-04
   1.5770000e+01  -4.1607605e-04  -5.9316590e-05  -4.4529211e-04
   1.5780000e+01  -4.1326795e-04  -5.8916259e-05  -4.4228681e-04
   1.5790000e+01  -4.1047879e-04  -5.8518630e-05  -4.3930179e-04
   1.5800000e+01  -4.0770845e-04  -5.8123685e-05  -4.3633692e-04
   1.5810000e+01  -4.0495682e-04  -5.7731405e-05  -4.3339206e-04
   1.5820000e+01  -4.0222375e-04  -5.7341773e-05  -4.3046708e-04
   1.5830000e+01  -3.9950913e-04  -5.6954770e-05  -4.2756183e-04
   1.5840000e+01  -3.9681283e-04  -5.6570379e-05  -4.2467620e-04
   1.5850000e+01  -3.9413473e-04  -5.6188583e-05  -4.2181004e-04
   1.5860000e+01  -3.9147470e-04  -5.5809363e-05  -4.1896322e-04
   1.5870000e+01  -3.8883263e-04  -5.5432703e-05  -4.1613562e-04
   1.5880000e+01  -3.8620839e-04  -5.5058585e-05  -4.1332710e-04
   1.5890000e+01  -3.8360185e-04  -5.4686991e-05  -4.1053753e-04
   1.5900000e+01  -3.8101291e-04  -5.4317906e-05  -4.0776679e-04
   1.5910000e+01  -3.7844145e-04  -5.3951312e-05  -4.0501475e-04
   1.5920000e+01  -3.7588733e-04  -5.3587192e-05  -4.0228129e-04
   1.5930000e+01  -3.7335046e-04  -5.3225529e-05  -3.9956627e-04
   1.5940000e+01  -3.7083070e-04  -5.2866307e-05  -3.9686958e-04
   1.5950000e+01  -3.6832796e-04  -5.2509509e-05  -3.9419109e-04
   1.5960000e+01  -3.6584210e-04  -5.2155120e-05  -3.9153067e-04
   1.5970000e+01  -3.6337302e-04  -5.1803123e-05  -3.8888821e-04
   1.5980000e+01  -3.6092060e-04  -5.1453501e-05  -3.8626359e-04
   1.5990000e+01  -3.5848474e-04  -5.1106238e-05  -3.8365668e-04
   1.6000000e+01  -3.5606531e-04  -5.0761320e-05  -3.8106736e-04
   1.6010000e+01  -3.5366222e-04  -5.0418729e-05  -3.7849552e-04
   1.6020000e+01  -3.5127534e-04  -5.0078450e-05  -3.7594103e-04
   1.6030000e+01  -3.4890457e-04  -4.9740468e-05  -3.7340379e-04
   1.6040000e+01  -3.4654980e-04  -4.9404767e-05  -3.7088367e-04
   1.6050000e+01  -3.4421093e-04  -4.9071332e-05  -3.6838055e-04
   1.6060000e+01  -3.4188784e-04  -4.8740147e-05  -3.6589434e-04
   1.6070000e+01  -3.3958043e-04  -4.8411197e-05  -3.6342490e-04
   1.6080000e+01  -3.3728859e-04  -4.8084468e-05  -3.6097212e-04
   1.6090000e+01  -3.3501222e-04  -4.7759943e-05  -3.5853591e-04
   1.6100000e+01  -3.3275121e-04  -4.7437609e-05  -3.5611613e-04
   1.6110000e+01  -3.3050546e-04  -4.7117450e-05  -3.5371268e-04
   1.6120000e+01  -3.2827487e-04  -4.6799452e-05  -3.5132546e-04
   1.6130000e+01  -3.2605933e-04  -4.6483600e-05  -3.4895435e-04
   1.6140000e+01  -3.2385874e-04  -4.6169880e-05  -3.4659924e-04
   1.6150000e+01  -3.2167301e-04  -4.5858277e-05  -3.4426002e-04
   1.6160000e+01  -3.1950203e-04  -4.5548778e-05  -3.4193660e-04
   1.6170000e+01  -3.1734570e-04  -4.5241367e-05  -3.3962885e-04
   1.6180000e+01  -3.1520392e-04  -4.4936030e-05  -3.3733668e-04
   1.6190000e+01  -3.1307660e-04  -4.4632755e-05  -3.3505998e-04
   1.6200000e+01  -3.1096364e-04  -4.4331526e-05  -3.3279864e-04
   1.6210000e+01  -3.0886493e-04  -4.4032330e-05  -3.3055257e-04
   1.6220000e+01  -3.0678039e-04  -4.3735154e-05  -3.2832165e-04
   1.6230000e+01  -3.0470992e-04  -4.3439983e-05  -3.2610579e-04
   1.6240000e+01  -3.0265343e-04  -4.3146805e-05  -3.2390489e-04
   1.6250000e+01  -3.0061081e-04  -4.2855605e-05  -3.2171884e-04
   1.6260000e+01  -2.9858198e-04  -4.2566370e-05  -3.1954754e-04
   1.6270000e+01  -2.9656684e-04  -4.2279088e-05  -3.1739090e-04
   1.6280000e+01  -2.9456530e-04  -4.1993744e-05  -3.1524882e-04
   1.6290000e+01  -2.9257726e-04  -4.1710326e-05  -3.1312119e-04
   1.6300000e+01  -2.9060265e-04  -4.1428821e-05  -3.1100792e-04
   1.6310000e+01  -2.8864136e-04  -4.1149216e-05  -3.0890891e-04
   1.6320000e+01  -2.8669331e-04  -4.0871498e-05  -3.0682407e-04
   1.6330000e+01  -2.8475841e-04  -4.0595654e-05  -3.0475330e-04
   1.6340000e+01  -2.8283657e-04  -4.0321672e-05  -3.0269650e-04
   1.6350000e+01  -2.8092769e-04  -4.0049539e-05  -3.0065359e-04
   1.6360000e+01  -2.7903170e-04  -3.9779243e-05  -2.9862447e-04
   1.6370000e+01  -2.7714851e-04  -3.9510771e-05  -2.9660904e-04
   1.6380000e+01  -2.7527802e-04  -3.9244111e-05  -2.9460721e-04
   1.6390000e+01  -2.7342016e-04  -3.8979250e-05  -2.9261889e-04
   1.6400000e+01  -2.7157484e-04  -3.8716178e-05  -2.9064399e-04
   1.6410000e+01  -2.6974197e-04  -3.8454880e-05  -2.8868242e-04
   1.6420000e+01  -2.6792147e-04  -3.8195346e-05  -2.8673409e-04
   1.6430000e+01  -2.6611326e-04  -3.7937564e-05  -2.8479891e-04
   1.6440000e+01  -2.6431726e-04  -3.7681522e-05  -2.8287679e-04
   1.6450000e+01  -2.6253337e-04  -3.7427207e-05  -2.8096764e-04
   1.6460000e+01  -2.6076152e-04  -3.7174609e-05  -2.7907137e-04
   1.6470000e+01  -2.5900163e-04  -3.6923716e-05  -2.7718791e-04
   1.6480000e+01  -2.5725362e-04  -3.6674516e-05  -2.7531715e-04
   1.6490000e+01  -2.5551741e-04  -3.6426998e-05  -2.7345903e-04
   1.6500000e+01  -2.5379291e-04  -3.6181151e-05  -2.7161344e-04
   1.6510000e+01  -2.5208006e-04  -3.5936962e-05  -2.6978031e-04
   1.6520000e+01  -2.5037876e-04  -3.5694422e-05  -2.6795955e-04
   1.6530000e+01  -2.4868894e-04  -3.5453519e-05  -2.6615108e-04
   1.6540000e+01  -2.4701053e-04  -3.5214241e-05  -2.6435481e-04
   1.6550000e+01  -2.4534345e-04  -3.4976579e-05  -2.6257067e-04
   1.6560000e+01  -2.4368762e-04  -3.4740520e-05  -2.6079857e-04
   1.6570000e+01  -2.4204296e-04  -3.4506055e-05  -2.5903842e-04
   1.6580000e+01  -2.4040941e-04  -3.4273172e-05  -2.5729016e-04
   1.6590000e+01  -2.3878688e-04  -3.4041860e-05  -2.5555370e-04
   1.6600000e+01  -2.3717529e-04  -3.3812110e-05  -2.5382895e-04
   1.6610000e+01  -2.3557459e-04  -3.3583911e-05  -2.5211585e-04
   1.6620000e+01  -2.3398469e-04  -3.3357251e-05  -2.5041431e-04
   1.6630000e+01  -2.3240552e-04  -3.3132122e-05  -2.4872425e-04
   1.6640000e+01  -2.3083700e-04  -3.2908511e-05  -2.4704560e-04
   1.6650000e+01  -2.2927908e-04  -3.2686410e-05  -2.4537828e-04
   1.6660000e+01  -2.2773166e-04  -3.2465808e-05  -2.4372221e-04
   1.6670000e+01  -2.2619470e-04  -3.2246695e-05  -2.4207732e-04
   1.6680000e+01  -2.2466810e-04  -3.2029060e-05  -2.4044353e-04
   1.6690000e+01  -2.2315181e-04  -3.1812895e-05  -2.3882076e-04
   1.6700000e+01  -2.2164575e-04  -3.1598188e-05  -2.3720895e-04
   1.6710000e+01  -2.2014985e-04  -3.1384930e-05  -2.3560802e-04
   1.6720000e+01  -2.1866405e-04  -3.1173112e-05  -2.3401789e-04
   1.6730000e+01  -2.1718828e-04  -3.0962723e-05  -2.3243849e-04
   1.6740000e+01  -2.1572247e-04  -3.0753754e-05  -2.3086975e-04
   1.6750000e+01  -2.1426655e-04  -3.0546196e-05  -2.2931160e-04
   1.6760000e+01  -2.1282046e-04  -3.0340038e-05  -2.2776397e-04
   1.6770000e+01  -2.1138413e-04  -3.0135272e-05  -2.2622678e-04
   1.6780000e+01  -2.0995749e-04  -2.9931887e-05  -2.2469996e-04
   1.6790000e+01  -2.0854048e-04  -2.9729876e-05  -2.2318345e-04
   1.6800000e+01  -2.0713303e-04  -2.9529227e-05  -2.2167718e-04
   1.6810000e+01  -2.0573508e-04  -2.9329933e-05  -2.2018107e-04
   1.6820000e+01  -2.0434657e-04  -2.9131984e-05  -2.1869505e-04
   1.6830000e+01  -2.0296742e-04  -2.8935371e-05  -2.1721907e-04
   1.6840000e+01  -2.0159759e-04  -2.8740085e-05  -2.1575305e-04
   1.6850000e+01  -2.0023700e-04  -2.8546117e-05  -2.1429692e-04
   1.6860000e+01  -1.9888559e-04  -2.8353458e-05  -2.1285062e-04
   1.6870000e+01  -1.9754331e-04  -2.8162099e-05  -2.1141409e-04
   1.6880000e+01  -1.9621008e-04  -2.7972032e-05  -2.0998724e-04
   1.6890000e+01  -1.9488585e-04  -2.7783247e-05  -2.0857003e-04
   1.6900000e+01  -1.9357056e-04  -2.7595737e-05  -2.0716238e-04
   1.6910000e+01  -1.9226414e-04  -2.7409492e-05  -2.0576423e-04
   1.6920000e+01  -1.9096655e-04  -2.7224504e-05  -2.0437552e-04
   1.6930000e+01  -1.8967771e-04  -2.7040764e-05  -2.0299618e-04
   1.6940000e+01  -1.8839757e-04  -2.6858265e-05  -2.0162615e-04
   1.6950000e+01  -1.8712606e-04  -2.6676997e-05  -2.0026537e-04
   1.6960000e+01  -1.8586314e-04  -2.6496953e-05  -1.9891377e-04
   1.6970000e+01  -1.8460875e-04  -2.6318124e-05  -1.9757129e-04
   1.6980000e+01  -1.8336281e-04  -2.6140502e-05  -1.9623787e-04
   1.6990000e+01  -1.8212529e-04  -2.5964078e-05  -1.9491345e-04
   1.7000000e+01  -1.8089612e-04  -2.5788846e-05  -1.9359797e-04
   1.7010000e+01  -1.7967525e-04  -2.5614796e-05  -1.9229137e-04
   1.7020000e+01  -1.7846261e-04  -2.5441920e-05  -1.9099359e-04
   1.7030000e+01  -1.7725816e-04  -2.5270211e-05  -1.8970456e-04
   1.7040000e+01  -1.7606184e-04  -2.5099662e-05  -1.8842424e-04
   1.7050000e+01  -1.7487359e-04  -2.4930263e-05  -1.8715256e-04
   1.7060000e+01  -1.7369336e-04  -2.4762007e-05  -1.8588945e-04
   1.7070000e+01  -1.7252110e-04  -2.4594887e-05  -1.8463488e-04
   1.7080000e+01  -1.7135675e-04  -2.4428895e-05  -1.8338877e-04
   1.7090000e+01  -1.7020026e-04  -2.4264024e-05  -1.8215107e-04
   1.7100000e+01  -1.6905157e-04  -2.4100265e-05  -1.8092172e-04
   1.7110000e+01  -1.6791063e-04  -2.3937611e-05  -1.7970068e-04
   1.7120000e+01  -1.6677740e-04  -2.3776055e-05  -1.7848787e-04
   1.7130000e+01  -1.6565181e-04  -2.3615589e-05  -1.7728325e-04
   1.7140000e+01  -1.6453382e-04  -2.3456207e-05  -1.7608675e-04
   1.7150000e+01  -1.6342338e-04  -2.3297900e-05  -1.7489834e-04
   1.7160000e+01  -1.6232042e-04  -2.3140661e-05  -1.7371794e-04
   1.7170000e+01  -1.6122492e-04  -2.2984484e-05  -1.7254551e-04
   1.7180000e+01  -1.6013681e-04  -2.2829360e-05  -1.7138099e-04
   1.7190000e+01  -1.5905604e-04  -2.2675284e-05  -1.7022433e-04
   1.7200000e+01  -1.5798256e-04  -2.2522247e-05  -1.6907548e-04
   1.7210000e+01  -1.5691633e-04  -2.2370244e-05  -1.6793438e-04
   1.7220000e+01  -1.5585730e-04  -2.2219266e-05  -1.6680099e-04
   1.7230000e+01  -1.5480541e-04  -2.2069307e-05  -1.6567524e-04
   1.7240000e+01  -1.5376062e-04  -2.1920360e-05  -1.6455709e-04
   1.7250000e+01  -1.5272289e-04  -2.1772419e-05  -1.6344649e-04
   1.7260000e+01  -1.5169215e-04  -2.1625476e-05  -1.6234338e-04
   1.7270000e+01  -1.5066838e-04  -2.1479525e-05  -1.6124772e-04
   1.7280000e+01  -1.4965151e-04  -2.1334558e-05  -1.6015945e-04
   1.7290000e+01  -1.4864151e-04  -2.1190570e-05  -1.5907853e-04
   1.7300000e+01  -1.4763832e-04  -2.1047554e-05  -1.5800490e-04
   1.7310000e+01  -1.4664190e-04  -2.0905503e-05  -1.5693852e-04
   1.7320000e+01  -1.4565221e-04  -2.0764411e-05  -1.5587933e-04
   1.7330000e+01  -1.4466920e-04  -2.0624271e-05  -1.5482729e-04
   1.7340000e+01  -1.4369282e-04  -2.0485077e-05  -1.5378236e-04
   1.7350000e+01  -1.4272303e-04  -2.0346822e-05  -1.5274447e-04
   1.7360000e+01  -1.4175979e-04  -2.0209501e-05  -1.5171360e-04
   1.7370000e+01  -1.4080305e-04  -2.0073106e-05  -1.5068967e-04
   1.7380000e+01  -1.3985276e-04  -1.9937632e-05  -1.4967266e-04
   1.7390000e+01  -1.3890889e-04  -1.9803072e-05  -1.4866252e-04
   1.7400000e+01  -1.3797139e-04  -1.9669420e-05  -1.4765919e-04
   1.7410000e+01  -1.3704022e-04  -1.9536670e-05  -1.4666263e-04
   1.7420000e+01  -1.3611533e-04  -1.9404816e-05  -1.4567279e-04
   1.7430000e+01  -1.3519668e-04  -1.9273852e-05  -1.4468964e-04
   1.7440000e+01  -1.3428423e-04  -1.9143772e-05  -1.4371313e-04
   1.7450000e+01  -1.3337794e-04  -1.9014570e-05  -1.4274320e-04
   1.7460000e+01  -1.3247777e-04  -1.8886240e-05  -1.4177982e-04
   1.7470000e+01  -1.3158367e-04  -1.8758776e-05  -1.4082294e-04
   1.7480000e+01  -1.3069561e-04  -1.8632172e-05  -1.3987252e-04
   1.7490000e+01  -1.2981354e-04  -1.8506423e-05  -1.3892852e-04
   1.7500000e+01  -1.2893742e-04  -1.8381522e-05  -1.3799088e-04
   1.7510000e+01  -1.2806722e-04  -1.8257464e-05  -1.3705957e-04
   1.7520000e+01  -1.2720289e-04  -1.8134244e-05  -1.3613455e-04
   1.7530000e+01  -1.2634439e-04  -1.8011855e-05  -1.3521578e-04
   1.7540000e+01  -1.2549169e-04  -1.7890292e-05  -1.3430320e-04
   1.7550000e+01  -1.2464474e-04  -1.7769550e-05  -1.3339678e-04
   1.7560000e+01  -1.2380351e-04  -1.7649622e-05  -1.3249648e-04
   1.7570000e+01  -1.2296795e-04  -1.7530504e-05  -1.3160225e-04
   1.7580000e+01  -1.2213804e-04  -1.7412190e-05  -1.3071407e-04
   1.7590000e+01  -1.2131372e-04  -1.7294675e-05  -1.2983187e-04
   1.7600000e+01  -1.2049497e-04  -1.7177952e-05  -1.2895563e-04
   1.7610000e+01  -1.1968175e-04  -1.7062017e-05  -1.2808530e-04
   1.7620000e+01  -1.1887401e-04  -1.6946865e-05  -1.2722085e-04
   1.7630000e+01  -1.1807172e-04  -1.6832490e-05  -1.2636223e-04
   1.7640000e+01  -1.1727485e-04  -1.6718887e-05  -1.2550941e-04
   1.7650000e+01  -1.1648336e-04  -1.6606050e-05  -1.2466234e-04
   1.7660000e+01  -1.1569721e-04  -1.6493975e-05  -1.2382099e-04
   1.7670000e+01  -1.1491637e-04  -1.6382657e-05  -1.2298531e-04
   1.7680000e+01  -1.1414079e-04  -1.6272089e-05  -1.2215528e-04
   1.7690000e+01  -1.1337045e-04  -1.6162268e-05  -1.2133085e-04
   1.7700000e+01  -1.1260531e-04  -1.6053188e-05  -1.2051198e-04
   1.7710000e+01  -1.1184533e-04  -1.5944845e-05  -1.1969864e-04
   1.7720000e+01  -1.1109048e-04  -1.5837232e-05  -1.1889079e-04
   1.7730000e+01  -1.1034073e-04  -1.5730346e-05  -1.1808839e-04
   1.7740000e+01  -1.0959603e-04  -1.5624181e-05  -1.1729141e-04
   1.7750000e+01  -1.0885637e-04  -1.5518733e-05  -1.1649980e-04
   1.7760000e+01  -1.0812169e-04  -1.5413996e-05  -1.1571354e-04
   1.7770000e+01  -1.0739197e-04  -1.5309967e-05  -1.1493258e-04
   1.7780000e+01  -1.0666718e-04  -1.5206639e-05  -1.1415690e-04
   1.7790000e+01  -1.0594728e-04  -1.5104009e-05  -1.1338645e-04
   1.7800000e+01  -1.0523224e-04  -1.5002071e-05  -1.1262120e-04
   1.7810000e+01  -1.0452202e-04  -1.4900821e-05  -1.1186111e-04
   1.7820000e+01  -1.0381660e-04  -1.4800255e-05  -1.1110616e-04
   1.7830000e+01  -1.0311594e-04  -1.4700368e-05  -1.1035630e-04
   1.7840000e+01  -1.0242000e-04  -1.4601154e-05  -1.0961150e-04
   1.7850000e+01  -1.0172877e-04  -1.4502610e-05  -1.0887173e-04
   1.7860000e+01  -1.0104219e-04  -1.4404732e-05  -1.0813695e-04
   1.7870000e+01  -1.0036026e-04  -1.4307513e-05  -1.0740712e-04
   1.7880000e+01  -9.9682921e-05  -1.4210951e-05  -1.0668223e-04
   1.7890000e+01  -9.9010157e-05  -1.4115041e-05  -1.0596223e-04
   1.7900000e+01  -9.8341933e-05  -1.4019778e-05  -1.0524708e-04
   1.7910000e+01  -9.7678220e-05  -1.3925158e-05  -1.0453677e-04
   1.7920000e+01  -9.7018986e-05  -1.3831176e-05  -1.0383124e-04
   1.7930000e+01  -9.6364201e-05  -1.3737829e-05  -1.0313048e-04
   1.7940000e+01  -9.5713835e-05  -1.3645112e-05  -1.0243445e-04
   1.7950000e+01  -9.5067859e-05  -1.3553021e-05  -1.0174311e-04
   1.7960000e+01  -9.4426242e-05  -1.3461551e-05  -1.0105645e-04
   1.7970000e+01  -9.3788955e-05  -1.3370698e-05  -1.0037441e-04
   1.7980000e+01  -9.3155970e-05  -1.3280459e-05  -9.9696980e-05
   1.7990000e+01  -9.2527257e-05  -1.3190828e-05  -9.9024121e-05
   1.8000000e+01  -9.1902787e-05  -1.3101803e-05  -9.8355803e-05
   1.8010000e+01  -9.1282531e-05  -1.3013378e-05  -9.7691995e-05
   1.8020000e+01  -9.0666462e-05  -1.2925550e-05  -9.7032668e-05
   1.8030000e+01  -9.0054550e-05  -1.2838315e-05  -9.6377790e-05
   1.8040000e+01  -8.9446769e-05  -1.2751669e-05  -9.5727332e-05
   1.8050000e+01  -8.8843089e-05  -1.2665607e-05  -9.5081264e-05
   1.8060000e+01  -8.8243483e-05  -1.2580127e-05  -9.4439557e-05
   1.8070000e+01  -8.7647925e-05  -1.2495223e-05  -9.3802180e-05
   1.8080000e+01  -8.7056385e-05  -1.2410892e-05  -9.3169105e-05
   1.8090000e+01  -8.6468838e-05  -1.2327130e-05  -9.2540303e-05
   1.8100000e+01  -8.5885257e-05  -1.2243934e-05  -9.1915744e-05
   1.8110000e+01  -8.5305614e-05  -1.2161299e-05  -9.1295401e-05
   1.8120000e+01  -8.4729883e-05  -1.2079222e-05  -9.0679244e-05
   1.8130000e+01  -8.4158037e-05  -1.1997699e-05  -9.0067246e-05
   1.8140000e+01  -8.3590052e-05  -1.1916726e-05  -8.9459379e-05
   1.8150000e+01  -8.3025899e-05  -1.1836299e-05  -8.8855613e-05
   1.8160000e+01  -8.2465554e-05  -1.1756416e-05  -8.8255923e-05
   1.8170000e+01  -8.1908991e-05  -1.1677071e-05  -8.7660280e-05
   1.8180000e+01  -8.1356184e-05  -1.1598262e-05  -8.7068657e-05
   1.8190000e+01  -8.0807108e-05  -1.1519985e-05  -8.6481027e-05
   1.8200000e+01  -8.0261737e-05  -1.1442236e-05  -8.5897363e-05
   1.8210000e+01  -7.9720048e-05  -1.1365012e-05  -8.5317638e-05
   1.8220000e+01  -7.9182014e-05  -1.1288309e-05  -8.4741825e-05
   1.8230000e+01  -7.8647611e-05  -1.1212124e-05  -8.4169899e-05
   1.8240000e+01  -7.8116815e-05  -1.1136452e-05  -8.3601833e-05
   1.8250000e+01  -7.7589602e-05  -1.1061292e-05  -8.3037601e-05
   1.8260000e+01  -7.7065947e-05  -1.0986639e-05  -8.2477176e-05
   1.8270000e+01  -7.6545826e-05  -1.0912490e-05  -8.1920534e-05
   1.8280000e+01  -7.6029215e-05  -1.0838841e-05  -8.1367649e-05
   1.8290000e+01  -7.5516091e-05  -1.0765689e-05  -8.0818495e-05
   1.8300000e+01  -7.5006429e-05  -1.0693031e-05  -8.0273048e-05
   1.8310000e+01  -7.4500208e-05  -1.0620863e-05  -7.9731282e-05
   1.8320000e+01  -7.3997403e-05  -1.0549182e-05  -7.9193172e-05
   1.8330000e+01  -7.3497992e-05  -1.0477986e-05  -7.8658694e-05
   1.8340000e+01  -7.3001951e-05  -1.0407269e-05  -7.8127823e-05
   1.8350000e+01  -7.2509258e-05  -1.0337030e-05  -7.7600535e-05
   1.8360000e+01  -7.2019890e-05  -1.0267265e-05  -7.7076806e-05
   1.8370000e+01  -7.1533825e-05  -1.0197971e-05  -7.6556611e-05
   1.8380000e+01  -7.1051040e-05  -1.0129144e-05  -7.6039927e-05
   1.8390000e+01  -7.0571514e-05  -1.0060782e-05  -7.5526730e-05
   1.8400000e+01  -7.0095224e-05  -9.9928816e-06  -7.5016997e-05
   1.8410000e+01  -6.9622149e-05  -9.9254392e-06  -7.4510704e-05
   1.8420000e+01  -6.9152266e-05  -9.8584520e-06  -7.4007828e-05
   1.8430000e+01  -6.8685555e-05  -9.7919169e-06  -7.3508346e-05
   1.8440000e+01  -6.8221993e-05  -9.7258308e-06  -7.3012235e-05
   1.8450000e+01  -6.7761560e-05  -9.6601908e-06  -7.2519473e-05
   1.8460000e+01  -6.7304235e-05  -9.5949937e-06  -7.2030036e-05
   1.8470000e+01  -6.6849996e-05  -9.5302367e-06  -7.1543902e-05
   1.8480000e+01  -6.6398822e-05  -9.4659167e-06  -7.1061049e-05
   1.8490000e+01  -6.5950694e-05  -9.4020309e-06  -7.0581455e-05
   1.8500000e+01  -6.5505590e-05  -9.3385762e-06  -7.0105098e-05
   1.8510000e+01  -6.5063490e-05  -9.2755497e-06  -6.9631956e-05
   1.8520000e+01  -6.4624374e-05  -9.2129486e-06  -6.9162007e-05
   1.8530000e+01  -6.4188222e-05  -9.1507700e-06  -6.8695229e-05
   1.8540000e+01  -6.3755013e-05  -9.0890111e-06  -6.8231602e-05
   1.8550000e+01  -6.3324728e-05  -9.0276690e-06  -6.7771104e-05
   1.8560000e+01  -6.2897347e-05  -8.9667409e-06  -6.7313714e-05
   1.8570000e+01  -6.2472850e-05  -8.9062239e-06  -6.6859411e-05
   1.8580000e+01  -6.2051218e-05  -8.8461154e-06  -6.6408174e-05
   1.8590000e+01  -6.1632432e-05  -8.7864126e-06  -6.5959982e-05
   1.8600000e+01  -6.1216472e-05  -8.7271128e-06  -6.5514816e-05
   1.8610000e+01  -6.0803320e-05  -8.6682131e-06  -6.5072653e-05
   1.8620000e+01  -6.0392956e-05  -8.6097110e-06  -6.4633475e-05
   1.8630000e+01  -5.9985361e-05  -8.5516037e-06  -6.4197261e-05
   1.8640000e+01  -5.9580518e-05  -8.4938885e-06  -6.3763991e-05
   1.8650000e+01  -5.9178406e-05  -8.4365629e-06  -6.3333645e-05
   1.8660000e+01  -5.8779009e-05  -8.3796242e-06  -6.2906204e-05
   1.8670000e+01  -5.8382307e-05  -8.3230697e-06  -6.2481647e-05
   1.8680000e+01  -5.7988283e-05  -8.2668970e-06  -6.2059956e-05
   1.8690000e+01  -5.7596917e-05  -8.2111033e-06  -6.1641111e-05
   1.8700000e+01  -5.7208193e-05  -8.1556863e-06  -6.1225092e-05
   1.8710000e+01  -5.6822093e-05  -8.1006432e-06  -6.0811881e-05
   1.8720000e+01  -5.6438598e-05  -8.0459716e-06  -6.0401460e-05
   1.8730000e+01  -5.6057692e-05  -7.9916690e-06  -5.9993808e-05
   1.8740000e+01  -5.5679356e-05  -7.9377329e-06  -5.9588907e-05
   1.8750000e+01  -5.5303574e-05  -7.8841608e-06  -5.9186739e-05
   1.8760000e+01  -5.4930328e-05  -7.8309502e-06  -5.8787285e-05
   1.8770000e+01  -5.4559601e-05  -7.7780988e-06  -5.8390527e-05
   1.8780000e+01  -5.4191376e-05  -7.7256041e-06  -5.7996447e-05
   1.8790000e+01  -5.3825637e-05  -7.6734637e-06  -5.7605026e-05
   1.8800000e+01  -5.3462365e-05  -7.6216751e-06  -5.7216248e-05
   1.8810000e+01  -5.3101545e-05  -7.5702361e-06  -5.6830093e-05
   1.8820000e+01  -5.2743161e-05  -7.5191443e-06  -5.6446544e-05
   1.8830000e+01  -5.2387195e-05  -7.4683973e-06  -5.6065584e-05
   1.8840000e+01  -5.2033632e-05  -7.4179927e-06  -5.5687195e-05
   1.8850000e+01  -5.1682455e-05  -7.3679284e-06  -5.5311360e-05
   1.8860000e+01  -5.1333648e-05  -7.3182019e-06  -5.4938061e-05
   1.8870000e+01  -5.0987195e-05  -7.2688111e-06  -5.4567282e-05
   1.8880000e+01  -5.0643080e-05  -7.2197536e-06  -5.4199005e-05
   1.8890000e+01  -5.0301288e-05  -7.1710271e-06  -5.3833213e-05
   1.8900000e+01  -4.9961803e-05  -7.1226296e-06  -5.3469891e-05
   1.8910000e+01  -4.9624609e-05  -7.0745586e-06  -5.3109020e-05
   1.8920000e+01  -4.9289690e-05  -7.0268121e-06  -5.2750585e-05
   1.8930000e+01  -4.8957032e-05  -6.9793879e-06  -5.2394569e-05
   1.8940000e+01  -4.8626619e-05  -6.9322837e-06  -5.2040956e-05
   1.8950000e+01  -4.8298436e-05  -6.8854974e-06  -5.1689730e-05
   1.8960000e+01  -4.7972468e-05  -6.8390269e-06  -5.1340873e-05
   1.8970000e+01  -4.7648700e-05  -6.7928700e-06  -5.0994372e-05
   1.8980000e+01  -4.7327117e-05  -6.7470247e-06  -5.0650208e-05
   1.8990000e+01  -4.7007704e-05  -6.7014887e-06  -5.0308368e-05
   1.9000000e+01  -4.6690447e-05  -6.6562601e-06  -4.9968835e-05
   1.9010000e+01  -4.6375332e-05  -6.6113367e-06  -4.9631593e-05
   1.9020000e+01  -4.6062343e-05  -6.5667165e-06  -4.9296627e-05
   1.9030000e+01  -4.5751466e-05  -6.5223974e-06  -4.8963922e-05
   1.9040000e+01  -4.5442688e-05  -6.4783775e-06  -4.8633463e-05
   1.9050000e+01  -4.5135993e-05  -6.4346547e-06  -4.8305233e-05
   1.9060000e+01  -4.4831368e-05  -6.3912269e-06  -4.7979219e-05
   1.9070000e+01  -4.4528800e-05  -6.3480922e-06  -4.7655406e-05
   1.9080000e+01  -4.4228273e-05  -6.3052487e-06  -4.7333777e-05
   1.9090000e+01  -4.3929775e-05  -6.2626943e-06  -4.7014320e-05
   1.9100000e+01  -4.3633291e-05  -6.2204271e-06  -4.6697018e-05
   1.9110000e+01  -4.3338808e-05  -6.1784452e-06  -4.6381858e-05
   1.9120000e+01  -4.3046313e-05  -6.1367466e-06  -4.6068825e-05
   1.9130000e+01  -4.2755791e-05  -6.0953295e-06  -4.5757904e-05
   1.9140000e+01  -4.2467231e-05  -6.0541918e-06  -4.5449082e-05
   1.9150000e+01  -4.2180618e-05  -6.0133318e-06  -4.5142344e-05
   1.9160000e+01  -4.1895939e-05  -5.9727476e-06  -4.4837677e-05
   1.9170000e+01  -4.1613182e-05  -5.9324373e-06  -4.4535065e-05
   1.9180000e+01  -4.1332333e-05  -5.8923990e-06  -4.4234496e-05
   1.9190000e+01  -4.1053379e-05  -5.8526309e-06  -4.3935956e-05
   1.9200000e+01  -4.0776308e-05  -5.8131313e-06  -4.3639430e-05
   1.9210000e+01  -4.0501107e-05  -5.7738982e-06  -4.3344906e-05
   1.9220000e+01  -4.0227763e-05  -5.7349299e-06  -4.3052369e-05
   1.9230000e+01  -3.9956265e-05  -5.6962247e-06  -4.2761807e-05
   1.9240000e+01  -3.9686598e-05  -5.6577806e-06  -4.2473206e-05
   1.9250000e+01  -3.9418752e-05  -5.6195960e-06  -4.2186552e-05
   1.9260000e+01  -3.9152713e-05  -5.5816691e-06  -4.1901834e-05
   1.9270000e+01  -3.8888470e-05  -5.5439982e-06  -4.1619036e-05
   1.9280000e+01  -3.8626010e-05  -5.5065815e-06  -4.1338148e-05
   1.9290000e+01  -3.8365321e-05  -5.4694174e-06  -4.1059155e-05
   1.9300000e+01  -3.8106392e-05  -5.4325040e-06  -4.0782045e-05
   1.9310000e+01  -3.7849211e-05  -5.3958398e-06  -4.0506805e-05
   1.9320000e+01  -3.7593765e-05  -5.3594231e-06  -4.0233423e-05
   1.9330000e+01  -3.7340043e-05  -5.3232521e-06  -3.9961886e-05
   1.9340000e+01  -3.7088034e-05  -5.2873252e-06  -3.9692182e-05
   1.9350000e+01  -3.6837725e-05  -5.2516409e-06  -3.9424297e-05
   1.9360000e+01  -3.6589106e-05  -5.2161973e-06  -3.9158221e-05
   1.9370000e+01  -3.6342164e-05  -5.1809930e-06  -3.8893941e-05
   1.9380000e+01  -3.6096889e-05  -5.1460262e-06  -3.8631444e-05
   1.9390000e+01  -3.5853270e-05  -5.1112955e-06  -3.8370719e-05
   1.9400000e+01  -3.5611295e-05  -5.0767991e-06  -3.8111753e-05
   1.9410000e+01  -3.5370953e-05  -5.0425356e-06  -3.7854535e-05
   1.9420000e+01  -3.5132233e-05  -5.0085033e-06  -3.7599053e-05
   1.9430000e+01  -3.4895124e-05  -4.9747007e-06  -3.7345296e-05
   1.9440000e+01  -3.4659615e-05  -4.9411263e-06  -3.7093251e-05
   1.9450000e+01  -3.4425696e-05  -4.9077784e-06  -3.6842907e-05
   1.9460000e+01  -3.4193356e-05  -4.8746556e-06  -3.6594252e-05
   1.9470000e+01  -3.3962583e-05  -4.8417563e-06  -3.6347276e-05
   1.9480000e+01  -3.3733369e-05  -4.8090791e-06  -3.6101967e-05
   1.9490000e+01  -3.3505701e-05  -4.7766224e-06  -3.5858313e-05
   1.9500000e+01  -3.3279569e-05  -4.7443848e-06  -3.5616304e-05
   1.9510000e+01  -3.3054964e-05  -4.7123648e-06  -3.5375928e-05
   1.9520000e+01  -3.2831875e-05  -4.6805608e-06  -3.5137175e-05
   1.9530000e+01  -3.2610291e-05  -4.6489715e-06  -3.4900032e-05
   1.9540000e+01  -3.2390203e-05  -4.6175954e-06  -3.4664490e-05
   1.9550000e+01  -3.2171600e-05  -4.5864311e-06  -3.4430538e-05
   1.9560000e+01  -3.1954473e-05  -4.5554770e-06  -3.4198165e-05
   1.9570000e+01  -3.1738811e-05  -4.5247319e-06  -3.3967360e-05
   1.9580000e+01  -3.1524604e-05  -4.4941943e-06  -3.3738113e-05
   1.9590000e+01  -3.1311843e-05  -4.4638628e-06  -3.3510413e-05
   1.9600000e+01  -3.1100519e-05  -4.4337360e-06  -3.3284250e-05
   1.9610000e+01  -3.0890620e-05  -4.4038126e-06  -3.3059613e-05
   1.9620000e+01  -3.0682138e-05  -4.3740910e-06  -3.2836493e-05
   1.9630000e+01  -3.0475063e-05  -4.3445701e-06  -3.2614878e-05
   1.9640000e+01  -3.0269385e-05  -4.3152484e-06  -3.2394759e-05
   1.9650000e+01  -3.0065096e-05  -4.2861246e-06  -3.2176125e-05
   1.9660000e+01  -2.9862186e-05  -4.2571974e-06  -3.1958967e-05
   1.9670000e+01  -2.9660644e-05  -4.2284654e-06  -3.1743275e-05
   1.9680000e+01  -2.9460464e-05  -4.1999273e-06  -3.1529038e-05
   1.9690000e+01  -2.9261634e-05  -4.1715818e-06  -3.1316247e-05
   1.9700000e+01  -2.9064146e-05  -4.1434276e-06  -3.1104892e-05
   1.9710000e+01  -2.8867991e-05  -4.1154635e-06  -3.0894964e-05
   1.9720000e+01  -2.8673159e-05  -4.0876880e-06  -3.0686453e-05
   1.9730000e+01  -2.8479643e-05  -4.0601001e-06  -3.0479349e-05
   1.9740000e+01  -2.8287433e-05  -4.0326983e-06  -3.0273642e-05
   1.9750000e+01  -2.8096520e-05  -4.0054814e-06  -3.0069324e-05
   1.9760000e+01  -2.7906895e-05  -3.9784483e-06  -2.9866385e-05
   1.9770000e+01  -2.7718550e-05  -3.9515975e-06  -2.9664816e-05
   1.9780000e+01  -2.7531477e-05  -3.9249281e-06  -2.9464606e-05
   1.9790000e+01  -2.7345666e-05  -3.8984385e-06  -2.9265749e-05
   1.9800000e+01  -2.7161109e-05  -3.8721278e-06  -2.9068233e-05
   1.9810000e+01  -2.6977797e-05  -3.8459947e-06  -2.8872050e-05
   1.9820000e+01  -2.6795723e-05  -3.8200379e-06  -2.8677191e-05
   1.9830000e+01  -2.6614878e-05  -3.7942563e-06  -2.8483648e-05
   1.9840000e+01  -2.6435253e-05  -3.7686487e-06  -2.8291411e-05
   1.9850000e+01  -2.6256840e-05  -3.7432139e-06  -2.8100471e-05
   1.9860000e+01  -2.6079632e-05  -3.7179508e-06  -2.7910819e-05
   1.9870000e+01  -2.5903619e-05  -3.6928582e-06  -2.7722448e-05
   1.9880000e+01  -2.5728795e-05  -3.6679350e-06  -2.7535348e-05
   1.9890000e+01  -2.5555150e-05  -3.6431799e-06  -2.7349511e-05
   1.9900000e+01  -2.5382677e-05  -3.6185919e-06  -2.7164928e-05
   1.9910000e+01  -2.5211368e-05  -3.5941699e-06  -2.6981591e-05
   1.9920000e+01  -2.5041216e-05  -3.5699127e-06  -2.6799491e-05
   1.9930000e+01  -2.4872212e-05  -3.5458192e-06  -2.6618620e-05
   1.9940000e+01  -2.4704348e-05  -3.5218883e-06  -2.6438970e-05
   1.9950000e+01  -2.4537617e-05  -3.4981190e-06  -2.6260532e-05
   1.9960000e+01  -2.4372012e-05  -3.4745100e-06  -2.6083299e-05
   1.9970000e+01  -2.4207524e-05  -3.4510604e-06  -2.5907261e-05
   1.9980000e+01  -2.4044147e-05  -3.4277690e-06  -2.5732412e-05
   1.9990000e+01  -2.3881872e-05  -3.4046349e-06  -2.5558743e-05
   2.0000000e+01  -2.3720692e-05  -3.3816569e-06  -2.5386246e-05

